Toward Model-Agnostic Detection of New Physics Using Data-Driven Signal Regions

In the search for new particles in high-energy physics, it is crucial to select the Signal Region (SR) in such a way that it is enriched with signal events if they are present. While most existing search methods set the region relying on prior domain knowledge, it may be unavailable for a completely novel particle that falls outside the current scope of understanding. We address this issue by proposing a method built upon a model-agnostic but often realistic assumption about the localized topology of the signal events, in which they are concentrated in a certain area of the feature space. Considering the signal component as a localized high-frequency feature, our approach employs the notion of a low-pass filter. We define the SR as an area which is most affected when the observed events are smeared with additive random noise. We overcome challenges in density estimation in the high-dimensional feature space by learning the density ratio of events that potentially include a signal to the complementary observation of events that closely resemble the target events but are free of any signals. By applying our method to simulated $\mathrm{HH} \rightarrow 4b$ events, we demonstrate that the method can efficiently identify a data-driven SR in a high-dimensional feature space in which a high portion of signal events concentrate.

==> figures/w_signal_df.csv <==
w_signal,w_4b_cut,seed,signal_ratio,n_3b
0.007026737,0.05,0,0.01,100000
0.022399707,0.1,0,0.01,100000
0.053309225,0.15,0,0.01,100000
0.0774024,0.2,0,0.01,100000
0.1616066,0.25,0,0.01,100000
0.24575128,0.3,0,0.01,100000
0.30006993,0.35,0,0.01,100000
0.38970077,0.4,0,0.01,100000
0.47234008,0.45,0,0.01,100000
0.58375555,0.5,0,0.01,100000
0.65028244,0.55,0,0.01,100000
0.7604798,0.6,0,0.01,100000
0.79687476,0.65,0,0.01,100000
0.8331642,0.7,0,0.01,100000
0.87660843,0.75,0,0.01,100000
0.935456,0.8,0,0.01,100000
0.97887945,0.85,0,0.01,100000
0.992912,0.9,0,0.01,100000
1,0.95,0,0.01,100000
0.056496613,0.05,0,0.02,100000
0.14080906,0.1,0,0.02,100000
0.21329299,0.15,0,0.02,100000
0.27318323,0.2,0,0.02,100000
0.36641023,0.25,0,0.02,100000
0.41786402,0.3,0,0.02,100000
0.4705602,0.35,0,0.02,100000
0.5303526,0.4,0,0.02,100000
0.58590907,0.45,0,0.02,100000
0.6523218,0.5,0,0.02,100000
0.71292216,0.55,0,0.02,100000
0.7839594,0.6,0,0.02,100000
0.82754993,0.65,0,0.02,100000
0.8782515,0.7,0,0.02,100000
0.90677375,0.75,0,0.02,100000
0.9529158,0.8,0,0.02,100000
0.9738156,0.85,0,0.02,100000
0.9870849,0.9,0,0.02,100000
0.99045056,0.95,0,0.02,100000
0.039662622,0.05,0,0.03,100000
0.076497585,0.1,0,0.03,100000
0.13360001,0.15,0,0.03,100000
0.20315287,0.2,0,0.03,100000
0.28864628,0.25,0,0.03,100000
0.3707228,0.3,0,0.03,100000
0.43212393,0.35,0,0.03,100000
0.49530154,0.4,0,0.03,100000
0.54074687,0.45,0,0.03,100000
0.6392184,0.5,0,0.03,100000
0.69699734,0.55,0,0.03,100000
0.75944287,0.6,0,0.03,100000
0.8221361,0.65,0,0.03,100000
0.88104177,0.7,0,0.03,100000
0.92306805,0.75,0,0.03,100000
0.9553656,0.8,0,0.03,100000
0.9767977,0.85,0,0.03,100000
0.9910209,0.9,0,0.03,100000
1.0000001,0.95,0,0.03,100000
0.321052,0.05,0,0.04,100000
0.46576753,0.1,0,0.04,100000
0.5731124,0.15,0,0.04,100000
0.6340622,0.2,0,0.04,100000
0.67455214,0.25,0,0.04,100000
0.71957374,0.3,0,0.04,100000
0.7608747,0.35,0,0.04,100000
0.80641294,0.4,0,0.04,100000
0.8343273,0.45,0,0.04,100000
0.85403126,0.5,0,0.04,100000
0.8734918,0.55,0,0.04,100000
0.89854914,0.6,0,0.04,100000
0.9199522,0.65,0,0.04,100000
0.9313258,0.7,0,0.04,100000
0.95217794,0.75,0,0.04,100000
0.97919,0.8,0,0.04,100000
0.99812984,0.85,0,0.04,100000
1.0000004,0.9,0,0.04,100000
1.0000004,0.95,0,0.04,100000
0.20468323,0.05,0,0.05,100000
0.34217656,0.1,0,0.05,100000
0.4555661,0.15,0,0.05,100000
0.56063116,0.2,0,0.05,100000
0.6292342,0.25,0,0.05,100000
0.6855036,0.3,0,0.05,100000
0.73306113,0.35,0,0.05,100000
0.78002065,0.4,0,0.05,100000
0.8252903,0.45,0,0.05,100000
0.84907264,0.5,0,0.05,100000
0.874586,0.55,0,0.05,100000
0.8982684,0.6,0,0.05,100000
0.9217278,0.65,0,0.05,100000
0.9392576,0.7,0,0.05,100000
0.9552436,0.75,0,0.05,100000
0.96846384,0.8,0,0.05,100000
0.9830212,0.85,0,0.05,100000
0.9931396,0.9,0,0.05,100000
0.99999946,0.95,0,0.05,100000
0.008359222,0.05,1,0.01,100000
0.084509164,0.1,1,0.01,100000
0.134921,0.15,1,0.01,100000
0.16851394,0.2,1,0.01,100000
0.25988364,0.25,1,0.01,100000
0.3252114,0.3,1,0.01,100000
0.43996733,0.35,1,0.01,100000
0.51307595,0.4,1,0.01,100000
0.56136405,0.45,1,0.01,100000
0.59248817,0.5,1,0.01,100000
0.65568,0.55,1,0.01,100000
0.72511774,0.6,1,0.01,100000
0.7726125,0.65,1,0.01,100000
0.8360747,0.7,1,0.01,100000
0.86782354,0.75,1,0.01,100000
0.8913229,0.8,1,0.01,100000
0.92292756,0.85,1,0.01,100000
0.97007483,0.9,1,0.01,100000
0.98464876,0.95,1,0.01,100000
0.036925435,0.05,1,0.02,100000
0.07324432,0.1,1,0.02,100000
0.14037701,0.15,1,0.02,100000
0.19642024,0.2,1,0.02,100000
0.25895682,0.25,1,0.02,100000
0.3206318,0.3,1,0.02,100000
0.39659598,0.35,1,0.02,100000
0.45400682,0.4,1,0.02,100000
0.54827183,0.45,1,0.02,100000
0.630807,0.5,1,0.02,100000
0.6916269,0.55,1,0.02,100000
0.7653001,0.6,1,0.02,100000
0.7909196,0.65,1,0.02,100000
0.8433681,0.7,1,0.02,100000
0.89614874,0.75,1,0.02,100000
0.92223084,0.8,1,0.02,100000
0.94439524,0.85,1,0.02,100000
0.9819165,0.9,1,0.02,100000
0.9896473,0.95,1,0.02,100000
0.08818851,0.05,1,0.03,100000
0.15324046,0.1,1,0.03,100000
0.22624277,0.15,1,0.03,100000
0.3043362,0.2,1,0.03,100000
0.37276208,0.25,1,0.03,100000
0.42491665,0.3,1,0.03,100000
0.48164976,0.35,1,0.03,100000
0.5573823,0.4,1,0.03,100000
0.64538276,0.45,1,0.03,100000
0.7072411,0.5,1,0.03,100000
0.7611145,0.55,1,0.03,100000
0.8042197,0.6,1,0.03,100000
0.84753,0.65,1,0.03,100000
0.8706237,0.7,1,0.03,100000
0.91580826,0.75,1,0.03,100000
0.93830615,0.8,1,0.03,100000
0.9680389,0.85,1,0.03,100000
0.99021167,0.9,1,0.03,100000
0.99760616,0.95,1,0.03,100000
0.50133634,0.05,1,0.04,100000
0.6119993,0.1,1,0.04,100000
0.68621844,0.15,1,0.04,100000
0.7198725,0.2,1,0.04,100000
0.7574043,0.25,1,0.04,100000
0.7784098,0.3,1,0.04,100000
0.8175657,0.35,1,0.04,100000
0.83795476,0.4,1,0.04,100000
0.85663676,0.45,1,0.04,100000
0.8691779,0.5,1,0.04,100000
0.885527,0.55,1,0.04,100000
0.9087111,0.6,1,0.04,100000
0.932302,0.65,1,0.04,100000
0.9484513,0.7,1,0.04,100000
0.9664895,0.75,1,0.04,100000
0.9736578,0.8,1,0.04,100000
0.9858669,0.85,1,0.04,100000
0.9946514,0.9,1,0.04,100000
0.99649024,0.95,1,0.04,100000
0.6229261,0.05,1,0.05,100000
0.7589317,0.1,1,0.05,100000
0.8155902,0.15,1,0.05,100000
0.8476107,0.2,1,0.05,100000
0.8612012,0.25,1,0.05,100000
0.88050836,0.3,1,0.05,100000
0.89844406,0.35,1,0.05,100000
0.9121014,0.4,1,0.05,100000
0.92842937,0.45,1,0.05,100000
0.9373766,0.5,1,0.05,100000
0.9492335,0.55,1,0.05,100000
0.9611703,0.6,1,0.05,100000
0.9641121,0.65,1,0.05,100000
0.9698686,0.7,1,0.05,100000
0.978547,0.75,1,0.05,100000
0.98160326,0.8,1,0.05,100000
0.9846149,0.85,1,0.05,100000
0.99308664,0.9,1,0.05,100000
0.99586934,0.95,1,0.05,100000
0.0724953,0.05,2,0.01,100000
0.15253183,0.1,2,0.01,100000
0.23104899,0.15,2,0.01,100000
0.34534383,0.2,2,0.01,100000
0.46725115,0.25,2,0.01,100000
0.5291961,0.3,2,0.01,100000
0.6071381,0.35,2,0.01,100000
0.66985565,0.4,2,0.01,100000
0.73275626,0.45,2,0.01,100000
0.788574,0.5,2,0.01,100000
0.83663994,0.55,2,0.01,100000
0.87724274,0.6,2,0.01,100000
0.9186403,0.65,2,0.01,100000
0.9331599,0.7,2,0.01,100000
0.9394679,0.75,2,0.01,100000
0.95997685,0.8,2,0.01,100000
0.973386,0.85,2,0.01,100000
0.9930307,0.9,2,0.01,100000
1,0.95,2,0.01,100000
0.29017773,0.05,2,0.02,100000
0.39246753,0.1,2,0.02,100000
0.4839591,0.15,2,0.02,100000
0.5285423,0.2,2,0.02,100000
0.5978074,0.25,2,0.02,100000
0.64554954,0.3,2,0.02,100000
0.6875857,0.35,2,0.02,100000
0.7394926,0.4,2,0.02,100000
0.7705405,0.45,2,0.02,100000
0.80527735,0.5,2,0.02,100000
0.8461145,0.55,2,0.02,100000
0.86327237,0.6,2,0.02,100000
0.89041865,0.65,2,0.02,100000
0.917229,0.7,2,0.02,100000
0.93102074,0.75,2,0.02,100000
0.95731723,0.8,2,0.02,100000
0.9705257,0.85,2,0.02,100000
0.9967859,0.9,2,0.02,100000
1.0000007,0.95,2,0.02,100000
0.034193896,0.05,2,0.03,100000
0.10048057,0.1,2,0.03,100000
0.17819771,0.15,2,0.03,100000
0.2799375,0.2,2,0.03,100000
0.36683905,0.25,2,0.03,100000
0.40306753,0.3,2,0.03,100000
0.46123993,0.35,2,0.03,100000
0.5381606,0.4,2,0.03,100000
0.5979919,0.45,2,0.03,100000
0.64205825,0.5,2,0.03,100000
0.7153082,0.55,2,0.03,100000
0.7840244,0.6,2,0.03,100000
0.8237743,0.65,2,0.03,100000
0.86160874,0.7,2,0.03,100000
0.9056436,0.75,2,0.03,100000
0.94745827,0.8,2,0.03,100000
0.97313297,0.85,2,0.03,100000
0.98633236,0.9,2,0.03,100000
1.0000004,0.95,2,0.03,100000
0.09054162,0.05,2,0.04,100000
0.2323614,0.1,2,0.04,100000
0.34508085,0.15,2,0.04,100000
0.44475198,0.2,2,0.04,100000
0.52244705,0.25,2,0.04,100000
0.5822774,0.3,2,0.04,100000
0.63047457,0.35,2,0.04,100000
0.6806387,0.4,2,0.04,100000
0.73263335,0.45,2,0.04,100000
0.7682109,0.5,2,0.04,100000
0.8141328,0.55,2,0.04,100000
0.8505335,0.6,2,0.04,100000
0.87493765,0.65,2,0.04,100000
0.91174436,0.7,2,0.04,100000
0.9449647,0.75,2,0.04,100000
0.96544045,0.8,2,0.04,100000
0.9826375,0.85,2,0.04,100000
0.989686,0.9,2,0.04,100000
0.99831206,0.95,2,0.04,100000
0.575013,0.05,2,0.05,100000
0.73190814,0.1,2,0.05,100000
0.7890701,0.15,2,0.05,100000
0.83322024,0.2,2,0.05,100000
0.86236453,0.25,2,0.05,100000
0.87617844,0.3,2,0.05,100000
0.88705313,0.35,2,0.05,100000
0.9017226,0.4,2,0.05,100000
0.91531825,0.45,2,0.05,100000
0.9248886,0.5,2,0.05,100000
0.93572354,0.55,2,0.05,100000
0.9452935,0.6,2,0.05,100000
0.9586754,0.65,2,0.05,100000
0.9693205,0.7,2,0.05,100000
0.97573733,0.75,2,0.05,100000
0.9865837,0.8,2,0.05,100000
0.99047726,0.85,2,0.05,100000
0.99452436,0.9,2,0.05,100000
0.99999976,0.95,2,0.05,100000
0.024609467,0.05,3,0.01,100000
0.10821938,0.1,3,0.01,100000
0.12509345,0.15,3,0.01,100000
0.22389004,0.2,3,0.01,100000
0.28074107,0.25,3,0.01,100000
0.35402375,0.3,3,0.01,100000
0.39461416,0.35,3,0.01,100000
0.48187095,0.4,3,0.01,100000
0.54442734,0.45,3,0.01,100000
0.5825891,0.5,3,0.01,100000
0.66998124,0.55,3,0.01,100000
0.73185676,0.6,3,0.01,100000
0.78641397,0.65,3,0.01,100000
0.84771687,0.7,3,0.01,100000
0.9100862,0.75,3,0.01,100000
0.9325938,0.8,3,0.01,100000
0.97869533,0.85,3,0.01,100000
1.0000002,0.9,3,0.01,100000
1.0000002,0.95,3,0.01,100000
0.05973363,0.05,3,0.02,100000
0.100529216,0.1,3,0.02,100000
0.15894315,0.15,3,0.02,100000
0.23028448,0.2,3,0.02,100000
0.28780523,0.25,3,0.02,100000
0.3718851,0.3,3,0.02,100000
0.4637029,0.35,3,0.02,100000
0.54148203,0.4,3,0.02,100000
0.60635185,0.45,3,0.02,100000
0.65778136,0.5,3,0.02,100000
0.72078353,0.55,3,0.02,100000
0.75122917,0.6,3,0.02,100000
0.81911415,0.65,3,0.02,100000
0.88155144,0.7,3,0.02,100000
0.89414036,0.75,3,0.02,100000
0.9312165,0.8,3,0.02,100000
0.9639123,0.85,3,0.02,100000
0.9840494,0.9,3,0.02,100000
0.9960568,0.95,3,0.02,100000
0.12302622,0.05,3,0.03,100000
0.2092407,0.1,3,0.03,100000
0.28965908,0.15,3,0.03,100000
0.3673482,0.2,3,0.03,100000
0.4147201,0.25,3,0.03,100000
0.49294615,0.3,3,0.03,100000
0.5609674,0.35,3,0.03,100000
0.6025974,0.4,3,0.03,100000
0.65196896,0.45,3,0.03,100000
0.70051944,0.5,3,0.03,100000
0.73647714,0.55,3,0.03,100000
0.7795835,0.6,3,0.03,100000
0.815272,0.65,3,0.03,100000
0.85783666,0.7,3,0.03,100000
0.9052067,0.75,3,0.03,100000
0.94505405,0.8,3,0.03,100000
0.96736443,0.85,3,0.03,100000
0.9878663,0.9,3,0.03,100000
0.99999976,0.95,3,0.03,100000
0.16145039,0.05,3,0.04,100000
0.23153155,0.1,3,0.04,100000
0.2922394,0.15,3,0.04,100000
0.3549852,0.2,3,0.04,100000
0.40456885,0.25,3,0.04,100000
0.47216767,0.3,3,0.04,100000
0.5314584,0.35,3,0.04,100000
0.58696187,0.4,3,0.04,100000
0.6553337,0.45,3,0.04,100000
0.7160222,0.5,3,0.04,100000
0.79670346,0.55,3,0.04,100000
0.84113073,0.6,3,0.04,100000
0.8926396,0.65,3,0.04,100000
0.93408304,0.7,3,0.04,100000
0.9666464,0.75,3,0.04,100000
0.98507684,0.8,3,0.04,100000
0.9905547,0.85,3,0.04,100000
0.99623704,0.9,3,0.04,100000
0.99812853,0.95,3,0.04,100000
0.20920436,0.05,3,0.05,100000
0.3438687,0.1,3,0.05,100000
0.44679427,0.15,3,0.05,100000
0.5105766,0.2,3,0.05,100000
0.55923665,0.25,3,0.05,100000
0.60268253,0.3,3,0.05,100000
0.66253346,0.35,3,0.05,100000
0.71469945,0.4,3,0.05,100000
0.7543478,0.45,3,0.05,100000
0.7890092,0.5,3,0.05,100000
0.83422613,0.55,3,0.05,100000
0.88845515,0.6,3,0.05,100000
0.91230875,0.65,3,0.05,100000
0.9419344,0.7,3,0.05,100000
0.96378994,0.75,3,0.05,100000
0.9756337,0.8,3,0.05,100000
0.988783,0.85,3,0.05,100000
0.99600315,0.9,3,0.05,100000
0.99881494,0.95,3,0.05,100000
0.006605084,0.05,4,0.01,100000
0.019781213,0.1,4,0.01,100000
0.02668285,0.15,4,0.01,100000
0.065906554,0.2,4,0.01,100000
0.1309648,0.25,4,0.01,100000
0.18344498,0.3,4,0.01,100000
0.28754896,0.35,4,0.01,100000
0.35301375,0.4,4,0.01,100000
0.49304605,0.45,4,0.01,100000
0.57600856,0.5,4,0.01,100000
0.6816678,0.55,4,0.01,100000
0.7924752,0.6,4,0.01,100000
0.8419251,0.65,4,0.01,100000
0.88493174,0.7,4,0.01,100000
0.93377256,0.75,4,0.01,100000
0.9818203,0.8,4,0.01,100000
0.9940819,0.85,4,0.01,100000
0.9999999,0.9,4,0.01,100000
0.9999999,0.95,4,0.01,100000
0.022179388,0.05,4,0.02,100000
0.074548826,0.1,4,0.02,100000
0.11147512,0.15,4,0.02,100000
0.14126436,0.2,4,0.02,100000
0.18811595,0.25,4,0.02,100000
0.2316757,0.3,4,0.02,100000
0.3008498,0.35,4,0.02,100000
0.35743803,0.4,4,0.02,100000
0.4726956,0.45,4,0.02,100000
0.55868196,0.5,4,0.02,100000
0.642867,0.55,4,0.02,100000
0.75055385,0.6,4,0.02,100000
0.78565633,0.65,4,0.02,100000
0.85399336,0.7,4,0.02,100000
0.9052154,0.75,4,0.02,100000
0.9425493,0.8,4,0.02,100000
0.97996867,0.85,4,0.02,100000
0.9970015,0.9,4,0.02,100000
0.9999993,0.95,4,0.02,100000
0.026813813,0.05,4,0.03,100000
0.048857324,0.1,4,0.03,100000
0.06393206,0.15,4,0.03,100000
0.10027453,0.2,4,0.03,100000
0.14224681,0.25,4,0.03,100000
0.23052359,0.3,4,0.03,100000
0.2833492,0.35,4,0.03,100000
0.37982145,0.4,4,0.03,100000
0.47695026,0.45,4,0.03,100000
0.5579401,0.5,4,0.03,100000
0.64895046,0.55,4,0.03,100000
0.75116897,0.6,4,0.03,100000
0.8389642,0.65,4,0.03,100000
0.88167095,0.7,4,0.03,100000
0.9307063,0.75,4,0.03,100000
0.95749396,0.8,4,0.03,100000
0.9847747,0.85,4,0.03,100000
0.99346447,0.9,4,0.03,100000
0.9999998,0.95,4,0.03,100000
0.051388748,0.05,4,0.04,100000
0.13200374,0.1,4,0.04,100000
0.20215407,0.15,4,0.04,100000
0.26574802,0.2,4,0.04,100000
0.32535183,0.25,4,0.04,100000
0.39605707,0.3,4,0.04,100000
0.46647704,0.35,4,0.04,100000
0.54535025,0.4,4,0.04,100000
0.6261388,0.45,4,0.04,100000
0.70497686,0.5,4,0.04,100000
0.77783567,0.55,4,0.04,100000
0.84352964,0.6,4,0.04,100000
0.88679403,0.65,4,0.04,100000
0.91176677,0.7,4,0.04,100000
0.9501732,0.75,4,0.04,100000
0.9833223,0.8,4,0.04,100000
0.9932241,0.85,4,0.04,100000
0.99654907,0.9,4,0.04,100000
1.0000002,0.95,4,0.04,100000
0.12805109,0.05,4,0.05,100000
0.20277317,0.1,4,0.05,100000
0.27878898,0.15,4,0.05,100000
0.3377709,0.2,4,0.05,100000
0.39752188,0.25,4,0.05,100000
0.46119714,0.3,4,0.05,100000
0.51974696,0.35,4,0.05,100000
0.5976492,0.4,4,0.05,100000
0.6503915,0.45,4,0.05,100000
0.72475374,0.5,4,0.05,100000
0.7986755,0.55,4,0.05,100000
0.84601986,0.6,4,0.05,100000
0.89911604,0.65,4,0.05,100000
0.9265178,0.7,4,0.05,100000
0.95545036,0.75,4,0.05,100000
0.9796348,0.8,4,0.05,100000
0.98794097,0.85,4,0.05,100000
0.9973643,0.9,4,0.05,100000
0.99876213,0.95,4,0.05,100000
0.007674247,0.05,5,0.01,100000
0.007674247,0.1,5,0.01,100000
0.007674247,0.15,5,0.01,100000
0.056684628,0.2,5,0.01,100000
0.073829,0.25,5,0.01,100000
0.14090785,0.3,5,0.01,100000
0.27957502,0.35,5,0.01,100000
0.395498,0.4,5,0.01,100000
0.49541286,0.45,5,0.01,100000
0.55189204,0.5,5,0.01,100000
0.66569793,0.55,5,0.01,100000
0.74710023,0.6,5,0.01,100000
0.84344274,0.65,5,0.01,100000
0.8762868,0.7,5,0.01,100000
0.91529506,0.75,5,0.01,100000
0.95403016,0.8,5,0.01,100000
0.9695215,0.85,5,0.01,100000
1,0.9,5,0.01,100000
1,0.95,5,0.01,100000
0.031365935,0.05,5,0.02,100000
0.10693865,0.1,5,0.02,100000
0.15451409,0.15,5,0.02,100000
0.21839666,0.2,5,0.02,100000
0.3204647,0.25,5,0.02,100000
0.40974286,0.3,5,0.02,100000
0.4607916,0.35,5,0.02,100000
0.5524497,0.4,5,0.02,100000
0.603072,0.45,5,0.02,100000
0.67776364,0.5,5,0.02,100000
0.7532482,0.55,5,0.02,100000
0.8171286,0.6,5,0.02,100000
0.88504964,0.65,5,0.02,100000
0.9329265,0.7,5,0.02,100000
0.95170003,0.75,5,0.02,100000
0.9623102,0.8,5,0.02,100000
0.98313683,0.85,5,0.02,100000
0.9901672,0.9,5,0.02,100000
0.9970048,0.95,5,0.02,100000
0.12429793,0.05,5,0.03,100000
0.23581772,0.1,5,0.03,100000
0.31418997,0.15,5,0.03,100000
0.3926131,0.2,5,0.03,100000
0.4735472,0.25,5,0.03,100000
0.5456855,0.3,5,0.03,100000
0.6006545,0.35,5,0.03,100000
0.6627393,0.4,5,0.03,100000
0.74144465,0.45,5,0.03,100000
0.790534,0.5,5,0.03,100000
0.82532126,0.55,5,0.03,100000
0.8616118,0.6,5,0.03,100000
0.9038028,0.65,5,0.03,100000
0.94236594,0.7,5,0.03,100000
0.9610264,0.75,5,0.03,100000
0.98208696,0.8,5,0.03,100000
0.9888573,0.85,5,0.03,100000
0.9954821,0.9,5,0.03,100000
0.9999999,0.95,5,0.03,100000
0.5271108,0.05,5,0.04,100000
0.65619755,0.1,5,0.04,100000
0.73827314,0.15,5,0.04,100000
0.77456,0.2,5,0.04,100000
0.8123392,0.25,5,0.04,100000
0.83710825,0.3,5,0.04,100000
0.8576158,0.35,5,0.04,100000
0.8727627,0.4,5,0.04,100000
0.89094853,0.45,5,0.04,100000
0.90578103,0.5,5,0.04,100000
0.9207233,0.55,5,0.04,100000
0.9342616,0.6,5,0.04,100000
0.9418348,0.65,5,0.04,100000
0.9527647,0.7,5,0.04,100000
0.9674242,0.75,5,0.04,100000
0.98394877,0.8,5,0.04,100000
0.991203,0.85,5,0.04,100000
0.99492145,0.9,5,0.04,100000
0.9986293,0.95,5,0.04,100000
0.60813373,0.05,5,0.05,100000
0.77043396,0.1,5,0.05,100000
0.8123538,0.15,5,0.05,100000
0.8454631,0.2,5,0.05,100000
0.8699531,0.25,5,0.05,100000
0.8833082,0.3,5,0.05,100000
0.8996045,0.35,5,0.05,100000
0.9102464,0.4,5,0.05,100000
0.9206329,0.45,5,0.05,100000
0.9340492,0.5,5,0.05,100000
0.9447562,0.55,5,0.05,100000
0.94780177,0.6,5,0.05,100000
0.95509547,0.65,5,0.05,100000
0.95945984,0.7,5,0.05,100000
0.9697947,0.75,5,0.05,100000
0.981345,0.8,5,0.05,100000
0.9974571,0.85,5,0.05,100000
0.9988894,0.9,5,0.05,100000
0.9988894,0.95,5,0.05,100000
0,0.05,6,0.01,100000
0,0.1,6,0.01,100000
0,0.15,6,0.01,100000
0.007499624,0.2,6,0.01,100000
0.07213511,0.25,6,0.01,100000
0.13519478,0.3,6,0.01,100000
0.24091223,0.35,6,0.01,100000
0.31204057,0.4,6,0.01,100000
0.39537227,0.45,6,0.01,100000
0.51934314,0.5,6,0.01,100000
0.6144059,0.55,6,0.01,100000
0.7504095,0.6,6,0.01,100000
0.82391125,0.65,6,0.01,100000
0.8760249,0.7,6,0.01,100000
0.9219661,0.75,6,0.01,100000
0.9613036,0.8,6,0.01,100000
0.9741166,0.85,6,0.01,100000
1.0000002,0.9,6,0.01,100000
1.0000002,0.95,6,0.01,100000
0.00381232,0.05,6,0.02,100000
0.011468471,0.1,6,0.02,100000
0.037757836,0.15,6,0.02,100000
0.089955546,0.2,6,0.02,100000
0.1383249,0.25,6,0.02,100000
0.18608747,0.3,6,0.02,100000
0.2516686,0.35,6,0.02,100000
0.3809209,0.4,6,0.02,100000
0.50328624,0.45,6,0.02,100000
0.6175678,0.5,6,0.02,100000
0.7080916,0.55,6,0.02,100000
0.77343905,0.6,6,0.02,100000
0.8387763,0.65,6,0.02,100000
0.8830632,0.7,6,0.02,100000
0.92636436,0.75,6,0.02,100000
0.97324103,0.8,6,0.02,100000
0.9965164,0.85,6,0.02,100000
0.9965164,0.9,6,0.02,100000
0.9999999,0.95,6,0.02,100000
0.0022013895,0.05,6,0.03,100000
0.0022013895,0.1,6,0.03,100000
0.0022013895,0.15,6,0.03,100000
0.014450027,0.2,6,0.03,100000
0.051890932,0.25,6,0.03,100000
0.12261367,0.3,6,0.03,100000
0.2181986,0.35,6,0.03,100000
0.335101,0.4,6,0.03,100000
0.47491845,0.45,6,0.03,100000
0.60671675,0.5,6,0.03,100000
0.7004064,0.55,6,0.03,100000
0.777314,0.6,6,0.03,100000
0.8576308,0.65,6,0.03,100000
0.9440851,0.7,6,0.03,100000
0.96453166,0.75,6,0.03,100000
0.98244727,0.8,6,0.03,100000
0.9936721,0.85,6,0.03,100000
0.9999991,0.9,6,0.03,100000
0.9999991,0.95,6,0.03,100000
0.36615917,0.05,6,0.04,100000
0.45808294,0.1,6,0.04,100000
0.5244163,0.15,6,0.04,100000
0.5772677,0.2,6,0.04,100000
0.6108358,0.25,6,0.04,100000
0.65012336,0.3,6,0.04,100000
0.68218935,0.35,6,0.04,100000
0.7121685,0.4,6,0.04,100000
0.74231094,0.45,6,0.04,100000
0.77348405,0.5,6,0.04,100000
0.8194141,0.55,6,0.04,100000
0.87003654,0.6,6,0.04,100000
0.8986805,0.65,6,0.04,100000
0.9402499,0.7,6,0.04,100000
0.9620723,0.75,6,0.04,100000
0.9788295,0.8,6,0.04,100000
0.988718,0.85,6,0.04,100000
0.99861544,0.9,6,0.04,100000
0.99861544,0.95,6,0.04,100000
0.09446922,0.05,6,0.05,100000
0.22652686,0.1,6,0.05,100000
0.32292286,0.15,6,0.05,100000
0.39630663,0.2,6,0.05,100000
0.47312316,0.25,6,0.05,100000
0.5364598,0.3,6,0.05,100000
0.60084444,0.35,6,0.05,100000
0.6853342,0.4,6,0.05,100000
0.750452,0.45,6,0.05,100000
0.80330867,0.5,6,0.05,100000
0.840313,0.55,6,0.05,100000
0.88710785,0.6,6,0.05,100000
0.9238506,0.65,6,0.05,100000
0.9543358,0.7,6,0.05,100000
0.9792635,0.75,6,0.05,100000
0.9903483,0.8,6,0.05,100000
0.9973637,0.85,6,0.05,100000
0.9987076,0.9,6,0.05,100000
1,0.95,6,0.05,100000
0.022556728,0.05,7,0.01,100000
0.08370665,0.1,7,0.01,100000
0.15295213,0.15,7,0.01,100000
0.20654199,0.2,7,0.01,100000
0.22163463,0.25,7,0.01,100000
0.2895149,0.3,7,0.01,100000
0.3724676,0.35,7,0.01,100000
0.46494976,0.4,7,0.01,100000
0.5242923,0.45,7,0.01,100000
0.6152735,0.5,7,0.01,100000
0.62959033,0.55,7,0.01,100000
0.6885376,0.6,7,0.01,100000
0.72491264,0.65,7,0.01,100000
0.8048951,0.7,7,0.01,100000
0.8551313,0.75,7,0.01,100000
0.89930606,0.8,7,0.01,100000
0.9567306,0.85,7,0.01,100000
0.99262446,0.9,7,0.01,100000
0.9999999,0.95,7,0.01,100000
0.011981613,0.05,7,0.02,100000
0.03920695,0.1,7,0.02,100000
0.0705884,0.15,7,0.02,100000
0.120825306,0.2,7,0.02,100000
0.17888679,0.25,7,0.02,100000
0.21286368,0.3,7,0.02,100000
0.26633012,0.35,7,0.02,100000
0.32203388,0.4,7,0.02,100000
0.3779995,0.45,7,0.02,100000
0.48293725,0.5,7,0.02,100000
0.56430894,0.55,7,0.02,100000
0.6561348,0.6,7,0.02,100000
0.7524332,0.65,7,0.02,100000
0.80404276,0.7,7,0.02,100000
0.85548645,0.75,7,0.02,100000
0.89944243,0.8,7,0.02,100000
0.9394982,0.85,7,0.02,100000
0.9823852,0.9,7,0.02,100000
0.9966109,0.95,7,0.02,100000
0.022572646,0.05,7,0.03,100000
0.08598668,0.1,7,0.03,100000
0.14790252,0.15,7,0.03,100000
0.21277368,0.2,7,0.03,100000
0.28084388,0.25,7,0.03,100000
0.34696382,0.3,7,0.03,100000
0.40649533,0.35,7,0.03,100000
0.46504512,0.4,7,0.03,100000
0.52314746,0.45,7,0.03,100000
0.5869209,0.5,7,0.03,100000
0.65454376,0.55,7,0.03,100000
0.71353924,0.6,7,0.03,100000
0.77279854,0.65,7,0.03,100000
0.8244322,0.7,7,0.03,100000
0.8825893,0.75,7,0.03,100000
0.92427546,0.8,7,0.03,100000
0.95905477,0.85,7,0.03,100000
0.984504,0.9,7,0.03,100000
0.9982855,0.95,7,0.03,100000
0.1742575,0.05,7,0.04,100000
0.26871318,0.1,7,0.04,100000
0.34680256,0.15,7,0.04,100000
0.38737166,0.2,7,0.04,100000
0.4317008,0.25,7,0.04,100000
0.4877488,0.3,7,0.04,100000
0.5330236,0.35,7,0.04,100000
0.5862696,0.4,7,0.04,100000
0.6553565,0.45,7,0.04,100000
0.7138798,0.5,7,0.04,100000
0.76692253,0.55,7,0.04,100000
0.8248541,0.6,7,0.04,100000
0.87379724,0.65,7,0.04,100000
0.9004595,0.7,7,0.04,100000
0.94318384,0.75,7,0.04,100000
0.9638407,0.8,7,0.04,100000
0.9908527,0.85,7,0.04,100000
0.9980751,0.9,7,0.04,100000
1,0.95,7,0.04,100000
0.24141099,0.05,7,0.05,100000
0.32347625,0.1,7,0.05,100000
0.39618072,0.15,7,0.05,100000
0.4515982,0.2,7,0.05,100000
0.51869357,0.25,7,0.05,100000
0.5736412,0.3,7,0.05,100000
0.6317556,0.35,7,0.05,100000
0.6748002,0.4,7,0.05,100000
0.7249461,0.45,7,0.05,100000
0.77291775,0.5,7,0.05,100000
0.81182027,0.55,7,0.05,100000
0.8480469,0.6,7,0.05,100000
0.8818657,0.65,7,0.05,100000
0.90867925,0.7,7,0.05,100000
0.9337473,0.75,7,0.05,100000
0.96474624,0.8,7,0.05,100000
0.9818777,0.85,7,0.05,100000
0.99589634,0.9,7,0.05,100000
0.9987279,0.95,7,0.05,100000
0.072844885,0.05,8,0.01,100000
0.18297692,0.1,8,0.01,100000
0.29938006,0.15,8,0.01,100000
0.39170137,0.2,8,0.01,100000
0.44655114,0.25,8,0.01,100000
0.48539504,0.3,8,0.01,100000
0.53910786,0.35,8,0.01,100000
0.5773359,0.4,8,0.01,100000
0.6675136,0.45,8,0.01,100000
0.7206651,0.5,8,0.01,100000
0.7655833,0.55,8,0.01,100000
0.788127,0.6,8,0.01,100000
0.8103779,0.65,8,0.01,100000
0.8688658,0.7,8,0.01,100000
0.88317186,0.75,8,0.01,100000
0.92668897,0.8,8,0.01,100000
0.9480705,0.85,8,0.01,100000
0.9850643,0.9,8,0.01,100000
0.99999976,0.95,8,0.01,100000
0.06096262,0.05,8,0.02,100000
0.15554726,0.1,8,0.02,100000
0.20739213,0.15,8,0.02,100000
0.29637173,0.2,8,0.02,100000
0.3809338,0.25,8,0.02,100000
0.46143794,0.3,8,0.02,100000
0.5459399,0.35,8,0.02,100000
0.61307544,0.4,8,0.02,100000
0.677852,0.45,8,0.02,100000
0.7145084,0.5,8,0.02,100000
0.76784915,0.55,8,0.02,100000
0.8394451,0.6,8,0.02,100000
0.8751311,0.65,8,0.02,100000
0.9037035,0.7,8,0.02,100000
0.9360407,0.75,8,0.02,100000
0.9667499,0.8,8,0.02,100000
0.9800141,0.85,8,0.02,100000
1.0000001,0.9,8,0.02,100000
1.0000001,0.95,8,0.02,100000
0.113120936,0.05,8,0.03,100000
0.20928493,0.1,8,0.03,100000
0.33188325,0.15,8,0.03,100000
0.42793632,0.2,8,0.03,100000
0.5020117,0.25,8,0.03,100000
0.55021936,0.3,8,0.03,100000
0.6177606,0.35,8,0.03,100000
0.6635603,0.4,8,0.03,100000
0.71175253,0.45,8,0.03,100000
0.77735996,0.5,8,0.03,100000
0.81791794,0.55,8,0.03,100000
0.8538337,0.6,8,0.03,100000
0.8867141,0.65,8,0.03,100000
0.9117756,0.7,8,0.03,100000
0.9363853,0.75,8,0.03,100000
0.95822036,0.8,8,0.03,100000
0.9755423,0.85,8,0.03,100000
0.9853949,0.9,8,0.03,100000
0.9975976,0.95,8,0.03,100000
0.5078358,0.05,8,0.04,100000
0.66894466,0.1,8,0.04,100000
0.7433257,0.15,8,0.04,100000
0.7846024,0.2,8,0.04,100000
0.82530624,0.25,8,0.04,100000
0.8509937,0.3,8,0.04,100000
0.8808566,0.35,8,0.04,100000
0.9034578,0.4,8,0.04,100000
0.91803837,0.45,8,0.04,100000
0.9414905,0.5,8,0.04,100000
0.95985264,0.55,8,0.04,100000
0.9709238,0.6,8,0.04,100000
0.9801755,0.65,8,0.04,100000
0.98552465,0.7,8,0.04,100000
0.98911387,0.75,8,0.04,100000
0.99256676,0.8,8,0.04,100000
0.99444133,0.85,8,0.04,100000
0.9962586,0.9,8,0.04,100000
1.0000005,0.95,8,0.04,100000
0.6064134,0.05,8,0.05,100000
0.7408592,0.1,8,0.05,100000
0.78724134,0.15,8,0.05,100000
0.8176217,0.2,8,0.05,100000
0.85541177,0.25,8,0.05,100000
0.87213737,0.3,8,0.05,100000
0.8871298,0.35,8,0.05,100000
0.89917415,0.4,8,0.05,100000
0.91131276,0.45,8,0.05,100000
0.9218123,0.5,8,0.05,100000
0.9321769,0.55,8,0.05,100000
0.94995993,0.6,8,0.05,100000
0.9619163,0.65,8,0.05,100000
0.97240597,0.7,8,0.05,100000
0.989898,0.75,8,0.05,100000
0.99571216,0.8,8,0.05,100000
0.9984552,0.85,8,0.05,100000
0.99999964,0.9,8,0.05,100000
0.99999964,0.95,8,0.05,100000
0,0.05,9,0.01,100000
0,0.1,9,0.01,100000
0.01906817,0.15,9,0.01,100000
0.057889603,0.2,9,0.01,100000
0.10688618,0.25,9,0.01,100000
0.16605678,0.3,9,0.01,100000
0.21519762,0.35,9,0.01,100000
0.3098303,0.4,9,0.01,100000
0.36783913,0.45,9,0.01,100000
0.5176684,0.5,9,0.01,100000
0.59379154,0.55,9,0.01,100000
0.6981757,0.6,9,0.01,100000
0.7889642,0.65,9,0.01,100000
0.8359307,0.7,9,0.01,100000
0.87348986,0.75,9,0.01,100000
0.9093812,0.8,9,0.01,100000
0.9638625,0.85,9,0.01,100000
0.99110574,0.9,9,0.01,100000
0.9999998,0.95,9,0.01,100000
0.007324806,0.05,9,0.02,100000
0.007324806,0.1,9,0.02,100000
0.023559533,0.15,9,0.02,100000
0.04358051,0.2,9,0.02,100000
0.07598027,0.25,9,0.02,100000
0.124744065,0.3,9,0.02,100000
0.20885529,0.35,9,0.02,100000
0.3041359,0.4,9,0.02,100000
0.4113939,0.45,9,0.02,100000
0.5282998,0.5,9,0.02,100000
0.6403103,0.55,9,0.02,100000
0.72531027,0.6,9,0.02,100000
0.8192801,0.65,9,0.02,100000
0.87995523,0.7,9,0.02,100000
0.92507905,0.75,9,0.02,100000
0.9557414,0.8,9,0.02,100000
0.9708814,0.85,9,0.02,100000
0.98933566,0.9,9,0.02,100000
0.9999999,0.95,9,0.02,100000
0.011128726,0.05,9,0.03,100000
0.027696518,0.1,9,0.03,100000
0.056179278,0.15,9,0.03,100000
0.11024724,0.2,9,0.03,100000
0.16333291,0.25,9,0.03,100000
0.2417916,0.3,9,0.03,100000
0.3307477,0.35,9,0.03,100000
0.44533697,0.4,9,0.03,100000
0.5356178,0.45,9,0.03,100000
0.6160193,0.5,9,0.03,100000
0.6970088,0.55,9,0.03,100000
0.7536461,0.6,9,0.03,100000
0.8230127,0.65,9,0.03,100000
0.8681263,0.7,9,0.03,100000
0.93508065,0.75,9,0.03,100000
0.9744647,0.8,9,0.03,100000
0.9874093,0.85,9,0.03,100000
0.99502563,0.9,9,0.03,100000
0.99747205,0.95,9,0.03,100000
0.059445787,0.05,9,0.04,100000
0.12137575,0.1,9,0.04,100000
0.18553141,0.15,9,0.04,100000
0.25160778,0.2,9,0.04,100000
0.31342867,0.25,9,0.04,100000
0.3906505,0.3,9,0.04,100000
0.48497418,0.35,9,0.04,100000
0.535255,0.4,9,0.04,100000
0.6063201,0.45,9,0.04,100000
0.68573725,0.5,9,0.04,100000
0.74847746,0.55,9,0.04,100000
0.8229399,0.6,9,0.04,100000
0.86525357,0.65,9,0.04,100000
0.90957016,0.7,9,0.04,100000
0.9417899,0.75,9,0.04,100000
0.9625148,0.8,9,0.04,100000
0.9813941,0.85,9,0.04,100000
0.98892725,0.9,9,0.04,100000
0.9981823,0.95,9,0.04,100000
0.016681412,0.05,9,0.05,100000
0.052630227,0.1,9,0.05,100000
0.10580269,0.15,9,0.05,100000
0.17575833,0.2,9,0.05,100000
0.23200883,0.25,9,0.05,100000
0.32331195,0.3,9,0.05,100000
0.4223574,0.35,9,0.05,100000
0.5199886,0.4,9,0.05,100000
0.6052371,0.45,9,0.05,100000
0.68327737,0.5,9,0.05,100000
0.7610481,0.55,9,0.05,100000
0.82344383,0.6,9,0.05,100000
0.87007713,0.65,9,0.05,100000
0.9166169,0.7,9,0.05,100000
0.9475036,0.75,9,0.05,100000
0.9750875,0.8,9,0.05,100000
0.98532325,0.85,9,0.05,100000
0.99732655,0.9,9,0.05,100000
1,0.95,9,0.05,100000
0.015313379,0.05,10,0.01,100000
0.046017483,0.1,10,0.01,100000
0.07668292,0.15,10,0.01,100000
0.10732544,0.2,10,0.01,100000
0.16740972,0.25,10,0.01,100000
0.24842373,0.3,10,0.01,100000
0.36022407,0.35,10,0.01,100000
0.44851372,0.4,10,0.01,100000
0.5291957,0.45,10,0.01,100000
0.61772984,0.5,10,0.01,100000
0.6686471,0.55,10,0.01,100000
0.7605808,0.6,10,0.01,100000
0.8184568,0.65,10,0.01,100000
0.8399533,0.7,10,0.01,100000
0.9030331,0.75,10,0.01,100000
0.9582157,0.8,10,0.01,100000
0.99329996,0.85,10,0.01,100000
1.0000001,0.9,10,0.01,100000
1.0000001,0.95,10,0.01,100000
0.07443653,0.05,10,0.02,100000
0.1666713,0.1,10,0.02,100000
0.25527322,0.15,10,0.02,100000
0.35746977,0.2,10,0.02,100000
0.40605962,0.25,10,0.02,100000
0.4734219,0.3,10,0.02,100000
0.53320104,0.35,10,0.02,100000
0.5920026,0.4,10,0.02,100000
0.64657056,0.45,10,0.02,100000
0.70482045,0.5,10,0.02,100000
0.75838447,0.55,10,0.02,100000
0.7906967,0.6,10,0.02,100000
0.8164011,0.65,10,0.02,100000
0.86299646,0.7,10,0.02,100000
0.9060185,0.75,10,0.02,100000
0.93421733,0.8,10,0.02,100000
0.9791735,0.85,10,0.02,100000
0.9932146,0.9,10,0.02,100000
0.9999999,0.95,10,0.02,100000
0.12896058,0.05,10,0.03,100000
0.20881721,0.1,10,0.03,100000
0.28277442,0.15,10,0.03,100000
0.3453051,0.2,10,0.03,100000
0.4025171,0.25,10,0.03,100000
0.47191384,0.3,10,0.03,100000
0.54879606,0.35,10,0.03,100000
0.5972142,0.4,10,0.03,100000
0.6733313,0.45,10,0.03,100000
0.7406623,0.5,10,0.03,100000
0.7854294,0.55,10,0.03,100000
0.82273626,0.6,10,0.03,100000
0.8614677,0.65,10,0.03,100000
0.9001351,0.7,10,0.03,100000
0.93434775,0.75,10,0.03,100000
0.95083857,0.8,10,0.03,100000
0.9771001,0.85,10,0.03,100000
0.98648816,0.9,10,0.03,100000
0.99999934,0.95,10,0.03,100000
0.45519465,0.05,10,0.04,100000
0.6050764,0.1,10,0.04,100000
0.6690152,0.15,10,0.04,100000
0.7050889,0.2,10,0.04,100000
0.74309033,0.25,10,0.04,100000
0.7702365,0.3,10,0.04,100000
0.802389,0.35,10,0.04,100000
0.82725424,0.4,10,0.04,100000
0.844959,0.45,10,0.04,100000
0.8537944,0.5,10,0.04,100000
0.86408406,0.55,10,0.04,100000
0.8782387,0.6,10,0.04,100000
0.90617883,0.65,10,0.04,100000
0.9234182,0.7,10,0.04,100000
0.9475325,0.75,10,0.04,100000
0.9628781,0.8,10,0.04,100000
0.9782576,0.85,10,0.04,100000
0.9883322,0.9,10,0.04,100000
0.9999999,0.95,10,0.04,100000
0.680706,0.05,0,0.02,1000000
0.75553405,0.1,0,0.02,1000000
0.79237485,0.15,0,0.02,1000000
0.8230477,0.2,0,0.02,1000000
0.84583163,0.25,0,0.02,1000000
0.8614879,0.3,0,0.02,1000000
0.8761494,0.35,0,0.02,1000000
0.8926999,0.4,0,0.02,1000000
0.90333664,0.45,0,0.02,1000000
0.9119611,0.5,0,0.02,1000000
0.9229677,0.55,0,0.02,1000000
0.931025,0.6,0,0.02,1000000
0.9373541,0.65,0,0.02,1000000
0.9462769,0.7,0,0.02,1000000
0.9587177,0.75,0,0.02,1000000
0.9711858,0.8,0,0.02,1000000
0.98493254,0.85,0,0.02,1000000
0.9933452,0.9,0,0.02,1000000
0.999086,0.95,0,0.02,1000000
0.6103341,0.05,10,0.05,100000
0.7454594,0.1,10,0.05,100000
0.78908837,0.15,10,0.05,100000
0.81222886,0.2,10,0.05,100000
0.8362145,0.25,10,0.05,100000
0.8635762,0.3,10,0.05,100000
0.87070316,0.35,10,0.05,100000
0.87764484,0.4,10,0.05,100000
0.88725305,0.45,10,0.05,100000
0.89152044,0.5,10,0.05,100000
0.9055875,0.55,10,0.05,100000
0.9182448,0.6,10,0.05,100000
0.9308577,0.65,10,0.05,100000
0.9474451,0.7,10,0.05,100000
0.9570451,0.75,10,0.05,100000
0.96941054,0.8,10,0.05,100000
0.9788844,0.85,10,0.05,100000
0.98985004,0.9,10,0.05,100000
0.99643946,0.95,10,0.05,100000
0,0.05,11,0.01,100000
0.021748291,0.1,11,0.01,100000
0.036431327,0.15,11,0.01,100000
0.08759321,0.2,11,0.01,100000
0.17527434,0.25,11,0.01,100000
0.25477698,0.3,11,0.01,100000
0.33418557,0.35,11,0.01,100000
0.41415474,0.4,11,0.01,100000
0.5582743,0.45,11,0.01,100000
0.62219113,0.5,11,0.01,100000
0.6922939,0.55,11,0.01,100000
0.7632728,0.6,11,0.01,100000
0.8212457,0.65,11,0.01,100000
0.8489388,0.7,11,0.01,100000
0.91898245,0.75,11,0.01,100000
0.94570744,0.8,11,0.01,100000
0.9800016,0.85,11,0.01,100000
0.9867455,0.9,11,0.01,100000
0.9999999,0.95,11,0.01,100000
0.014837034,0.05,11,0.02,100000
0.051628355,0.1,11,0.02,100000
0.09924298,0.15,11,0.02,100000
0.16386051,0.2,11,0.02,100000
0.2105632,0.25,11,0.02,100000
0.27110624,0.3,11,0.02,100000
0.34271437,0.35,11,0.02,100000
0.42518723,0.4,11,0.02,100000
0.5284776,0.45,11,0.02,100000
0.62415594,0.5,11,0.02,100000
0.69903773,0.55,11,0.02,100000
0.7656217,0.6,11,0.02,100000
0.8389372,0.65,11,0.02,100000
0.8914897,0.7,11,0.02,100000
0.9467353,0.75,11,0.02,100000
0.9636992,0.8,11,0.02,100000
0.98012424,0.85,11,0.02,100000
0.99367505,0.9,11,0.02,100000
1.0000004,0.95,11,0.02,100000
0.023167765,0.05,11,0.03,100000
0.07406935,0.1,11,0.03,100000
0.16149373,0.15,11,0.03,100000
0.23707199,0.2,11,0.03,100000
0.29489923,0.25,11,0.03,100000
0.35621598,0.3,11,0.03,100000
0.41255817,0.35,11,0.03,100000
0.47406995,0.4,11,0.03,100000
0.5579332,0.45,11,0.03,100000
0.62924117,0.5,11,0.03,100000
0.6886094,0.55,11,0.03,100000
0.74698657,0.6,11,0.03,100000
0.81920004,0.65,11,0.03,100000
0.87681,0.7,11,0.03,100000
0.92713857,0.75,11,0.03,100000
0.95330775,0.8,11,0.03,100000
0.97712326,0.85,11,0.03,100000
0.9908657,0.9,11,0.03,100000
0.99780166,0.95,11,0.03,100000
0.025007876,0.05,11,0.04,100000
0.06871754,0.1,11,0.04,100000
0.1266454,0.15,11,0.04,100000
0.19691458,0.2,11,0.04,100000
0.268845,0.25,11,0.04,100000
0.35785443,0.3,11,0.04,100000
0.43648624,0.35,11,0.04,100000
0.5180018,0.4,11,0.04,100000
0.59236443,0.45,11,0.04,100000
0.676846,0.5,11,0.04,100000
0.72979546,0.55,11,0.04,100000
0.7902772,0.6,11,0.04,100000
0.8346465,0.65,11,0.04,100000
0.8825883,0.7,11,0.04,100000
0.9248632,0.75,11,0.04,100000
0.96442777,0.8,11,0.04,100000
0.9814905,0.85,11,0.04,100000
0.996919,0.9,11,0.04,100000
0.9986224,0.95,11,0.04,100000
0.029847857,0.05,11,0.05,100000
0.096580304,0.1,11,0.05,100000
0.15553305,0.15,11,0.05,100000
0.24395096,0.2,11,0.05,100000
0.30030164,0.25,11,0.05,100000
0.365374,0.3,11,0.05,100000
0.4350347,0.35,11,0.05,100000
0.50655156,0.4,11,0.05,100000
0.5781717,0.45,11,0.05,100000
0.6527208,0.5,11,0.05,100000
0.71636593,0.55,11,0.05,100000
0.78986853,0.6,11,0.05,100000
0.84837615,0.65,11,0.05,100000
0.8800965,0.7,11,0.05,100000
0.93223226,0.75,11,0.05,100000
0.95674527,0.8,11,0.05,100000
0.97371423,0.85,11,0.05,100000
0.98912066,0.9,11,0.05,100000
0.99314487,0.95,11,0.05,100000
0.04787459,0.05,12,0.01,100000
0.09405084,0.1,12,0.01,100000
0.13215426,0.15,12,0.01,100000
0.18514144,0.2,12,0.01,100000
0.24487884,0.25,12,0.01,100000
0.34877038,0.3,12,0.01,100000
0.4320154,0.35,12,0.01,100000
0.507519,0.4,12,0.01,100000
0.55257756,0.45,12,0.01,100000
0.63434744,0.5,12,0.01,100000
0.69439286,0.55,12,0.01,100000
0.76807445,0.6,12,0.01,100000
0.8186018,0.65,12,0.01,100000
0.8768489,0.7,12,0.01,100000
0.9208216,0.75,12,0.01,100000
0.9639663,0.8,12,0.01,100000
0.978539,0.85,12,0.01,100000
0.98567027,0.9,12,0.01,100000
0.9999997,0.95,12,0.01,100000
0.045886476,0.05,12,0.02,100000
0.10622695,0.1,12,0.02,100000
0.15081519,0.15,12,0.02,100000
0.2289074,0.2,12,0.02,100000
0.29541874,0.25,12,0.02,100000
0.38765964,0.3,12,0.02,100000
0.49344045,0.35,12,0.02,100000
0.5551192,0.4,12,0.02,100000
0.58758837,0.45,12,0.02,100000
0.6613035,0.5,12,0.02,100000
0.7305651,0.55,12,0.02,100000
0.809139,0.6,12,0.02,100000
0.8344723,0.65,12,0.02,100000
0.87399244,0.7,12,0.02,100000
0.9129249,0.75,12,0.02,100000
0.95454836,0.8,12,0.02,100000
0.9895416,0.85,12,0.02,100000
1.0000004,0.9,12,0.02,100000
1.0000004,0.95,12,0.02,100000
0.034627665,0.05,12,0.03,100000
0.08810021,0.1,12,0.03,100000
0.16753016,0.15,12,0.03,100000
0.23093827,0.2,12,0.03,100000
0.2963128,0.25,12,0.03,100000
0.38127378,0.3,12,0.03,100000
0.43921697,0.35,12,0.03,100000
0.5105834,0.4,12,0.03,100000
0.5969977,0.45,12,0.03,100000
0.6669306,0.5,12,0.03,100000
0.7276107,0.55,12,0.03,100000
0.78603846,0.6,12,0.03,100000
0.84152704,0.65,12,0.03,100000
0.8977328,0.7,12,0.03,100000
0.9370226,0.75,12,0.03,100000
0.97855955,0.8,12,0.03,100000
0.9905581,0.85,12,0.03,100000
0.99546826,0.9,12,0.03,100000
0.99781895,0.95,12,0.03,100000
0.08162591,0.05,12,0.04,100000
0.15289195,0.1,12,0.04,100000
0.24175864,0.15,12,0.04,100000
0.3284505,0.2,12,0.04,100000
0.3970788,0.25,12,0.04,100000
0.4769547,0.3,12,0.04,100000
0.54499465,0.35,12,0.04,100000
0.6058182,0.4,12,0.04,100000
0.66179985,0.45,12,0.04,100000
0.70138735,0.5,12,0.04,100000
0.75368494,0.55,12,0.04,100000
0.7995551,0.6,12,0.04,100000
0.830642,0.65,12,0.04,100000
0.8759601,0.7,12,0.04,100000
0.912907,0.75,12,0.04,100000
0.9481359,0.8,12,0.04,100000
0.96595055,0.85,12,0.04,100000
0.9858069,0.9,12,0.04,100000
0.99816847,0.95,12,0.04,100000
0.37377807,0.05,12,0.05,100000
0.51103556,0.1,12,0.05,100000
0.5844531,0.15,12,0.05,100000
0.63899183,0.2,12,0.05,100000
0.69167966,0.25,12,0.05,100000
0.739623,0.3,12,0.05,100000
0.7791956,0.35,12,0.05,100000
0.81088376,0.4,12,0.05,100000
0.83797693,0.45,12,0.05,100000
0.86404794,0.5,12,0.05,100000
0.88794017,0.55,12,0.05,100000
0.90903616,0.6,12,0.05,100000
0.92603,0.65,12,0.05,100000
0.94708836,0.7,12,0.05,100000
0.95409036,0.75,12,0.05,100000
0.96655023,0.8,12,0.05,100000
0.979114,0.85,12,0.05,100000
0.99031734,0.9,12,0.05,100000
1.0000001,0.95,12,0.05,100000
0.09584923,0.05,13,0.01,100000
0.18365064,0.1,13,0.01,100000
0.24887511,0.15,13,0.01,100000
0.30666646,0.2,13,0.01,100000
0.38474596,0.25,13,0.01,100000
0.4834671,0.3,13,0.01,100000
0.54747534,0.35,13,0.01,100000
0.6175984,0.4,13,0.01,100000
0.6670783,0.45,13,0.01,100000
0.70877534,0.5,13,0.01,100000
0.7502433,0.55,13,0.01,100000
0.80660295,0.6,13,0.01,100000
0.82704824,0.65,13,0.01,100000
0.88592356,0.7,13,0.01,100000
0.90683293,0.75,13,0.01,100000
0.97396916,0.8,13,0.01,100000
0.9801779,0.85,13,0.01,100000
0.9935236,0.9,13,0.01,100000
0.9935236,0.95,13,0.01,100000
0.18364625,0.05,13,0.02,100000
0.3279697,0.1,13,0.02,100000
0.4153719,0.15,13,0.02,100000
0.48985806,0.2,13,0.02,100000
0.56899065,0.25,13,0.02,100000
0.6192989,0.3,13,0.02,100000
0.65434384,0.35,13,0.02,100000
0.700925,0.4,13,0.02,100000
0.7350312,0.45,13,0.02,100000
0.76949227,0.5,13,0.02,100000
0.81051624,0.55,13,0.02,100000
0.8563371,0.6,13,0.02,100000
0.89380413,0.65,13,0.02,100000
0.9233432,0.7,13,0.02,100000
0.9345871,0.75,13,0.02,100000
0.9680581,0.8,13,0.02,100000
0.9788604,0.85,13,0.02,100000
0.9896956,0.9,13,0.02,100000
0.99999964,0.95,13,0.02,100000
0.21296084,0.05,13,0.03,100000
0.35085824,0.1,13,0.03,100000
0.4693755,0.15,13,0.03,100000
0.5660664,0.2,13,0.03,100000
0.6253438,0.25,13,0.03,100000
0.65817714,0.3,13,0.03,100000
0.70155895,0.35,13,0.03,100000
0.7492689,0.4,13,0.03,100000
0.7897152,0.45,13,0.03,100000
0.8248254,0.5,13,0.03,100000
0.862018,0.55,13,0.03,100000
0.8896062,0.6,13,0.03,100000
0.91186696,0.65,13,0.03,100000
0.936454,0.7,13,0.03,100000
0.94887626,0.75,13,0.03,100000
0.96344143,0.8,13,0.03,100000
0.98574466,0.85,13,0.03,100000
0.9904661,0.9,13,0.03,100000
0.9977022,0.95,13,0.03,100000
0.52608794,0.05,13,0.04,100000
0.6502008,0.1,13,0.04,100000
0.7209303,0.15,13,0.04,100000
0.7658666,0.2,13,0.04,100000
0.805757,0.25,13,0.04,100000
0.83982104,0.3,13,0.04,100000
0.8594958,0.35,13,0.04,100000
0.8718501,0.4,13,0.04,100000
0.8788388,0.45,13,0.04,100000
0.89989907,0.5,13,0.04,100000
0.9104378,0.55,13,0.04,100000
0.92448086,0.6,13,0.04,100000
0.93309957,0.65,13,0.04,100000
0.9470696,0.7,13,0.04,100000
0.9593422,0.75,13,0.04,100000
0.97646105,0.8,13,0.04,100000
0.99024546,0.85,13,0.04,100000
0.9954455,0.9,13,0.04,100000
0.9969456,0.95,13,0.04,100000
0.60321563,0.05,13,0.05,100000
0.7447678,0.1,13,0.05,100000
0.7925381,0.15,13,0.05,100000
0.81960094,0.2,13,0.05,100000
0.84364027,0.25,13,0.05,100000
0.85487735,0.3,13,0.05,100000
0.8732351,0.35,13,0.05,100000
0.88721997,0.4,13,0.05,100000
0.89835894,0.45,13,0.05,100000
0.91092265,0.5,13,0.05,100000
0.92581016,0.55,13,0.05,100000
0.93401927,0.6,13,0.05,100000
0.94372344,0.65,13,0.05,100000
0.9559957,0.7,13,0.05,100000
0.9685318,0.75,13,0.05,100000
0.9809066,0.8,13,0.05,100000
0.991871,0.85,13,0.05,100000
0.9971919,0.9,13,0.05,100000
1,0.95,13,0.05,100000
0,0.05,14,0.01,100000
0.061420243,0.1,14,0.01,100000
0.13850164,0.15,14,0.01,100000
0.18970014,0.2,14,0.01,100000
0.28241092,0.25,14,0.01,100000
0.34968376,0.3,14,0.01,100000
0.41445118,0.35,14,0.01,100000
0.5133179,0.4,14,0.01,100000
0.561752,0.45,14,0.01,100000
0.6021525,0.5,14,0.01,100000
0.6742246,0.55,14,0.01,100000
0.7313006,0.6,14,0.01,100000
0.7634705,0.65,14,0.01,100000
0.84279466,0.7,14,0.01,100000
0.875293,0.75,14,0.01,100000
0.93141484,0.8,14,0.01,100000
0.9701684,0.85,14,0.01,100000
0.99999964,0.9,14,0.01,100000
0.99999964,0.95,14,0.01,100000
0.011848525,0.05,14,0.02,100000
0.019758685,0.1,14,0.02,100000
0.076447815,0.15,14,0.02,100000
0.13223602,0.2,14,0.02,100000
0.22666791,0.25,14,0.02,100000
0.29310885,0.3,14,0.02,100000
0.39499664,0.35,14,0.02,100000
0.47165293,0.4,14,0.02,100000
0.55448604,0.45,14,0.02,100000
0.63351345,0.5,14,0.02,100000
0.7229604,0.55,14,0.02,100000
0.80778366,0.6,14,0.02,100000
0.8375567,0.65,14,0.02,100000
0.8744295,0.7,14,0.02,100000
0.91477406,0.75,14,0.02,100000
0.9404415,0.8,14,0.02,100000
0.9723437,0.85,14,0.02,100000
0.9901496,0.9,14,0.02,100000
0.99688464,0.95,14,0.02,100000
0.20443624,0.05,14,0.03,100000
0.28187925,0.1,14,0.03,100000
0.36979362,0.15,14,0.03,100000
0.41468695,0.2,14,0.03,100000
0.47006443,0.25,14,0.03,100000
0.5122705,0.3,14,0.03,100000
0.54619974,0.35,14,0.03,100000
0.5803503,0.4,14,0.03,100000
0.61104316,0.45,14,0.03,100000
0.6623159,0.5,14,0.03,100000
0.71092594,0.55,14,0.03,100000
0.76367205,0.6,14,0.03,100000
0.83366454,0.65,14,0.03,100000
0.89145774,0.7,14,0.03,100000
0.93119884,0.75,14,0.03,100000
0.96586925,0.8,14,0.03,100000
0.98070586,0.85,14,0.03,100000
0.9954666,0.9,14,0.03,100000
0.99999994,0.95,14,0.03,100000
0.57065916,0.05,14,0.04,100000
0.62713885,0.1,14,0.04,100000
0.6667278,0.15,14,0.04,100000
0.69098645,0.2,14,0.04,100000
0.7246616,0.25,14,0.04,100000
0.7471072,0.3,14,0.04,100000
0.7676923,0.35,14,0.04,100000
0.78946406,0.4,14,0.04,100000
0.824378,0.45,14,0.04,100000
0.8569863,0.5,14,0.04,100000
0.87534744,0.55,14,0.04,100000
0.8934637,0.6,14,0.04,100000
0.9259157,0.65,14,0.04,100000
0.9436282,0.7,14,0.04,100000
0.9721281,0.75,14,0.04,100000
0.98461103,0.8,14,0.04,100000
0.9916473,0.85,14,0.04,100000
0.99833345,0.9,14,0.04,100000
0.99833345,0.95,14,0.04,100000
0.5705593,0.05,14,0.05,100000
0.640863,0.1,14,0.05,100000
0.6691175,0.15,14,0.05,100000
0.6988683,0.2,14,0.05,100000
0.7253223,0.25,14,0.05,100000
0.7415417,0.3,14,0.05,100000
0.7662031,0.35,14,0.05,100000
0.79964393,0.4,14,0.05,100000
0.82270527,0.45,14,0.05,100000
0.85453546,0.5,14,0.05,100000
0.8789082,0.55,14,0.05,100000
0.89327466,0.6,14,0.05,100000
0.9177157,0.65,14,0.05,100000
0.9406495,0.7,14,0.05,100000
0.95897186,0.75,14,0.05,100000
0.97164243,0.8,14,0.05,100000
0.9868669,0.85,14,0.05,100000
0.9948936,0.9,14,0.05,100000
0.99737376,0.95,14,0.05,100000
0,0.05,15,0.01,100000
0,0.1,15,0.01,100000
0.025438981,0.15,15,0.01,100000
0.043247756,0.2,15,0.01,100000
0.068478376,0.25,15,0.01,100000
0.1209697,0.3,15,0.01,100000
0.19970764,0.35,15,0.01,100000
0.32867137,0.4,15,0.01,100000
0.39757946,0.45,15,0.01,100000
0.50743216,0.5,15,0.01,100000
0.6234516,0.55,15,0.01,100000
0.7144947,0.6,15,0.01,100000
0.81388855,0.65,15,0.01,100000
0.8786037,0.7,15,0.01,100000
0.93511903,0.75,15,0.01,100000
0.97559935,0.8,15,0.01,100000
0.99182564,0.85,15,0.01,100000
0.99182564,0.9,15,0.01,100000
0.9999999,0.95,15,0.01,100000
0.020728892,0.05,15,0.02,100000
0.08234731,0.1,15,0.02,100000
0.13346602,0.15,15,0.02,100000
0.22095545,0.2,15,0.02,100000
0.2761077,0.25,15,0.02,100000
0.3076025,0.3,15,0.02,100000
0.37328818,0.35,15,0.02,100000
0.47889724,0.4,15,0.02,100000
0.5521877,0.45,15,0.02,100000
0.62937766,0.5,15,0.02,100000
0.71524113,0.55,15,0.02,100000
0.79059696,0.6,15,0.02,100000
0.8591666,0.65,15,0.02,100000
0.90790784,0.7,15,0.02,100000
0.94534934,0.75,15,0.02,100000
0.96379536,0.8,15,0.02,100000
0.9749117,0.85,15,0.02,100000
0.9858128,0.9,15,0.02,100000
0.989463,0.95,15,0.02,100000
0.019806981,0.05,15,0.03,100000
0.07594699,0.1,15,0.03,100000
0.1500353,0.15,15,0.03,100000
0.24827674,0.2,15,0.03,100000
0.36852714,0.25,15,0.03,100000
0.46029076,0.3,15,0.03,100000
0.516861,0.35,15,0.03,100000
0.57081795,0.4,15,0.03,100000
0.6548947,0.45,15,0.03,100000
0.7166047,0.5,15,0.03,100000
0.78058285,0.55,15,0.03,100000
0.8305626,0.6,15,0.03,100000
0.8986207,0.65,15,0.03,100000
0.9245817,0.7,15,0.03,100000
0.94263065,0.75,15,0.03,100000
0.96845025,0.8,15,0.03,100000
0.99461067,0.85,15,0.03,100000
0.9973868,0.9,15,0.03,100000
0.99999946,0.95,15,0.03,100000
0.0564527,0.05,15,0.04,100000
0.15239513,0.1,15,0.04,100000
0.23104863,0.15,15,0.04,100000
0.31701556,0.2,15,0.04,100000
0.3831657,0.25,15,0.04,100000
0.44917512,0.3,15,0.04,100000
0.534847,0.35,15,0.04,100000
0.60155535,0.4,15,0.04,100000
0.672983,0.45,15,0.04,100000
0.74179333,0.5,15,0.04,100000
0.79851156,0.55,15,0.04,100000
0.85268366,0.6,15,0.04,100000
0.8929097,0.65,15,0.04,100000
0.9307431,0.7,15,0.04,100000
0.9704906,0.75,15,0.04,100000
0.9904555,0.8,15,0.04,100000
0.9942799,0.85,15,0.04,100000
0.99811304,0.9,15,0.04,100000
1,0.95,15,0.04,100000
0.09898822,0.05,15,0.05,100000
0.21513607,0.1,15,0.05,100000
0.3033819,0.15,15,0.05,100000
0.3799212,0.2,15,0.05,100000
0.43596134,0.25,15,0.05,100000
0.5104034,0.3,15,0.05,100000
0.55531126,0.35,15,0.05,100000
0.6099832,0.4,15,0.05,100000
0.6711584,0.45,15,0.05,100000
0.74513924,0.5,15,0.05,100000
0.81132925,0.55,15,0.05,100000
0.849205,0.6,15,0.05,100000
0.89967364,0.65,15,0.05,100000
0.9302361,0.7,15,0.05,100000
0.9559254,0.75,15,0.05,100000
0.9827666,0.8,15,0.05,100000
0.9905285,0.85,15,0.05,100000
0.9952504,0.9,15,0.05,100000
0.9984573,0.95,15,0.05,100000
0,0.05,16,0.01,100000
0.00749399,0.1,16,0.01,100000
0.015378954,0.15,16,0.01,100000
0.030769272,0.2,16,0.01,100000
0.115205616,0.25,16,0.01,100000
0.17020541,0.3,16,0.01,100000
0.25306118,0.35,16,0.01,100000
0.32772517,0.4,16,0.01,100000
0.4226387,0.45,16,0.01,100000
0.5179802,0.5,16,0.01,100000
0.64255875,0.55,16,0.01,100000
0.70820886,0.6,16,0.01,100000
0.8084919,0.65,16,0.01,100000
0.89408374,0.7,16,0.01,100000
0.9303894,0.75,16,0.01,100000
0.951412,0.8,16,0.01,100000
0.97224176,0.85,16,0.01,100000
0.9859741,0.9,16,0.01,100000
1.0000001,0.95,16,0.01,100000
0.030030262,0.05,16,0.02,100000
0.06894666,0.1,16,0.02,100000
0.12089663,0.15,16,0.02,100000
0.1887736,0.2,16,0.02,100000
0.272165,0.25,16,0.02,100000
0.34273967,0.3,16,0.02,100000
0.43791497,0.35,16,0.02,100000
0.51228,0.4,16,0.02,100000
0.60504824,0.45,16,0.02,100000
0.6930201,0.5,16,0.02,100000
0.7529717,0.55,16,0.02,100000
0.82412755,0.6,16,0.02,100000
0.87194115,0.65,16,0.02,100000
0.91103846,0.7,16,0.02,100000
0.9425217,0.75,16,0.02,100000
0.97688687,0.8,16,0.02,100000
0.9884377,0.85,16,0.02,100000
1.0000005,0.9,16,0.02,100000
1.0000005,0.95,16,0.02,100000
0.06833666,0.05,16,0.03,100000
0.15287513,0.1,16,0.03,100000
0.22369243,0.15,16,0.03,100000
0.31892952,0.2,16,0.03,100000
0.42441964,0.25,16,0.03,100000
0.50874007,0.3,16,0.03,100000
0.57553893,0.35,16,0.03,100000
0.6383599,0.4,16,0.03,100000
0.69087493,0.45,16,0.03,100000
0.74271643,0.5,16,0.03,100000
0.7923971,0.55,16,0.03,100000
0.8366303,0.6,16,0.03,100000
0.86349976,0.65,16,0.03,100000
0.9067031,0.7,16,0.03,100000
0.94272304,0.75,16,0.03,100000
0.96711886,0.8,16,0.03,100000
0.98370695,0.85,16,0.03,100000
0.99313647,0.9,16,0.03,100000
0.9999999,0.95,16,0.03,100000
0.07434258,0.05,16,0.04,100000
0.16403328,0.1,16,0.04,100000
0.21936634,0.15,16,0.04,100000
0.27806184,0.2,16,0.04,100000
0.34367412,0.25,16,0.04,100000
0.42353433,0.3,16,0.04,100000
0.4938477,0.35,16,0.04,100000
0.5625003,0.4,16,0.04,100000
0.62674636,0.45,16,0.04,100000
0.69682604,0.5,16,0.04,100000
0.7551165,0.55,16,0.04,100000
0.8337405,0.6,16,0.04,100000
0.8816224,0.65,16,0.04,100000
0.90980667,0.7,16,0.04,100000
0.9379754,0.75,16,0.04,100000
0.9695423,0.8,16,0.04,100000
0.980089,0.85,16,0.04,100000
0.9935104,0.9,16,0.04,100000
0.99670327,0.95,16,0.04,100000
0.23429617,0.05,16,0.05,100000
0.3670616,0.1,16,0.05,100000
0.44353098,0.15,16,0.05,100000
0.52081966,0.2,16,0.05,100000
0.56506467,0.25,16,0.05,100000
0.61073816,0.3,16,0.05,100000
0.6578527,0.35,16,0.05,100000
0.70178837,0.4,16,0.05,100000
0.7452668,0.45,16,0.05,100000
0.79071194,0.5,16,0.05,100000
0.8292949,0.55,16,0.05,100000
0.85793346,0.6,16,0.05,100000
0.8862854,0.65,16,0.05,100000
0.91701585,0.7,16,0.05,100000
0.9420273,0.75,16,0.05,100000
0.9624769,0.8,16,0.05,100000
0.99151707,0.85,16,0.05,100000
0.99720657,0.9,16,0.05,100000
1.0000006,0.95,16,0.05,100000
0.12107175,0.05,17,0.01,100000
0.18803434,0.1,17,0.01,100000
0.2716374,0.15,17,0.01,100000
0.34777203,0.2,17,0.01,100000
0.42463887,0.25,17,0.01,100000
0.48215014,0.3,17,0.01,100000
0.540445,0.35,17,0.01,100000
0.58137256,0.4,17,0.01,100000
0.61427337,0.45,17,0.01,100000
0.63086784,0.5,17,0.01,100000
0.6639282,0.55,17,0.01,100000
0.6884857,0.6,17,0.01,100000
0.72919005,0.65,17,0.01,100000
0.8177704,0.7,17,0.01,100000
0.8651687,0.75,17,0.01,100000
0.9144689,0.8,17,0.01,100000
0.9613636,0.85,17,0.01,100000
0.9769796,0.9,17,0.01,100000
0.9999999,0.95,17,0.01,100000
0.14367618,0.05,17,0.02,100000
0.27652252,0.1,17,0.02,100000
0.33906916,0.15,17,0.02,100000
0.41282272,0.2,17,0.02,100000
0.4582332,0.25,17,0.02,100000
0.5362301,0.3,17,0.02,100000
0.5863666,0.35,17,0.02,100000
0.68153316,0.4,17,0.02,100000
0.75715894,0.45,17,0.02,100000
0.779451,0.5,17,0.02,100000
0.82856953,0.55,17,0.02,100000
0.8513425,0.6,17,0.02,100000
0.8801961,0.65,17,0.02,100000
0.90332043,0.7,17,0.02,100000
0.9262901,0.75,17,0.02,100000
0.949017,0.8,17,0.02,100000
0.9563819,0.85,17,0.02,100000
0.9814621,0.9,17,0.02,100000
0.99598324,0.95,17,0.02,100000
0.03434556,0.05,17,0.03,100000
0.07974,0.1,17,0.03,100000
0.14387073,0.15,17,0.03,100000
0.2169785,0.2,17,0.03,100000
0.27777883,0.25,17,0.03,100000
0.33366936,0.3,17,0.03,100000
0.43872264,0.35,17,0.03,100000
0.5092816,0.4,17,0.03,100000
0.554766,0.45,17,0.03,100000
0.6314467,0.5,17,0.03,100000
0.70154595,0.55,17,0.03,100000
0.76280296,0.6,17,0.03,100000
0.80566585,0.65,17,0.03,100000
0.85313296,0.7,17,0.03,100000
0.9061525,0.75,17,0.03,100000
0.9586337,0.8,17,0.03,100000
0.98232615,0.85,17,0.03,100000
0.99755764,0.9,17,0.03,100000
1.0000004,0.95,17,0.03,100000
0.47290036,0.05,17,0.04,100000
0.6254832,0.1,17,0.04,100000
0.71616465,0.15,17,0.04,100000
0.77663946,0.2,17,0.04,100000
0.7943466,0.25,17,0.04,100000
0.8326172,0.3,17,0.04,100000
0.855939,0.35,17,0.04,100000
0.8708695,0.4,17,0.04,100000
0.8863436,0.45,17,0.04,100000
0.9034905,0.5,17,0.04,100000
0.9127026,0.55,17,0.04,100000
0.92577696,0.6,17,0.04,100000
0.9352085,0.65,17,0.04,100000
0.9521535,0.7,17,0.04,100000
0.96148497,0.75,17,0.04,100000
0.9690451,0.8,17,0.04,100000
0.9801159,0.85,17,0.04,100000
0.9889977,0.9,17,0.04,100000
0.9963309,0.95,17,0.04,100000
0.6455214,0.05,17,0.05,100000
0.8305297,0.1,17,0.05,100000
0.8589748,0.15,17,0.05,100000
0.8689619,0.2,17,0.05,100000
0.883295,0.25,17,0.05,100000
0.89187676,0.3,17,0.05,100000
0.9031583,0.35,17,0.05,100000
0.9129236,0.4,17,0.05,100000
0.9226603,0.45,17,0.05,100000
0.93388796,0.5,17,0.05,100000
0.9420339,0.55,17,0.05,100000
0.9503516,0.6,17,0.05,100000
0.9588184,0.65,17,0.05,100000
0.9644508,0.7,17,0.05,100000
0.9743004,0.75,17,0.05,100000
0.97845584,0.8,17,0.05,100000
0.99079615,0.85,17,0.05,100000
0.9935773,0.9,17,0.05,100000
0.99622995,0.95,17,0.05,100000
0,0.05,18,0.01,100000
0.027192716,0.1,18,0.01,100000
0.068149336,0.15,18,0.01,100000
0.12816826,0.2,18,0.01,100000
0.22082482,0.25,18,0.01,100000
0.300571,0.3,18,0.01,100000
0.39883286,0.35,18,0.01,100000
0.4818282,0.4,18,0.01,100000
0.55896735,0.45,18,0.01,100000
0.65857375,0.5,18,0.01,100000
0.7105191,0.55,18,0.01,100000
0.8174924,0.6,18,0.01,100000
0.8670416,0.65,18,0.01,100000
0.9040443,0.7,18,0.01,100000
0.9289182,0.75,18,0.01,100000
0.9528096,0.8,18,0.01,100000
0.98266035,0.85,18,0.01,100000
0.98863184,0.9,18,0.01,100000
0.99429566,0.95,18,0.01,100000
0.0417304,0.05,18,0.02,100000
0.067843355,0.1,18,0.02,100000
0.097605474,0.15,18,0.02,100000
0.15250455,0.2,18,0.02,100000
0.23589541,0.25,18,0.02,100000
0.30791155,0.3,18,0.02,100000
0.37528417,0.35,18,0.02,100000
0.44963643,0.4,18,0.02,100000
0.5089232,0.45,18,0.02,100000
0.5859837,0.5,18,0.02,100000
0.67036116,0.55,18,0.02,100000
0.75609976,0.6,18,0.02,100000
0.8241077,0.65,18,0.02,100000
0.8623739,0.7,18,0.02,100000
0.9171468,0.75,18,0.02,100000
0.95018965,0.8,18,0.02,100000
0.98041785,0.85,18,0.02,100000
0.9904673,0.9,18,0.02,100000
0.9999998,0.95,18,0.02,100000
0.11414872,0.05,18,0.03,100000
0.21398358,0.1,18,0.03,100000
0.24852233,0.15,18,0.03,100000
0.30799773,0.2,18,0.03,100000
0.34528175,0.25,18,0.03,100000
0.40189934,0.3,18,0.03,100000
0.4806464,0.35,18,0.03,100000
0.5532056,0.4,18,0.03,100000
0.60397404,0.45,18,0.03,100000
0.6685138,0.5,18,0.03,100000
0.7116551,0.55,18,0.03,100000
0.7616368,0.6,18,0.03,100000
0.81856245,0.65,18,0.03,100000
0.86762387,0.7,18,0.03,100000
0.91432863,0.75,18,0.03,100000
0.94404006,0.8,18,0.03,100000
0.96441334,0.85,18,0.03,100000
0.99330395,0.9,18,0.03,100000
0.99781674,0.95,18,0.03,100000
0.554497,0.05,18,0.04,100000
0.64677465,0.1,18,0.04,100000
0.69965297,0.15,18,0.04,100000
0.73818254,0.2,18,0.04,100000
0.776203,0.25,18,0.04,100000
0.79680705,0.3,18,0.04,100000
0.82059747,0.35,18,0.04,100000
0.8535552,0.4,18,0.04,100000
0.87933713,0.45,18,0.04,100000
0.9048452,0.5,18,0.04,100000
0.9254178,0.55,18,0.04,100000
0.9450515,0.6,18,0.04,100000
0.95688605,0.65,18,0.04,100000
0.97000015,0.7,18,0.04,100000
0.98326254,0.75,18,0.04,100000
0.9899431,0.8,18,0.04,100000
0.99667627,0.85,18,0.04,100000
0.9999998,0.9,18,0.04,100000
0.9999998,0.95,18,0.04,100000
0.53368163,0.05,18,0.05,100000
0.6710957,0.1,18,0.05,100000
0.7160851,0.15,18,0.05,100000
0.74823636,0.2,18,0.05,100000
0.7733598,0.25,18,0.05,100000
0.79950505,0.3,18,0.05,100000
0.8228396,0.35,18,0.05,100000
0.84206533,0.4,18,0.05,100000
0.8667296,0.45,18,0.05,100000
0.88709164,0.5,18,0.05,100000
0.9117966,0.55,18,0.05,100000
0.93751866,0.6,18,0.05,100000
0.95230097,0.65,18,0.05,100000
0.96698755,0.7,18,0.05,100000
0.9750926,0.75,18,0.05,100000
0.981666,0.8,18,0.05,100000
0.98827934,0.85,18,0.05,100000
0.997555,0.9,18,0.05,100000
1.0000001,0.95,18,0.05,100000
0.0073500327,0.05,19,0.01,100000
0.057901055,0.1,19,0.01,100000
0.0872375,0.15,19,0.01,100000
0.13001114,0.2,19,0.01,100000
0.22092517,0.25,19,0.01,100000
0.3199241,0.3,19,0.01,100000
0.36862007,0.35,19,0.01,100000
0.44397163,0.4,19,0.01,100000
0.5049746,0.45,19,0.01,100000
0.5946781,0.5,19,0.01,100000
0.67735964,0.55,19,0.01,100000
0.7583113,0.6,19,0.01,100000
0.7980143,0.65,19,0.01,100000
0.87783396,0.7,19,0.01,100000
0.9234739,0.75,19,0.01,100000
0.9750537,0.8,19,0.01,100000
0.98803765,0.85,19,0.01,100000
1,0.9,19,0.01,100000
1,0.95,19,0.01,100000
0.018481387,0.05,19,0.02,100000
0.07661577,0.1,19,0.02,100000
0.13001488,0.15,19,0.02,100000
0.19693121,0.2,19,0.02,100000
0.28283,0.25,19,0.02,100000
0.3710623,0.3,19,0.02,100000
0.4404268,0.35,19,0.02,100000
0.5573574,0.4,19,0.02,100000
0.61913127,0.45,19,0.02,100000
0.6874521,0.5,19,0.02,100000
0.77864283,0.55,19,0.02,100000
0.8286093,0.6,19,0.02,100000
0.88802624,0.65,19,0.02,100000
0.9138727,0.7,19,0.02,100000
0.9458369,0.75,19,0.02,100000
0.9622825,0.8,19,0.02,100000
0.975166,0.85,19,0.02,100000
0.98768085,0.9,19,0.02,100000
0.9968011,0.95,19,0.02,100000
0.38299906,0.05,19,0.03,100000
0.46293822,0.1,19,0.03,100000
0.51138306,0.15,19,0.03,100000
0.55760014,0.2,19,0.03,100000
0.57806265,0.25,19,0.03,100000
0.6014582,0.3,19,0.03,100000
0.6491158,0.35,19,0.03,100000
0.6744963,0.4,19,0.03,100000
0.7405787,0.45,19,0.03,100000
0.78065497,0.5,19,0.03,100000
0.81594753,0.55,19,0.03,100000
0.8542552,0.6,19,0.03,100000
0.87836516,0.65,19,0.03,100000
0.92042863,0.7,19,0.03,100000
0.9400939,0.75,19,0.03,100000
0.9574706,0.8,19,0.03,100000
0.9746362,0.85,19,0.03,100000
0.9894437,0.9,19,0.03,100000
0.99785674,0.95,19,0.03,100000
0.5384775,0.05,19,0.04,100000
0.5984641,0.1,19,0.04,100000
0.6284205,0.15,19,0.04,100000
0.6528896,0.2,19,0.04,100000
0.6852249,0.25,19,0.04,100000
0.70432866,0.3,19,0.04,100000
0.7264562,0.35,19,0.04,100000
0.77754474,0.4,19,0.04,100000
0.8095005,0.45,19,0.04,100000
0.8401639,0.5,19,0.04,100000
0.8569877,0.55,19,0.04,100000
0.8933581,0.6,19,0.04,100000
0.9151021,0.65,19,0.04,100000
0.9465819,0.7,19,0.04,100000
0.9631412,0.75,19,0.04,100000
0.97782344,0.8,19,0.04,100000
0.98916996,0.85,19,0.04,100000
0.99550617,0.9,19,0.04,100000
0.9986718,0.95,19,0.04,100000
0.60446537,0.05,19,0.05,100000
0.68626535,0.1,19,0.05,100000
0.72124225,0.15,19,0.05,100000
0.753483,0.2,19,0.05,100000
0.77048427,0.25,19,0.05,100000
0.78987706,0.3,19,0.05,100000
0.8023866,0.35,19,0.05,100000
0.8233625,0.4,19,0.05,100000
0.8494173,0.45,19,0.05,100000
0.873871,0.5,19,0.05,100000
0.89838773,0.55,19,0.05,100000
0.92016166,0.6,19,0.05,100000
0.93522596,0.65,19,0.05,100000
0.95399547,0.7,19,0.05,100000
0.9753884,0.75,19,0.05,100000
0.9818756,0.8,19,0.05,100000
0.9882431,0.85,19,0.05,100000
0.9934797,0.9,19,0.05,100000
0.9960771,0.95,19,0.05,100000
0.028924854,0.05,20,0.01,100000
0.0679162,0.1,20,0.01,100000
0.09925907,0.15,20,0.01,100000
0.14347787,0.2,20,0.01,100000
0.18837152,0.25,20,0.01,100000
0.23888248,0.3,20,0.01,100000
0.2628356,0.35,20,0.01,100000
0.313421,0.4,20,0.01,100000
0.37571928,0.45,20,0.01,100000
0.45663196,0.5,20,0.01,100000
0.53800553,0.55,20,0.01,100000
0.6178236,0.6,20,0.01,100000
0.7448243,0.65,20,0.01,100000
0.83564013,0.7,20,0.01,100000
0.8777155,0.75,20,0.01,100000
0.8954561,0.8,20,0.01,100000
0.9479755,0.85,20,0.01,100000
0.97135705,0.9,20,0.01,100000
0.9887667,0.95,20,0.01,100000
0.03403921,0.05,20,0.02,100000
0.07543964,0.1,20,0.02,100000
0.11028171,0.15,20,0.02,100000
0.15173432,0.2,20,0.02,100000
0.18659182,0.25,20,0.02,100000
0.24004789,0.3,20,0.02,100000
0.29483178,0.35,20,0.02,100000
0.37845704,0.4,20,0.02,100000
0.45132768,0.45,20,0.02,100000
0.531868,0.5,20,0.02,100000
0.63420886,0.55,20,0.02,100000
0.70893526,0.6,20,0.02,100000
0.7740694,0.65,20,0.02,100000
0.8413875,0.7,20,0.02,100000
0.8992618,0.75,20,0.02,100000
0.9336906,0.8,20,0.02,100000
0.96523476,0.85,20,0.02,100000
0.9907711,0.9,20,0.02,100000
0.99385804,0.95,20,0.02,100000
0.35753483,0.05,20,0.03,100000
0.5838608,0.1,20,0.03,100000
0.70401186,0.15,20,0.03,100000
0.7583839,0.2,20,0.03,100000
0.801471,0.25,20,0.03,100000
0.83971566,0.3,20,0.03,100000
0.858575,0.35,20,0.03,100000
0.8775602,0.4,20,0.03,100000
0.8893713,0.45,20,0.03,100000
0.9106314,0.5,20,0.03,100000
0.92254037,0.55,20,0.03,100000
0.92726535,0.6,20,0.03,100000
0.9318953,0.65,20,0.03,100000
0.94334054,0.7,20,0.03,100000
0.9456606,0.75,20,0.03,100000
0.9572141,0.8,20,0.03,100000
0.96861196,0.85,20,0.03,100000
0.97999555,0.9,20,0.03,100000
0.99556094,0.95,20,0.03,100000
0.2168853,0.05,20,0.04,100000
0.3095487,0.1,20,0.04,100000
0.3603527,0.15,20,0.04,100000
0.41550943,0.2,20,0.04,100000
0.47988656,0.25,20,0.04,100000
0.53209776,0.3,20,0.04,100000
0.57074636,0.35,20,0.04,100000
0.6203442,0.4,20,0.04,100000
0.6470016,0.45,20,0.04,100000
0.6850142,0.5,20,0.04,100000
0.7285724,0.55,20,0.04,100000
0.78708565,0.6,20,0.04,100000
0.8202855,0.65,20,0.04,100000
0.8701646,0.7,20,0.04,100000
0.89951783,0.75,20,0.04,100000
0.93455654,0.8,20,0.04,100000
0.97470737,0.85,20,0.04,100000
0.9910964,0.9,20,0.04,100000
1.0000001,0.95,20,0.04,100000
0.25752568,0.05,20,0.05,100000
0.4093407,0.1,20,0.05,100000
0.5345349,0.15,20,0.05,100000
0.60934097,0.2,20,0.05,100000
0.66578996,0.25,20,0.05,100000
0.7052719,0.3,20,0.05,100000
0.7428032,0.35,20,0.05,100000
0.76511997,0.4,20,0.05,100000
0.78316796,0.45,20,0.05,100000
0.8041498,0.5,20,0.05,100000
0.8296041,0.55,20,0.05,100000
0.8535318,0.6,20,0.05,100000
0.8816168,0.65,20,0.05,100000
0.9112524,0.7,20,0.05,100000
0.94193995,0.75,20,0.05,100000
0.96341723,0.8,20,0.05,100000
0.9762077,0.85,20,0.05,100000
0.98892486,0.9,20,0.05,100000
0.9972171,0.95,20,0.05,100000
0.0496205,0.05,21,0.01,100000
0.08515045,0.1,21,0.01,100000
0.14110716,0.15,21,0.01,100000
0.23931204,0.2,21,0.01,100000
0.30674237,0.25,21,0.01,100000
0.39649767,0.3,21,0.01,100000
0.45746294,0.35,21,0.01,100000
0.5251876,0.4,21,0.01,100000
0.620019,0.45,21,0.01,100000
0.67452914,0.5,21,0.01,100000
0.75357354,0.55,21,0.01,100000
0.77982354,0.6,21,0.01,100000
0.8325896,0.65,21,0.01,100000
0.8774346,0.7,21,0.01,100000
0.9170496,0.75,21,0.01,100000
0.92963326,0.8,21,0.01,100000
0.96846765,0.85,21,0.01,100000
0.98735875,0.9,21,0.01,100000
0.9935798,0.95,21,0.01,100000
0.34680215,0.05,21,0.02,100000
0.40777022,0.1,21,0.02,100000
0.46088067,0.15,21,0.02,100000
0.510235,0.2,21,0.02,100000
0.5521636,0.25,21,0.02,100000
0.59025484,0.3,21,0.02,100000
0.624209,0.35,21,0.02,100000
0.65592647,0.4,21,0.02,100000
0.6731976,0.45,21,0.02,100000
0.7246193,0.5,21,0.02,100000
0.76589435,0.55,21,0.02,100000
0.8168705,0.6,21,0.02,100000
0.85459864,0.65,21,0.02,100000
0.8880179,0.7,21,0.02,100000
0.9083427,0.75,21,0.02,100000
0.9410983,0.8,21,0.02,100000
0.9674303,0.85,21,0.02,100000
0.9839706,0.9,21,0.02,100000
0.9999999,0.95,21,0.02,100000
0.19151354,0.05,21,0.03,100000
0.26448086,0.1,21,0.03,100000
0.32213652,0.15,21,0.03,100000
0.3675097,0.2,21,0.03,100000
0.44579524,0.25,21,0.03,100000
0.5092695,0.3,21,0.03,100000
0.5580177,0.35,21,0.03,100000
0.6145336,0.4,21,0.03,100000
0.6728535,0.45,21,0.03,100000
0.7142439,0.5,21,0.03,100000
0.7622349,0.55,21,0.03,100000
0.8006033,0.6,21,0.03,100000
0.85253274,0.65,21,0.03,100000
0.881419,0.7,21,0.03,100000
0.92162406,0.75,21,0.03,100000
0.9479952,0.8,21,0.03,100000
0.96982086,0.85,21,0.03,100000
0.98302484,0.9,21,0.03,100000
0.9940202,0.95,21,0.03,100000
0.571817,0.05,21,0.04,100000
0.6946217,0.1,21,0.04,100000
0.73198557,0.15,21,0.04,100000
0.7585195,0.2,21,0.04,100000
0.7799221,0.25,21,0.04,100000
0.7949503,0.3,21,0.04,100000
0.81317085,0.35,21,0.04,100000
0.8250714,0.4,21,0.04,100000
0.8348169,0.45,21,0.04,100000
0.84799564,0.5,21,0.04,100000
0.86457616,0.55,21,0.04,100000
0.88087976,0.6,21,0.04,100000
0.9004742,0.65,21,0.04,100000
0.9232001,0.7,21,0.04,100000
0.9425448,0.75,21,0.04,100000
0.95726097,0.8,21,0.04,100000
0.97644854,0.85,21,0.04,100000
0.99538636,0.9,21,0.04,100000
1.0000008,0.95,21,0.04,100000
0.6100154,0.05,21,0.05,100000
0.72845054,0.1,21,0.05,100000
0.75400215,0.15,21,0.05,100000
0.776695,0.2,21,0.05,100000
0.79691803,0.25,21,0.05,100000
0.8080652,0.3,21,0.05,100000
0.82968587,0.35,21,0.05,100000
0.8426452,0.4,21,0.05,100000
0.8595553,0.45,21,0.05,100000
0.87778246,0.5,21,0.05,100000
0.89200294,0.55,21,0.05,100000
0.9017715,0.6,21,0.05,100000
0.91416705,0.65,21,0.05,100000
0.9265,0.7,21,0.05,100000
0.94442177,0.75,21,0.05,100000
0.9621981,0.8,21,0.05,100000
0.9744415,0.85,21,0.05,100000
0.9892814,0.9,21,0.05,100000
0.99739224,0.95,21,0.05,100000
0.10987598,0.05,22,0.01,100000
0.22553918,0.1,22,0.01,100000
0.30779487,0.15,22,0.01,100000
0.41347128,0.2,22,0.01,100000
0.48786917,0.25,22,0.01,100000
0.52805847,0.3,22,0.01,100000
0.55935055,0.35,22,0.01,100000
0.6238982,0.4,22,0.01,100000
0.67943054,0.45,22,0.01,100000
0.7271341,0.5,22,0.01,100000
0.7832201,0.55,22,0.01,100000
0.84647584,0.6,22,0.01,100000
0.90927494,0.65,22,0.01,100000
0.9242605,0.7,22,0.01,100000
0.96295226,0.75,22,0.01,100000
0.96295226,0.8,22,0.01,100000
0.97826713,0.85,22,0.01,100000
0.9854668,0.9,22,0.01,100000
1.0000001,0.95,22,0.01,100000
0.071195915,0.05,22,0.02,100000
0.1369143,0.1,22,0.02,100000
0.22758542,0.15,22,0.02,100000
0.29244882,0.2,22,0.02,100000
0.3607142,0.25,22,0.02,100000
0.43925238,0.3,22,0.02,100000
0.50009084,0.35,22,0.02,100000
0.5963062,0.4,22,0.02,100000
0.642883,0.45,22,0.02,100000
0.7028659,0.5,22,0.02,100000
0.7656908,0.55,22,0.02,100000
0.8106578,0.6,22,0.02,100000
0.84538555,0.65,22,0.02,100000
0.8880279,0.7,22,0.02,100000
0.9289667,0.75,22,0.02,100000
0.95986027,0.8,22,0.02,100000
0.979976,0.85,22,0.02,100000
0.986656,0.9,22,0.02,100000
0.9936383,0.95,22,0.02,100000
0.21497005,0.05,22,0.03,100000
0.33661988,0.1,22,0.03,100000
0.43421978,0.15,22,0.03,100000
0.5277031,0.2,22,0.03,100000
0.5950388,0.25,22,0.03,100000
0.6523835,0.3,22,0.03,100000
0.7122212,0.35,22,0.03,100000
0.74970794,0.4,22,0.03,100000
0.79908705,0.45,22,0.03,100000
0.82873976,0.5,22,0.03,100000
0.8580282,0.55,22,0.03,100000
0.89762026,0.6,22,0.03,100000
0.9117291,0.65,22,0.03,100000
0.94296575,0.7,22,0.03,100000
0.9549403,0.75,22,0.03,100000
0.9741207,0.8,22,0.03,100000
0.981199,0.85,22,0.03,100000
0.99554014,0.9,22,0.03,100000
0.9999994,0.95,22,0.03,100000
0.22908095,0.05,22,0.04,100000
0.3718183,0.1,22,0.04,100000
0.48156247,0.15,22,0.04,100000
0.5647867,0.2,22,0.04,100000
0.6353536,0.25,22,0.04,100000
0.6782052,0.3,22,0.04,100000
0.7344876,0.35,22,0.04,100000
0.7729546,0.4,22,0.04,100000
0.7997323,0.45,22,0.04,100000
0.8394802,0.5,22,0.04,100000
0.8775122,0.55,22,0.04,100000
0.89806783,0.6,22,0.04,100000
0.9249655,0.65,22,0.04,100000
0.95739496,0.7,22,0.04,100000
0.9741425,0.75,22,0.04,100000
0.98151463,0.8,22,0.04,100000
0.99445456,0.85,22,0.04,100000
0.99801403,0.9,22,0.04,100000
0.99999964,0.95,22,0.04,100000
0.37095788,0.05,22,0.05,100000
0.4844825,0.1,22,0.05,100000
0.5712923,0.15,22,0.05,100000
0.6379923,0.2,22,0.05,100000
0.6815143,0.25,22,0.05,100000
0.71554697,0.3,22,0.05,100000
0.7631351,0.35,22,0.05,100000
0.78928584,0.4,22,0.05,100000
0.82302994,0.45,22,0.05,100000
0.85763824,0.5,22,0.05,100000
0.8773114,0.55,22,0.05,100000
0.90358615,0.6,22,0.05,100000
0.9264877,0.65,22,0.05,100000
0.9430023,0.7,22,0.05,100000
0.95979214,0.75,22,0.05,100000
0.9793308,0.8,22,0.05,100000
0.9926129,0.85,22,0.05,100000
0.9956337,0.9,22,0.05,100000
1.0000005,0.95,22,0.05,100000
0.008087522,0.05,23,0.01,100000
0.024316933,0.1,23,0.01,100000
0.072688825,0.15,23,0.01,100000
0.097453035,0.2,23,0.01,100000
0.12939559,0.25,23,0.01,100000
0.16939536,0.3,23,0.01,100000
0.21665382,0.35,23,0.01,100000
0.29439348,0.4,23,0.01,100000
0.37377605,0.45,23,0.01,100000
0.48100898,0.5,23,0.01,100000
0.61054164,0.55,23,0.01,100000
0.6716307,0.6,23,0.01,100000
0.73294705,0.65,23,0.01,100000
0.8312001,0.7,23,0.01,100000
0.87677556,0.75,23,0.01,100000
0.93574625,0.8,23,0.01,100000
0.9504592,0.85,23,0.01,100000
0.97900563,0.9,23,0.01,100000
0.9860897,0.95,23,0.01,100000
0.004291037,0.05,23,0.02,100000
0.037781116,0.1,23,0.02,100000
0.11208578,0.15,23,0.02,100000
0.18668026,0.2,23,0.02,100000
0.29034075,0.25,23,0.02,100000
0.37722847,0.3,23,0.02,100000
0.46450382,0.35,23,0.02,100000
0.56268257,0.4,23,0.02,100000
0.63693315,0.45,23,0.02,100000
0.6977562,0.5,23,0.02,100000
0.7616816,0.55,23,0.02,100000
0.82324564,0.6,23,0.02,100000
0.87291855,0.65,23,0.02,100000
0.91057736,0.7,23,0.02,100000
0.9409873,0.75,23,0.02,100000
0.97062373,0.8,23,0.02,100000
0.98196036,0.85,23,0.02,100000
0.9963936,0.9,23,0.02,100000
0.9963936,0.95,23,0.02,100000
0.04753228,0.05,23,0.03,100000
0.11411533,0.1,23,0.03,100000
0.19401611,0.15,23,0.03,100000
0.31615692,0.2,23,0.03,100000
0.40336108,0.25,23,0.03,100000
0.4858547,0.3,23,0.03,100000
0.57084507,0.35,23,0.03,100000
0.64901596,0.4,23,0.03,100000
0.7189861,0.45,23,0.03,100000
0.7757409,0.5,23,0.03,100000
0.81402916,0.55,23,0.03,100000
0.8502748,0.6,23,0.03,100000
0.88294643,0.65,23,0.03,100000
0.9058044,0.7,23,0.03,100000
0.9206129,0.75,23,0.03,100000
0.9483264,0.8,23,0.03,100000
0.97288376,0.85,23,0.03,100000
0.9802552,0.9,23,0.03,100000
0.99999976,0.95,23,0.03,100000
0.27597427,0.05,23,0.04,100000
0.38183498,0.1,23,0.04,100000
0.45927006,0.15,23,0.04,100000
0.5190139,0.2,23,0.04,100000
0.56669563,0.25,23,0.04,100000
0.6259587,0.3,23,0.04,100000
0.67206097,0.35,23,0.04,100000
0.72322285,0.4,23,0.04,100000
0.76633954,0.45,23,0.04,100000
0.79795754,0.5,23,0.04,100000
0.82946193,0.55,23,0.04,100000
0.86094064,0.6,23,0.04,100000
0.89744025,0.65,23,0.04,100000
0.9155208,0.7,23,0.04,100000
0.9553642,0.75,23,0.04,100000
0.9660678,0.8,23,0.04,100000
0.98220444,0.85,23,0.04,100000
0.9948213,0.9,23,0.04,100000
0.99828553,0.95,23,0.04,100000
0.5278663,0.05,23,0.05,100000
0.6845707,0.1,23,0.05,100000
0.7519428,0.15,23,0.05,100000
0.78318727,0.2,23,0.05,100000
0.8140282,0.25,23,0.05,100000
0.84786487,0.3,23,0.05,100000
0.85811573,0.35,23,0.05,100000
0.87245685,0.4,23,0.05,100000
0.8842149,0.45,23,0.05,100000
0.9001923,0.5,23,0.05,100000
0.9116269,0.55,23,0.05,100000
0.92429346,0.6,23,0.05,100000
0.94181865,0.65,23,0.05,100000
0.9520194,0.7,23,0.05,100000
0.9663177,0.75,23,0.05,100000
0.9720466,0.8,23,0.05,100000
0.9833779,0.85,23,0.05,100000
0.99438745,0.9,23,0.05,100000
0.99859333,0.95,23,0.05,100000
0,0.05,24,0.01,100000
0,0.1,24,0.01,100000
0,0.15,24,0.01,100000
0.05501387,0.2,24,0.01,100000
0.10231849,0.25,24,0.01,100000
0.14000674,0.3,24,0.01,100000
0.203769,0.35,24,0.01,100000
0.29527867,0.4,24,0.01,100000
0.35833767,0.45,24,0.01,100000
0.4832761,0.5,24,0.01,100000
0.5800633,0.55,24,0.01,100000
0.6761335,0.6,24,0.01,100000
0.72800183,0.65,24,0.01,100000
0.7794673,0.7,24,0.01,100000
0.8647138,0.75,24,0.01,100000
0.94948125,0.8,24,0.01,100000
0.9832504,0.85,24,0.01,100000
0.991808,0.9,24,0.01,100000
0.99999994,0.95,24,0.01,100000
0.004305996,0.05,24,0.02,100000
0.033616055,0.1,24,0.02,100000
0.07124719,0.15,24,0.02,100000
0.112775214,0.2,24,0.02,100000
0.17416348,0.25,24,0.02,100000
0.22715773,0.3,24,0.02,100000
0.28302583,0.35,24,0.02,100000
0.37128586,0.4,24,0.02,100000
0.4658679,0.45,24,0.02,100000
0.55959165,0.5,24,0.02,100000
0.6566172,0.55,24,0.02,100000
0.7216363,0.6,24,0.02,100000
0.76764256,0.65,24,0.02,100000
0.82817376,0.7,24,0.02,100000
0.88905185,0.75,24,0.02,100000
0.9484801,0.8,24,0.02,100000
0.9668494,0.85,24,0.02,100000
0.99277115,0.9,24,0.02,100000
0.9999999,0.95,24,0.02,100000
0.012443255,0.05,24,0.03,100000
0.077939525,0.1,24,0.03,100000
0.14826193,0.15,24,0.03,100000
0.22261739,0.2,24,0.03,100000
0.30607742,0.25,24,0.03,100000
0.3714484,0.3,24,0.03,100000
0.4546547,0.35,24,0.03,100000
0.52640927,0.4,24,0.03,100000
0.62081707,0.45,24,0.03,100000
0.692423,0.5,24,0.03,100000
0.7504599,0.55,24,0.03,100000
0.7965833,0.6,24,0.03,100000
0.84457815,0.65,24,0.03,100000
0.90581226,0.7,24,0.03,100000
0.9425353,0.75,24,0.03,100000
0.9673325,0.8,24,0.03,100000
0.9870665,0.85,24,0.03,100000
0.9957363,0.9,24,0.03,100000
1.0000002,0.95,24,0.03,100000
0.06062978,0.05,24,0.04,100000
0.1401261,0.1,24,0.04,100000
0.2380102,0.15,24,0.04,100000
0.31211492,0.2,24,0.04,100000
0.38737112,0.25,24,0.04,100000
0.4632255,0.3,24,0.04,100000
0.5471944,0.35,24,0.04,100000
0.6203318,0.4,24,0.04,100000
0.6756109,0.45,24,0.04,100000
0.7577442,0.5,24,0.04,100000
0.80020297,0.55,24,0.04,100000
0.84718376,0.6,24,0.04,100000
0.89927924,0.65,24,0.04,100000
0.9280687,0.7,24,0.04,100000
0.9543923,0.75,24,0.04,100000
0.9739935,0.8,24,0.04,100000
0.99032474,0.85,24,0.04,100000
0.9969081,0.9,24,0.04,100000
1.0000002,0.95,24,0.04,100000
0.22274837,0.05,24,0.05,100000
0.3284844,0.1,24,0.05,100000
0.40136603,0.15,24,0.05,100000
0.46596733,0.2,24,0.05,100000
0.53973955,0.25,24,0.05,100000
0.5881118,0.3,24,0.05,100000
0.63319397,0.35,24,0.05,100000
0.6964815,0.4,24,0.05,100000
0.7640727,0.45,24,0.05,100000
0.8129172,0.5,24,0.05,100000
0.85206705,0.55,24,0.05,100000
0.87685835,0.6,24,0.05,100000
0.9134493,0.65,24,0.05,100000
0.9366114,0.7,24,0.05,100000
0.95941645,0.75,24,0.05,100000
0.9820333,0.8,24,0.05,100000
0.9898909,0.85,24,0.05,100000
0.9950609,0.9,24,0.05,100000
0.9989336,0.95,24,0.05,100000
0,0.05,25,0.01,100000
0.03170409,0.1,25,0.01,100000
0.05508356,0.15,25,0.01,100000
0.08754163,0.2,25,0.01,100000
0.19829065,0.25,25,0.01,100000
0.26933345,0.3,25,0.01,100000
0.35523677,0.35,25,0.01,100000
0.40226465,0.4,25,0.01,100000
0.49468675,0.45,25,0.01,100000
0.58856136,0.5,25,0.01,100000
0.73446065,0.55,25,0.01,100000
0.80340254,0.6,25,0.01,100000
0.8570131,0.65,25,0.01,100000
0.90915287,0.7,25,0.01,100000
0.94091016,0.75,25,0.01,100000
0.9712902,0.8,25,0.01,100000
0.97858834,0.85,25,0.01,100000
0.97858834,0.9,25,0.01,100000
0.99287874,0.95,25,0.01,100000
0,0.05,25,0.02,100000
0.007821023,0.1,25,0.02,100000
0.019201213,0.15,25,0.02,100000
0.09846025,0.2,25,0.02,100000
0.18820487,0.25,25,0.02,100000
0.30264515,0.3,25,0.02,100000
0.42913422,0.35,25,0.02,100000
0.509948,0.4,25,0.02,100000
0.5896019,0.45,25,0.02,100000
0.64782566,0.5,25,0.02,100000
0.70207244,0.55,25,0.02,100000
0.7480938,0.6,25,0.02,100000
0.81018376,0.65,25,0.02,100000
0.8969848,0.7,25,0.02,100000
0.9498509,0.75,25,0.02,100000
0.9715686,0.8,25,0.02,100000
0.98924583,0.85,25,0.02,100000
1.0000002,0.9,25,0.02,100000
1.0000002,0.95,25,0.02,100000
0.06691792,0.05,25,0.03,100000
0.14501037,0.1,25,0.03,100000
0.24157059,0.15,25,0.03,100000
0.31112507,0.2,25,0.03,100000
0.3718953,0.25,25,0.03,100000
0.44056606,0.3,25,0.03,100000
0.49885657,0.35,25,0.03,100000
0.5800697,0.4,25,0.03,100000
0.6429268,0.45,25,0.03,100000
0.7161384,0.5,25,0.03,100000
0.75865096,0.55,25,0.03,100000
0.8037339,0.6,25,0.03,100000
0.83324707,0.65,25,0.03,100000
0.8776281,0.7,25,0.03,100000
0.9277409,0.75,25,0.03,100000
0.96517444,0.8,25,0.03,100000
0.98743904,0.85,25,0.03,100000
0.9976943,0.9,25,0.03,100000
1.0000001,0.95,25,0.03,100000
0.062340595,0.05,25,0.04,100000
0.1333171,0.1,25,0.04,100000
0.23539662,0.15,25,0.04,100000
0.3209076,0.2,25,0.04,100000
0.4005573,0.25,25,0.04,100000
0.48663014,0.3,25,0.04,100000
0.5572393,0.35,25,0.04,100000
0.6306546,0.4,25,0.04,100000
0.67825866,0.45,25,0.04,100000
0.7316467,0.5,25,0.04,100000
0.7831237,0.55,25,0.04,100000
0.838931,0.6,25,0.04,100000
0.88844365,0.65,25,0.04,100000
0.92918336,0.7,25,0.04,100000
0.9560453,0.75,25,0.04,100000
0.9826398,0.8,25,0.04,100000
0.9947542,0.85,25,0.04,100000
0.99999946,0.9,25,0.04,100000
0.99999946,0.95,25,0.04,100000
0.30746493,0.05,25,0.05,100000
0.39481527,0.1,25,0.05,100000
0.4709183,0.15,25,0.05,100000
0.5117021,0.2,25,0.05,100000
0.55584455,0.25,25,0.05,100000
0.6073327,0.3,25,0.05,100000
0.64330345,0.35,25,0.05,100000
0.6937739,0.4,25,0.05,100000
0.7282581,0.45,25,0.05,100000
0.77015716,0.5,25,0.05,100000
0.8054097,0.55,25,0.05,100000
0.8418888,0.6,25,0.05,100000
0.8659456,0.65,25,0.05,100000
0.8936802,0.7,25,0.05,100000
0.91510797,0.75,25,0.05,100000
0.945099,0.8,25,0.05,100000
0.96423703,0.85,25,0.05,100000
0.9792464,0.9,25,0.05,100000
0.9999998,0.95,25,0.05,100000
0.031098288,0.05,26,0.01,100000
0.06958091,0.1,26,0.01,100000
0.14572635,0.15,26,0.01,100000
0.17559499,0.2,26,0.01,100000
0.22569607,0.25,26,0.01,100000
0.29205284,0.3,26,0.01,100000
0.31997922,0.35,26,0.01,100000
0.41438204,0.4,26,0.01,100000
0.46486485,0.45,26,0.01,100000
0.5290494,0.5,26,0.01,100000
0.5868621,0.55,26,0.01,100000
0.6930501,0.6,26,0.01,100000
0.76493007,0.65,26,0.01,100000
0.84137565,0.7,26,0.01,100000
0.8911723,0.75,26,0.01,100000
0.9328832,0.8,26,0.01,100000
0.95290107,0.85,26,0.01,100000
0.98637223,0.9,26,0.01,100000
0.9934505,0.95,26,0.01,100000
0.026557086,0.05,26,0.02,100000
0.05301704,0.1,26,0.02,100000
0.07944536,0.15,26,0.02,100000
0.14049612,0.2,26,0.02,100000
0.17040426,0.25,26,0.02,100000
0.22612588,0.3,26,0.02,100000
0.285392,0.35,26,0.02,100000
0.37382138,0.4,26,0.02,100000
0.42123502,0.45,26,0.02,100000
0.5191492,0.5,26,0.02,100000
0.58724815,0.55,26,0.02,100000
0.6733557,0.6,26,0.02,100000
0.7418537,0.65,26,0.02,100000
0.8083579,0.7,26,0.02,100000
0.86425704,0.75,26,0.02,100000
0.91017854,0.8,26,0.02,100000
0.941582,0.85,26,0.02,100000
0.97614396,0.9,26,0.02,100000
0.989862,0.95,26,0.02,100000
0.084076256,0.05,26,0.03,100000
0.1498872,0.1,26,0.03,100000
0.20041677,0.15,26,0.03,100000
0.24160318,0.2,26,0.03,100000
0.29420155,0.25,26,0.03,100000
0.36417446,0.3,26,0.03,100000
0.44002494,0.35,26,0.03,100000
0.50715315,0.4,26,0.03,100000
0.5782471,0.45,26,0.03,100000
0.6622623,0.5,26,0.03,100000
0.73118407,0.55,26,0.03,100000
0.7777748,0.6,26,0.03,100000
0.8230738,0.65,26,0.03,100000
0.88735545,0.7,26,0.03,100000
0.9253826,0.75,26,0.03,100000
0.9662648,0.8,26,0.03,100000
0.98327535,0.85,26,0.03,100000
0.9918548,0.9,26,0.03,100000
0.99795,0.95,26,0.03,100000
0.14057408,0.05,26,0.04,100000
0.19362974,0.1,26,0.04,100000
0.2519717,0.15,26,0.04,100000
0.30053544,0.2,26,0.04,100000
0.34293506,0.25,26,0.04,100000
0.40158617,0.3,26,0.04,100000
0.4704799,0.35,26,0.04,100000
0.5263389,0.4,26,0.04,100000
0.6073094,0.45,26,0.04,100000
0.6681015,0.5,26,0.04,100000
0.7430734,0.55,26,0.04,100000
0.78704464,0.6,26,0.04,100000
0.82732266,0.65,26,0.04,100000
0.8676326,0.7,26,0.04,100000
0.8988125,0.75,26,0.04,100000
0.9308749,0.8,26,0.04,100000
0.96006125,0.85,26,0.04,100000
0.98194045,0.9,26,0.04,100000
0.9968159,0.95,26,0.04,100000
0.12255419,0.05,26,0.05,100000
0.22896564,0.1,26,0.05,100000
0.30523902,0.15,26,0.05,100000
0.368003,0.2,26,0.05,100000
0.41642052,0.25,26,0.05,100000
0.47594684,0.3,26,0.05,100000
0.5274398,0.35,26,0.05,100000
0.6030736,0.4,26,0.05,100000
0.6652231,0.45,26,0.05,100000
0.719085,0.5,26,0.05,100000
0.7803322,0.55,26,0.05,100000
0.8164034,0.6,26,0.05,100000
0.8564272,0.65,26,0.05,100000
0.89358795,0.7,26,0.05,100000
0.94554025,0.75,26,0.05,100000
0.9608292,0.8,26,0.05,100000
0.9838879,0.85,26,0.05,100000
0.9959295,0.9,26,0.05,100000
1.0000005,0.95,26,0.05,100000
0,0.05,27,0.01,100000
0.016303938,0.1,27,0.01,100000
0.024085958,0.15,27,0.01,100000
0.04062857,0.2,27,0.01,100000
0.09727405,0.25,27,0.01,100000
0.15365335,0.3,27,0.01,100000
0.25769052,0.35,27,0.01,100000
0.31952628,0.4,27,0.01,100000
0.40741456,0.45,27,0.01,100000
0.5386991,0.5,27,0.01,100000
0.6335564,0.55,27,0.01,100000
0.718593,0.6,27,0.01,100000
0.7783952,0.65,27,0.01,100000
0.8169239,0.7,27,0.01,100000
0.9084667,0.75,27,0.01,100000
0.94627583,0.8,27,0.01,100000
0.984998,0.85,27,0.01,100000
0.9924829,0.9,27,0.01,100000
0.9999999,0.95,27,0.01,100000
0.0040904353,0.05,27,0.02,100000
0.020396853,0.1,27,0.02,100000
0.040433872,0.15,27,0.02,100000
0.06895151,0.2,27,0.02,100000
0.1255351,0.25,27,0.02,100000
0.19383973,0.3,27,0.02,100000
0.27425173,0.35,27,0.02,100000
0.33741572,0.4,27,0.02,100000
0.45843956,0.45,27,0.02,100000
0.5379708,0.5,27,0.02,100000
0.646058,0.55,27,0.02,100000
0.7390407,0.6,27,0.02,100000
0.79171634,0.65,27,0.02,100000
0.87234515,0.7,27,0.02,100000
0.9141871,0.75,27,0.02,100000
0.9586284,0.8,27,0.02,100000
0.9858103,0.85,27,0.02,100000
0.99323696,0.9,27,0.02,100000
0.9966036,0.95,27,0.02,100000
0.008106145,0.05,27,0.03,100000
0.029300556,0.1,27,0.03,100000
0.063558005,0.15,27,0.03,100000
0.14411312,0.2,27,0.03,100000
0.22276224,0.25,27,0.03,100000
0.30155098,0.3,27,0.03,100000
0.37621835,0.35,27,0.03,100000
0.43624604,0.4,27,0.03,100000
0.5310937,0.45,27,0.03,100000
0.64292276,0.5,27,0.03,100000
0.71190244,0.55,27,0.03,100000
0.77776974,0.6,27,0.03,100000
0.83065975,0.65,27,0.03,100000
0.86258686,0.7,27,0.03,100000
0.8950975,0.75,27,0.03,100000
0.9561672,0.8,27,0.03,100000
0.9813485,0.85,27,0.03,100000
0.9933098,0.9,27,0.03,100000
0.99533707,0.95,27,0.03,100000
0.08294033,0.05,27,0.04,100000
0.13753563,0.1,27,0.04,100000
0.20802933,0.15,27,0.04,100000
0.26827154,0.2,27,0.04,100000
0.3411118,0.25,27,0.04,100000
0.41607124,0.3,27,0.04,100000
0.47473124,0.35,27,0.04,100000
0.530056,0.4,27,0.04,100000
0.592394,0.45,27,0.04,100000
0.65677637,0.5,27,0.04,100000
0.7167238,0.55,27,0.04,100000
0.7856598,0.6,27,0.04,100000
0.84810853,0.65,27,0.04,100000
0.8898196,0.7,27,0.04,100000
0.92595893,0.75,27,0.04,100000
0.96132857,0.8,27,0.04,100000
0.9781927,0.85,27,0.04,100000
0.9947479,0.9,27,0.04,100000
0.99999976,0.95,27,0.04,100000
0.05233678,0.05,27,0.05,100000
0.10370161,0.1,27,0.05,100000
0.15089136,0.15,27,0.05,100000
0.21701834,0.2,27,0.05,100000
0.2781372,0.25,27,0.05,100000
0.3415974,0.3,27,0.05,100000
0.4107324,0.35,27,0.05,100000
0.48616028,0.4,27,0.05,100000
0.5633852,0.45,27,0.05,100000
0.64998513,0.5,27,0.05,100000
0.737591,0.55,27,0.05,100000
0.80842644,0.6,27,0.05,100000
0.8620073,0.65,27,0.05,100000
0.9050478,0.7,27,0.05,100000
0.949451,0.75,27,0.05,100000
0.9729118,0.8,27,0.05,100000
0.9844115,0.85,27,0.05,100000
0.9933548,0.9,27,0.05,100000
0.9972509,0.95,27,0.05,100000
0.031032102,0.05,28,0.01,100000
0.038785405,0.1,28,0.01,100000
0.07756243,0.15,28,0.01,100000
0.1459342,0.2,28,0.01,100000
0.2287916,0.25,28,0.01,100000
0.32583472,0.3,28,0.01,100000
0.41448852,0.35,28,0.01,100000
0.5037085,0.4,28,0.01,100000
0.5837728,0.45,28,0.01,100000
0.65537846,0.5,28,0.01,100000
0.74098647,0.55,28,0.01,100000
0.762801,0.6,28,0.01,100000
0.82755774,0.65,28,0.01,100000
0.8756906,0.7,28,0.01,100000
0.9031627,0.75,28,0.01,100000
0.9379481,0.8,28,0.01,100000
0.97946143,0.85,28,0.01,100000
0.9999999,0.9,28,0.01,100000
0.9999999,0.95,28,0.01,100000
0.058796242,0.05,28,0.02,100000
0.124008745,0.1,28,0.02,100000
0.22257398,0.15,28,0.02,100000
0.30459902,0.2,28,0.02,100000
0.40658283,0.25,28,0.02,100000
0.48297384,0.3,28,0.02,100000
0.56569505,0.35,28,0.02,100000
0.66120946,0.4,28,0.02,100000
0.70904934,0.45,28,0.02,100000
0.75353044,0.5,28,0.02,100000
0.7876129,0.55,28,0.02,100000
0.82081604,0.6,28,0.02,100000
0.8702492,0.65,28,0.02,100000
0.9002598,0.7,28,0.02,100000
0.92674774,0.75,28,0.02,100000
0.9490111,0.8,28,0.02,100000
0.95559424,0.85,28,0.02,100000
0.97158206,0.9,28,0.02,100000
0.9906805,0.95,28,0.02,100000
0.2168557,0.05,28,0.03,100000
0.3164063,0.1,28,0.03,100000
0.4192485,0.15,28,0.03,100000
0.49617696,0.2,28,0.03,100000
0.5390296,0.25,28,0.03,100000
0.5871381,0.3,28,0.03,100000
0.65231067,0.35,28,0.03,100000
0.6924514,0.4,28,0.03,100000
0.73927736,0.45,28,0.03,100000
0.7714651,0.5,28,0.03,100000
0.80818677,0.55,28,0.03,100000
0.85212064,0.6,28,0.03,100000
0.89287436,0.65,28,0.03,100000
0.9243545,0.7,28,0.03,100000
0.93904763,0.75,28,0.03,100000
0.96306205,0.8,28,0.03,100000
0.97483295,0.85,28,0.03,100000
0.98897415,0.9,28,0.03,100000
0.99999976,0.95,28,0.03,100000
0.20572422,0.05,28,0.04,100000
0.31708094,0.1,28,0.04,100000
0.3935093,0.15,28,0.04,100000
0.45433062,0.2,28,0.04,100000
0.50781095,0.25,28,0.04,100000
0.5535562,0.3,28,0.04,100000
0.60600793,0.35,28,0.04,100000
0.65636176,0.4,28,0.04,100000
0.70316714,0.45,28,0.04,100000
0.73511565,0.5,28,0.04,100000
0.78136164,0.55,28,0.04,100000
0.8274615,0.6,28,0.04,100000
0.8715971,0.65,28,0.04,100000
0.9012942,0.7,28,0.04,100000
0.92185646,0.75,28,0.04,100000
0.9426301,0.8,28,0.04,100000
0.95769477,0.85,28,0.04,100000
0.97466886,0.9,28,0.04,100000
0.995181,0.95,28,0.04,100000
0.2190464,0.05,28,0.05,100000
0.39067,0.1,28,0.05,100000
0.49626994,0.15,28,0.05,100000
0.56070626,0.2,28,0.05,100000
0.6127907,0.25,28,0.05,100000
0.65307236,0.3,28,0.05,100000
0.68915975,0.35,28,0.05,100000
0.7177818,0.4,28,0.05,100000
0.75300646,0.45,28,0.05,100000
0.7900991,0.5,28,0.05,100000
0.83643645,0.55,28,0.05,100000
0.874335,0.6,28,0.05,100000
0.90811515,0.65,28,0.05,100000
0.92066896,0.7,28,0.05,100000
0.95240617,0.75,28,0.05,100000
0.9661416,0.8,28,0.05,100000
0.983766,0.85,28,0.05,100000
0.9958412,0.9,28,0.05,100000
0.99999964,0.95,28,0.05,100000
0.033914804,0.05,29,0.01,100000
0.06685422,0.1,29,0.01,100000
0.123598225,0.15,29,0.01,100000
0.20519464,0.2,29,0.01,100000
0.2777799,0.25,29,0.01,100000
0.32594433,0.3,29,0.01,100000
0.34966138,0.35,29,0.01,100000
0.43684804,0.4,29,0.01,100000
0.50820494,0.45,29,0.01,100000
0.53964514,0.5,29,0.01,100000
0.64717424,0.55,29,0.01,100000
0.73889846,0.6,29,0.01,100000
0.78482276,0.65,29,0.01,100000
0.8077211,0.7,29,0.01,100000
0.8373837,0.75,29,0.01,100000
0.8819589,0.8,29,0.01,100000
0.955574,0.85,29,0.01,100000
0.9853653,0.9,29,0.01,100000
0.9999999,0.95,29,0.01,100000
0.096041195,0.05,29,0.02,100000
0.15765534,0.1,29,0.02,100000
0.20643343,0.15,29,0.02,100000
0.27168983,0.2,29,0.02,100000
0.35355657,0.25,29,0.02,100000
0.41796324,0.3,29,0.02,100000
0.44394162,0.35,29,0.02,100000
0.49981108,0.4,29,0.02,100000
0.5547489,0.45,29,0.02,100000
0.60111815,0.5,29,0.02,100000
0.6832586,0.55,29,0.02,100000
0.73218155,0.6,29,0.02,100000
0.7728265,0.65,29,0.02,100000
0.82496196,0.7,29,0.02,100000
0.8774832,0.75,29,0.02,100000
0.9184085,0.8,29,0.02,100000
0.9470375,0.85,29,0.02,100000
0.9798451,0.9,29,0.02,100000
0.98824215,0.95,29,0.02,100000
0.14059192,0.05,29,0.03,100000
0.23632005,0.1,29,0.03,100000
0.33214766,0.15,29,0.03,100000
0.39090478,0.2,29,0.03,100000
0.45767295,0.25,29,0.03,100000
0.52882946,0.3,29,0.03,100000
0.58936435,0.35,29,0.03,100000
0.64745283,0.4,29,0.03,100000
0.68194836,0.45,29,0.03,100000
0.71955204,0.5,29,0.03,100000
0.7591232,0.55,29,0.03,100000
0.7959875,0.6,29,0.03,100000
0.8374263,0.65,29,0.03,100000
0.8763674,0.7,29,0.03,100000
0.9194493,0.75,29,0.03,100000
0.94343,0.8,29,0.03,100000
0.9694701,0.85,29,0.03,100000
0.9929944,0.9,29,0.03,100000
0.9976773,0.95,29,0.03,100000
0.12163263,0.05,29,0.04,100000
0.2323664,0.1,29,0.04,100000
0.31529838,0.15,29,0.04,100000
0.40024456,0.2,29,0.04,100000
0.4407812,0.25,29,0.04,100000
0.5080607,0.3,29,0.04,100000
0.5615258,0.35,29,0.04,100000
0.6064696,0.4,29,0.04,100000
0.6591489,0.45,29,0.04,100000
0.7032645,0.5,29,0.04,100000
0.73954105,0.55,29,0.04,100000
0.7941435,0.6,29,0.04,100000
0.8513773,0.65,29,0.04,100000
0.90113217,0.7,29,0.04,100000
0.9330753,0.75,29,0.04,100000
0.96512264,0.8,29,0.04,100000
0.97963,0.85,29,0.04,100000
0.9944741,0.9,29,0.04,100000
1.0000002,0.95,29,0.04,100000
0.10378869,0.05,29,0.05,100000
0.2068224,0.1,29,0.05,100000
0.30544883,0.15,29,0.05,100000
0.39688265,0.2,29,0.05,100000
0.48712707,0.25,29,0.05,100000
0.54856306,0.3,29,0.05,100000
0.6260869,0.35,29,0.05,100000
0.681343,0.4,29,0.05,100000
0.7455068,0.45,29,0.05,100000
0.7892382,0.5,29,0.05,100000
0.8268687,0.55,29,0.05,100000
0.86749953,0.6,29,0.05,100000
0.89136684,0.65,29,0.05,100000
0.91660005,0.7,29,0.05,100000
0.9461907,0.75,29,0.05,100000
0.9625671,0.8,29,0.05,100000
0.98011076,0.85,29,0.05,100000
0.9928233,0.9,29,0.05,100000
0.99854743,0.95,29,0.05,100000
0,0.05,30,0.01,100000
0,0.1,30,0.01,100000
0.033449788,0.15,30,0.01,100000
0.073720165,0.2,30,0.01,100000
0.15443572,0.25,30,0.01,100000
0.21813487,0.3,30,0.01,100000
0.27251032,0.35,30,0.01,100000
0.41142994,0.4,30,0.01,100000
0.5040124,0.45,30,0.01,100000
0.5951655,0.5,30,0.01,100000
0.67208666,0.55,30,0.01,100000
0.74872446,0.6,30,0.01,100000
0.81736493,0.65,30,0.01,100000
0.87121046,0.7,30,0.01,100000
0.90981835,0.75,30,0.01,100000
0.92458165,0.8,30,0.01,100000
0.9703171,0.85,30,0.01,100000
0.98524284,0.9,30,0.01,100000
0.99300116,0.95,30,0.01,100000
0.007840933,0.05,30,0.02,100000
0.03887304,0.1,30,0.02,100000
0.054217905,0.15,30,0.02,100000
0.10072953,0.2,30,0.02,100000
0.15729491,0.25,30,0.02,100000
0.22830862,0.3,30,0.02,100000
0.3137168,0.35,30,0.02,100000
0.4266576,0.4,30,0.02,100000
0.48909876,0.45,30,0.02,100000
0.56168973,0.5,30,0.02,100000
0.62731934,0.55,30,0.02,100000
0.68939567,0.6,30,0.02,100000
0.77272433,0.65,30,0.02,100000
0.8483977,0.7,30,0.02,100000
0.8985415,0.75,30,0.02,100000
0.9267673,0.8,30,0.02,100000
0.9623052,0.85,30,0.02,100000
0.99014086,0.9,30,0.02,100000
1,0.95,30,0.02,100000
0.09349813,0.05,30,0.03,100000
0.1678799,0.1,30,0.03,100000
0.26933956,0.15,30,0.03,100000
0.35952446,0.2,30,0.03,100000
0.43938813,0.25,30,0.03,100000
0.50184005,0.3,30,0.03,100000
0.56950384,0.35,30,0.03,100000
0.6207325,0.4,30,0.03,100000
0.6676927,0.45,30,0.03,100000
0.722015,0.5,30,0.03,100000
0.76675457,0.55,30,0.03,100000
0.80096185,0.6,30,0.03,100000
0.8449026,0.65,30,0.03,100000
0.8886865,0.7,30,0.03,100000
0.9109094,0.75,30,0.03,100000
0.94011444,0.8,30,0.03,100000
0.97149515,0.85,30,0.03,100000
0.988184,0.9,30,0.03,100000
0.9955174,0.95,30,0.03,100000
0.013049045,0.05,30,0.04,100000
0.052107535,0.1,30,0.04,100000
0.09831634,0.15,30,0.04,100000
0.14059913,0.2,30,0.04,100000
0.19319604,0.25,30,0.04,100000
0.26989815,0.3,30,0.04,100000
0.35590303,0.35,30,0.04,100000
0.4250881,0.4,30,0.04,100000
0.5048279,0.45,30,0.04,100000
0.6094277,0.5,30,0.04,100000
0.68572575,0.55,30,0.04,100000
0.76308197,0.6,30,0.04,100000
0.8385642,0.65,30,0.04,100000
0.90307796,0.7,30,0.04,100000
0.93758917,0.75,30,0.04,100000
0.9669414,0.8,30,0.04,100000
0.984068,0.85,30,0.04,100000
0.9904259,0.9,30,0.04,100000
0.9969731,0.95,30,0.04,100000
0.16088066,0.05,30,0.05,100000
0.24284098,0.1,30,0.05,100000
0.3372525,0.15,30,0.05,100000
0.44972056,0.2,30,0.05,100000
0.53715205,0.25,30,0.05,100000
0.59233415,0.3,30,0.05,100000
0.6482187,0.35,30,0.05,100000
0.69246745,0.4,30,0.05,100000
0.74063987,0.45,30,0.05,100000
0.7846378,0.5,30,0.05,100000
0.8413486,0.55,30,0.05,100000
0.8754377,0.6,30,0.05,100000
0.9138521,0.65,30,0.05,100000
0.9437795,0.7,30,0.05,100000
0.96748745,0.75,30,0.05,100000
0.98435926,0.8,30,0.05,100000
0.9931949,0.85,30,0.05,100000
0.9959196,0.9,30,0.05,100000
0.9999998,0.95,30,0.05,100000
0,0.05,31,0.01,100000
0.024942176,0.1,31,0.01,100000
0.06555319,0.15,31,0.01,100000
0.09823619,0.2,31,0.01,100000
0.12206294,0.25,31,0.01,100000
0.1453054,0.3,31,0.01,100000
0.20970415,0.35,31,0.01,100000
0.27264956,0.4,31,0.01,100000
0.3830597,0.45,31,0.01,100000
0.5305269,0.5,31,0.01,100000
0.6005918,0.55,31,0.01,100000
0.6838547,0.6,31,0.01,100000
0.79863274,0.65,31,0.01,100000
0.8521144,0.7,31,0.01,100000
0.8749695,0.75,31,0.01,100000
0.93383926,0.8,31,0.01,100000
0.9561112,0.85,31,0.01,100000
0.9775773,0.9,31,0.01,100000
0.9999999,0.95,31,0.01,100000
0.0038504386,0.05,31,0.02,100000
0.037793413,0.1,31,0.02,100000
0.07153848,0.15,31,0.02,100000
0.10471645,0.2,31,0.02,100000
0.1604758,0.25,31,0.02,100000
0.2308016,0.3,31,0.02,100000
0.31798613,0.35,31,0.02,100000
0.43131688,0.4,31,0.02,100000
0.5496737,0.45,31,0.02,100000
0.63430244,0.5,31,0.02,100000
0.71179664,0.55,31,0.02,100000
0.785655,0.6,31,0.02,100000
0.8338917,0.65,31,0.02,100000
0.86504847,0.7,31,0.02,100000
0.8989581,0.75,31,0.02,100000
0.95657,0.8,31,0.02,100000
0.9731429,0.85,31,0.02,100000
0.99001426,0.9,31,0.02,100000
1,0.95,31,0.02,100000
0.0076827807,0.05,31,0.03,100000
0.038073666,0.1,31,0.03,100000
0.087501965,0.15,31,0.03,100000
0.12973951,0.2,31,0.03,100000
0.17416634,0.25,31,0.03,100000
0.23192525,0.3,31,0.03,100000
0.30906296,0.35,31,0.03,100000
0.3918125,0.4,31,0.03,100000
0.47471705,0.45,31,0.03,100000
0.5619336,0.5,31,0.03,100000
0.6248012,0.55,31,0.03,100000
0.72483134,0.6,31,0.03,100000
0.8076578,0.65,31,0.03,100000
0.8606908,0.7,31,0.03,100000
0.9017386,0.75,31,0.03,100000
0.9465238,0.8,31,0.03,100000
0.9688058,0.85,31,0.03,100000
0.98881066,0.9,31,0.03,100000
0.9999999,0.95,31,0.03,100000
0.045771293,0.05,31,0.04,100000
0.09341,0.1,31,0.04,100000
0.15187597,0.15,31,0.04,100000
0.20242514,0.2,31,0.04,100000
0.24904166,0.25,31,0.04,100000
0.3010631,0.3,31,0.04,100000
0.3774435,0.35,31,0.04,100000
0.43563676,0.4,31,0.04,100000
0.499967,0.45,31,0.04,100000
0.5966272,0.5,31,0.04,100000
0.6897461,0.55,31,0.04,100000
0.76845324,0.6,31,0.04,100000
0.8364714,0.65,31,0.04,100000
0.8861271,0.7,31,0.04,100000
0.92207646,0.75,31,0.04,100000
0.94709367,0.8,31,0.04,100000
0.97385156,0.85,31,0.04,100000
0.99289644,0.9,31,0.04,100000
1,0.95,31,0.04,100000
0.09347505,0.05,31,0.05,100000
0.15746877,0.1,31,0.05,100000
0.23032412,0.15,31,0.05,100000
0.30839506,0.2,31,0.05,100000
0.3751317,0.25,31,0.05,100000
0.43236712,0.3,31,0.05,100000
0.5024083,0.35,31,0.05,100000
0.5859157,0.4,31,0.05,100000
0.6618631,0.45,31,0.05,100000
0.72051543,0.5,31,0.05,100000
0.7812599,0.55,31,0.05,100000
0.8231083,0.6,31,0.05,100000
0.8749585,0.65,31,0.05,100000
0.91456,0.7,31,0.05,100000
0.9484284,0.75,31,0.05,100000
0.96303475,0.8,31,0.05,100000
0.983971,0.85,31,0.05,100000
0.9959247,0.9,31,0.05,100000
1.0000007,0.95,31,0.05,100000
0.2858744,0.05,1,0.01,1000000
0.40314722,0.1,1,0.01,1000000
0.47734413,0.15,1,0.01,1000000
0.5269579,0.2,1,0.01,1000000
0.56806344,0.25,1,0.01,1000000
0.60183,0.3,1,0.01,1000000
0.6364928,0.35,1,0.01,1000000
0.6721285,0.4,1,0.01,1000000
0.7075693,0.45,1,0.01,1000000
0.73451805,0.5,1,0.01,1000000
0.7668449,0.55,1,0.01,1000000
0.8033047,0.6,1,0.01,1000000
0.83939755,0.65,1,0.01,1000000
0.874672,0.7,1,0.01,1000000
0.9071383,0.75,1,0.01,1000000
0.9380771,0.8,1,0.01,1000000
0.96549815,0.85,1,0.01,1000000
0.98365533,0.9,1,0.01,1000000
0.99556625,0.95,1,0.01,1000000
0,0.05,32,0.01,100000
0,0.1,32,0.01,100000
0,0.15,32,0.01,100000
0,0.2,32,0.01,100000
0.007486984,0.25,32,0.01,100000
0.09296411,0.3,32,0.01,100000
0.22179244,0.35,32,0.01,100000
0.30682695,0.4,32,0.01,100000
0.48009428,0.45,32,0.01,100000
0.63099957,0.5,32,0.01,100000
0.7338388,0.55,32,0.01,100000
0.81332284,0.6,32,0.01,100000
0.83989733,0.65,32,0.01,100000
0.89454144,0.7,32,0.01,100000
0.920359,0.75,32,0.01,100000
0.940618,0.8,32,0.01,100000
0.9801077,0.85,32,0.01,100000
0.99345386,0.9,32,0.01,100000
0.9999999,0.95,32,0.01,100000
0.0037886447,0.05,32,0.02,100000
0.040868923,0.1,32,0.02,100000
0.08180235,0.15,32,0.02,100000
0.12281798,0.2,32,0.02,100000
0.18526217,0.25,32,0.02,100000
0.25446337,0.3,32,0.02,100000
0.3377404,0.35,32,0.02,100000
0.44525185,0.4,32,0.02,100000
0.51646346,0.45,32,0.02,100000
0.60405093,0.5,32,0.02,100000
0.7028511,0.55,32,0.02,100000
0.7825953,0.6,32,0.02,100000
0.8275132,0.65,32,0.02,100000
0.88610184,0.7,32,0.02,100000
0.9309525,0.75,32,0.02,100000
0.96065056,0.8,32,0.02,100000
0.9837386,0.85,32,0.02,100000
0.99693084,0.9,32,0.02,100000
0.9999993,0.95,32,0.02,100000
0.18341923,0.05,32,0.03,100000
0.27534148,0.1,32,0.03,100000
0.33953294,0.15,32,0.03,100000
0.412782,0.2,32,0.03,100000
0.47284412,0.25,32,0.03,100000
0.53699416,0.3,32,0.03,100000
0.599865,0.35,32,0.03,100000
0.66438234,0.4,32,0.03,100000
0.7261074,0.45,32,0.03,100000
0.77052534,0.5,32,0.03,100000
0.79725516,0.55,32,0.03,100000
0.8382645,0.6,32,0.03,100000
0.86026657,0.65,32,0.03,100000
0.9103898,0.7,32,0.03,100000
0.9392503,0.75,32,0.03,100000
0.95566005,0.8,32,0.03,100000
0.97228026,0.85,32,0.03,100000
0.9885075,0.9,32,0.03,100000
1.0000001,0.95,32,0.03,100000
0.08886357,0.05,32,0.04,100000
0.17382026,0.1,32,0.04,100000
0.2685791,0.15,32,0.04,100000
0.35058838,0.2,32,0.04,100000
0.42335168,0.25,32,0.04,100000
0.4839293,0.3,32,0.04,100000
0.56278193,0.35,32,0.04,100000
0.63007885,0.4,32,0.04,100000
0.70043385,0.45,32,0.04,100000
0.76718324,0.5,32,0.04,100000
0.80613595,0.55,32,0.04,100000
0.84344965,0.6,32,0.04,100000
0.8876305,0.65,32,0.04,100000
0.9190436,0.7,32,0.04,100000
0.9463485,0.75,32,0.04,100000
0.9645722,0.8,32,0.04,100000
0.98435664,0.85,32,0.04,100000
0.9949825,0.9,32,0.04,100000
0.9985642,0.95,32,0.04,100000
0.32778245,0.05,32,0.05,100000
0.48830792,0.1,32,0.05,100000
0.5822372,0.15,32,0.05,100000
0.6452584,0.2,32,0.05,100000
0.6844554,0.25,32,0.05,100000
0.7319365,0.3,32,0.05,100000
0.77329195,0.35,32,0.05,100000
0.7997956,0.4,32,0.05,100000
0.8332219,0.45,32,0.05,100000
0.85789025,0.5,32,0.05,100000
0.8665541,0.55,32,0.05,100000
0.8981099,0.6,32,0.05,100000
0.9181488,0.65,32,0.05,100000
0.94100046,0.7,32,0.05,100000
0.9536718,0.75,32,0.05,100000
0.96935743,0.8,32,0.05,100000
0.98465323,0.85,32,0.05,100000
0.997133,0.9,32,0.05,100000
1.0000001,0.95,32,0.05,100000
0.6343593,0.05,1,0.02,1000000
0.6931206,0.1,1,0.02,1000000
0.7304162,0.15,1,0.02,1000000
0.75712454,0.2,1,0.02,1000000
0.7837375,0.25,1,0.02,1000000
0.8048112,0.3,1,0.02,1000000
0.823486,0.35,1,0.02,1000000
0.84028965,0.4,1,0.02,1000000
0.8581825,0.45,1,0.02,1000000
0.87844455,0.5,1,0.02,1000000
0.8896002,0.55,1,0.02,1000000
0.90323,0.6,1,0.02,1000000
0.9138792,0.65,1,0.02,1000000
0.9251564,0.7,1,0.02,1000000
0.9396055,0.75,1,0.02,1000000
0.9551316,0.8,1,0.02,1000000
0.9678809,0.85,1,0.02,1000000
0.98172486,0.9,1,0.02,1000000
0.9928015,0.95,1,0.02,1000000
0.014729818,0.05,33,0.01,100000
0.058064986,0.1,33,0.01,100000
0.13044928,0.15,33,0.01,100000
0.20789753,0.2,33,0.01,100000
0.24378495,0.25,33,0.01,100000
0.34095824,0.3,33,0.01,100000
0.41074678,0.35,33,0.01,100000
0.44483405,0.4,33,0.01,100000
0.5194452,0.45,33,0.01,100000
0.5743156,0.5,33,0.01,100000
0.67134964,0.55,33,0.01,100000
0.7309207,0.6,33,0.01,100000
0.8032642,0.65,33,0.01,100000
0.8488553,0.7,33,0.01,100000
0.8954072,0.75,33,0.01,100000
0.9150771,0.8,33,0.01,100000
0.9611242,0.85,33,0.01,100000
0.9873903,0.9,33,0.01,100000
1,0.95,33,0.01,100000
0.018779758,0.05,33,0.02,100000
0.033302702,0.1,33,0.02,100000
0.059164684,0.15,33,0.02,100000
0.121979766,0.2,33,0.02,100000
0.17318168,0.25,33,0.02,100000
0.2535559,0.3,33,0.02,100000
0.34756887,0.35,33,0.02,100000
0.43343025,0.4,33,0.02,100000
0.5400389,0.45,33,0.02,100000
0.6176781,0.5,33,0.02,100000
0.67704517,0.55,33,0.02,100000
0.7400048,0.6,33,0.02,100000
0.80526465,0.65,33,0.02,100000
0.8255901,0.7,33,0.02,100000
0.87796843,0.75,33,0.02,100000
0.9147504,0.8,33,0.02,100000
0.94196504,0.85,33,0.02,100000
0.98291,0.9,33,0.02,100000
1,0.95,33,0.02,100000
0.007970998,0.05,33,0.03,100000
0.029021159,0.1,33,0.03,100000
0.07489698,0.15,33,0.03,100000
0.12796104,0.2,33,0.03,100000
0.20167324,0.25,33,0.03,100000
0.2701408,0.3,33,0.03,100000
0.33499658,0.35,33,0.03,100000
0.39342126,0.4,33,0.03,100000
0.46801814,0.45,33,0.03,100000
0.53974384,0.5,33,0.03,100000
0.6199744,0.55,33,0.03,100000
0.69753236,0.6,33,0.03,100000
0.7575783,0.65,33,0.03,100000
0.8294293,0.7,33,0.03,100000
0.8649679,0.75,33,0.03,100000
0.9080523,0.8,33,0.03,100000
0.9383969,0.85,33,0.03,100000
0.97178644,0.9,33,0.03,100000
0.9949656,0.95,33,0.03,100000
0.042855207,0.05,33,0.04,100000
0.10045105,0.1,33,0.04,100000
0.1790399,0.15,33,0.04,100000
0.25175306,0.2,33,0.04,100000
0.32129747,0.25,33,0.04,100000
0.40120977,0.3,33,0.04,100000
0.49079853,0.35,33,0.04,100000
0.54449975,0.4,33,0.04,100000
0.603667,0.45,33,0.04,100000
0.6664682,0.5,33,0.04,100000
0.71688026,0.55,33,0.04,100000
0.7702901,0.6,33,0.04,100000
0.8269915,0.65,33,0.04,100000
0.8776633,0.7,33,0.04,100000
0.92149514,0.75,33,0.04,100000
0.95207065,0.8,33,0.04,100000
0.9698427,0.85,33,0.04,100000
0.9871221,0.9,33,0.04,100000
0.9938218,0.95,33,0.04,100000
0.19082281,0.05,33,0.05,100000
0.3000271,0.1,33,0.05,100000
0.39022145,0.15,33,0.05,100000
0.47025827,0.2,33,0.05,100000
0.53554857,0.25,33,0.05,100000
0.57030123,0.3,33,0.05,100000
0.61043274,0.35,33,0.05,100000
0.65611655,0.4,33,0.05,100000
0.6944021,0.45,33,0.05,100000
0.7369211,0.5,33,0.05,100000
0.7676904,0.55,33,0.05,100000
0.80857366,0.6,33,0.05,100000
0.85504174,0.65,33,0.05,100000
0.896597,0.7,33,0.05,100000
0.92716694,0.75,33,0.05,100000
0.9616355,0.8,33,0.05,100000
0.97919375,0.85,33,0.05,100000
0.9925929,0.9,33,0.05,100000
0.9977061,0.95,33,0.05,100000
0,0.05,34,0.01,100000
0.01885979,0.1,34,0.01,100000
0.03766477,0.15,34,0.01,100000
0.055929914,0.2,34,0.01,100000
0.09259044,0.25,34,0.01,100000
0.12016214,0.3,34,0.01,100000
0.20900849,0.35,34,0.01,100000
0.3074429,0.4,34,0.01,100000
0.44563025,0.45,34,0.01,100000
0.584475,0.5,34,0.01,100000
0.64482087,0.55,34,0.01,100000
0.7832749,0.6,34,0.01,100000
0.82649916,0.65,34,0.01,100000
0.8510535,0.7,34,0.01,100000
0.9106511,0.75,34,0.01,100000
0.9444074,0.8,34,0.01,100000
0.9920735,0.85,34,0.01,100000
0.9920735,0.9,34,0.01,100000
1.0000001,0.95,34,0.01,100000
0.34029716,0.05,2,0.01,1000000
0.4333605,0.1,2,0.01,1000000
0.4882841,0.15,2,0.01,1000000
0.5418147,0.2,2,0.01,1000000
0.59511584,0.25,2,0.01,1000000
0.64192176,0.3,2,0.01,1000000
0.6831083,0.35,2,0.01,1000000
0.72278774,0.4,2,0.01,1000000
0.764172,0.45,2,0.01,1000000
0.8062156,0.5,2,0.01,1000000
0.84410584,0.55,2,0.01,1000000
0.87686384,0.6,2,0.01,1000000
0.909967,0.65,2,0.01,1000000
0.9363582,0.7,2,0.01,1000000
0.9586801,0.75,2,0.01,1000000
0.9722543,0.8,2,0.01,1000000
0.9879667,0.85,2,0.01,1000000
0.99612325,0.9,2,0.01,1000000
0.9991912,0.95,2,0.01,1000000
0.028643036,0.05,34,0.02,100000
0.08016485,0.1,34,0.02,100000
0.13825198,0.15,34,0.02,100000
0.20856173,0.2,34,0.02,100000
0.2593246,0.25,34,0.02,100000
0.3815249,0.3,34,0.02,100000
0.46201524,0.35,34,0.02,100000
0.5255863,0.4,34,0.02,100000
0.6000585,0.45,34,0.02,100000
0.69323176,0.5,34,0.02,100000
0.7450932,0.55,34,0.02,100000
0.79944956,0.6,34,0.02,100000
0.83962023,0.65,34,0.02,100000
0.86490065,0.7,34,0.02,100000
0.90878844,0.75,34,0.02,100000
0.94117314,0.8,34,0.02,100000
0.9518109,0.85,34,0.02,100000
0.983231,0.9,34,0.02,100000
0.9936582,0.95,34,0.02,100000
0.022822125,0.05,34,0.03,100000
0.047898803,0.1,34,0.03,100000
0.100034006,0.15,34,0.03,100000
0.15650444,0.2,34,0.03,100000
0.22931352,0.25,34,0.03,100000
0.33055103,0.3,34,0.03,100000
0.4201416,0.35,34,0.03,100000
0.5002323,0.4,34,0.03,100000
0.58481634,0.45,34,0.03,100000
0.6517525,0.5,34,0.03,100000
0.73925,0.55,34,0.03,100000
0.79888785,0.6,34,0.03,100000
0.84455085,0.65,34,0.03,100000
0.8879603,0.7,34,0.03,100000
0.93548214,0.75,34,0.03,100000
0.96715885,0.8,34,0.03,100000
0.98472667,0.85,34,0.03,100000
0.993554,0.9,34,0.03,100000
0.9999997,0.95,34,0.03,100000
0.15215236,0.05,34,0.04,100000
0.2784918,0.1,34,0.04,100000
0.37538925,0.15,34,0.04,100000
0.4686791,0.2,34,0.04,100000
0.55770355,0.25,34,0.04,100000
0.6231467,0.3,34,0.04,100000
0.682111,0.35,34,0.04,100000
0.73023117,0.4,34,0.04,100000
0.7765313,0.45,34,0.04,100000
0.81722504,0.5,34,0.04,100000
0.85619044,0.55,34,0.04,100000
0.89217114,0.6,34,0.04,100000
0.91475767,0.65,34,0.04,100000
0.92984235,0.7,34,0.04,100000
0.94296116,0.75,34,0.04,100000
0.96172464,0.8,34,0.04,100000
0.9763605,0.85,34,0.04,100000
0.9873712,0.9,34,0.04,100000
1.0000001,0.95,34,0.04,100000
0.53924763,0.05,34,0.05,100000
0.6292178,0.1,34,0.05,100000
0.6783695,0.15,34,0.05,100000
0.71584296,0.2,34,0.05,100000
0.7423862,0.25,34,0.05,100000
0.7654166,0.3,34,0.05,100000
0.7854266,0.35,34,0.05,100000
0.80515766,0.4,34,0.05,100000
0.8250214,0.45,34,0.05,100000
0.83720696,0.5,34,0.05,100000
0.85232365,0.55,34,0.05,100000
0.8746366,0.6,34,0.05,100000
0.89718544,0.65,34,0.05,100000
0.9133151,0.7,34,0.05,100000
0.9281933,0.75,34,0.05,100000
0.94172305,0.8,34,0.05,100000
0.9635811,0.85,34,0.05,100000
0.9769228,0.9,34,0.05,100000
0.99715817,0.95,34,0.05,100000
0.70977145,0.05,2,0.02,1000000
0.7843755,0.1,2,0.02,1000000
0.8158107,0.15,2,0.02,1000000
0.83670014,0.2,2,0.02,1000000
0.85103786,0.25,2,0.02,1000000
0.86550504,0.3,2,0.02,1000000
0.8778143,0.35,2,0.02,1000000
0.8894745,0.4,2,0.02,1000000
0.9004008,0.45,2,0.02,1000000
0.9120063,0.5,2,0.02,1000000
0.92197627,0.55,2,0.02,1000000
0.93403924,0.6,2,0.02,1000000
0.94368744,0.65,2,0.02,1000000
0.9549794,0.7,2,0.02,1000000
0.962927,0.75,2,0.02,1000000
0.9757012,0.8,2,0.02,1000000
0.98545104,0.85,2,0.02,1000000
0.992778,0.9,2,0.02,1000000
0.99847424,0.95,2,0.02,1000000
0.063727796,0.05,35,0.01,100000
0.08707233,0.1,35,0.01,100000
0.10310442,0.15,35,0.01,100000
0.17947128,0.2,35,0.01,100000
0.22597975,0.25,35,0.01,100000
0.3176072,0.3,35,0.01,100000
0.3779794,0.35,35,0.01,100000
0.43026632,0.4,35,0.01,100000
0.50283647,0.45,35,0.01,100000
0.58402586,0.5,35,0.01,100000
0.6421567,0.55,35,0.01,100000
0.7274706,0.6,35,0.01,100000
0.784009,0.65,35,0.01,100000
0.87521017,0.7,35,0.01,100000
0.92540914,0.75,35,0.01,100000
0.93243027,0.8,35,0.01,100000
0.9600838,0.85,35,0.01,100000
0.98079556,0.9,35,0.01,100000
0.9941494,0.95,35,0.01,100000
0.16298622,0.05,35,0.02,100000
0.25630596,0.1,35,0.02,100000
0.37025312,0.15,35,0.02,100000
0.45482197,0.2,35,0.02,100000
0.51080495,0.25,35,0.02,100000
0.5604401,0.3,35,0.02,100000
0.60522354,0.35,35,0.02,100000
0.65302885,0.4,35,0.02,100000
0.69822085,0.45,35,0.02,100000
0.7597581,0.5,35,0.02,100000
0.8174013,0.55,35,0.02,100000
0.85769033,0.6,35,0.02,100000
0.8883278,0.65,35,0.02,100000
0.9216934,0.7,35,0.02,100000
0.9447544,0.75,35,0.02,100000
0.9580859,0.8,35,0.02,100000
0.9777678,0.85,35,0.02,100000
0.9967678,0.9,35,0.02,100000
1.0000004,0.95,35,0.02,100000
0.3072674,0.05,35,0.03,100000
0.4184457,0.1,35,0.03,100000
0.5093688,0.15,35,0.03,100000
0.5584871,0.2,35,0.03,100000
0.59746736,0.25,35,0.03,100000
0.631299,0.3,35,0.03,100000
0.6837086,0.35,35,0.03,100000
0.7289842,0.4,35,0.03,100000
0.7624279,0.45,35,0.03,100000
0.8021382,0.5,35,0.03,100000
0.82597744,0.55,35,0.03,100000
0.8564346,0.6,35,0.03,100000
0.8819491,0.65,35,0.03,100000
0.9193599,0.7,35,0.03,100000
0.9472851,0.75,35,0.03,100000
0.97021115,0.8,35,0.03,100000
0.9888074,0.85,35,0.03,100000
0.9978154,0.9,35,0.03,100000
0.9999997,0.95,35,0.03,100000
0.607662,0.05,35,0.04,100000
0.70755774,0.1,35,0.04,100000
0.7523853,0.15,35,0.04,100000
0.7789826,0.2,35,0.04,100000
0.80913866,0.25,35,0.04,100000
0.83383775,0.3,35,0.04,100000
0.85296583,0.35,35,0.04,100000
0.8651381,0.4,35,0.04,100000
0.88806665,0.45,35,0.04,100000
0.8968186,0.5,35,0.04,100000
0.90739965,0.55,35,0.04,100000
0.9227069,0.6,35,0.04,100000
0.9418579,0.65,35,0.04,100000
0.9588731,0.7,35,0.04,100000
0.9710676,0.75,35,0.04,100000
0.98155904,0.8,35,0.04,100000
0.98830646,0.85,35,0.04,100000
0.99327403,0.9,35,0.04,100000
1,0.95,35,0.04,100000
0.61793983,0.05,35,0.05,100000
0.7353706,0.1,35,0.05,100000
0.7630393,0.15,35,0.05,100000
0.7947048,0.2,35,0.05,100000
0.82341874,0.25,35,0.05,100000
0.83351374,0.3,35,0.05,100000
0.8551148,0.35,35,0.05,100000
0.87519413,0.4,35,0.05,100000
0.8951448,0.45,35,0.05,100000
0.9066507,0.5,35,0.05,100000
0.91497993,0.55,35,0.05,100000
0.924872,0.6,35,0.05,100000
0.93896854,0.65,35,0.05,100000
0.9543422,0.7,35,0.05,100000
0.96676624,0.75,35,0.05,100000
0.9890151,0.8,35,0.05,100000
0.9931668,0.85,35,0.05,100000
0.99447614,0.9,35,0.05,100000
1.0000002,0.95,35,0.05,100000
0,0.05,36,0.01,100000
0,0.1,36,0.01,100000
0,0.15,36,0.01,100000
0.007536157,0.2,36,0.01,100000
0.04029623,0.25,36,0.01,100000
0.10314963,0.3,36,0.01,100000
0.23074333,0.35,36,0.01,100000
0.3002396,0.4,36,0.01,100000
0.43968603,0.45,36,0.01,100000
0.5381047,0.5,36,0.01,100000
0.6071139,0.55,36,0.01,100000
0.666334,0.6,36,0.01,100000
0.7648436,0.65,36,0.01,100000
0.82439125,0.7,36,0.01,100000
0.88281524,0.75,36,0.01,100000
0.9574964,0.8,36,0.01,100000
0.9855503,0.85,36,0.01,100000
0.9999999,0.9,36,0.01,100000
0.9999999,0.95,36,0.01,100000
0,0.05,36,0.02,100000
0.012432249,0.1,36,0.02,100000
0.024816582,0.15,36,0.02,100000
0.057508826,0.2,36,0.02,100000
0.09306927,0.25,36,0.02,100000
0.18323514,0.3,36,0.02,100000
0.23157765,0.35,36,0.02,100000
0.36703363,0.4,36,0.02,100000
0.46608812,0.45,36,0.02,100000
0.54796445,0.5,36,0.02,100000
0.6477637,0.55,36,0.02,100000
0.7280349,0.6,36,0.02,100000
0.790063,0.65,36,0.02,100000
0.8426118,0.7,36,0.02,100000
0.89898396,0.75,36,0.02,100000
0.93294,0.8,36,0.02,100000
0.9738307,0.85,36,0.02,100000
0.9890483,0.9,36,0.02,100000
1,0.95,36,0.02,100000
0,0.05,36,0.03,100000
0.002557444,0.1,36,0.03,100000
0.007846059,0.15,36,0.03,100000
0.016483778,0.2,36,0.03,100000
0.039179817,0.25,36,0.03,100000
0.10755034,0.3,36,0.03,100000
0.21144815,0.35,36,0.03,100000
0.32290724,0.4,36,0.03,100000
0.4724066,0.45,36,0.03,100000
0.6183677,0.5,36,0.03,100000
0.7177954,0.55,36,0.03,100000
0.79580486,0.6,36,0.03,100000
0.8455443,0.65,36,0.03,100000
0.8958397,0.7,36,0.03,100000
0.9301131,0.75,36,0.03,100000
0.9585184,0.8,36,0.03,100000
0.9766283,0.85,36,0.03,100000
0.99742764,0.9,36,0.03,100000
0.99999976,0.95,36,0.03,100000
0.21361506,0.05,3,0.01,1000000
0.2976162,0.1,3,0.01,1000000
0.3637374,0.15,3,0.01,1000000
0.42241058,0.2,3,0.01,1000000
0.47670954,0.25,3,0.01,1000000
0.5291725,0.3,3,0.01,1000000
0.58112764,0.35,3,0.01,1000000
0.6290892,0.4,3,0.01,1000000
0.67971337,0.45,3,0.01,1000000
0.7278362,0.5,3,0.01,1000000
0.7726272,0.55,3,0.01,1000000
0.8110168,0.6,3,0.01,1000000
0.85630363,0.65,3,0.01,1000000
0.88882804,0.7,3,0.01,1000000
0.9154431,0.75,3,0.01,1000000
0.9473303,0.8,3,0.01,1000000
0.9682298,0.85,3,0.01,1000000
0.9847188,0.9,3,0.01,1000000
0.9952256,0.95,3,0.01,1000000
0.0018863537,0.05,36,0.04,100000
0.008132867,0.1,36,0.04,100000
0.038811788,0.15,36,0.04,100000
0.08376449,0.2,36,0.04,100000
0.142807,0.25,36,0.04,100000
0.22913696,0.3,36,0.04,100000
0.32122654,0.35,36,0.04,100000
0.4270769,0.4,36,0.04,100000
0.5313392,0.45,36,0.04,100000
0.63867766,0.5,36,0.04,100000
0.73141915,0.55,36,0.04,100000
0.8027857,0.6,36,0.04,100000
0.8561815,0.65,36,0.04,100000
0.905534,0.7,36,0.04,100000
0.9467187,0.75,36,0.04,100000
0.97308624,0.8,36,0.04,100000
0.9892054,0.85,36,0.04,100000
0.99659103,0.9,36,0.04,100000
1.0000005,0.95,36,0.04,100000
0,0.05,36,0.05,100000
0.005223159,0.1,36,0.05,100000
0.046715394,0.15,36,0.05,100000
0.08853269,0.2,36,0.05,100000
0.16179132,0.25,36,0.05,100000
0.25043964,0.3,36,0.05,100000
0.33148316,0.35,36,0.05,100000
0.43501458,0.4,36,0.05,100000
0.5487558,0.45,36,0.05,100000
0.6506055,0.5,36,0.05,100000
0.71557325,0.55,36,0.05,100000
0.7987565,0.6,36,0.05,100000
0.8594629,0.65,36,0.05,100000
0.9186636,0.7,36,0.05,100000
0.95224583,0.75,36,0.05,100000
0.97472334,0.8,36,0.05,100000
0.9879401,0.85,36,0.05,100000
0.99559075,0.9,36,0.05,100000
1.0000002,0.95,36,0.05,100000
0,0.05,37,0.01,100000
0.0074702296,0.1,37,0.01,100000
0.0074702296,0.15,37,0.01,100000
0.014995878,0.2,37,0.01,100000
0.02232914,0.25,37,0.01,100000
0.054962892,0.3,37,0.01,100000
0.13008545,0.35,37,0.01,100000
0.30630815,0.4,37,0.01,100000
0.42925155,0.45,37,0.01,100000
0.5628321,0.5,37,0.01,100000
0.6665719,0.55,37,0.01,100000
0.74496204,0.6,37,0.01,100000
0.836368,0.65,37,0.01,100000
0.91293013,0.7,37,0.01,100000
0.9366531,0.75,37,0.01,100000
0.980137,0.8,37,0.01,100000
0.980137,0.85,37,0.01,100000
0.980137,0.9,37,0.01,100000
0.99999976,0.95,37,0.01,100000
0.0039175213,0.05,37,0.02,100000
0.015163167,0.1,37,0.02,100000
0.026957665,0.15,37,0.02,100000
0.0579637,0.2,37,0.02,100000
0.12232446,0.25,37,0.02,100000
0.19566616,0.3,37,0.02,100000
0.29084048,0.35,37,0.02,100000
0.37557456,0.4,37,0.02,100000
0.48008654,0.45,37,0.02,100000
0.5682574,0.5,37,0.02,100000
0.674798,0.55,37,0.02,100000
0.7362352,0.6,37,0.02,100000
0.82174456,0.65,37,0.02,100000
0.8776302,0.7,37,0.02,100000
0.93369114,0.75,37,0.02,100000
0.9615431,0.8,37,0.02,100000
0.9824839,0.85,37,0.02,100000
0.9930393,0.9,37,0.02,100000
0.99999976,0.95,37,0.02,100000
0,0.05,37,0.03,100000
0,0.1,37,0.03,100000
0.008071068,0.15,37,0.03,100000
0.05315892,0.2,37,0.03,100000
0.12118954,0.25,37,0.03,100000
0.25575346,0.3,37,0.03,100000
0.39889053,0.35,37,0.03,100000
0.52305365,0.4,37,0.03,100000
0.6204641,0.45,37,0.03,100000
0.73320657,0.5,37,0.03,100000
0.79422265,0.55,37,0.03,100000
0.84790164,0.6,37,0.03,100000
0.87908727,0.65,37,0.03,100000
0.924848,0.7,37,0.03,100000
0.95097417,0.75,37,0.03,100000
0.9815981,0.8,37,0.03,100000
0.9977483,0.85,37,0.03,100000
0.99999994,0.9,37,0.03,100000
0.99999994,0.95,37,0.03,100000
0.73951733,0.05,3,0.02,1000000
0.7810802,0.1,3,0.02,1000000
0.80790836,0.15,3,0.02,1000000
0.8234508,0.2,3,0.02,1000000
0.836435,0.25,3,0.02,1000000
0.8520719,0.3,3,0.02,1000000
0.8632989,0.35,3,0.02,1000000
0.87640184,0.4,3,0.02,1000000
0.88809973,0.45,3,0.02,1000000
0.90046436,0.5,3,0.02,1000000
0.91010815,0.55,3,0.02,1000000
0.91885966,0.6,3,0.02,1000000
0.9317438,0.65,3,0.02,1000000
0.94349784,0.7,3,0.02,1000000
0.9551322,0.75,3,0.02,1000000
0.9678223,0.8,3,0.02,1000000
0.9804274,0.85,3,0.02,1000000
0.9908657,0.9,3,0.02,1000000
0.9984123,0.95,3,0.02,1000000
0.061060052,0.05,37,0.04,100000
0.1379499,0.1,37,0.04,100000
0.22923149,0.15,37,0.04,100000
0.3287701,0.2,37,0.04,100000
0.4154619,0.25,37,0.04,100000
0.5167048,0.3,37,0.04,100000
0.59646934,0.35,37,0.04,100000
0.68937755,0.4,37,0.04,100000
0.76278794,0.45,37,0.04,100000
0.8077992,0.5,37,0.04,100000
0.85257703,0.55,37,0.04,100000
0.88733613,0.6,37,0.04,100000
0.9255511,0.65,37,0.04,100000
0.9399449,0.7,37,0.04,100000
0.9599142,0.75,37,0.04,100000
0.98655367,0.8,37,0.04,100000
0.9916333,0.85,37,0.04,100000
0.9969181,0.9,37,0.04,100000
0.9999997,0.95,37,0.04,100000
0.30503196,0.05,37,0.05,100000
0.40475377,0.1,37,0.05,100000
0.4769413,0.15,37,0.05,100000
0.51495105,0.2,37,0.05,100000
0.5781446,0.25,37,0.05,100000
0.647238,0.3,37,0.05,100000
0.71415067,0.35,37,0.05,100000
0.7575956,0.4,37,0.05,100000
0.8044758,0.45,37,0.05,100000
0.84238386,0.5,37,0.05,100000
0.8786839,0.55,37,0.05,100000
0.91057754,0.6,37,0.05,100000
0.94090855,0.65,37,0.05,100000
0.9580793,0.7,37,0.05,100000
0.9710452,0.75,37,0.05,100000
0.9851473,0.8,37,0.05,100000
0.99074864,0.85,37,0.05,100000
0.9947707,0.9,37,0.05,100000
0.99618566,0.95,37,0.05,100000
0.0080582015,0.05,38,0.01,100000
0.06322132,0.1,38,0.01,100000
0.13320303,0.15,38,0.01,100000
0.24840413,0.2,38,0.01,100000
0.34680226,0.25,38,0.01,100000
0.3979254,0.3,38,0.01,100000
0.48632988,0.35,38,0.01,100000
0.559527,0.4,38,0.01,100000
0.6115109,0.45,38,0.01,100000
0.6771888,0.5,38,0.01,100000
0.74961054,0.55,38,0.01,100000
0.76414967,0.6,38,0.01,100000
0.8151341,0.65,38,0.01,100000
0.87239987,0.7,38,0.01,100000
0.89384913,0.75,38,0.01,100000
0.9363285,0.8,38,0.01,100000
0.97111756,0.85,38,0.01,100000
0.99999976,0.9,38,0.01,100000
0.99999976,0.95,38,0.01,100000
0.03330992,0.05,38,0.02,100000
0.07850058,0.1,38,0.02,100000
0.15129249,0.15,38,0.02,100000
0.26778412,0.2,38,0.02,100000
0.33960629,0.25,38,0.02,100000
0.4413951,0.3,38,0.02,100000
0.519149,0.35,38,0.02,100000
0.5814964,0.4,38,0.02,100000
0.6426877,0.45,38,0.02,100000
0.6742407,0.5,38,0.02,100000
0.74472606,0.55,38,0.02,100000
0.8369416,0.6,38,0.02,100000
0.864573,0.65,38,0.02,100000
0.90304565,0.7,38,0.02,100000
0.9253351,0.75,38,0.02,100000
0.95918816,0.8,38,0.02,100000
0.97762376,0.85,38,0.02,100000
0.99610215,0.9,38,0.02,100000
1.0000004,0.95,38,0.02,100000
0.07222625,0.05,38,0.03,100000
0.15970083,0.1,38,0.03,100000
0.2547049,0.15,38,0.03,100000
0.3494366,0.2,38,0.03,100000
0.41860324,0.25,38,0.03,100000
0.4930669,0.3,38,0.03,100000
0.55014634,0.35,38,0.03,100000
0.61509037,0.4,38,0.03,100000
0.678032,0.45,38,0.03,100000
0.7280417,0.5,38,0.03,100000
0.772535,0.55,38,0.03,100000
0.81658804,0.6,38,0.03,100000
0.8579499,0.65,38,0.03,100000
0.8913132,0.7,38,0.03,100000
0.9422603,0.75,38,0.03,100000
0.97243613,0.8,38,0.03,100000
0.9927967,0.85,38,0.03,100000
0.9999998,0.9,38,0.03,100000
0.9999998,0.95,38,0.03,100000
0.02814012,0.05,38,0.04,100000
0.12727787,0.1,38,0.04,100000
0.25277135,0.15,38,0.04,100000
0.34962222,0.2,38,0.04,100000
0.43956956,0.25,38,0.04,100000
0.5250524,0.3,38,0.04,100000
0.58721924,0.35,38,0.04,100000
0.653266,0.4,38,0.04,100000
0.70926553,0.45,38,0.04,100000
0.7753696,0.5,38,0.04,100000
0.81559426,0.55,38,0.04,100000
0.859474,0.6,38,0.04,100000
0.8866224,0.65,38,0.04,100000
0.9263471,0.7,38,0.04,100000
0.94047076,0.75,38,0.04,100000
0.9583386,0.8,38,0.04,100000
0.9795837,0.85,38,0.04,100000
0.9933734,0.9,38,0.04,100000
0.9983853,0.95,38,0.04,100000
0.26141047,0.05,38,0.05,100000
0.41824034,0.1,38,0.05,100000
0.5286219,0.15,38,0.05,100000
0.6302013,0.2,38,0.05,100000
0.69900084,0.25,38,0.05,100000
0.7521791,0.3,38,0.05,100000
0.8021444,0.35,38,0.05,100000
0.8474913,0.4,38,0.05,100000
0.8679147,0.45,38,0.05,100000
0.89210886,0.5,38,0.05,100000
0.9079819,0.55,38,0.05,100000
0.92241204,0.6,38,0.05,100000
0.9366199,0.65,38,0.05,100000
0.9453302,0.7,38,0.05,100000
0.95933247,0.75,38,0.05,100000
0.97350115,0.8,38,0.05,100000
0.98899883,0.85,38,0.05,100000
0.99866885,0.9,38,0.05,100000
1,0.95,38,0.05,100000
0.0095029455,0.05,4,0.01,1000000
0.018358149,0.1,4,0.01,1000000
0.035622403,0.15,4,0.01,1000000
0.06672709,0.2,4,0.01,1000000
0.101480685,0.25,4,0.01,1000000
0.15905306,0.3,4,0.01,1000000
0.23517127,0.35,4,0.01,1000000
0.32599777,0.4,4,0.01,1000000
0.41201738,0.45,4,0.01,1000000
0.5164218,0.5,4,0.01,1000000
0.6255483,0.55,4,0.01,1000000
0.7096616,0.6,4,0.01,1000000
0.7945673,0.65,4,0.01,1000000
0.8628446,0.7,4,0.01,1000000
0.9180393,0.75,4,0.01,1000000
0.95304036,0.8,4,0.01,1000000
0.98229796,0.85,4,0.01,1000000
0.99415004,0.9,4,0.01,1000000
0.99955356,0.95,4,0.01,1000000
0.008363749,0.05,39,0.01,100000
0.04847663,0.1,39,0.01,100000
0.111226134,0.15,39,0.01,100000
0.16687694,0.2,39,0.01,100000
0.2458843,0.25,39,0.01,100000
0.31678066,0.3,39,0.01,100000
0.37084815,0.35,39,0.01,100000
0.4650649,0.4,39,0.01,100000
0.5257186,0.45,39,0.01,100000
0.6024355,0.5,39,0.01,100000
0.67763525,0.55,39,0.01,100000
0.7150878,0.6,39,0.01,100000
0.7748816,0.65,39,0.01,100000
0.8270038,0.7,39,0.01,100000
0.8773491,0.75,39,0.01,100000
0.91461277,0.8,39,0.01,100000
0.9441244,0.85,39,0.01,100000
0.9716037,0.9,39,0.01,100000
1.0000001,0.95,39,0.01,100000
0.01495486,0.05,39,0.02,100000
0.04854507,0.1,39,0.02,100000
0.09236885,0.15,39,0.02,100000
0.14396001,0.2,39,0.02,100000
0.19519286,0.25,39,0.02,100000
0.2569162,0.3,39,0.02,100000
0.35425824,0.35,39,0.02,100000
0.4222321,0.4,39,0.02,100000
0.46791327,0.45,39,0.02,100000
0.59104806,0.5,39,0.02,100000
0.692291,0.55,39,0.02,100000
0.75463206,0.6,39,0.02,100000
0.80006313,0.65,39,0.02,100000
0.85828996,0.7,39,0.02,100000
0.88908905,0.75,39,0.02,100000
0.9402846,0.8,39,0.02,100000
0.9636987,0.85,39,0.02,100000
0.9801338,0.9,39,0.02,100000
0.9968512,0.95,39,0.02,100000
0.039594054,0.05,39,0.03,100000
0.09849484,0.1,39,0.03,100000
0.18794417,0.15,39,0.03,100000
0.23644675,0.2,39,0.03,100000
0.3072851,0.25,39,0.03,100000
0.37217286,0.3,39,0.03,100000
0.4343278,0.35,39,0.03,100000
0.4966196,0.4,39,0.03,100000
0.56519485,0.45,39,0.03,100000
0.64396274,0.5,39,0.03,100000
0.7218907,0.55,39,0.03,100000
0.7656638,0.6,39,0.03,100000
0.83139014,0.65,39,0.03,100000
0.874197,0.7,39,0.03,100000
0.9141345,0.75,39,0.03,100000
0.9538366,0.8,39,0.03,100000
0.9726685,0.85,39,0.03,100000
0.99110544,0.9,39,0.03,100000
0.99999994,0.95,39,0.03,100000
0.55076706,0.05,39,0.04,100000
0.6615766,0.1,39,0.04,100000
0.71789914,0.15,39,0.04,100000
0.7530401,0.2,39,0.04,100000
0.78459096,0.25,39,0.04,100000
0.810533,0.3,39,0.04,100000
0.82693887,0.35,39,0.04,100000
0.83972675,0.4,39,0.04,100000
0.85594064,0.45,39,0.04,100000
0.8686221,0.5,39,0.04,100000
0.88850754,0.55,39,0.04,100000
0.89947605,0.6,39,0.04,100000
0.91386855,0.65,39,0.04,100000
0.9350172,0.7,39,0.04,100000
0.9474845,0.75,39,0.04,100000
0.96502304,0.8,39,0.04,100000
0.98288137,0.85,39,0.04,100000
0.9863391,0.9,39,0.04,100000
0.9966283,0.95,39,0.04,100000
0.5230576,0.05,39,0.05,100000
0.6231419,0.1,39,0.05,100000
0.6533805,0.15,39,0.05,100000
0.68850935,0.2,39,0.05,100000
0.7338316,0.25,39,0.05,100000
0.76064944,0.3,39,0.05,100000
0.7784704,0.35,39,0.05,100000
0.8064616,0.4,39,0.05,100000
0.82119626,0.45,39,0.05,100000
0.8357711,0.5,39,0.05,100000
0.855007,0.55,39,0.05,100000
0.8783413,0.6,39,0.05,100000
0.894349,0.65,39,0.05,100000
0.91020495,0.7,39,0.05,100000
0.92452693,0.75,39,0.05,100000
0.9430632,0.8,39,0.05,100000
0.9647337,0.85,39,0.05,100000
0.98862255,0.9,39,0.05,100000
0.9957504,0.95,39,0.05,100000
0.110229835,0.05,4,0.02,1000000
0.24229354,0.1,4,0.02,1000000
0.33859578,0.15,4,0.02,1000000
0.4167322,0.2,4,0.02,1000000
0.4776198,0.25,4,0.02,1000000
0.5255993,0.3,4,0.02,1000000
0.56833917,0.35,4,0.02,1000000
0.60691816,0.4,4,0.02,1000000
0.6488716,0.45,4,0.02,1000000
0.6885412,0.5,4,0.02,1000000
0.72809863,0.55,4,0.02,1000000
0.7627957,0.6,4,0.02,1000000
0.8082455,0.65,4,0.02,1000000
0.8520432,0.7,4,0.02,1000000
0.89462703,0.75,4,0.02,1000000
0.9349943,0.8,4,0.02,1000000
0.9656003,0.85,4,0.02,1000000
0.9876344,0.9,4,0.02,1000000
0.9985246,0.95,4,0.02,1000000
0.074019685,0.05,40,0.01,100000
0.15001851,0.1,40,0.01,100000
0.16924329,0.15,40,0.01,100000
0.26201174,0.2,40,0.01,100000
0.31707734,0.25,40,0.01,100000
0.40882033,0.3,40,0.01,100000
0.53381175,0.35,40,0.01,100000
0.60630727,0.4,40,0.01,100000
0.6599331,0.45,40,0.01,100000
0.7133139,0.5,40,0.01,100000
0.75826335,0.55,40,0.01,100000
0.8022454,0.6,40,0.01,100000
0.8196443,0.65,40,0.01,100000
0.8711109,0.7,40,0.01,100000
0.9319981,0.75,40,0.01,100000
0.97490996,0.8,40,0.01,100000
1.0000001,0.85,40,0.01,100000
1.0000001,0.9,40,0.01,100000
1.0000001,0.95,40,0.01,100000
0.24677005,0.05,40,0.02,100000
0.4025635,0.1,40,0.02,100000
0.49359664,0.15,40,0.02,100000
0.566327,0.2,40,0.02,100000
0.6300207,0.25,40,0.02,100000
0.6909539,0.3,40,0.02,100000
0.72691333,0.35,40,0.02,100000
0.7821474,0.4,40,0.02,100000
0.80630803,0.45,40,0.02,100000
0.82966113,0.5,40,0.02,100000
0.8490551,0.55,40,0.02,100000
0.86089087,0.6,40,0.02,100000
0.90324503,0.65,40,0.02,100000
0.9146097,0.7,40,0.02,100000
0.94219,0.75,40,0.02,100000
0.96141535,0.8,40,0.02,100000
0.9767405,0.85,40,0.02,100000
0.9843185,0.9,40,0.02,100000
0.99616617,0.95,40,0.02,100000
0.18839642,0.05,40,0.03,100000
0.32955334,0.1,40,0.03,100000
0.42026106,0.15,40,0.03,100000
0.49277356,0.2,40,0.03,100000
0.54864186,0.25,40,0.03,100000
0.601632,0.3,40,0.03,100000
0.66001195,0.35,40,0.03,100000
0.70551646,0.4,40,0.03,100000
0.74887496,0.45,40,0.03,100000
0.7956483,0.5,40,0.03,100000
0.8469539,0.55,40,0.03,100000
0.88124514,0.6,40,0.03,100000
0.91908413,0.65,40,0.03,100000
0.9349158,0.7,40,0.03,100000
0.951095,0.75,40,0.03,100000
0.9694104,0.8,40,0.03,100000
0.9823562,0.85,40,0.03,100000
0.992845,0.9,40,0.03,100000
1,0.95,40,0.03,100000
0.5933705,0.05,40,0.04,100000
0.7220936,0.1,40,0.04,100000
0.7689847,0.15,40,0.04,100000
0.81966794,0.2,40,0.04,100000
0.83884746,0.25,40,0.04,100000
0.86033386,0.3,40,0.04,100000
0.8736374,0.35,40,0.04,100000
0.89290816,0.4,40,0.04,100000
0.89290816,0.45,40,0.04,100000
0.8986239,0.5,40,0.04,100000
0.90642536,0.55,40,0.04,100000
0.9120565,0.6,40,0.04,100000
0.9217775,0.65,40,0.04,100000
0.9422892,0.7,40,0.04,100000
0.9593342,0.75,40,0.04,100000
0.97456366,0.8,40,0.04,100000
0.9893659,0.85,40,0.04,100000
0.9928905,0.9,40,0.04,100000
0.9984606,0.95,40,0.04,100000
0.33907905,0.05,40,0.05,100000
0.5049707,0.1,40,0.05,100000
0.61937714,0.15,40,0.05,100000
0.68094164,0.2,40,0.05,100000
0.73592424,0.25,40,0.05,100000
0.77773696,0.3,40,0.05,100000
0.80281377,0.35,40,0.05,100000
0.8162441,0.4,40,0.05,100000
0.84259033,0.45,40,0.05,100000
0.854179,0.5,40,0.05,100000
0.87938404,0.55,40,0.05,100000
0.90160584,0.6,40,0.05,100000
0.9074183,0.65,40,0.05,100000
0.9261412,0.7,40,0.05,100000
0.94342244,0.75,40,0.05,100000
0.9603133,0.8,40,0.05,100000
0.97879225,0.85,40,0.05,100000
0.98857576,0.9,40,0.05,100000
0.99731207,0.95,40,0.05,100000
0.00854333,0.05,41,0.01,100000
0.02455429,0.1,41,0.01,100000
0.032692738,0.15,41,0.01,100000
0.065384805,0.2,41,0.01,100000
0.08113093,0.25,41,0.01,100000
0.1206577,0.3,41,0.01,100000
0.2081997,0.35,41,0.01,100000
0.31881633,0.4,41,0.01,100000
0.37391979,0.45,41,0.01,100000
0.4990208,0.5,41,0.01,100000
0.6062746,0.55,41,0.01,100000
0.6992914,0.6,41,0.01,100000
0.7839023,0.65,41,0.01,100000
0.8358569,0.7,41,0.01,100000
0.8959965,0.75,41,0.01,100000
0.95517915,0.8,41,0.01,100000
0.9859502,0.85,41,0.01,100000
0.9999999,0.9,41,0.01,100000
0.9999999,0.95,41,0.01,100000
0.016385976,0.05,41,0.02,100000
0.1062388,0.1,41,0.02,100000
0.16177705,0.15,41,0.02,100000
0.23490667,0.2,41,0.02,100000
0.29938713,0.25,41,0.02,100000
0.34076652,0.3,41,0.02,100000
0.41552165,0.35,41,0.02,100000
0.460793,0.4,41,0.02,100000
0.5277189,0.45,41,0.02,100000
0.6005432,0.5,41,0.02,100000
0.65317506,0.55,41,0.02,100000
0.7013164,0.6,41,0.02,100000
0.7573096,0.65,41,0.02,100000
0.80564165,0.7,41,0.02,100000
0.8463313,0.75,41,0.02,100000
0.89320403,0.8,41,0.02,100000
0.9209534,0.85,41,0.02,100000
0.95612097,0.9,41,0.02,100000
0.9883928,0.95,41,0.02,100000
0.09855295,0.05,5,0.01,1000000
0.21979482,0.1,5,0.01,1000000
0.31857732,0.15,5,0.01,1000000
0.41128114,0.2,5,0.01,1000000
0.49465185,0.25,5,0.01,1000000
0.56409156,0.3,5,0.01,1000000
0.6233695,0.35,5,0.01,1000000
0.67288995,0.4,5,0.01,1000000
0.7195038,0.45,5,0.01,1000000
0.75204915,0.5,5,0.01,1000000
0.7953219,0.55,5,0.01,1000000
0.8197809,0.6,5,0.01,1000000
0.8514138,0.65,5,0.01,1000000
0.88425994,0.7,5,0.01,1000000
0.90686727,0.75,5,0.01,1000000
0.94342685,0.8,5,0.01,1000000
0.9676213,0.85,5,0.01,1000000
0.9868321,0.9,5,0.01,1000000
0.99796903,0.95,5,0.01,1000000
0.031202532,0.05,41,0.03,100000
0.115265965,0.1,41,0.03,100000
0.20168303,0.15,41,0.03,100000
0.2927154,0.2,41,0.03,100000
0.3713866,0.25,41,0.03,100000
0.41309384,0.3,41,0.03,100000
0.46207225,0.35,41,0.03,100000
0.52760285,0.4,41,0.03,100000
0.57850343,0.45,41,0.03,100000
0.6246734,0.5,41,0.03,100000
0.69363374,0.55,41,0.03,100000
0.7528952,0.6,41,0.03,100000
0.794387,0.65,41,0.03,100000
0.84709847,0.7,41,0.03,100000
0.8861087,0.75,41,0.03,100000
0.9281578,0.8,41,0.03,100000
0.9586811,0.85,41,0.03,100000
0.9795329,0.9,41,0.03,100000
0.9975125,0.95,41,0.03,100000
0.055627204,0.05,41,0.04,100000
0.111442536,0.1,41,0.04,100000
0.20269129,0.15,41,0.04,100000
0.27954197,0.2,41,0.04,100000
0.3726833,0.25,41,0.04,100000
0.45432758,0.3,41,0.04,100000
0.5363497,0.35,41,0.04,100000
0.62909245,0.4,41,0.04,100000
0.6924924,0.45,41,0.04,100000
0.73239666,0.5,41,0.04,100000
0.758353,0.55,41,0.04,100000
0.80726296,0.6,41,0.04,100000
0.8379668,0.65,41,0.04,100000
0.8898302,0.7,41,0.04,100000
0.9356734,0.75,41,0.04,100000
0.960411,0.8,41,0.04,100000
0.98148775,0.85,41,0.04,100000
0.99251974,0.9,41,0.04,100000
0.99807537,0.95,41,0.04,100000
0.076481126,0.05,41,0.05,100000
0.17513733,0.1,41,0.05,100000
0.29586476,0.15,41,0.05,100000
0.3934411,0.2,41,0.05,100000
0.4850439,0.25,41,0.05,100000
0.5735587,0.3,41,0.05,100000
0.6387435,0.35,41,0.05,100000
0.6914266,0.4,41,0.05,100000
0.7384634,0.45,41,0.05,100000
0.78720516,0.5,41,0.05,100000
0.83116853,0.55,41,0.05,100000
0.86074275,0.6,41,0.05,100000
0.89632154,0.65,41,0.05,100000
0.91792285,0.7,41,0.05,100000
0.9458127,0.75,41,0.05,100000
0.9595079,0.8,41,0.05,100000
0.97626805,0.85,41,0.05,100000
0.9866096,0.9,41,0.05,100000
0.9985029,0.95,41,0.05,100000
0.008341901,0.05,42,0.01,100000
0.016062442,0.1,42,0.01,100000
0.023857081,0.15,42,0.01,100000
0.048545104,0.2,42,0.01,100000
0.09852205,0.25,42,0.01,100000
0.16311081,0.3,42,0.01,100000
0.25825953,0.35,42,0.01,100000
0.322354,0.4,42,0.01,100000
0.41704524,0.45,42,0.01,100000
0.47134575,0.5,42,0.01,100000
0.56248444,0.55,42,0.01,100000
0.6838661,0.6,42,0.01,100000
0.78223974,0.65,42,0.01,100000
0.87881804,0.7,42,0.01,100000
0.9246221,0.75,42,0.01,100000
0.9551853,0.8,42,0.01,100000
0.9778376,0.85,42,0.01,100000
0.9927278,0.9,42,0.01,100000
1,0.95,42,0.01,100000
0.011721909,0.05,42,0.02,100000
0.05019535,0.1,42,0.02,100000
0.08567804,0.15,42,0.02,100000
0.12876844,0.2,42,0.02,100000
0.16698658,0.25,42,0.02,100000
0.23555613,0.3,42,0.02,100000
0.28830707,0.35,42,0.02,100000
0.3809276,0.4,42,0.02,100000
0.47214606,0.45,42,0.02,100000
0.5607116,0.5,42,0.02,100000
0.66244984,0.55,42,0.02,100000
0.76691854,0.6,42,0.02,100000
0.83458734,0.65,42,0.02,100000
0.9051477,0.7,42,0.02,100000
0.9300606,0.75,42,0.02,100000
0.96503067,0.8,42,0.02,100000
0.9791849,0.85,42,0.02,100000
0.99321973,0.9,42,0.02,100000
0.9999997,0.95,42,0.02,100000
0.59854984,0.05,5,0.02,1000000
0.6503171,0.1,5,0.02,1000000
0.68266535,0.15,5,0.02,1000000
0.7125383,0.2,5,0.02,1000000
0.74018866,0.25,5,0.02,1000000
0.7675822,0.3,5,0.02,1000000
0.79146147,0.35,5,0.02,1000000
0.8132948,0.4,5,0.02,1000000
0.8301289,0.45,5,0.02,1000000
0.8498445,0.5,5,0.02,1000000
0.86535347,0.55,5,0.02,1000000
0.89207065,0.6,5,0.02,1000000
0.91554713,0.65,5,0.02,1000000
0.93506294,0.7,5,0.02,1000000
0.9526792,0.75,5,0.02,1000000
0.97253996,0.8,5,0.02,1000000
0.98571813,0.85,5,0.02,1000000
0.9938387,0.9,5,0.02,1000000
0.99936527,0.95,5,0.02,1000000
0.0024594038,0.05,42,0.03,100000
0.021473119,0.1,42,0.03,100000
0.048004862,0.15,42,0.03,100000
0.09773545,0.2,42,0.03,100000
0.14733219,0.25,42,0.03,100000
0.23079327,0.3,42,0.03,100000
0.3233606,0.35,42,0.03,100000
0.4170139,0.4,42,0.03,100000
0.5449585,0.45,42,0.03,100000
0.6144479,0.5,42,0.03,100000
0.7065863,0.55,42,0.03,100000
0.8129125,0.6,42,0.03,100000
0.8668106,0.65,42,0.03,100000
0.9173642,0.7,42,0.03,100000
0.948021,0.75,42,0.03,100000
0.9744725,0.8,42,0.03,100000
0.99097824,0.85,42,0.03,100000
0.99763083,0.9,42,0.03,100000
0.99999994,0.95,42,0.03,100000
0.09139573,0.05,42,0.04,100000
0.18074071,0.1,42,0.04,100000
0.26225534,0.15,42,0.04,100000
0.32468614,0.2,42,0.04,100000
0.39153123,0.25,42,0.04,100000
0.4591159,0.3,42,0.04,100000
0.53925693,0.35,42,0.04,100000
0.6044271,0.4,42,0.04,100000
0.6766418,0.45,42,0.04,100000
0.7433304,0.5,42,0.04,100000
0.80895096,0.55,42,0.04,100000
0.8580599,0.6,42,0.04,100000
0.88977176,0.65,42,0.04,100000
0.9365378,0.7,42,0.04,100000
0.9610561,0.75,42,0.04,100000
0.98185277,0.8,42,0.04,100000
0.99362105,0.85,42,0.04,100000
0.9984023,0.9,42,0.04,100000
0.9984023,0.95,42,0.04,100000
0.2170447,0.05,42,0.05,100000
0.32989118,0.1,42,0.05,100000
0.40031072,0.15,42,0.05,100000
0.46652678,0.2,42,0.05,100000
0.5310775,0.25,42,0.05,100000
0.57153517,0.3,42,0.05,100000
0.63087445,0.35,42,0.05,100000
0.68220454,0.4,42,0.05,100000
0.73325783,0.45,42,0.05,100000
0.7872615,0.5,42,0.05,100000
0.82645607,0.55,42,0.05,100000
0.85709184,0.6,42,0.05,100000
0.8927747,0.65,42,0.05,100000
0.9197842,0.7,42,0.05,100000
0.94974697,0.75,42,0.05,100000
0.9638448,0.8,42,0.05,100000
0.99179095,0.85,42,0.05,100000
0.99735755,0.9,42,0.05,100000
1.0000002,0.95,42,0.05,100000
0,0.05,43,0.01,100000
0,0.1,43,0.01,100000
0.015754547,0.15,43,0.01,100000
0.06270106,0.2,43,0.01,100000
0.07092949,0.25,43,0.01,100000
0.09505625,0.3,43,0.01,100000
0.14144196,0.35,43,0.01,100000
0.1955104,0.4,43,0.01,100000
0.2800105,0.45,43,0.01,100000
0.34746924,0.5,43,0.01,100000
0.4524573,0.55,43,0.01,100000
0.5775856,0.6,43,0.01,100000
0.66355115,0.65,43,0.01,100000
0.73031825,0.7,43,0.01,100000
0.832164,0.75,43,0.01,100000
0.8833324,0.8,43,0.01,100000
0.93460566,0.85,43,0.01,100000
0.94884163,0.9,43,0.01,100000
0.99272984,0.95,43,0.01,100000
0.00818106,0.05,43,0.02,100000
0.028701454,0.1,43,0.02,100000
0.07479272,0.15,43,0.02,100000
0.11994412,0.2,43,0.02,100000
0.19063565,0.25,43,0.02,100000
0.28609657,0.3,43,0.02,100000
0.36014867,0.35,43,0.02,100000
0.42981094,0.4,43,0.02,100000
0.5318,0.45,43,0.02,100000
0.5640978,0.5,43,0.02,100000
0.61488825,0.55,43,0.02,100000
0.6711722,0.6,43,0.02,100000
0.73032284,0.65,43,0.02,100000
0.797349,0.7,43,0.02,100000
0.8709377,0.75,43,0.02,100000
0.92970324,0.8,43,0.02,100000
0.9733113,0.85,43,0.02,100000
0.98817295,0.9,43,0.02,100000
1.0000004,0.95,43,0.02,100000
0,0.05,43,0.03,100000
0.010773751,0.1,43,0.03,100000
0.049411915,0.15,43,0.03,100000
0.084416,0.2,43,0.03,100000
0.13598053,0.25,43,0.03,100000
0.19982299,0.3,43,0.03,100000
0.25812012,0.35,43,0.03,100000
0.31569397,0.4,43,0.03,100000
0.3912553,0.45,43,0.03,100000
0.4944646,0.5,43,0.03,100000
0.5514423,0.55,43,0.03,100000
0.6055523,0.6,43,0.03,100000
0.6918806,0.65,43,0.03,100000
0.7741228,0.7,43,0.03,100000
0.83280355,0.75,43,0.03,100000
0.88356876,0.8,43,0.03,100000
0.9333733,0.85,43,0.03,100000
0.9679426,0.9,43,0.03,100000
0.9904071,0.95,43,0.03,100000
0.045422636,0.05,43,0.04,100000
0.11653749,0.1,43,0.04,100000
0.18711945,0.15,43,0.04,100000
0.2611458,0.2,43,0.04,100000
0.32619524,0.25,43,0.04,100000
0.36231652,0.3,43,0.04,100000
0.42460278,0.35,43,0.04,100000
0.48991987,0.4,43,0.04,100000
0.5560523,0.45,43,0.04,100000
0.61269534,0.5,43,0.04,100000
0.69189006,0.55,43,0.04,100000
0.7573575,0.6,43,0.04,100000
0.8096629,0.65,43,0.04,100000
0.8545964,0.7,43,0.04,100000
0.8982796,0.75,43,0.04,100000
0.9381372,0.8,43,0.04,100000
0.9688758,0.85,43,0.04,100000
0.9932517,0.9,43,0.04,100000
1.0000001,0.95,43,0.04,100000
0.052948188,0.05,43,0.05,100000
0.10519197,0.1,43,0.05,100000
0.1849444,0.15,43,0.05,100000
0.24648952,0.2,43,0.05,100000
0.3162843,0.25,43,0.05,100000
0.40412644,0.3,43,0.05,100000
0.4703494,0.35,43,0.05,100000
0.52843046,0.4,43,0.05,100000
0.602428,0.45,43,0.05,100000
0.66065276,0.5,43,0.05,100000
0.73020357,0.55,43,0.05,100000
0.78234357,0.6,43,0.05,100000
0.8301485,0.65,43,0.05,100000
0.87102616,0.7,43,0.05,100000
0.91587055,0.75,43,0.05,100000
0.9411898,0.8,43,0.05,100000
0.9788537,0.85,43,0.05,100000
0.99604803,0.9,43,0.05,100000
1.0000004,0.95,43,0.05,100000
0.0059066107,0.05,6,0.01,1000000
0.039913625,0.1,6,0.01,1000000
0.11851233,0.15,6,0.01,1000000
0.20075876,0.2,6,0.01,1000000
0.30608973,0.25,6,0.01,1000000
0.4138303,0.3,6,0.01,1000000
0.5035338,0.35,6,0.01,1000000
0.5901778,0.4,6,0.01,1000000
0.674224,0.45,6,0.01,1000000
0.7363519,0.5,6,0.01,1000000
0.78975654,0.55,6,0.01,1000000
0.8421928,0.6,6,0.01,1000000
0.88700235,0.65,6,0.01,1000000
0.92263734,0.7,6,0.01,1000000
0.94904023,0.75,6,0.01,1000000
0.96878695,0.8,6,0.01,1000000
0.98577935,0.85,6,0.01,1000000
0.99594873,0.9,6,0.01,1000000
0.99954623,0.95,6,0.01,1000000
0.007666342,0.05,44,0.01,100000
0.118072554,0.1,44,0.01,100000
0.21891904,0.15,44,0.01,100000
0.35429436,0.2,44,0.01,100000
0.48104173,0.25,44,0.01,100000
0.5381017,0.3,44,0.01,100000
0.613688,0.35,44,0.01,100000
0.6626419,0.4,44,0.01,100000
0.723077,0.45,44,0.01,100000
0.7639663,0.5,44,0.01,100000
0.7837908,0.55,44,0.01,100000
0.81121004,0.6,44,0.01,100000
0.8512396,0.65,44,0.01,100000
0.88507444,0.7,44,0.01,100000
0.9056717,0.75,44,0.01,100000
0.93219775,0.8,44,0.01,100000
0.9727273,0.85,44,0.01,100000
0.9865579,0.9,44,0.01,100000
0.9999998,0.95,44,0.01,100000
0.09958763,0.05,44,0.02,100000
0.19688152,0.1,44,0.02,100000
0.3298988,0.15,44,0.02,100000
0.42137584,0.2,44,0.02,100000
0.49397573,0.25,44,0.02,100000
0.5623152,0.3,44,0.02,100000
0.6229243,0.35,44,0.02,100000
0.67259157,0.4,44,0.02,100000
0.71498924,0.45,44,0.02,100000
0.74739075,0.5,44,0.02,100000
0.7862918,0.55,44,0.02,100000
0.8039103,0.6,44,0.02,100000
0.84644437,0.65,44,0.02,100000
0.89168346,0.7,44,0.02,100000
0.9231296,0.75,44,0.02,100000
0.9551137,0.8,44,0.02,100000
0.9796634,0.85,44,0.02,100000
0.989947,0.9,44,0.02,100000
0.9999999,0.95,44,0.02,100000
0.11444513,0.05,44,0.03,100000
0.2575184,0.1,44,0.03,100000
0.3395089,0.15,44,0.03,100000
0.44591433,0.2,44,0.03,100000
0.52651256,0.25,44,0.03,100000
0.5889554,0.3,44,0.03,100000
0.6657432,0.35,44,0.03,100000
0.71008354,0.4,44,0.03,100000
0.74653393,0.45,44,0.03,100000
0.7777615,0.5,44,0.03,100000
0.8166078,0.55,44,0.03,100000
0.8508506,0.6,44,0.03,100000
0.8874651,0.65,44,0.03,100000
0.9214954,0.7,44,0.03,100000
0.94100493,0.75,44,0.03,100000
0.9696267,0.8,44,0.03,100000
0.9862826,0.85,44,0.03,100000
0.9935304,0.9,44,0.03,100000
0.9935304,0.95,44,0.03,100000
0.14637774,0.05,44,0.04,100000
0.24824299,0.1,44,0.04,100000
0.35466006,0.15,44,0.04,100000
0.4727941,0.2,44,0.04,100000
0.5419154,0.25,44,0.04,100000
0.59922427,0.3,44,0.04,100000
0.65493935,0.35,44,0.04,100000
0.6953031,0.4,44,0.04,100000
0.7442074,0.45,44,0.04,100000
0.79849243,0.5,44,0.04,100000
0.83341026,0.55,44,0.04,100000
0.8751563,0.6,44,0.04,100000
0.912585,0.65,44,0.04,100000
0.94258565,0.7,44,0.04,100000
0.9569685,0.75,44,0.04,100000
0.9708414,0.8,44,0.04,100000
0.9880046,0.85,44,0.04,100000
0.99476147,0.9,44,0.04,100000
0.9983025,0.95,44,0.04,100000
0.47308248,0.05,44,0.05,100000
0.64429927,0.1,44,0.05,100000
0.7420843,0.15,44,0.05,100000
0.7921287,0.2,44,0.05,100000
0.83946556,0.25,44,0.05,100000
0.8647652,0.3,44,0.05,100000
0.8902255,0.35,44,0.05,100000
0.9139391,0.4,44,0.05,100000
0.9272972,0.45,44,0.05,100000
0.9463759,0.5,44,0.05,100000
0.9552298,0.55,44,0.05,100000
0.96247065,0.6,44,0.05,100000
0.96690965,0.65,44,0.05,100000
0.9755596,0.7,44,0.05,100000
0.97701025,0.75,44,0.05,100000
0.98129183,0.8,44,0.05,100000
0.98717654,0.85,44,0.05,100000
0.9986785,0.9,44,0.05,100000
1.0000001,0.95,44,0.05,100000
0.78303194,0.05,6,0.02,1000000
0.8265458,0.1,6,0.02,1000000
0.8481993,0.15,6,0.02,1000000
0.867121,0.2,6,0.02,1000000
0.8774611,0.25,6,0.02,1000000
0.8898943,0.3,6,0.02,1000000
0.8977632,0.35,6,0.02,1000000
0.90674216,0.4,6,0.02,1000000
0.91681206,0.45,6,0.02,1000000
0.9243759,0.5,6,0.02,1000000
0.9325813,0.55,6,0.02,1000000
0.93985593,0.6,6,0.02,1000000
0.95042163,0.65,6,0.02,1000000
0.9598443,0.7,6,0.02,1000000
0.9688758,0.75,6,0.02,1000000
0.9801656,0.8,6,0.02,1000000
0.9879287,0.85,6,0.02,1000000
0.9954976,0.9,6,0.02,1000000
0.9993272,0.95,6,0.02,1000000
0,0.05,45,0.01,100000
0,0.1,45,0.01,100000
0.025618192,0.15,45,0.01,100000
0.09128813,0.2,45,0.01,100000
0.16427624,0.25,45,0.01,100000
0.24526231,0.3,45,0.01,100000
0.34212485,0.35,45,0.01,100000
0.45175415,0.4,45,0.01,100000
0.578854,0.45,45,0.01,100000
0.6885166,0.5,45,0.01,100000
0.7348289,0.55,45,0.01,100000
0.7805002,0.6,45,0.01,100000
0.857335,0.65,45,0.01,100000
0.89554745,0.7,45,0.01,100000
0.9557964,0.75,45,0.01,100000
0.98585063,0.8,45,0.01,100000
0.9930098,0.85,45,0.01,100000
0.9930098,0.9,45,0.01,100000
0.9999999,0.95,45,0.01,100000
0.027548559,0.05,45,0.02,100000
0.09031476,0.1,45,0.02,100000
0.15319362,0.15,45,0.02,100000
0.23832212,0.2,45,0.02,100000
0.30795878,0.25,45,0.02,100000
0.43462718,0.3,45,0.02,100000
0.5137864,0.35,45,0.02,100000
0.5814361,0.4,45,0.02,100000
0.64479417,0.45,45,0.02,100000
0.7297382,0.5,45,0.02,100000
0.78925145,0.55,45,0.02,100000
0.8397115,0.6,45,0.02,100000
0.8721059,0.65,45,0.02,100000
0.92657435,0.7,45,0.02,100000
0.94090813,0.75,45,0.02,100000
0.97241557,0.8,45,0.02,100000
0.98284817,0.85,45,0.02,100000
0.98959404,0.9,45,0.02,100000
1.0000005,0.95,45,0.02,100000
0.023490187,0.05,45,0.03,100000
0.061267443,0.1,45,0.03,100000
0.15619396,0.15,45,0.03,100000
0.24179842,0.2,45,0.03,100000
0.33128875,0.25,45,0.03,100000
0.44136497,0.3,45,0.03,100000
0.5578802,0.35,45,0.03,100000
0.63976747,0.4,45,0.03,100000
0.71105456,0.45,45,0.03,100000
0.79558223,0.5,45,0.03,100000
0.84806585,0.55,45,0.03,100000
0.8929176,0.6,45,0.03,100000
0.9250422,0.65,45,0.03,100000
0.9667113,0.7,45,0.03,100000
0.9878567,0.75,45,0.03,100000
0.99031544,0.8,45,0.03,100000
0.99513173,0.85,45,0.03,100000
1,0.9,45,0.03,100000
1,0.95,45,0.03,100000
0.39716136,0.05,45,0.04,100000
0.47641867,0.1,45,0.04,100000
0.5245398,0.15,45,0.04,100000
0.56577355,0.2,45,0.04,100000
0.61574817,0.25,45,0.04,100000
0.66927075,0.3,45,0.04,100000
0.70424867,0.35,45,0.04,100000
0.73887837,0.4,45,0.04,100000
0.7822039,0.45,45,0.04,100000
0.80963063,0.5,45,0.04,100000
0.83986956,0.55,45,0.04,100000
0.86679286,0.6,45,0.04,100000
0.89666826,0.65,45,0.04,100000
0.9232507,0.7,45,0.04,100000
0.9563604,0.75,45,0.04,100000
0.9738106,0.8,45,0.04,100000
0.98277825,0.85,45,0.04,100000
0.9948734,0.9,45,0.04,100000
0.9982194,0.95,45,0.04,100000
0.6007996,0.05,45,0.05,100000
0.71974146,0.1,45,0.05,100000
0.7490716,0.15,45,0.05,100000
0.7762539,0.2,45,0.05,100000
0.7931036,0.25,45,0.05,100000
0.8111752,0.3,45,0.05,100000
0.83390737,0.35,45,0.05,100000
0.85050064,0.4,45,0.05,100000
0.87723017,0.45,45,0.05,100000
0.90257806,0.5,45,0.05,100000
0.92446995,0.55,45,0.05,100000
0.9450708,0.6,45,0.05,100000
0.9611006,0.65,45,0.05,100000
0.9787311,0.7,45,0.05,100000
0.9900598,0.75,45,0.05,100000
0.99434936,0.8,45,0.05,100000
0.99722683,0.85,45,0.05,100000
1.0000001,0.9,45,0.05,100000
1.0000001,0.95,45,0.05,100000
0.021943232,0.05,46,0.01,100000
0.1143054,0.1,46,0.01,100000
0.1849891,0.15,46,0.01,100000
0.24060619,0.2,46,0.01,100000
0.31745827,0.25,46,0.01,100000
0.36625654,0.3,46,0.01,100000
0.4266881,0.35,46,0.01,100000
0.4943775,0.4,46,0.01,100000
0.54763484,0.45,46,0.01,100000
0.5807372,0.5,46,0.01,100000
0.67461866,0.55,46,0.01,100000
0.73572165,0.6,46,0.01,100000
0.76893675,0.65,46,0.01,100000
0.82255864,0.7,46,0.01,100000
0.86163867,0.75,46,0.01,100000
0.9150221,0.8,46,0.01,100000
0.9481471,0.85,46,0.01,100000
0.9744238,0.9,46,0.01,100000
0.99343747,0.95,46,0.01,100000
0.03169363,0.05,46,0.02,100000
0.105591536,0.1,46,0.02,100000
0.17030746,0.15,46,0.02,100000
0.2281603,0.2,46,0.02,100000
0.30316582,0.25,46,0.02,100000
0.3677982,0.3,46,0.02,100000
0.44236112,0.35,46,0.02,100000
0.5013104,0.4,46,0.02,100000
0.55358654,0.45,46,0.02,100000
0.6168459,0.5,46,0.02,100000
0.69127625,0.55,46,0.02,100000
0.7750291,0.6,46,0.02,100000
0.8078593,0.65,46,0.02,100000
0.83723783,0.7,46,0.02,100000
0.88472366,0.75,46,0.02,100000
0.9279996,0.8,46,0.02,100000
0.96056145,0.85,46,0.02,100000
0.98612094,0.9,46,0.02,100000
0.99638474,0.95,46,0.02,100000
0.08211046,0.05,46,0.03,100000
0.15314785,0.1,46,0.03,100000
0.23250297,0.15,46,0.03,100000
0.29563808,0.2,46,0.03,100000
0.38493448,0.25,46,0.03,100000
0.4527174,0.3,46,0.03,100000
0.5222111,0.35,46,0.03,100000
0.58508754,0.4,46,0.03,100000
0.62393516,0.45,46,0.03,100000
0.67011434,0.5,46,0.03,100000
0.70837706,0.55,46,0.03,100000
0.7559939,0.6,46,0.03,100000
0.7986729,0.65,46,0.03,100000
0.8504472,0.7,46,0.03,100000
0.897722,0.75,46,0.03,100000
0.9280467,0.8,46,0.03,100000
0.96325016,0.85,46,0.03,100000
0.98627776,0.9,46,0.03,100000
0.99534214,0.95,46,0.03,100000
0.07961933,0.05,46,0.04,100000
0.16206072,0.1,46,0.04,100000
0.24584928,0.15,46,0.04,100000
0.31499347,0.2,46,0.04,100000
0.38355482,0.25,46,0.04,100000
0.4536339,0.3,46,0.04,100000
0.52180946,0.35,46,0.04,100000
0.59170794,0.4,46,0.04,100000
0.6449979,0.45,46,0.04,100000
0.6954268,0.5,46,0.04,100000
0.7347085,0.55,46,0.04,100000
0.77555376,0.6,46,0.04,100000
0.82395756,0.65,46,0.04,100000
0.8611681,0.7,46,0.04,100000
0.8976036,0.75,46,0.04,100000
0.9381524,0.8,46,0.04,100000
0.9639522,0.85,46,0.04,100000
0.9784294,0.9,46,0.04,100000
0.99283266,0.95,46,0.04,100000
0.2478673,0.05,46,0.05,100000
0.40034214,0.1,46,0.05,100000
0.51009685,0.15,46,0.05,100000
0.5946208,0.2,46,0.05,100000
0.65612286,0.25,46,0.05,100000
0.7062134,0.3,46,0.05,100000
0.7582002,0.35,46,0.05,100000
0.79052263,0.4,46,0.05,100000
0.82659364,0.45,46,0.05,100000
0.862606,0.5,46,0.05,100000
0.88802356,0.55,46,0.05,100000
0.9293239,0.6,46,0.05,100000
0.9479563,0.65,46,0.05,100000
0.971826,0.7,46,0.05,100000
0.97885174,0.75,46,0.05,100000
0.9854404,0.8,46,0.05,100000
0.9907972,0.85,46,0.05,100000
0.99866873,0.9,46,0.05,100000
0.9999994,0.95,46,0.05,100000
0.21702416,0.05,7,0.01,1000000
0.28742626,0.1,7,0.01,1000000
0.34002838,0.15,7,0.01,1000000
0.39599466,0.2,7,0.01,1000000
0.46045297,0.25,7,0.01,1000000
0.52319455,0.3,7,0.01,1000000
0.59123296,0.35,7,0.01,1000000
0.6532965,0.4,7,0.01,1000000
0.7113662,0.45,7,0.01,1000000
0.7586529,0.5,7,0.01,1000000
0.8102064,0.55,7,0.01,1000000
0.85124075,0.6,7,0.01,1000000
0.8882646,0.65,7,0.01,1000000
0.9184121,0.7,7,0.01,1000000
0.9447464,0.75,7,0.01,1000000
0.96431,0.8,7,0.01,1000000
0.9837802,0.85,7,0.01,1000000
0.99372154,0.9,7,0.01,1000000
0.99822694,0.95,7,0.01,1000000
0.015765205,0.05,47,0.01,100000
0.03152129,0.1,47,0.01,100000
0.07586026,0.15,47,0.01,100000
0.09146737,0.2,47,0.01,100000
0.18299395,0.25,47,0.01,100000
0.25083986,0.3,47,0.01,100000
0.31659135,0.35,47,0.01,100000
0.39137393,0.4,47,0.01,100000
0.45817658,0.45,47,0.01,100000
0.5384826,0.5,47,0.01,100000
0.62583286,0.55,47,0.01,100000
0.70653486,0.6,47,0.01,100000
0.78085464,0.65,47,0.01,100000
0.82958585,0.7,47,0.01,100000
0.89464897,0.75,47,0.01,100000
0.9438412,0.8,47,0.01,100000
0.95832956,0.85,47,0.01,100000
0.9865805,0.9,47,0.01,100000
0.9999999,0.95,47,0.01,100000
0.018198788,0.05,47,0.02,100000
0.058177415,0.1,47,0.02,100000
0.10263129,0.15,47,0.02,100000
0.1681513,0.2,47,0.02,100000
0.19407824,0.25,47,0.02,100000
0.2685534,0.3,47,0.02,100000
0.31143355,0.35,47,0.02,100000
0.37534314,0.4,47,0.02,100000
0.4935665,0.45,47,0.02,100000
0.5690553,0.5,47,0.02,100000
0.6440532,0.55,47,0.02,100000
0.71870744,0.6,47,0.02,100000
0.7978624,0.65,47,0.02,100000
0.826481,0.7,47,0.02,100000
0.88827544,0.75,47,0.02,100000
0.93418163,0.8,47,0.02,100000
0.9838647,0.85,47,0.02,100000
0.9959253,0.9,47,0.02,100000
0.9959253,0.95,47,0.02,100000
0.042176623,0.05,47,0.03,100000
0.109231606,0.1,47,0.03,100000
0.17843215,0.15,47,0.03,100000
0.23881114,0.2,47,0.03,100000
0.30135047,0.25,47,0.03,100000
0.37153947,0.3,47,0.03,100000
0.43570903,0.35,47,0.03,100000
0.49933946,0.4,47,0.03,100000
0.57727104,0.45,47,0.03,100000
0.63290197,0.5,47,0.03,100000
0.7005631,0.55,47,0.03,100000
0.76539665,0.6,47,0.03,100000
0.81447214,0.65,47,0.03,100000
0.8554985,0.7,47,0.03,100000
0.908696,0.75,47,0.03,100000
0.94181484,0.8,47,0.03,100000
0.966964,0.85,47,0.03,100000
0.9900044,0.9,47,0.03,100000
0.99767333,0.95,47,0.03,100000
0.054752894,0.05,47,0.04,100000
0.12325258,0.1,47,0.04,100000
0.20512873,0.15,47,0.04,100000
0.2884336,0.2,47,0.04,100000
0.38112816,0.25,47,0.04,100000
0.44697595,0.3,47,0.04,100000
0.5029999,0.35,47,0.04,100000
0.57082975,0.4,47,0.04,100000
0.6267338,0.45,47,0.04,100000
0.6785195,0.5,47,0.04,100000
0.7419425,0.55,47,0.04,100000
0.7906232,0.6,47,0.04,100000
0.8289763,0.65,47,0.04,100000
0.8713417,0.7,47,0.04,100000
0.9122432,0.75,47,0.04,100000
0.950739,0.8,47,0.04,100000
0.9770895,0.85,47,0.04,100000
0.9943093,0.9,47,0.04,100000
0.9999999,0.95,47,0.04,100000
0.08360005,0.05,47,0.05,100000
0.14595672,0.1,47,0.05,100000
0.22103453,0.15,47,0.05,100000
0.29616776,0.2,47,0.05,100000
0.38349062,0.25,47,0.05,100000
0.45246756,0.3,47,0.05,100000
0.5177876,0.35,47,0.05,100000
0.58591217,0.4,47,0.05,100000
0.6511344,0.45,47,0.05,100000
0.704933,0.5,47,0.05,100000
0.7486759,0.55,47,0.05,100000
0.7978306,0.6,47,0.05,100000
0.8423894,0.65,47,0.05,100000
0.8795309,0.7,47,0.05,100000
0.9074522,0.75,47,0.05,100000
0.94033384,0.8,47,0.05,100000
0.9629481,0.85,47,0.05,100000
0.9873351,0.9,47,0.05,100000
0.9972094,0.95,47,0.05,100000
0.6981113,0.05,7,0.02,1000000
0.7555444,0.1,7,0.02,1000000
0.79078037,0.15,7,0.02,1000000
0.81475675,0.2,7,0.02,1000000
0.8342751,0.25,7,0.02,1000000
0.8475594,0.3,7,0.02,1000000
0.86282504,0.35,7,0.02,1000000
0.8768573,0.4,7,0.02,1000000
0.8881968,0.45,7,0.02,1000000
0.90233344,0.5,7,0.02,1000000
0.91687435,0.55,7,0.02,1000000
0.92944854,0.6,7,0.02,1000000
0.9397571,0.65,7,0.02,1000000
0.95326835,0.7,7,0.02,1000000
0.9642251,0.75,7,0.02,1000000
0.9742847,0.8,7,0.02,1000000
0.98467803,0.85,7,0.02,1000000
0.994239,0.9,7,0.02,1000000
0.99912393,0.95,7,0.02,1000000
0,0.05,48,0.01,100000
0,0.1,48,0.01,100000
0.007858581,0.15,48,0.01,100000
0.015164348,0.2,48,0.01,100000
0.04758176,0.25,48,0.01,100000
0.10317357,0.3,48,0.01,100000
0.18250939,0.35,48,0.01,100000
0.30891928,0.4,48,0.01,100000
0.43291497,0.45,48,0.01,100000
0.5463913,0.5,48,0.01,100000
0.63044655,0.55,48,0.01,100000
0.67547596,0.6,48,0.01,100000
0.751553,0.65,48,0.01,100000
0.85362726,0.7,48,0.01,100000
0.92696494,0.75,48,0.01,100000
0.9641896,0.8,48,0.01,100000
0.9792231,0.85,48,0.01,100000
1,0.9,48,0.01,100000
1,0.95,48,0.01,100000
0.028887412,0.05,48,0.02,100000
0.053017914,0.1,48,0.02,100000
0.129598,0.15,48,0.02,100000
0.19799787,0.2,48,0.02,100000
0.2793307,0.25,48,0.02,100000
0.34567192,0.3,48,0.02,100000
0.43219393,0.35,48,0.02,100000
0.52194864,0.4,48,0.02,100000
0.6254726,0.45,48,0.02,100000
0.70597667,0.5,48,0.02,100000
0.76276076,0.55,48,0.02,100000
0.82617235,0.6,48,0.02,100000
0.88984996,0.65,48,0.02,100000
0.92325115,0.7,48,0.02,100000
0.9444522,0.75,48,0.02,100000
0.95960945,0.8,48,0.02,100000
0.98867196,0.85,48,0.02,100000
0.99999976,0.9,48,0.02,100000
0.99999976,0.95,48,0.02,100000
0.00806712,0.05,48,0.03,100000
0.048221774,0.1,48,0.03,100000
0.08237121,0.15,48,0.03,100000
0.12926106,0.2,48,0.03,100000
0.24921043,0.25,48,0.03,100000
0.34777912,0.3,48,0.03,100000
0.44533417,0.35,48,0.03,100000
0.5314678,0.4,48,0.03,100000
0.61274105,0.45,48,0.03,100000
0.67765474,0.5,48,0.03,100000
0.7529126,0.55,48,0.03,100000
0.8178654,0.6,48,0.03,100000
0.8520931,0.65,48,0.03,100000
0.8864607,0.7,48,0.03,100000
0.9278962,0.75,48,0.03,100000
0.9590922,0.8,48,0.03,100000
0.9763299,0.85,48,0.03,100000
0.9907578,0.9,48,0.03,100000
1.0000004,0.95,48,0.03,100000
0.5733547,0.05,48,0.04,100000
0.6256861,0.1,48,0.04,100000
0.6626488,0.15,48,0.04,100000
0.6774471,0.2,48,0.04,100000
0.6975222,0.25,48,0.04,100000
0.7218342,0.3,48,0.04,100000
0.74765956,0.35,48,0.04,100000
0.775061,0.4,48,0.04,100000
0.82248986,0.45,48,0.04,100000
0.84598345,0.5,48,0.04,100000
0.86765265,0.55,48,0.04,100000
0.88009346,0.6,48,0.04,100000
0.906926,0.65,48,0.04,100000
0.93173075,0.7,48,0.04,100000
0.95645124,0.75,48,0.04,100000
0.96515447,0.8,48,0.04,100000
0.9843423,0.85,48,0.04,100000
0.99303955,0.9,48,0.04,100000
1,0.95,48,0.04,100000
0.6481221,0.05,48,0.05,100000
0.737652,0.1,48,0.05,100000
0.76893353,0.15,48,0.05,100000
0.7882435,0.2,48,0.05,100000
0.8120407,0.25,48,0.05,100000
0.83280426,0.3,48,0.05,100000
0.8530602,0.35,48,0.05,100000
0.87099844,0.4,48,0.05,100000
0.8916287,0.45,48,0.05,100000
0.90045786,0.5,48,0.05,100000
0.915072,0.55,48,0.05,100000
0.94403285,0.6,48,0.05,100000
0.9586254,0.65,48,0.05,100000
0.97734535,0.7,48,0.05,100000
0.9845114,0.75,48,0.05,100000
0.9913462,0.8,48,0.05,100000
0.9999992,0.85,48,0.05,100000
0.9999992,0.9,48,0.05,100000
0.9999992,0.95,48,0.05,100000
0,0.05,49,0.01,100000
0.0078095,0.1,49,0.01,100000
0.030362243,0.15,49,0.01,100000
0.03792316,0.2,49,0.01,100000
0.08310858,0.25,49,0.01,100000
0.16538735,0.3,49,0.01,100000
0.28245115,0.35,49,0.01,100000
0.35458106,0.4,49,0.01,100000
0.489594,0.45,49,0.01,100000
0.56106955,0.5,49,0.01,100000
0.6738507,0.55,49,0.01,100000
0.7311301,0.6,49,0.01,100000
0.78736347,0.65,49,0.01,100000
0.83596104,0.7,49,0.01,100000
0.912903,0.75,49,0.01,100000
0.94076043,0.8,49,0.01,100000
0.96678054,0.85,49,0.01,100000
0.9735254,0.9,49,0.01,100000
0.99346477,0.95,49,0.01,100000
0.0040200916,0.05,49,0.02,100000
0.027260512,0.1,49,0.02,100000
0.07029739,0.15,49,0.02,100000
0.124346875,0.2,49,0.02,100000
0.1692702,0.25,49,0.02,100000
0.24188223,0.3,49,0.02,100000
0.30197135,0.35,49,0.02,100000
0.38843548,0.4,49,0.02,100000
0.48284134,0.45,49,0.02,100000
0.5906271,0.5,49,0.02,100000
0.6826393,0.55,49,0.02,100000
0.75102663,0.6,49,0.02,100000
0.8046245,0.65,49,0.02,100000
0.84053224,0.7,49,0.02,100000
0.8972816,0.75,49,0.02,100000
0.9427657,0.8,49,0.02,100000
0.98067456,0.85,49,0.02,100000
0.99700344,0.9,49,0.02,100000
0.99700344,0.95,49,0.02,100000
0.04745283,0.05,49,0.03,100000
0.08129296,0.1,49,0.03,100000
0.12915404,0.15,49,0.03,100000
0.19520432,0.2,49,0.03,100000
0.26599455,0.25,49,0.03,100000
0.34682816,0.3,49,0.03,100000
0.42974257,0.35,49,0.03,100000
0.51676375,0.4,49,0.03,100000
0.60308266,0.45,49,0.03,100000
0.70748365,0.5,49,0.03,100000
0.78518105,0.55,49,0.03,100000
0.83844376,0.6,49,0.03,100000
0.8808025,0.65,49,0.03,100000
0.92379284,0.7,49,0.03,100000
0.95646626,0.75,49,0.03,100000
0.97501844,0.8,49,0.03,100000
0.9865253,0.85,49,0.03,100000
0.9929359,0.9,49,0.03,100000
0.99999964,0.95,49,0.03,100000
0.12923658,0.05,8,0.01,1000000
0.27146572,0.1,8,0.01,1000000
0.3885695,0.15,8,0.01,1000000
0.4864008,0.2,8,0.01,1000000
0.5678427,0.25,8,0.01,1000000
0.6562826,0.3,8,0.01,1000000
0.7178113,0.35,8,0.01,1000000
0.7664305,0.4,8,0.01,1000000
0.8074755,0.45,8,0.01,1000000
0.84712094,0.5,8,0.01,1000000
0.87837416,0.55,8,0.01,1000000
0.9007147,0.6,8,0.01,1000000
0.92157364,0.65,8,0.01,1000000
0.94360155,0.7,8,0.01,1000000
0.9552876,0.75,8,0.01,1000000
0.9705091,0.8,8,0.01,1000000
0.9867276,0.85,8,0.01,1000000
0.9936711,0.9,8,0.01,1000000
0.9982604,0.95,8,0.01,1000000
0.17837524,0.05,49,0.04,100000
0.2748121,0.1,49,0.04,100000
0.35434642,0.15,49,0.04,100000
0.43231484,0.2,49,0.04,100000
0.5162821,0.25,49,0.04,100000
0.5782076,0.3,49,0.04,100000
0.6074987,0.35,49,0.04,100000
0.6729632,0.4,49,0.04,100000
0.7275093,0.45,49,0.04,100000
0.7848831,0.5,49,0.04,100000
0.8230304,0.55,49,0.04,100000
0.85903233,0.6,49,0.04,100000
0.8892877,0.65,49,0.04,100000
0.9228343,0.7,49,0.04,100000
0.955526,0.75,49,0.04,100000
0.9764223,0.8,49,0.04,100000
0.9884637,0.85,49,0.04,100000
0.99676335,0.9,49,0.04,100000
1.0000004,0.95,49,0.04,100000
0.4170119,0.05,49,0.05,100000
0.5240323,0.1,49,0.05,100000
0.6061569,0.15,49,0.05,100000
0.6681445,0.2,49,0.05,100000
0.7114505,0.25,49,0.05,100000
0.75796205,0.3,49,0.05,100000
0.7893364,0.35,49,0.05,100000
0.81589377,0.4,49,0.05,100000
0.8454442,0.45,49,0.05,100000
0.8600825,0.5,49,0.05,100000
0.8891754,0.55,49,0.05,100000
0.91075236,0.6,49,0.05,100000
0.93079656,0.65,49,0.05,100000
0.94654256,0.7,49,0.05,100000
0.96638817,0.75,49,0.05,100000
0.9817832,0.8,49,0.05,100000
0.9944472,0.85,49,0.05,100000
0.9972414,0.9,49,0.05,100000
1.0000005,0.95,49,0.05,100000
0,0.05,50,0.01,100000
0,0.1,50,0.01,100000
0,0.15,50,0.01,100000
0.007953829,0.2,50,0.01,100000
0.025828943,0.25,50,0.01,100000
0.04309404,0.3,50,0.01,100000
0.096535824,0.35,50,0.01,100000
0.18469582,0.4,50,0.01,100000
0.34130532,0.45,50,0.01,100000
0.49553692,0.5,50,0.01,100000
0.6658862,0.55,50,0.01,100000
0.7654984,0.6,50,0.01,100000
0.8055328,0.65,50,0.01,100000
0.8953427,0.7,50,0.01,100000
0.9444363,0.75,50,0.01,100000
0.97665477,0.8,50,0.01,100000
0.992463,0.85,50,0.01,100000
0.992463,0.9,50,0.01,100000
0.992463,0.95,50,0.01,100000
0.034776263,0.05,50,0.02,100000
0.10386318,0.1,50,0.02,100000
0.17235613,0.15,50,0.02,100000
0.24139345,0.2,50,0.02,100000
0.29269946,0.25,50,0.02,100000
0.34806654,0.3,50,0.02,100000
0.42434126,0.35,50,0.02,100000
0.48277873,0.4,50,0.02,100000
0.57116026,0.45,50,0.02,100000
0.65461355,0.5,50,0.02,100000
0.7088058,0.55,50,0.02,100000
0.7908478,0.6,50,0.02,100000
0.8718663,0.65,50,0.02,100000
0.90784925,0.7,50,0.02,100000
0.9483809,0.75,50,0.02,100000
0.98407835,0.8,50,0.02,100000
0.99611217,0.85,50,0.02,100000
1.0000001,0.9,50,0.02,100000
1.0000001,0.95,50,0.02,100000
0,0.05,50,0.03,100000
0,0.1,50,0.03,100000
0.0027201173,0.15,50,0.03,100000
0.013254774,0.2,50,0.03,100000
0.045956694,0.25,50,0.03,100000
0.1569478,0.3,50,0.03,100000
0.29633984,0.35,50,0.03,100000
0.43765467,0.4,50,0.03,100000
0.57924235,0.45,50,0.03,100000
0.6956114,0.5,50,0.03,100000
0.78214735,0.55,50,0.03,100000
0.8543601,0.6,50,0.03,100000
0.9090747,0.65,50,0.03,100000
0.94872546,0.7,50,0.03,100000
0.9803229,0.75,50,0.03,100000
0.9827779,0.8,50,0.03,100000
0.9975459,0.85,50,0.03,100000
0.9975459,0.9,50,0.03,100000
1.0000002,0.95,50,0.03,100000
0.22457553,0.05,50,0.04,100000
0.33972323,0.1,50,0.04,100000
0.4233919,0.15,50,0.04,100000
0.4922307,0.2,50,0.04,100000
0.5490623,0.25,50,0.04,100000
0.5919122,0.3,50,0.04,100000
0.65003717,0.35,50,0.04,100000
0.7013637,0.4,50,0.04,100000
0.75474066,0.45,50,0.04,100000
0.7935988,0.5,50,0.04,100000
0.83118963,0.55,50,0.04,100000
0.863137,0.6,50,0.04,100000
0.8973662,0.65,50,0.04,100000
0.9444141,0.7,50,0.04,100000
0.96277696,0.75,50,0.04,100000
0.9758563,0.8,50,0.04,100000
0.9892541,0.85,50,0.04,100000
0.9982293,0.9,50,0.04,100000
0.9982293,0.95,50,0.04,100000
0.70765865,0.05,8,0.02,1000000
0.7681972,0.1,8,0.02,1000000
0.7990326,0.15,8,0.02,1000000
0.82430553,0.2,8,0.02,1000000
0.84986365,0.25,8,0.02,1000000
0.8695283,0.3,8,0.02,1000000
0.885969,0.35,8,0.02,1000000
0.9007569,0.4,8,0.02,1000000
0.9138383,0.45,8,0.02,1000000
0.9225115,0.5,8,0.02,1000000
0.9321182,0.55,8,0.02,1000000
0.9393183,0.6,8,0.02,1000000
0.9507688,0.65,8,0.02,1000000
0.9591479,0.7,8,0.02,1000000
0.96656615,0.75,8,0.02,1000000
0.97511935,0.8,8,0.02,1000000
0.98530644,0.85,8,0.02,1000000
0.9936725,0.9,8,0.02,1000000
0.9986831,0.95,8,0.02,1000000
0.46982205,0.05,50,0.05,100000
0.59474665,0.1,50,0.05,100000
0.67158425,0.15,50,0.05,100000
0.703209,0.2,50,0.05,100000
0.7335006,0.25,50,0.05,100000
0.760346,0.3,50,0.05,100000
0.78494644,0.35,50,0.05,100000
0.8101363,0.4,50,0.05,100000
0.8192376,0.45,50,0.05,100000
0.8497268,0.5,50,0.05,100000
0.8819873,0.55,50,0.05,100000
0.91876775,0.6,50,0.05,100000
0.9340095,0.65,50,0.05,100000
0.95830005,0.7,50,0.05,100000
0.97758317,0.75,50,0.05,100000
0.98509246,0.8,50,0.05,100000
0.9955466,0.85,50,0.05,100000
0.9984912,0.9,50,0.05,100000
1.0000002,0.95,50,0.05,100000
0.047003668,0.05,51,0.01,100000
0.06949559,0.1,51,0.01,100000
0.10794243,0.15,51,0.01,100000
0.15273286,0.2,51,0.01,100000
0.19769463,0.25,51,0.01,100000
0.26473767,0.3,51,0.01,100000
0.33006683,0.35,51,0.01,100000
0.37473717,0.4,51,0.01,100000
0.46298715,0.45,51,0.01,100000
0.56459486,0.5,51,0.01,100000
0.65863806,0.55,51,0.01,100000
0.72407377,0.6,51,0.01,100000
0.7673473,0.65,51,0.01,100000
0.79624915,0.7,51,0.01,100000
0.8810513,0.75,51,0.01,100000
0.9166867,0.8,51,0.01,100000
0.9516029,0.85,51,0.01,100000
0.99287087,0.9,51,0.01,100000
1.0000002,0.95,51,0.01,100000
0.052771688,0.05,51,0.02,100000
0.07920256,0.1,51,0.02,100000
0.12749551,0.15,51,0.02,100000
0.17260844,0.2,51,0.02,100000
0.239041,0.25,51,0.02,100000
0.29399863,0.3,51,0.02,100000
0.34492826,0.35,51,0.02,100000
0.41775203,0.4,51,0.02,100000
0.49696317,0.45,51,0.02,100000
0.53601485,0.5,51,0.02,100000
0.58895993,0.55,51,0.02,100000
0.6557295,0.6,51,0.02,100000
0.7393593,0.65,51,0.02,100000
0.787159,0.7,51,0.02,100000
0.8353346,0.75,51,0.02,100000
0.86991626,0.8,51,0.02,100000
0.9388795,0.85,51,0.02,100000
0.9700806,0.9,51,0.02,100000
0.9967466,0.95,51,0.02,100000
0.078767814,0.05,51,0.03,100000
0.13933782,0.1,51,0.03,100000
0.17649388,0.15,51,0.03,100000
0.22841667,0.2,51,0.03,100000
0.27252182,0.25,51,0.03,100000
0.31911868,0.3,51,0.03,100000
0.37972373,0.35,51,0.03,100000
0.43662775,0.4,51,0.03,100000
0.49483338,0.45,51,0.03,100000
0.5760595,0.5,51,0.03,100000
0.6525087,0.55,51,0.03,100000
0.6954151,0.6,51,0.03,100000
0.7476899,0.65,51,0.03,100000
0.7968038,0.7,51,0.03,100000
0.85444117,0.75,51,0.03,100000
0.8968162,0.8,51,0.03,100000
0.93910486,0.85,51,0.03,100000
0.96488816,0.9,51,0.03,100000
0.99312663,0.95,51,0.03,100000
0.046058588,0.05,51,0.04,100000
0.10029586,0.1,51,0.04,100000
0.15692127,0.15,51,0.04,100000
0.22446196,0.2,51,0.04,100000
0.2750334,0.25,51,0.04,100000
0.34582105,0.3,51,0.04,100000
0.41580746,0.35,51,0.04,100000
0.5000886,0.4,51,0.04,100000
0.5723672,0.45,51,0.04,100000
0.63958424,0.5,51,0.04,100000
0.7025155,0.55,51,0.04,100000
0.75405145,0.6,51,0.04,100000
0.8161611,0.65,51,0.04,100000
0.868518,0.7,51,0.04,100000
0.8931677,0.75,51,0.04,100000
0.94426024,0.8,51,0.04,100000
0.9721776,0.85,51,0.04,100000
0.99309087,0.9,51,0.04,100000
1.0000005,0.95,51,0.04,100000
0.11165145,0.05,51,0.05,100000
0.18408328,0.1,51,0.05,100000
0.24265258,0.15,51,0.05,100000
0.28558767,0.2,51,0.05,100000
0.33745274,0.25,51,0.05,100000
0.39306572,0.3,51,0.05,100000
0.45291948,0.35,51,0.05,100000
0.5342793,0.4,51,0.05,100000
0.5999677,0.45,51,0.05,100000
0.677318,0.5,51,0.05,100000
0.7229647,0.55,51,0.05,100000
0.79086,0.6,51,0.05,100000
0.8453417,0.65,51,0.05,100000
0.8929315,0.7,51,0.05,100000
0.9265825,0.75,51,0.05,100000
0.9542577,0.8,51,0.05,100000
0.98093855,0.85,51,0.05,100000
0.99746066,0.9,51,0.05,100000
1,0.95,51,0.05,100000
0.19389541,0.05,52,0.01,100000
0.25270084,0.1,52,0.01,100000
0.3398266,0.15,52,0.01,100000
0.39732945,0.2,52,0.01,100000
0.46148342,0.25,52,0.01,100000
0.5396299,0.3,52,0.01,100000
0.58871335,0.35,52,0.01,100000
0.63824624,0.4,52,0.01,100000
0.6939377,0.45,52,0.01,100000
0.7490401,0.5,52,0.01,100000
0.81828296,0.55,52,0.01,100000
0.852538,0.6,52,0.01,100000
0.8863046,0.65,52,0.01,100000
0.9060669,0.7,52,0.01,100000
0.94675934,0.75,52,0.01,100000
0.9599173,0.8,52,0.01,100000
0.98024255,0.85,52,0.01,100000
0.99324155,0.9,52,0.01,100000
1,0.95,52,0.01,100000
0.41403818,0.05,52,0.02,100000
0.49753544,0.1,52,0.02,100000
0.5422933,0.15,52,0.02,100000
0.5717892,0.2,52,0.02,100000
0.5981998,0.25,52,0.02,100000
0.6463797,0.3,52,0.02,100000
0.6720405,0.35,52,0.02,100000
0.71589786,0.4,52,0.02,100000
0.76324064,0.45,52,0.02,100000
0.78169787,0.5,52,0.02,100000
0.8294534,0.55,52,0.02,100000
0.86207837,0.6,52,0.02,100000
0.9085023,0.65,52,0.02,100000
0.92249465,0.7,52,0.02,100000
0.95111704,0.75,52,0.02,100000
0.9688278,0.8,52,0.02,100000
0.9861151,0.85,52,0.02,100000
0.99324715,0.9,52,0.02,100000
0.99668795,0.95,52,0.02,100000
0.045928504,0.05,9,0.01,1000000
0.10955508,0.1,9,0.01,1000000
0.19235131,0.15,9,0.01,1000000
0.27141082,0.2,9,0.01,1000000
0.35160196,0.25,9,0.01,1000000
0.42822853,0.3,9,0.01,1000000
0.5019301,0.35,9,0.01,1000000
0.57439584,0.4,9,0.01,1000000
0.6507607,0.45,9,0.01,1000000
0.7192556,0.5,9,0.01,1000000
0.77889717,0.55,9,0.01,1000000
0.82860523,0.6,9,0.01,1000000
0.87458146,0.65,9,0.01,1000000
0.914704,0.7,9,0.01,1000000
0.94377905,0.75,9,0.01,1000000
0.9644488,0.8,9,0.01,1000000
0.9855367,0.85,9,0.01,1000000
0.9963202,0.9,9,0.01,1000000
1,0.95,9,0.01,1000000
0.30441707,0.05,52,0.03,100000
0.4449151,0.1,52,0.03,100000
0.5476281,0.15,52,0.03,100000
0.5860536,0.2,52,0.03,100000
0.62400204,0.25,52,0.03,100000
0.64675707,0.3,52,0.03,100000
0.68162674,0.35,52,0.03,100000
0.7318468,0.4,52,0.03,100000
0.7789456,0.45,52,0.03,100000
0.8187193,0.5,52,0.03,100000
0.85050327,0.55,52,0.03,100000
0.8821183,0.6,52,0.03,100000
0.9088634,0.65,52,0.03,100000
0.9402325,0.7,52,0.03,100000
0.9571213,0.75,52,0.03,100000
0.97363794,0.8,52,0.03,100000
0.99066085,0.85,52,0.03,100000
0.99534017,0.9,52,0.03,100000
1.0000002,0.95,52,0.03,100000
0.6156056,0.05,52,0.04,100000
0.7579824,0.1,52,0.04,100000
0.8010659,0.15,52,0.04,100000
0.81893283,0.2,52,0.04,100000
0.8294442,0.25,52,0.04,100000
0.8453231,0.3,52,0.04,100000
0.85953736,0.35,52,0.04,100000
0.8681052,0.4,52,0.04,100000
0.8819588,0.45,52,0.04,100000
0.8891153,0.5,52,0.04,100000
0.90509754,0.55,52,0.04,100000
0.9174468,0.6,52,0.04,100000
0.9298124,0.65,52,0.04,100000
0.9420708,0.7,52,0.04,100000
0.95055354,0.75,52,0.04,100000
0.9729921,0.8,52,0.04,100000
0.98661566,0.85,52,0.04,100000
0.99675053,0.9,52,0.04,100000
1.0000006,0.95,52,0.04,100000
0.57479537,0.05,52,0.05,100000
0.7085172,0.1,52,0.05,100000
0.7629661,0.15,52,0.05,100000
0.7940189,0.2,52,0.05,100000
0.83610666,0.25,52,0.05,100000
0.8593856,0.3,52,0.05,100000
0.8842762,0.35,52,0.05,100000
0.9071792,0.4,52,0.05,100000
0.9217851,0.45,52,0.05,100000
0.9362098,0.5,52,0.05,100000
0.9490149,0.55,52,0.05,100000
0.9644051,0.6,52,0.05,100000
0.9830899,0.65,52,0.05,100000
0.9929786,0.7,52,0.05,100000
0.9958364,0.75,52,0.05,100000
0.9971925,0.8,52,0.05,100000
1.0000007,0.85,52,0.05,100000
1.0000007,0.9,52,0.05,100000
1.0000007,0.95,52,0.05,100000
0,0.05,53,0.01,100000
0.0075827725,0.1,53,0.01,100000
0.03662066,0.15,53,0.01,100000
0.07442518,0.2,53,0.01,100000
0.17800467,0.25,53,0.01,100000
0.26480055,0.3,53,0.01,100000
0.32862952,0.35,53,0.01,100000
0.38491055,0.4,53,0.01,100000
0.461512,0.45,53,0.01,100000
0.58685166,0.5,53,0.01,100000
0.7107049,0.55,53,0.01,100000
0.7787426,0.6,53,0.01,100000
0.8404078,0.65,53,0.01,100000
0.893984,0.7,53,0.01,100000
0.91388977,0.75,53,0.01,100000
0.96764684,0.8,53,0.01,100000
0.98735344,0.85,53,0.01,100000
0.99380076,0.9,53,0.01,100000
0.9999999,0.95,53,0.01,100000
0,0.05,53,0.02,100000
0,0.1,53,0.02,100000
0.022629054,0.15,53,0.02,100000
0.0525215,0.2,53,0.02,100000
0.089914374,0.25,53,0.02,100000
0.17580578,0.3,53,0.02,100000
0.2929457,0.35,53,0.02,100000
0.46271673,0.4,53,0.02,100000
0.5880238,0.45,53,0.02,100000
0.66665024,0.5,53,0.02,100000
0.7368979,0.55,53,0.02,100000
0.8128851,0.6,53,0.02,100000
0.8547131,0.65,53,0.02,100000
0.90243834,0.7,53,0.02,100000
0.94623214,0.75,53,0.02,100000
0.9764413,0.8,53,0.02,100000
0.99349266,0.85,53,0.02,100000
0.9999997,0.9,53,0.02,100000
0.9999997,0.95,53,0.02,100000
0.7132686,0.05,9,0.02,1000000
0.76987594,0.1,9,0.02,1000000
0.8000791,0.15,9,0.02,1000000
0.8225971,0.2,9,0.02,1000000
0.84169704,0.25,9,0.02,1000000
0.85529757,0.3,9,0.02,1000000
0.87108296,0.35,9,0.02,1000000
0.8858194,0.4,9,0.02,1000000
0.89951056,0.45,9,0.02,1000000
0.9124544,0.5,9,0.02,1000000
0.92437047,0.55,9,0.02,1000000
0.9350343,0.6,9,0.02,1000000
0.94499856,0.65,9,0.02,1000000
0.9551672,0.7,9,0.02,1000000
0.96607304,0.75,9,0.02,1000000
0.9778317,0.8,9,0.02,1000000
0.9893917,0.85,9,0.02,1000000
0.9956593,0.9,9,0.02,1000000
0.9997678,0.95,9,0.02,1000000
0.005152408,0.05,53,0.03,100000
0.04589685,0.1,53,0.03,100000
0.15985171,0.15,53,0.03,100000
0.24738732,0.2,53,0.03,100000
0.3685795,0.25,53,0.03,100000
0.49039328,0.3,53,0.03,100000
0.60154504,0.35,53,0.03,100000
0.687102,0.4,53,0.03,100000
0.7815719,0.45,53,0.03,100000
0.8261842,0.5,53,0.03,100000
0.86309594,0.55,53,0.03,100000
0.90468436,0.6,53,0.03,100000
0.93222183,0.65,53,0.03,100000
0.95734906,0.7,53,0.03,100000
0.98467547,0.75,53,0.03,100000
0.9916309,0.8,53,0.03,100000
0.9938181,0.85,53,0.03,100000
0.9999998,0.9,53,0.03,100000
0.9999998,0.95,53,0.03,100000
0.042485774,0.05,53,0.04,100000
0.13883728,0.1,53,0.04,100000
0.22641496,0.15,53,0.04,100000
0.31118557,0.2,53,0.04,100000
0.41156718,0.25,53,0.04,100000
0.5114361,0.3,53,0.04,100000
0.5848422,0.35,53,0.04,100000
0.65625876,0.4,53,0.04,100000
0.7142293,0.45,53,0.04,100000
0.78202957,0.5,53,0.04,100000
0.8376141,0.55,53,0.04,100000
0.87494826,0.6,53,0.04,100000
0.9141752,0.65,53,0.04,100000
0.9500034,0.7,53,0.04,100000
0.9719772,0.75,53,0.04,100000
0.9953206,0.8,53,0.04,100000
0.99860775,0.85,53,0.04,100000
0.99860775,0.9,53,0.04,100000
1,0.95,53,0.04,100000
0.08090025,0.05,53,0.05,100000
0.15574136,0.1,53,0.05,100000
0.2504925,0.15,53,0.05,100000
0.33118773,0.2,53,0.05,100000
0.41285482,0.25,53,0.05,100000
0.4975601,0.3,53,0.05,100000
0.5775254,0.35,53,0.05,100000
0.64007896,0.4,53,0.05,100000
0.7149104,0.45,53,0.05,100000
0.77753925,0.5,53,0.05,100000
0.81138563,0.55,53,0.05,100000
0.8598147,0.6,53,0.05,100000
0.8974334,0.65,53,0.05,100000
0.93073666,0.7,53,0.05,100000
0.95187145,0.75,53,0.05,100000
0.9728278,0.8,53,0.05,100000
0.9832884,0.85,53,0.05,100000
0.9987357,0.9,53,0.05,100000
1.0000004,0.95,53,0.05,100000
0.07449378,0.05,54,0.01,100000
0.13962282,0.1,54,0.01,100000
0.22668241,0.15,54,0.01,100000
0.28443274,0.2,54,0.01,100000
0.3281236,0.25,54,0.01,100000
0.4064061,0.3,54,0.01,100000
0.48281524,0.35,54,0.01,100000
0.57225555,0.4,54,0.01,100000
0.61487037,0.45,54,0.01,100000
0.66953087,0.5,54,0.01,100000
0.7650744,0.55,54,0.01,100000
0.7920418,0.6,54,0.01,100000
0.8191933,0.65,54,0.01,100000
0.866204,0.7,54,0.01,100000
0.9265551,0.75,54,0.01,100000
0.95990384,0.8,54,0.01,100000
0.9738281,0.85,54,0.01,100000
0.99337083,0.9,54,0.01,100000
0.99337083,0.95,54,0.01,100000
0.056838613,0.05,54,0.02,100000
0.11229586,0.1,54,0.02,100000
0.14447938,0.15,54,0.02,100000
0.18847896,0.2,54,0.02,100000
0.23902938,0.25,54,0.02,100000
0.30155492,0.3,54,0.02,100000
0.38225496,0.35,54,0.02,100000
0.4481242,0.4,54,0.02,100000
0.51231617,0.45,54,0.02,100000
0.5916967,0.5,54,0.02,100000
0.7011115,0.55,54,0.02,100000
0.7656067,0.6,54,0.02,100000
0.8030193,0.65,54,0.02,100000
0.8505223,0.7,54,0.02,100000
0.9166338,0.75,54,0.02,100000
0.94970024,0.8,54,0.02,100000
0.97887194,0.85,54,0.02,100000
0.98936266,0.9,54,0.02,100000
1.0000002,0.95,54,0.02,100000
0.03613102,0.05,54,0.03,100000
0.08224163,0.1,54,0.03,100000
0.13351458,0.15,54,0.03,100000
0.22191599,0.2,54,0.03,100000
0.28261393,0.25,54,0.03,100000
0.36220625,0.3,54,0.03,100000
0.45547882,0.35,54,0.03,100000
0.5259813,0.4,54,0.03,100000
0.59386104,0.45,54,0.03,100000
0.65667486,0.5,54,0.03,100000
0.71604526,0.55,54,0.03,100000
0.7712815,0.6,54,0.03,100000
0.79277617,0.65,54,0.03,100000
0.85173297,0.7,54,0.03,100000
0.9061293,0.75,54,0.03,100000
0.94389963,0.8,54,0.03,100000
0.9812946,0.85,54,0.03,100000
0.99051625,0.9,54,0.03,100000
0.99999976,0.95,54,0.03,100000
0.14501837,0.05,10,0.01,1000000
0.2461001,0.1,10,0.01,1000000
0.33208382,0.15,10,0.01,1000000
0.40551668,0.2,10,0.01,1000000
0.4709081,0.25,10,0.01,1000000
0.53872144,0.3,10,0.01,1000000
0.5929986,0.35,10,0.01,1000000
0.65505606,0.4,10,0.01,1000000
0.70189834,0.45,10,0.01,1000000
0.7472125,0.5,10,0.01,1000000
0.78655195,0.55,10,0.01,1000000
0.82980573,0.6,10,0.01,1000000
0.8646786,0.65,10,0.01,1000000
0.89794415,0.7,10,0.01,1000000
0.9275453,0.75,10,0.01,1000000
0.9521716,0.8,10,0.01,1000000
0.9756754,0.85,10,0.01,1000000
0.99076474,0.9,10,0.01,1000000
0.9995099,0.95,10,0.01,1000000
0.27600658,0.05,54,0.04,100000
0.38241792,0.1,54,0.04,100000
0.49797183,0.15,54,0.04,100000
0.5546828,0.2,54,0.04,100000
0.60595185,0.25,54,0.04,100000
0.6377532,0.3,54,0.04,100000
0.6717142,0.35,54,0.04,100000
0.71630687,0.4,54,0.04,100000
0.75005054,0.45,54,0.04,100000
0.7759632,0.5,54,0.04,100000
0.81661123,0.55,54,0.04,100000
0.85514,0.6,54,0.04,100000
0.8786756,0.65,54,0.04,100000
0.90776277,0.7,54,0.04,100000
0.9410356,0.75,54,0.04,100000
0.9734697,0.8,54,0.04,100000
0.987723,0.85,54,0.04,100000
0.99477625,0.9,54,0.04,100000
0.99999976,0.95,54,0.04,100000
0.4863431,0.05,54,0.05,100000
0.60282147,0.1,54,0.05,100000
0.66222405,0.15,54,0.05,100000
0.7004832,0.2,54,0.05,100000
0.728296,0.25,54,0.05,100000
0.76006174,0.3,54,0.05,100000
0.7919749,0.35,54,0.05,100000
0.81389564,0.4,54,0.05,100000
0.83702123,0.45,54,0.05,100000
0.85713077,0.5,54,0.05,100000
0.87848276,0.55,54,0.05,100000
0.89002043,0.6,54,0.05,100000
0.9126009,0.65,54,0.05,100000
0.9351895,0.7,54,0.05,100000
0.96771985,0.75,54,0.05,100000
0.98172516,0.8,54,0.05,100000
0.98896086,0.85,54,0.05,100000
0.9972429,0.9,54,0.05,100000
0.9986694,0.95,54,0.05,100000
0,0.05,55,0.01,100000
0,0.1,55,0.01,100000
0,0.15,55,0.01,100000
0.0064918157,0.2,55,0.01,100000
0.027851403,0.25,55,0.01,100000
0.05687393,0.3,55,0.01,100000
0.112562634,0.35,55,0.01,100000
0.18961184,0.4,55,0.01,100000
0.28687572,0.45,55,0.01,100000
0.3696763,0.5,55,0.01,100000
0.527962,0.55,55,0.01,100000
0.670695,0.6,55,0.01,100000
0.8056241,0.65,55,0.01,100000
0.85244644,0.7,55,0.01,100000
0.8986869,0.75,55,0.01,100000
0.93701684,0.8,55,0.01,100000
0.9752615,0.85,55,0.01,100000
0.99398327,0.9,55,0.01,100000
1.0000001,0.95,55,0.01,100000
0,0.05,55,0.02,100000
0.003724185,0.1,55,0.02,100000
0.02271779,0.15,55,0.02,100000
0.07173284,0.2,55,0.02,100000
0.15802298,0.25,55,0.02,100000
0.22848575,0.3,55,0.02,100000
0.30860475,0.35,55,0.02,100000
0.41437757,0.4,55,0.02,100000
0.47611523,0.45,55,0.02,100000
0.5510427,0.5,55,0.02,100000
0.6706649,0.55,55,0.02,100000
0.7786804,0.6,55,0.02,100000
0.84393126,0.65,55,0.02,100000
0.9287516,0.7,55,0.02,100000
0.94948715,0.75,55,0.02,100000
0.97325516,0.8,55,0.02,100000
0.9967022,0.85,55,0.02,100000
1.0000004,0.9,55,0.02,100000
1.0000004,0.95,55,0.02,100000
0,0.05,55,0.03,100000
0.030826438,0.1,55,0.03,100000
0.07236038,0.15,55,0.03,100000
0.14685628,0.2,55,0.03,100000
0.23366955,0.25,55,0.03,100000
0.3138978,0.3,55,0.03,100000
0.40143114,0.35,55,0.03,100000
0.5063772,0.4,55,0.03,100000
0.609951,0.45,55,0.03,100000
0.70929706,0.5,55,0.03,100000
0.787327,0.55,55,0.03,100000
0.8515764,0.6,55,0.03,100000
0.90401864,0.65,55,0.03,100000
0.9390985,0.7,55,0.03,100000
0.960369,0.75,55,0.03,100000
0.9814524,0.8,55,0.03,100000
0.9884323,0.85,55,0.03,100000
0.99305636,0.9,55,0.03,100000
0.99999994,0.95,55,0.03,100000
0.73206913,0.05,10,0.02,1000000
0.78017825,0.1,10,0.02,1000000
0.7993281,0.15,10,0.02,1000000
0.8189362,0.2,10,0.02,1000000
0.8361657,0.25,10,0.02,1000000
0.8527371,0.3,10,0.02,1000000
0.8660915,0.35,10,0.02,1000000
0.88301545,0.4,10,0.02,1000000
0.89754134,0.45,10,0.02,1000000
0.9124972,0.5,10,0.02,1000000
0.925178,0.55,10,0.02,1000000
0.9371861,0.6,10,0.02,1000000
0.94789314,0.65,10,0.02,1000000
0.9593334,0.7,10,0.02,1000000
0.9690222,0.75,10,0.02,1000000
0.9785302,0.8,10,0.02,1000000
0.9877206,0.85,10,0.02,1000000
0.9937771,0.9,10,0.02,1000000
0.99840677,0.95,10,0.02,1000000
0.059088115,0.05,55,0.04,100000
0.15977156,0.1,55,0.04,100000
0.24731101,0.15,55,0.04,100000
0.35264665,0.2,55,0.04,100000
0.43284735,0.25,55,0.04,100000
0.5017941,0.3,55,0.04,100000
0.5732026,0.35,55,0.04,100000
0.67218864,0.4,55,0.04,100000
0.75737846,0.45,55,0.04,100000
0.82615286,0.5,55,0.04,100000
0.86028326,0.55,55,0.04,100000
0.8957961,0.6,55,0.04,100000
0.9258769,0.65,55,0.04,100000
0.9521001,0.7,55,0.04,100000
0.96793395,0.75,55,0.04,100000
0.9781919,0.8,55,0.04,100000
0.99488074,0.85,55,0.04,100000
0.99828416,0.9,55,0.04,100000
1.0000005,0.95,55,0.04,100000
0.22793657,0.05,55,0.05,100000
0.3169158,0.1,55,0.05,100000
0.4004576,0.15,55,0.05,100000
0.4581269,0.2,55,0.05,100000
0.51956934,0.25,55,0.05,100000
0.57769275,0.3,55,0.05,100000
0.6264474,0.35,55,0.05,100000
0.6815732,0.4,55,0.05,100000
0.732675,0.45,55,0.05,100000
0.78232527,0.5,55,0.05,100000
0.85169303,0.55,55,0.05,100000
0.89730483,0.6,55,0.05,100000
0.9356868,0.65,55,0.05,100000
0.9637346,0.7,55,0.05,100000
0.9780527,0.75,55,0.05,100000
0.98900664,0.8,55,0.05,100000
0.9945216,0.85,55,0.05,100000
0.9972098,0.9,55,0.05,100000
1.0000004,0.95,55,0.05,100000
0,0.05,56,0.01,100000
0,0.1,56,0.01,100000
0.008054939,0.15,56,0.01,100000
0.023675766,0.2,56,0.01,100000
0.07108792,0.25,56,0.01,100000
0.12542346,0.3,56,0.01,100000
0.16317609,0.35,56,0.01,100000
0.30640858,0.4,56,0.01,100000
0.41044575,0.45,56,0.01,100000
0.54953104,0.5,56,0.01,100000
0.6446886,0.55,56,0.01,100000
0.7024536,0.6,56,0.01,100000
0.77450687,0.65,56,0.01,100000
0.8820771,0.7,56,0.01,100000
0.9248285,0.75,56,0.01,100000
0.9659422,0.8,56,0.01,100000
0.9659422,0.85,56,0.01,100000
0.9864816,0.9,56,0.01,100000
0.9999999,0.95,56,0.01,100000
0.058389563,0.05,56,0.02,100000
0.09309219,0.1,56,0.02,100000
0.1463775,0.15,56,0.02,100000
0.18377866,0.2,56,0.02,100000
0.24389622,0.25,56,0.02,100000
0.32887,0.3,56,0.02,100000
0.43570963,0.35,56,0.02,100000
0.5337879,0.4,56,0.02,100000
0.6164767,0.45,56,0.02,100000
0.73038286,0.5,56,0.02,100000
0.78340614,0.55,56,0.02,100000
0.8285598,0.6,56,0.02,100000
0.86732817,0.65,56,0.02,100000
0.9058508,0.7,56,0.02,100000
0.9369641,0.75,56,0.02,100000
0.95366174,0.8,56,0.02,100000
0.97717947,0.85,56,0.02,100000
0.9870806,0.9,56,0.02,100000
0.9936222,0.95,56,0.02,100000
0.0052089808,0.05,56,0.03,100000
0.022997774,0.1,56,0.03,100000
0.06099409,0.15,56,0.03,100000
0.12062947,0.2,56,0.03,100000
0.20534682,0.25,56,0.03,100000
0.28051284,0.3,56,0.03,100000
0.37521383,0.35,56,0.03,100000
0.46839142,0.4,56,0.03,100000
0.5753302,0.45,56,0.03,100000
0.6479788,0.5,56,0.03,100000
0.72791564,0.55,56,0.03,100000
0.8155948,0.6,56,0.03,100000
0.85955197,0.65,56,0.03,100000
0.89192045,0.7,56,0.03,100000
0.92613786,0.75,56,0.03,100000
0.96025467,0.8,56,0.03,100000
0.98220104,0.85,56,0.03,100000
0.9911145,0.9,56,0.03,100000
0.99999946,0.95,56,0.03,100000
0.08500913,0.05,56,0.04,100000
0.17518263,0.1,56,0.04,100000
0.25587973,0.15,56,0.04,100000
0.32812035,0.2,56,0.04,100000
0.39068502,0.25,56,0.04,100000
0.48950467,0.3,56,0.04,100000
0.57422936,0.35,56,0.04,100000
0.64403284,0.4,56,0.04,100000
0.71810293,0.45,56,0.04,100000
0.7887863,0.5,56,0.04,100000
0.8209573,0.55,56,0.04,100000
0.8686722,0.6,56,0.04,100000
0.8990661,0.65,56,0.04,100000
0.92445,0.7,56,0.04,100000
0.94928384,0.75,56,0.04,100000
0.96927124,0.8,56,0.04,100000
0.9788492,0.85,56,0.04,100000
0.9935514,0.9,56,0.04,100000
0.9983532,0.95,56,0.04,100000
0.57627195,0.05,56,0.05,100000
0.6492309,0.1,56,0.05,100000
0.68371713,0.15,56,0.05,100000
0.7090998,0.2,56,0.05,100000
0.74023074,0.25,56,0.05,100000
0.7630146,0.3,56,0.05,100000
0.78981864,0.35,56,0.05,100000
0.80255485,0.4,56,0.05,100000
0.8383388,0.45,56,0.05,100000
0.8593196,0.5,56,0.05,100000
0.87879914,0.55,56,0.05,100000
0.89542663,0.6,56,0.05,100000
0.9203218,0.65,56,0.05,100000
0.9329086,0.7,56,0.05,100000
0.9491686,0.75,56,0.05,100000
0.965413,0.8,56,0.05,100000
0.97352827,0.85,56,0.05,100000
0.9814071,0.9,56,0.05,100000
0.99597645,0.95,56,0.05,100000
0.015639283,0.05,11,0.01,1000000
0.038356394,0.1,11,0.01,1000000
0.08834492,0.15,11,0.01,1000000
0.15047026,0.2,11,0.01,1000000
0.21511738,0.25,11,0.01,1000000
0.29020163,0.3,11,0.01,1000000
0.37670782,0.35,11,0.01,1000000
0.44645596,0.4,11,0.01,1000000
0.5358892,0.45,11,0.01,1000000
0.6117033,0.5,11,0.01,1000000
0.67186946,0.55,11,0.01,1000000
0.7491663,0.6,11,0.01,1000000
0.80885774,0.65,11,0.01,1000000
0.8575865,0.7,11,0.01,1000000
0.9012497,0.75,11,0.01,1000000
0.93598306,0.8,11,0.01,1000000
0.96626484,0.85,11,0.01,1000000
0.9798142,0.9,11,0.01,1000000
0.9909184,0.95,11,0.01,1000000
0.007141041,0.05,57,0.01,100000
0.007141041,0.1,57,0.01,100000
0.023529427,0.15,57,0.01,100000
0.047706347,0.2,57,0.01,100000
0.103235036,0.25,57,0.01,100000
0.13492022,0.3,57,0.01,100000
0.22941022,0.35,57,0.01,100000
0.31301963,0.4,57,0.01,100000
0.47353077,0.45,57,0.01,100000
0.60314476,0.5,57,0.01,100000
0.7103419,0.55,57,0.01,100000
0.7924239,0.6,57,0.01,100000
0.8515619,0.65,57,0.01,100000
0.8664086,0.7,57,0.01,100000
0.92402303,0.75,57,0.01,100000
0.960518,0.8,57,0.01,100000
0.9808771,0.85,57,0.01,100000
0.9941331,0.9,57,0.01,100000
0.9999999,0.95,57,0.01,100000
0.03662339,0.05,57,0.02,100000
0.08106786,0.1,57,0.02,100000
0.12455753,0.15,57,0.02,100000
0.20434718,0.2,57,0.02,100000
0.28385687,0.25,57,0.02,100000
0.36174485,0.3,57,0.02,100000
0.4346184,0.35,57,0.02,100000
0.5352759,0.4,57,0.02,100000
0.6454808,0.45,57,0.02,100000
0.72468436,0.5,57,0.02,100000
0.7962032,0.55,57,0.02,100000
0.8486027,0.6,57,0.02,100000
0.8707413,0.65,57,0.02,100000
0.918048,0.7,57,0.02,100000
0.94976145,0.75,57,0.02,100000
0.97886556,0.8,57,0.02,100000
0.9964921,0.85,57,0.02,100000
1.0000002,0.9,57,0.02,100000
1.0000002,0.95,57,0.02,100000
0.11433763,0.05,57,0.03,100000
0.21316536,0.1,57,0.03,100000
0.3106489,0.15,57,0.03,100000
0.40443018,0.2,57,0.03,100000
0.46082607,0.25,57,0.03,100000
0.53433967,0.3,57,0.03,100000
0.59273475,0.35,57,0.03,100000
0.68323815,0.4,57,0.03,100000
0.7359246,0.45,57,0.03,100000
0.7965472,0.5,57,0.03,100000
0.84869003,0.55,57,0.03,100000
0.8928207,0.6,57,0.03,100000
0.9269625,0.65,57,0.03,100000
0.94621545,0.7,57,0.03,100000
0.960578,0.75,57,0.03,100000
0.9699855,0.8,57,0.03,100000
0.98167896,0.85,57,0.03,100000
0.9930078,0.9,57,0.03,100000
0.9953651,0.95,57,0.03,100000
0.28717363,0.05,57,0.04,100000
0.40341046,0.1,57,0.04,100000
0.47445297,0.15,57,0.04,100000
0.54218197,0.2,57,0.04,100000
0.6047824,0.25,57,0.04,100000
0.66143787,0.3,57,0.04,100000
0.7070979,0.35,57,0.04,100000
0.752791,0.4,57,0.04,100000
0.79032505,0.45,57,0.04,100000
0.8392453,0.5,57,0.04,100000
0.87275004,0.55,57,0.04,100000
0.901994,0.6,57,0.04,100000
0.9371499,0.65,57,0.04,100000
0.95823616,0.7,57,0.04,100000
0.9678495,0.75,57,0.04,100000
0.9811937,0.8,57,0.04,100000
0.9849709,0.85,57,0.04,100000
0.99251646,0.9,57,0.04,100000
1.0000004,0.95,57,0.04,100000
0.3730643,0.05,57,0.05,100000
0.47882983,0.1,57,0.05,100000
0.5532501,0.15,57,0.05,100000
0.6159257,0.2,57,0.05,100000
0.6650649,0.25,57,0.05,100000
0.72008324,0.3,57,0.05,100000
0.76787066,0.35,57,0.05,100000
0.80277705,0.4,57,0.05,100000
0.82850033,0.45,57,0.05,100000
0.86369264,0.5,57,0.05,100000
0.8987767,0.55,57,0.05,100000
0.93007314,0.6,57,0.05,100000
0.9494622,0.65,57,0.05,100000
0.9640075,0.7,57,0.05,100000
0.97453785,0.75,57,0.05,100000
0.9887878,0.8,57,0.05,100000
0.9930788,0.85,57,0.05,100000
0.9959164,0.9,57,0.05,100000
0.99862736,0.95,57,0.05,100000
0.53152424,0.05,11,0.02,1000000
0.5645447,0.1,11,0.02,1000000
0.5998708,0.15,11,0.02,1000000
0.629662,0.2,11,0.02,1000000
0.65684545,0.25,11,0.02,1000000
0.6902796,0.3,11,0.02,1000000
0.72589725,0.35,11,0.02,1000000
0.7539732,0.4,11,0.02,1000000
0.79206675,0.45,11,0.02,1000000
0.8220094,0.5,11,0.02,1000000
0.85247713,0.55,11,0.02,1000000
0.88282675,0.6,11,0.02,1000000
0.9093971,0.65,11,0.02,1000000
0.9311876,0.7,11,0.02,1000000
0.9502432,0.75,11,0.02,1000000
0.96439797,0.8,11,0.02,1000000
0.9793361,0.85,11,0.02,1000000
0.9863198,0.9,11,0.02,1000000
0.99635285,0.95,11,0.02,1000000
0,0.05,58,0.01,100000
0.008401932,0.1,58,0.01,100000
0.033569906,0.15,58,0.01,100000
0.075455844,0.2,58,0.01,100000
0.09949279,0.25,58,0.01,100000
0.17418456,0.3,58,0.01,100000
0.26479465,0.35,58,0.01,100000
0.345948,0.4,58,0.01,100000
0.48236254,0.45,58,0.01,100000
0.5850457,0.5,58,0.01,100000
0.67073476,0.55,58,0.01,100000
0.70151097,0.6,58,0.01,100000
0.76396984,0.65,58,0.01,100000
0.85618347,0.7,58,0.01,100000
0.9179721,0.75,58,0.01,100000
0.9407841,0.8,58,0.01,100000
0.9782589,0.85,58,0.01,100000
0.98589754,0.9,58,0.01,100000
0.9999999,0.95,58,0.01,100000
0.054560784,0.05,58,0.02,100000
0.11748478,0.1,58,0.02,100000
0.159498,0.15,58,0.02,100000
0.20502445,0.2,58,0.02,100000
0.2713543,0.25,58,0.02,100000
0.3448568,0.3,58,0.02,100000
0.43046856,0.35,58,0.02,100000
0.50708824,0.4,58,0.02,100000
0.58394974,0.45,58,0.02,100000
0.6793573,0.5,58,0.02,100000
0.7431399,0.55,58,0.02,100000
0.827262,0.6,58,0.02,100000
0.8625375,0.65,58,0.02,100000
0.9170414,0.7,58,0.02,100000
0.9472173,0.75,58,0.02,100000
0.9626325,0.8,58,0.02,100000
0.97773683,0.85,58,0.02,100000
0.9889861,0.9,58,0.02,100000
0.9928085,0.95,58,0.02,100000
0.19460423,0.05,58,0.03,100000
0.27588895,0.1,58,0.03,100000
0.33473948,0.15,58,0.03,100000
0.40145397,0.2,58,0.03,100000
0.5017124,0.25,58,0.03,100000
0.573187,0.3,58,0.03,100000
0.6656707,0.35,58,0.03,100000
0.7096749,0.4,58,0.03,100000
0.75359666,0.45,58,0.03,100000
0.7974922,0.5,58,0.03,100000
0.83826834,0.55,58,0.03,100000
0.8632283,0.6,58,0.03,100000
0.8853876,0.65,58,0.03,100000
0.92041844,0.7,58,0.03,100000
0.9405186,0.75,58,0.03,100000
0.965702,0.8,58,0.03,100000
0.9780984,0.85,58,0.03,100000
0.9955165,0.9,58,0.03,100000
0.9999998,0.95,58,0.03,100000
0.15966335,0.05,58,0.04,100000
0.2440082,0.1,58,0.04,100000
0.31930867,0.15,58,0.04,100000
0.40464374,0.2,58,0.04,100000
0.46630606,0.25,58,0.04,100000
0.5279262,0.3,58,0.04,100000
0.6138364,0.35,58,0.04,100000
0.6683719,0.4,58,0.04,100000
0.71068,0.45,58,0.04,100000
0.7793564,0.5,58,0.04,100000
0.82503456,0.55,58,0.04,100000
0.8547866,0.6,58,0.04,100000
0.89388984,0.65,58,0.04,100000
0.9312065,0.7,58,0.04,100000
0.9506184,0.75,58,0.04,100000
0.97186095,0.8,58,0.04,100000
0.98508155,0.85,58,0.04,100000
0.99260706,0.9,58,0.04,100000
0.9999999,0.95,58,0.04,100000
0.4548469,0.05,58,0.05,100000
0.5705167,0.1,58,0.05,100000
0.6393054,0.15,58,0.05,100000
0.6933627,0.2,58,0.05,100000
0.71635157,0.25,58,0.05,100000
0.7453361,0.3,58,0.05,100000
0.78321624,0.35,58,0.05,100000
0.802863,0.4,58,0.05,100000
0.82671183,0.45,58,0.05,100000
0.8609699,0.5,58,0.05,100000
0.888147,0.55,58,0.05,100000
0.91067225,0.6,58,0.05,100000
0.92838544,0.65,58,0.05,100000
0.9548946,0.7,58,0.05,100000
0.97262114,0.75,58,0.05,100000
0.9813696,0.8,58,0.05,100000
0.99288523,0.85,58,0.05,100000
0.99859375,0.9,58,0.05,100000
1.0000004,0.95,58,0.05,100000
0,0.05,59,0.01,100000
0,0.1,59,0.01,100000
0.0076621915,0.15,59,0.01,100000
0.015314875,0.2,59,0.01,100000
0.053180754,0.25,59,0.01,100000
0.09056729,0.3,59,0.01,100000
0.12806569,0.35,59,0.01,100000
0.2254776,0.4,59,0.01,100000
0.30400547,0.45,59,0.01,100000
0.44217497,0.5,59,0.01,100000
0.52898866,0.55,59,0.01,100000
0.607445,0.6,59,0.01,100000
0.6923658,0.65,59,0.01,100000
0.7955814,0.7,59,0.01,100000
0.8919877,0.75,59,0.01,100000
0.93317145,0.8,59,0.01,100000
0.9668987,0.85,59,0.01,100000
0.9805094,0.9,59,0.01,100000
1.0000002,0.95,59,0.01,100000
0,0.05,59,0.02,100000
0,0.1,59,0.02,100000
0.018851757,0.15,59,0.02,100000
0.041290354,0.2,59,0.02,100000
0.09288709,0.25,59,0.02,100000
0.14344943,0.3,59,0.02,100000
0.21733855,0.35,59,0.02,100000
0.27534187,0.4,59,0.02,100000
0.39637205,0.45,59,0.02,100000
0.4861984,0.5,59,0.02,100000
0.5838995,0.55,59,0.02,100000
0.65103495,0.6,59,0.02,100000
0.7352346,0.65,59,0.02,100000
0.8052879,0.7,59,0.02,100000
0.8719678,0.75,59,0.02,100000
0.92125034,0.8,59,0.02,100000
0.9658602,0.85,59,0.02,100000
0.98315233,0.9,59,0.02,100000
0.99007565,0.95,59,0.02,100000
0.16877173,0.05,12,0.01,1000000
0.28450927,0.1,12,0.01,1000000
0.36884698,0.15,12,0.01,1000000
0.4345975,0.2,12,0.01,1000000
0.5074864,0.25,12,0.01,1000000
0.56210077,0.3,12,0.01,1000000
0.6033946,0.35,12,0.01,1000000
0.6525614,0.4,12,0.01,1000000
0.699357,0.45,12,0.01,1000000
0.73287827,0.5,12,0.01,1000000
0.76573306,0.55,12,0.01,1000000
0.80383086,0.6,12,0.01,1000000
0.8471375,0.65,12,0.01,1000000
0.8816254,0.7,12,0.01,1000000
0.9118351,0.75,12,0.01,1000000
0.9461584,0.8,12,0.01,1000000
0.9701954,0.85,12,0.01,1000000
0.9850107,0.9,12,0.01,1000000
0.99529934,0.95,12,0.01,1000000
0.0026538915,0.05,59,0.03,100000
0.013067593,0.1,59,0.03,100000
0.028533043,0.15,59,0.03,100000
0.07431229,0.2,59,0.03,100000
0.15361449,0.25,59,0.03,100000
0.2208204,0.3,59,0.03,100000
0.3264707,0.35,59,0.03,100000
0.42605087,0.4,59,0.03,100000
0.52238846,0.45,59,0.03,100000
0.59353113,0.5,59,0.03,100000
0.6665923,0.55,59,0.03,100000
0.74398893,0.6,59,0.03,100000
0.8120481,0.65,59,0.03,100000
0.8670982,0.7,59,0.03,100000
0.91306645,0.75,59,0.03,100000
0.9368583,0.8,59,0.03,100000
0.960719,0.85,59,0.03,100000
0.9860403,0.9,59,0.03,100000
0.99999994,0.95,59,0.03,100000
0.0056072427,0.05,59,0.04,100000
0.016932333,0.1,59,0.04,100000
0.07661666,0.15,59,0.04,100000
0.14304696,0.2,59,0.04,100000
0.21277112,0.25,59,0.04,100000
0.29879203,0.3,59,0.04,100000
0.38435298,0.35,59,0.04,100000
0.47696355,0.4,59,0.04,100000
0.5573092,0.45,59,0.04,100000
0.6329089,0.5,59,0.04,100000
0.6978671,0.55,59,0.04,100000
0.76276034,0.6,59,0.04,100000
0.82130235,0.65,59,0.04,100000
0.88302857,0.7,59,0.04,100000
0.91551834,0.75,59,0.04,100000
0.95133185,0.8,59,0.04,100000
0.97526044,0.85,59,0.04,100000
0.9870857,0.9,59,0.04,100000
0.9953496,0.95,59,0.04,100000
0.026175885,0.05,59,0.05,100000
0.114815705,0.1,59,0.05,100000
0.20087431,0.15,59,0.05,100000
0.28230268,0.2,59,0.05,100000
0.36880058,0.25,59,0.05,100000
0.45105872,0.3,59,0.05,100000
0.5258762,0.35,59,0.05,100000
0.6023677,0.4,59,0.05,100000
0.65792215,0.45,59,0.05,100000
0.7372954,0.5,59,0.05,100000
0.79317594,0.55,59,0.05,100000
0.8398472,0.6,59,0.05,100000
0.88046026,0.65,59,0.05,100000
0.91225505,0.7,59,0.05,100000
0.944272,0.75,59,0.05,100000
0.9592092,0.8,59,0.05,100000
0.9783816,0.85,59,0.05,100000
0.9891436,0.9,59,0.05,100000
0.9985993,0.95,59,0.05,100000
0.066040866,0.05,60,0.01,100000
0.084743924,0.1,60,0.01,100000
0.13031799,0.15,60,0.01,100000
0.15863055,0.2,60,0.01,100000
0.21469706,0.25,60,0.01,100000
0.25990388,0.3,60,0.01,100000
0.37009376,0.35,60,0.01,100000
0.42406678,0.4,60,0.01,100000
0.4521196,0.45,60,0.01,100000
0.49678037,0.5,60,0.01,100000
0.58791333,0.55,60,0.01,100000
0.6510358,0.6,60,0.01,100000
0.7387503,0.65,60,0.01,100000
0.80933994,0.7,60,0.01,100000
0.83583164,0.75,60,0.01,100000
0.9060338,0.8,60,0.01,100000
0.93184465,0.85,60,0.01,100000
0.98310083,0.9,60,0.01,100000
0.99999976,0.95,60,0.01,100000
0.18029165,0.05,60,0.02,100000
0.267561,0.1,60,0.02,100000
0.31989044,0.15,60,0.02,100000
0.35748714,0.2,60,0.02,100000
0.40113595,0.25,60,0.02,100000
0.42896762,0.3,60,0.02,100000
0.4685702,0.35,60,0.02,100000
0.5286152,0.4,60,0.02,100000
0.58821857,0.45,60,0.02,100000
0.66232586,0.5,60,0.02,100000
0.7213732,0.55,60,0.02,100000
0.7679451,0.6,60,0.02,100000
0.82173246,0.65,60,0.02,100000
0.8795527,0.7,60,0.02,100000
0.91364044,0.75,60,0.02,100000
0.9432849,0.8,60,0.02,100000
0.969932,0.85,60,0.02,100000
0.9924956,0.9,60,0.02,100000
0.9999999,0.95,60,0.02,100000
0.61970437,0.05,12,0.02,1000000
0.72550315,0.1,12,0.02,1000000
0.7713601,0.15,12,0.02,1000000
0.8068359,0.2,12,0.02,1000000
0.83331007,0.25,12,0.02,1000000
0.85422003,0.3,12,0.02,1000000
0.8731925,0.35,12,0.02,1000000
0.8899268,0.4,12,0.02,1000000
0.90202284,0.45,12,0.02,1000000
0.91576445,0.5,12,0.02,1000000
0.9246049,0.55,12,0.02,1000000
0.93407744,0.6,12,0.02,1000000
0.942541,0.65,12,0.02,1000000
0.9523856,0.7,12,0.02,1000000
0.96711314,0.75,12,0.02,1000000
0.97964865,0.8,12,0.02,1000000
0.98843646,0.85,12,0.02,1000000
0.9957132,0.9,12,0.02,1000000
0.9995841,0.95,12,0.02,1000000
0.5717086,0.05,60,0.03,100000
0.68935925,0.1,60,0.03,100000
0.7298938,0.15,60,0.03,100000
0.7550837,0.2,60,0.03,100000
0.77488667,0.25,60,0.03,100000
0.7825111,0.3,60,0.03,100000
0.80501896,0.35,60,0.03,100000
0.8198194,0.4,60,0.03,100000
0.84232205,0.45,60,0.03,100000
0.85964984,0.5,60,0.03,100000
0.879068,0.55,60,0.03,100000
0.89137954,0.6,60,0.03,100000
0.9109675,0.65,60,0.03,100000
0.9284232,0.7,60,0.03,100000
0.9501859,0.75,60,0.03,100000
0.9763495,0.8,60,0.03,100000
0.99078417,0.85,60,0.03,100000
0.99313146,0.9,60,0.03,100000
0.99769634,0.95,60,0.03,100000
0.4841403,0.05,60,0.04,100000
0.57206863,0.1,60,0.04,100000
0.6021273,0.15,60,0.04,100000
0.62656116,0.2,60,0.04,100000
0.6601467,0.25,60,0.04,100000
0.68914014,0.3,60,0.04,100000
0.73139393,0.35,60,0.04,100000
0.7679566,0.4,60,0.04,100000
0.7972859,0.45,60,0.04,100000
0.8243312,0.5,60,0.04,100000
0.8532422,0.55,60,0.04,100000
0.878453,0.6,60,0.04,100000
0.90149117,0.65,60,0.04,100000
0.91397226,0.7,60,0.04,100000
0.951219,0.75,60,0.04,100000
0.9618461,0.8,60,0.04,100000
0.9759038,0.85,60,0.04,100000
0.9931249,0.9,60,0.04,100000
0.99828774,0.95,60,0.04,100000
0.6435016,0.05,60,0.05,100000
0.74629736,0.1,60,0.05,100000
0.78367823,0.15,60,0.05,100000
0.8093272,0.2,60,0.05,100000
0.8196133,0.25,60,0.05,100000
0.8269523,0.3,60,0.05,100000
0.8402908,0.35,60,0.05,100000
0.8476891,0.4,60,0.05,100000
0.86366254,0.45,60,0.05,100000
0.8710628,0.5,60,0.05,100000
0.8827203,0.55,60,0.05,100000
0.9001495,0.6,60,0.05,100000
0.9161059,0.65,60,0.05,100000
0.9363262,0.7,60,0.05,100000
0.94336575,0.75,60,0.05,100000
0.958999,0.8,60,0.05,100000
0.9775831,0.85,60,0.05,100000
0.9959414,0.9,60,0.05,100000
0.9999996,0.95,60,0.05,100000
0.018665059,0.05,61,0.01,100000
0.046096444,0.1,61,0.01,100000
0.06532538,0.15,61,0.01,100000
0.13035938,0.2,61,0.01,100000
0.16699928,0.25,61,0.01,100000
0.20509636,0.3,61,0.01,100000
0.3407896,0.35,61,0.01,100000
0.44085363,0.4,61,0.01,100000
0.53123486,0.45,61,0.01,100000
0.6108856,0.5,61,0.01,100000
0.7070106,0.55,61,0.01,100000
0.82954293,0.6,61,0.01,100000
0.8554664,0.65,61,0.01,100000
0.8982696,0.7,61,0.01,100000
0.9321805,0.75,61,0.01,100000
0.97516125,0.8,61,0.01,100000
0.97516125,0.85,61,0.01,100000
0.9921351,0.9,61,0.01,100000
0.99999994,0.95,61,0.01,100000
0.019754998,0.05,61,0.02,100000
0.043904506,0.1,61,0.02,100000
0.095308825,0.15,61,0.02,100000
0.14198075,0.2,61,0.02,100000
0.21965995,0.25,61,0.02,100000
0.30959433,0.3,61,0.02,100000
0.39433628,0.35,61,0.02,100000
0.4747349,0.4,61,0.02,100000
0.5879039,0.45,61,0.02,100000
0.7050057,0.5,61,0.02,100000
0.7610574,0.55,61,0.02,100000
0.8241555,0.6,61,0.02,100000
0.86799836,0.65,61,0.02,100000
0.90384334,0.7,61,0.02,100000
0.93667746,0.75,61,0.02,100000
0.9720163,0.8,61,0.02,100000
0.98982614,0.85,61,0.02,100000
0.99999946,0.9,61,0.02,100000
0.99999946,0.95,61,0.02,100000
0.0521914,0.05,61,0.03,100000
0.114568286,0.1,61,0.03,100000
0.18939914,0.15,61,0.03,100000
0.26262337,0.2,61,0.03,100000
0.3191155,0.25,61,0.03,100000
0.41717416,0.3,61,0.03,100000
0.48663464,0.35,61,0.03,100000
0.53628594,0.4,61,0.03,100000
0.5938661,0.45,61,0.03,100000
0.68058705,0.5,61,0.03,100000
0.7193308,0.55,61,0.03,100000
0.77854717,0.6,61,0.03,100000
0.8467076,0.65,61,0.03,100000
0.89293164,0.7,61,0.03,100000
0.93298703,0.75,61,0.03,100000
0.9780842,0.8,61,0.03,100000
0.99999976,0.85,61,0.03,100000
0.99999976,0.9,61,0.03,100000
0.99999976,0.95,61,0.03,100000
0.10429073,0.05,61,0.04,100000
0.18432593,0.1,61,0.04,100000
0.25994736,0.15,61,0.04,100000
0.33416042,0.2,61,0.04,100000
0.4110193,0.25,61,0.04,100000
0.46807405,0.3,61,0.04,100000
0.52765644,0.35,61,0.04,100000
0.5945518,0.4,61,0.04,100000
0.67470086,0.45,61,0.04,100000
0.73789006,0.5,61,0.04,100000
0.79965425,0.55,61,0.04,100000
0.8592993,0.6,61,0.04,100000
0.9059418,0.65,61,0.04,100000
0.94316524,0.7,61,0.04,100000
0.96743995,0.75,61,0.04,100000
0.9881366,0.8,61,0.04,100000
0.99506056,0.85,61,0.04,100000
0.99842244,0.9,61,0.04,100000
1,0.95,61,0.04,100000
0.116958804,0.05,61,0.05,100000
0.2117994,0.1,61,0.05,100000
0.30118692,0.15,61,0.05,100000
0.3768397,0.2,61,0.05,100000
0.45386988,0.25,61,0.05,100000
0.51678425,0.3,61,0.05,100000
0.57870936,0.35,61,0.05,100000
0.63756514,0.4,61,0.05,100000
0.6902978,0.45,61,0.05,100000
0.7459291,0.5,61,0.05,100000
0.78834915,0.55,61,0.05,100000
0.83415544,0.6,61,0.05,100000
0.87832093,0.65,61,0.05,100000
0.91378456,0.7,61,0.05,100000
0.9378174,0.75,61,0.05,100000
0.96600366,0.8,61,0.05,100000
0.9867934,0.85,61,0.05,100000
0.9946512,0.9,61,0.05,100000
0.99861616,0.95,61,0.05,100000
0.037595358,0.05,62,0.01,100000
0.12883672,0.1,62,0.01,100000
0.20627692,0.15,62,0.01,100000
0.305792,0.2,62,0.01,100000
0.41909146,0.25,62,0.01,100000
0.5405587,0.3,62,0.01,100000
0.57764435,0.35,62,0.01,100000
0.6581488,0.4,62,0.01,100000
0.7188945,0.45,62,0.01,100000
0.784653,0.5,62,0.01,100000
0.8445246,0.55,62,0.01,100000
0.8806408,0.6,62,0.01,100000
0.92535883,0.65,62,0.01,100000
0.92535883,0.7,62,0.01,100000
0.94612944,0.75,62,0.01,100000
0.9597541,0.8,62,0.01,100000
0.9860346,0.85,62,0.01,100000
0.9999999,0.9,62,0.01,100000
0.9999999,0.95,62,0.01,100000
0.029053971,0.05,62,0.02,100000
0.095386945,0.1,62,0.02,100000
0.11512617,0.15,62,0.02,100000
0.1974609,0.2,62,0.02,100000
0.2936512,0.25,62,0.02,100000
0.3899298,0.3,62,0.02,100000
0.45409602,0.35,62,0.02,100000
0.5458859,0.4,62,0.02,100000
0.59603703,0.45,62,0.02,100000
0.65839434,0.5,62,0.02,100000
0.73711413,0.55,62,0.02,100000
0.79007375,0.6,62,0.02,100000
0.881815,0.65,62,0.02,100000
0.9196091,0.7,62,0.02,100000
0.95296633,0.75,62,0.02,100000
0.96365964,0.8,62,0.02,100000
0.98177606,0.85,62,0.02,100000
0.99647766,0.9,62,0.02,100000
1.0000004,0.95,62,0.02,100000
0.61963165,0.05,13,0.01,1000000
0.72370076,0.1,13,0.01,1000000
0.76905876,0.15,13,0.01,1000000
0.80156404,0.2,13,0.01,1000000
0.8274229,0.25,13,0.01,1000000
0.848139,0.3,13,0.01,1000000
0.8665083,0.35,13,0.01,1000000
0.88208514,0.4,13,0.01,1000000
0.89318466,0.45,13,0.01,1000000
0.90367675,0.5,13,0.01,1000000
0.9155835,0.55,13,0.01,1000000
0.92984,0.6,13,0.01,1000000
0.94227093,0.65,13,0.01,1000000
0.95749253,0.7,13,0.01,1000000
0.9664697,0.75,13,0.01,1000000
0.9749352,0.8,13,0.01,1000000
0.9856739,0.85,13,0.01,1000000
0.9935981,0.9,13,0.01,1000000
0.99863577,0.95,13,0.01,1000000
0.66494524,0.05,62,0.03,100000
0.78155166,0.1,62,0.03,100000
0.82967883,0.15,62,0.03,100000
0.8473489,0.2,62,0.03,100000
0.8650657,0.25,62,0.03,100000
0.8750138,0.3,62,0.03,100000
0.88501376,0.35,62,0.03,100000
0.8899838,0.4,62,0.03,100000
0.89982605,0.45,62,0.03,100000
0.9049832,0.5,62,0.03,100000
0.9126898,0.55,62,0.03,100000
0.92234755,0.6,62,0.03,100000
0.93712264,0.65,62,0.03,100000
0.9491588,0.7,62,0.03,100000
0.9615769,0.75,62,0.03,100000
0.9812444,0.8,62,0.03,100000
0.99299383,0.85,62,0.03,100000
0.9953389,0.9,62,0.03,100000
0.9999999,0.95,62,0.03,100000
0.5771488,0.05,62,0.04,100000
0.6652573,0.1,62,0.04,100000
0.71604586,0.15,62,0.04,100000
0.7375361,0.2,62,0.04,100000
0.7552793,0.25,62,0.04,100000
0.78255343,0.3,62,0.04,100000
0.8038228,0.35,62,0.04,100000
0.81555265,0.4,62,0.04,100000
0.82145345,0.45,62,0.04,100000
0.8447146,0.5,62,0.04,100000
0.8601876,0.55,62,0.04,100000
0.88502705,0.6,62,0.04,100000
0.91219413,0.65,62,0.04,100000
0.9292515,0.7,62,0.04,100000
0.95382565,0.75,62,0.04,100000
0.97281396,0.8,62,0.04,100000
0.980159,0.85,62,0.04,100000
0.9963019,0.9,62,0.04,100000
0.99811345,0.95,62,0.04,100000
0.6722001,0.05,62,0.05,100000
0.82460684,0.1,62,0.05,100000
0.8665011,0.15,62,0.05,100000
0.87875867,0.2,62,0.05,100000
0.88940656,0.25,62,0.05,100000
0.9059073,0.3,62,0.05,100000
0.9118339,0.35,62,0.05,100000
0.923622,0.4,62,0.05,100000
0.92973393,0.45,62,0.05,100000
0.9443181,0.5,62,0.05,100000
0.9533158,0.55,62,0.05,100000
0.96655387,0.6,62,0.05,100000
0.97572184,0.65,62,0.05,100000
0.98139834,0.7,62,0.05,100000
0.98870355,0.75,62,0.05,100000
0.99158335,0.8,62,0.05,100000
0.992912,0.85,62,0.05,100000
1.0000005,0.9,62,0.05,100000
1.0000005,0.95,62,0.05,100000
0,0.05,63,0.01,100000
0,0.1,63,0.01,100000
0.008274166,0.15,63,0.01,100000
0.024243867,0.2,63,0.01,100000
0.04040905,0.25,63,0.01,100000
0.08697213,0.3,63,0.01,100000
0.157703,0.35,63,0.01,100000
0.24453098,0.4,63,0.01,100000
0.33726364,0.45,63,0.01,100000
0.4515397,0.5,63,0.01,100000
0.5431593,0.55,63,0.01,100000
0.6622581,0.6,63,0.01,100000
0.75909644,0.65,63,0.01,100000
0.8543552,0.7,63,0.01,100000
0.94261175,0.75,63,0.01,100000
0.9709493,0.8,63,0.01,100000
0.9783167,0.85,63,0.01,100000
0.98569286,0.9,63,0.01,100000
1,0.95,63,0.01,100000
0,0.05,63,0.02,100000
0.049563427,0.1,63,0.02,100000
0.0939767,0.15,63,0.02,100000
0.16239403,0.2,63,0.02,100000
0.22205465,0.25,63,0.02,100000
0.26573902,0.3,63,0.02,100000
0.3288121,0.35,63,0.02,100000
0.39199048,0.4,63,0.02,100000
0.48047593,0.45,63,0.02,100000
0.57238716,0.5,63,0.02,100000
0.6644236,0.55,63,0.02,100000
0.7515077,0.6,63,0.02,100000
0.81946695,0.65,63,0.02,100000
0.87155855,0.7,63,0.02,100000
0.9166432,0.75,63,0.02,100000
0.9532767,0.8,63,0.02,100000
0.9787941,0.85,63,0.02,100000
0.98947424,0.9,63,0.02,100000
1,0.95,63,0.02,100000
0.73655736,0.05,13,0.02,1000000
0.7978477,0.1,13,0.02,1000000
0.82517767,0.15,13,0.02,1000000
0.84357715,0.2,13,0.02,1000000
0.8621827,0.25,13,0.02,1000000
0.8757841,0.3,13,0.02,1000000
0.8901317,0.35,13,0.02,1000000
0.9037402,0.4,13,0.02,1000000
0.91319454,0.45,13,0.02,1000000
0.9223252,0.5,13,0.02,1000000
0.93280005,0.55,13,0.02,1000000
0.9417932,0.6,13,0.02,1000000
0.9498832,0.65,13,0.02,1000000
0.9576519,0.7,13,0.02,1000000
0.9665491,0.75,13,0.02,1000000
0.9745265,0.8,13,0.02,1000000
0.98402894,0.85,13,0.02,1000000
0.9910424,0.9,13,0.02,1000000
0.99802226,0.95,13,0.02,1000000
0.028565604,0.05,63,0.03,100000
0.061191294,0.1,63,0.03,100000
0.11516373,0.15,63,0.03,100000
0.16392595,0.2,63,0.03,100000
0.25002345,0.25,63,0.03,100000
0.33055037,0.3,63,0.03,100000
0.4270836,0.35,63,0.03,100000
0.5017592,0.4,63,0.03,100000
0.5800575,0.45,63,0.03,100000
0.67452794,0.5,63,0.03,100000
0.7566756,0.55,63,0.03,100000
0.8277702,0.6,63,0.03,100000
0.89624274,0.65,63,0.03,100000
0.9288726,0.7,63,0.03,100000
0.94744766,0.75,63,0.03,100000
0.9612706,0.8,63,0.03,100000
0.979993,0.85,63,0.03,100000
0.98683923,0.9,63,0.03,100000
1.0000007,0.95,63,0.03,100000
0.21452132,0.05,63,0.04,100000
0.302615,0.1,63,0.04,100000
0.37568745,0.15,63,0.04,100000
0.4381824,0.2,63,0.04,100000
0.49741676,0.25,63,0.04,100000
0.53685206,0.3,63,0.04,100000
0.5780074,0.35,63,0.04,100000
0.6330696,0.4,63,0.04,100000
0.6912798,0.45,63,0.04,100000
0.7360889,0.5,63,0.04,100000
0.7969549,0.55,63,0.04,100000
0.85578007,0.6,63,0.04,100000
0.8938612,0.65,63,0.04,100000
0.93767244,0.7,63,0.04,100000
0.9504008,0.75,63,0.04,100000
0.9629728,0.8,63,0.04,100000
0.97876954,0.85,63,0.04,100000
0.98936063,0.9,63,0.04,100000
0.9983556,0.95,63,0.04,100000
0.4948495,0.05,63,0.05,100000
0.57688946,0.1,63,0.05,100000
0.6253294,0.15,63,0.05,100000
0.66587955,0.2,63,0.05,100000
0.6972888,0.25,63,0.05,100000
0.73133135,0.3,63,0.05,100000
0.76261425,0.35,63,0.05,100000
0.78485316,0.4,63,0.05,100000
0.80571264,0.45,63,0.05,100000
0.8392205,0.5,63,0.05,100000
0.8709491,0.55,63,0.05,100000
0.89832824,0.6,63,0.05,100000
0.9214085,0.65,63,0.05,100000
0.9398536,0.7,63,0.05,100000
0.95693916,0.75,63,0.05,100000
0.9665531,0.8,63,0.05,100000
0.9805452,0.85,63,0.05,100000
0.9944485,0.9,63,0.05,100000
0.9986414,0.95,63,0.05,100000
0.015703376,0.05,64,0.01,100000
0.031443037,0.1,64,0.01,100000
0.047117,0.15,64,0.01,100000
0.07006024,0.2,64,0.01,100000
0.13082245,0.25,64,0.01,100000
0.19049868,0.3,64,0.01,100000
0.27998838,0.35,64,0.01,100000
0.36854008,0.4,64,0.01,100000
0.46374846,0.45,64,0.01,100000
0.550314,0.5,64,0.01,100000
0.6223527,0.55,64,0.01,100000
0.6709884,0.6,64,0.01,100000
0.7196077,0.65,64,0.01,100000
0.79160976,0.7,64,0.01,100000
0.8558772,0.75,64,0.01,100000
0.92571086,0.8,64,0.01,100000
0.9598571,0.85,64,0.01,100000
0.9795697,0.9,64,0.01,100000
0.9935534,0.95,64,0.01,100000
0.028597321,0.05,64,0.02,100000
0.08488547,0.1,64,0.02,100000
0.12534383,0.15,64,0.02,100000
0.18885855,0.2,64,0.02,100000
0.24023972,0.25,64,0.02,100000
0.2826219,0.3,64,0.02,100000
0.33713502,0.35,64,0.02,100000
0.430465,0.4,64,0.02,100000
0.50548077,0.45,64,0.02,100000
0.59735173,0.5,64,0.02,100000
0.6539944,0.55,64,0.02,100000
0.7184909,0.6,64,0.02,100000
0.7972242,0.65,64,0.02,100000
0.8608466,0.7,64,0.02,100000
0.92264897,0.75,64,0.02,100000
0.96007043,0.8,64,0.02,100000
0.9891109,0.85,64,0.02,100000
1.0000006,0.9,64,0.02,100000
1.0000006,0.95,64,0.02,100000
0.078294136,0.05,64,0.03,100000
0.13796772,0.1,64,0.03,100000
0.21121177,0.15,64,0.03,100000
0.27384046,0.2,64,0.03,100000
0.35464594,0.25,64,0.03,100000
0.40799198,0.3,64,0.03,100000
0.46298325,0.35,64,0.03,100000
0.5419889,0.4,64,0.03,100000
0.5917297,0.45,64,0.03,100000
0.6639493,0.5,64,0.03,100000
0.7574685,0.55,64,0.03,100000
0.80758333,0.6,64,0.03,100000
0.8532138,0.65,64,0.03,100000
0.8934144,0.7,64,0.03,100000
0.9286135,0.75,64,0.03,100000
0.96110916,0.8,64,0.03,100000
0.9802529,0.85,64,0.03,100000
0.9975377,0.9,64,0.03,100000
0.9975377,0.95,64,0.03,100000
0.112573646,0.05,64,0.04,100000
0.19746357,0.1,64,0.04,100000
0.25483778,0.15,64,0.04,100000
0.3305341,0.2,64,0.04,100000
0.39751697,0.25,64,0.04,100000
0.45534682,0.3,64,0.04,100000
0.51457053,0.35,64,0.04,100000
0.56612015,0.4,64,0.04,100000
0.63382953,0.45,64,0.04,100000
0.6959748,0.5,64,0.04,100000
0.7464705,0.55,64,0.04,100000
0.79806775,0.6,64,0.04,100000
0.8440164,0.65,64,0.04,100000
0.88895303,0.7,64,0.04,100000
0.9244509,0.75,64,0.04,100000
0.9540897,0.8,64,0.04,100000
0.9804811,0.85,64,0.04,100000
0.99273264,0.9,64,0.04,100000
0.99999934,0.95,64,0.04,100000
0.5986094,0.05,64,0.05,100000
0.7076363,0.1,64,0.05,100000
0.7318002,0.15,64,0.05,100000
0.7512649,0.2,64,0.05,100000
0.77349854,0.25,64,0.05,100000
0.8017815,0.3,64,0.05,100000
0.8224399,0.35,64,0.05,100000
0.84178483,0.4,64,0.05,100000
0.85786426,0.45,64,0.05,100000
0.8722241,0.5,64,0.05,100000
0.89391357,0.55,64,0.05,100000
0.91578406,0.6,64,0.05,100000
0.93604577,0.65,64,0.05,100000
0.94880587,0.7,64,0.05,100000
0.96309924,0.75,64,0.05,100000
0.98011315,0.8,64,0.05,100000
0.99144846,0.85,64,0.05,100000
0.99851185,0.9,64,0.05,100000
0.9999998,0.95,64,0.05,100000
0.03063811,0.05,65,0.01,100000
0.056071427,0.1,65,0.01,100000
0.10665294,0.15,65,0.01,100000
0.140169,0.2,65,0.01,100000
0.17303675,0.25,65,0.01,100000
0.20650928,0.3,65,0.01,100000
0.26328924,0.35,65,0.01,100000
0.33646008,0.4,65,0.01,100000
0.4254461,0.45,65,0.01,100000
0.52874213,0.5,65,0.01,100000
0.58376807,0.55,65,0.01,100000
0.66973186,0.6,65,0.01,100000
0.758897,0.65,65,0.01,100000
0.8035551,0.7,65,0.01,100000
0.88714814,0.75,65,0.01,100000
0.93253696,0.8,65,0.01,100000
0.97068346,0.85,65,0.01,100000
0.9923469,0.9,65,0.01,100000
0.9999999,0.95,65,0.01,100000
0.09044746,0.05,14,0.01,1000000
0.17240278,0.1,14,0.01,1000000
0.26225665,0.15,14,0.01,1000000
0.33376765,0.2,14,0.01,1000000
0.40324092,0.25,14,0.01,1000000
0.47372255,0.3,14,0.01,1000000
0.5432059,0.35,14,0.01,1000000
0.60943997,0.4,14,0.01,1000000
0.66123366,0.45,14,0.01,1000000
0.7182131,0.5,14,0.01,1000000
0.7692853,0.55,14,0.01,1000000
0.810234,0.6,14,0.01,1000000
0.85330373,0.65,14,0.01,1000000
0.89295876,0.7,14,0.01,1000000
0.92855936,0.75,14,0.01,1000000
0.9560478,0.8,14,0.01,1000000
0.9801852,0.85,14,0.01,1000000
0.9919644,0.9,14,0.01,1000000
0.999519,0.95,14,0.01,1000000
0.026769442,0.05,65,0.02,100000
0.068437956,0.1,65,0.02,100000
0.10256405,0.15,65,0.02,100000
0.14896384,0.2,65,0.02,100000
0.20216845,0.25,65,0.02,100000
0.24433981,0.3,65,0.02,100000
0.28890005,0.35,65,0.02,100000
0.35285252,0.4,65,0.02,100000
0.45273662,0.45,65,0.02,100000
0.52211654,0.5,65,0.02,100000
0.6055776,0.55,65,0.02,100000
0.69607747,0.6,65,0.02,100000
0.7861114,0.65,65,0.02,100000
0.85229236,0.7,65,0.02,100000
0.8913784,0.75,65,0.02,100000
0.9305512,0.8,65,0.02,100000
0.9727655,0.85,65,0.02,100000
0.9796619,0.9,65,0.02,100000
1.0000005,0.95,65,0.02,100000
0.087018,0.05,65,0.03,100000
0.16129369,0.1,65,0.03,100000
0.24498041,0.15,65,0.03,100000
0.33202383,0.2,65,0.03,100000
0.43203124,0.25,65,0.03,100000
0.49328893,0.3,65,0.03,100000
0.5415287,0.35,65,0.03,100000
0.6070548,0.4,65,0.03,100000
0.6570028,0.45,65,0.03,100000
0.70708257,0.5,65,0.03,100000
0.76122683,0.55,65,0.03,100000
0.8102308,0.6,65,0.03,100000
0.85160935,0.65,65,0.03,100000
0.8852517,0.7,65,0.03,100000
0.9145731,0.75,65,0.03,100000
0.9527834,0.8,65,0.03,100000
0.9835463,0.85,65,0.03,100000
0.99303395,0.9,65,0.03,100000
1.0000002,0.95,65,0.03,100000
0.16054626,0.05,65,0.04,100000
0.28405258,0.1,65,0.04,100000
0.35791248,0.15,65,0.04,100000
0.42331836,0.2,65,0.04,100000
0.47580722,0.25,65,0.04,100000
0.53131974,0.3,65,0.04,100000
0.58446187,0.35,65,0.04,100000
0.6622444,0.4,65,0.04,100000
0.7204379,0.45,65,0.04,100000
0.76913846,0.5,65,0.04,100000
0.82673496,0.55,65,0.04,100000
0.8636509,0.6,65,0.04,100000
0.89688134,0.65,65,0.04,100000
0.9298872,0.7,65,0.04,100000
0.9589274,0.75,65,0.04,100000
0.9770898,0.8,65,0.04,100000
0.9876475,0.85,65,0.04,100000
0.9964395,0.9,65,0.04,100000
1.0000002,0.95,65,0.04,100000
0.4183794,0.05,65,0.05,100000
0.54742604,0.1,65,0.05,100000
0.60703784,0.15,65,0.05,100000
0.63823944,0.2,65,0.05,100000
0.6707091,0.25,65,0.05,100000
0.70598423,0.3,65,0.05,100000
0.7484651,0.35,65,0.05,100000
0.78215075,0.4,65,0.05,100000
0.80376863,0.45,65,0.05,100000
0.83415276,0.5,65,0.05,100000
0.8631808,0.55,65,0.05,100000
0.889904,0.6,65,0.05,100000
0.90697247,0.65,65,0.05,100000
0.932753,0.7,65,0.05,100000
0.95114,0.75,65,0.05,100000
0.97063947,0.8,65,0.05,100000
0.98343575,0.85,65,0.05,100000
0.99597335,0.9,65,0.05,100000
0.99859244,0.95,65,0.05,100000
0,0.05,66,0.01,100000
0.025092939,0.1,66,0.01,100000
0.049375366,0.15,66,0.01,100000
0.07326994,0.2,66,0.01,100000
0.14629999,0.25,66,0.01,100000
0.22728996,0.3,66,0.01,100000
0.28232083,0.35,66,0.01,100000
0.37670165,0.4,66,0.01,100000
0.4468729,0.45,66,0.01,100000
0.52345115,0.5,66,0.01,100000
0.5993686,0.55,66,0.01,100000
0.69593906,0.6,66,0.01,100000
0.7952885,0.65,66,0.01,100000
0.8634765,0.7,66,0.01,100000
0.9235551,0.75,66,0.01,100000
0.95532584,0.8,66,0.01,100000
0.97819906,0.85,66,0.01,100000
0.9857336,0.9,66,0.01,100000
0.992596,0.95,66,0.01,100000
0.6342375,0.05,14,0.02,1000000
0.6818459,0.1,14,0.02,1000000
0.7184838,0.15,14,0.02,1000000
0.7455287,0.2,14,0.02,1000000
0.77488434,0.25,14,0.02,1000000
0.8014775,0.3,14,0.02,1000000
0.8252982,0.35,14,0.02,1000000
0.8477137,0.4,14,0.02,1000000
0.87013894,0.45,14,0.02,1000000
0.8893108,0.5,14,0.02,1000000
0.90821904,0.55,14,0.02,1000000
0.9275623,0.6,14,0.02,1000000
0.9425885,0.65,14,0.02,1000000
0.9601458,0.7,14,0.02,1000000
0.9733937,0.75,14,0.02,1000000
0.983309,0.8,14,0.02,1000000
0.9887091,0.85,14,0.02,1000000
0.99569994,0.9,14,0.02,1000000
0.99894965,0.95,14,0.02,1000000
0.0043439083,0.05,66,0.02,100000
0.038077395,0.1,66,0.02,100000
0.07608362,0.15,66,0.02,100000
0.14137575,0.2,66,0.02,100000
0.20681322,0.25,66,0.02,100000
0.31841397,0.3,66,0.02,100000
0.4148738,0.35,66,0.02,100000
0.5345528,0.4,66,0.02,100000
0.61947984,0.45,66,0.02,100000
0.69002056,0.5,66,0.02,100000
0.76878536,0.55,66,0.02,100000
0.8231536,0.6,66,0.02,100000
0.8619191,0.65,66,0.02,100000
0.9111271,0.7,66,0.02,100000
0.946157,0.75,66,0.02,100000
0.96941704,0.8,66,0.02,100000
0.981026,0.85,66,0.02,100000
0.9964987,0.9,66,0.02,100000
1.0000001,0.95,66,0.02,100000
0.055327795,0.05,66,0.03,100000
0.11203763,0.1,66,0.03,100000
0.17093587,0.15,66,0.03,100000
0.22925463,0.2,66,0.03,100000
0.32417265,0.25,66,0.03,100000
0.41566133,0.3,66,0.03,100000
0.48322737,0.35,66,0.03,100000
0.57130724,0.4,66,0.03,100000
0.6176577,0.45,66,0.03,100000
0.6860036,0.5,66,0.03,100000
0.7552061,0.55,66,0.03,100000
0.8003167,0.6,66,0.03,100000
0.8483914,0.65,66,0.03,100000
0.885739,0.7,66,0.03,100000
0.9258806,0.75,66,0.03,100000
0.9630883,0.8,66,0.03,100000
0.98541486,0.85,66,0.03,100000
0.9928454,0.9,66,0.03,100000
1.0000001,0.95,66,0.03,100000
0.27087674,0.05,66,0.04,100000
0.36725792,0.1,66,0.04,100000
0.4497545,0.15,66,0.04,100000
0.53698057,0.2,66,0.04,100000
0.60838467,0.25,66,0.04,100000
0.66927016,0.3,66,0.04,100000
0.72226864,0.35,66,0.04,100000
0.7674022,0.4,66,0.04,100000
0.8134324,0.45,66,0.04,100000
0.8417635,0.5,66,0.04,100000
0.870737,0.55,66,0.04,100000
0.9034771,0.6,66,0.04,100000
0.9167082,0.65,66,0.04,100000
0.9474027,0.7,66,0.04,100000
0.96629065,0.75,66,0.04,100000
0.9833721,0.8,66,0.04,100000
0.9927052,0.85,66,0.04,100000
0.9964243,0.9,66,0.04,100000
0.9999999,0.95,66,0.04,100000
0.5243756,0.05,66,0.05,100000
0.6374629,0.1,66,0.05,100000
0.693631,0.15,66,0.05,100000
0.7416887,0.2,66,0.05,100000
0.774568,0.25,66,0.05,100000
0.80563265,0.3,66,0.05,100000
0.8427959,0.35,66,0.05,100000
0.85905,0.4,66,0.05,100000
0.883014,0.45,66,0.05,100000
0.8977232,0.5,66,0.05,100000
0.9065483,0.55,66,0.05,100000
0.92284137,0.6,66,0.05,100000
0.93294084,0.65,66,0.05,100000
0.9433886,0.7,66,0.05,100000
0.96077573,0.75,66,0.05,100000
0.9694983,0.8,66,0.05,100000
0.9869983,0.85,66,0.05,100000
0.9970651,0.9,66,0.05,100000
0.9985587,0.95,66,0.05,100000
0.008012429,0.05,67,0.01,100000
0.032190617,0.1,67,0.01,100000
0.040552396,0.15,67,0.01,100000
0.05657845,0.2,67,0.01,100000
0.081389755,0.25,67,0.01,100000
0.08939545,0.3,67,0.01,100000
0.13841541,0.35,67,0.01,100000
0.19460712,0.4,67,0.01,100000
0.28044835,0.45,67,0.01,100000
0.42914873,0.5,67,0.01,100000
0.529468,0.55,67,0.01,100000
0.61604756,0.6,67,0.01,100000
0.78815544,0.65,67,0.01,100000
0.8791875,0.7,67,0.01,100000
0.9246929,0.75,67,0.01,100000
0.9632339,0.8,67,0.01,100000
0.9788445,0.85,67,0.01,100000
0.99999976,0.9,67,0.01,100000
0.99999976,0.95,67,0.01,100000
0.008444266,0.05,67,0.02,100000
0.035534196,0.1,67,0.02,100000
0.048164938,0.15,67,0.02,100000
0.08360986,0.2,67,0.02,100000
0.122109845,0.25,67,0.02,100000
0.18668221,0.3,67,0.02,100000
0.30219907,0.35,67,0.02,100000
0.36116785,0.4,67,0.02,100000
0.47353008,0.45,67,0.02,100000
0.5686185,0.5,67,0.02,100000
0.6994078,0.55,67,0.02,100000
0.7654553,0.6,67,0.02,100000
0.8305225,0.65,67,0.02,100000
0.89079505,0.7,67,0.02,100000
0.9268779,0.75,67,0.02,100000
0.96241206,0.8,67,0.02,100000
0.98588914,0.85,67,0.02,100000
0.9896366,0.9,67,0.02,100000
0.99664754,0.95,67,0.02,100000
0.035060704,0.05,67,0.03,100000
0.07796435,0.1,67,0.03,100000
0.14649548,0.15,67,0.03,100000
0.19343872,0.2,67,0.03,100000
0.25597972,0.25,67,0.03,100000
0.32833114,0.3,67,0.03,100000
0.4101823,0.35,67,0.03,100000
0.4908002,0.4,67,0.03,100000
0.58926487,0.45,67,0.03,100000
0.68935126,0.5,67,0.03,100000
0.763146,0.55,67,0.03,100000
0.8099893,0.6,67,0.03,100000
0.8612305,0.65,67,0.03,100000
0.89978546,0.7,67,0.03,100000
0.9432397,0.75,67,0.03,100000
0.97190475,0.8,67,0.03,100000
0.99274296,0.85,67,0.03,100000
0.9999999,0.9,67,0.03,100000
0.9999999,0.95,67,0.03,100000
0.08324519,0.05,67,0.04,100000
0.13465409,0.1,67,0.04,100000
0.17653288,0.15,67,0.04,100000
0.25720918,0.2,67,0.04,100000
0.3244079,0.25,67,0.04,100000
0.38616952,0.3,67,0.04,100000
0.47650072,0.35,67,0.04,100000
0.54029006,0.4,67,0.04,100000
0.6252552,0.45,67,0.04,100000
0.68232,0.5,67,0.04,100000
0.75742644,0.55,67,0.04,100000
0.8319694,0.6,67,0.04,100000
0.8910555,0.65,67,0.04,100000
0.93522537,0.7,67,0.04,100000
0.9566868,0.75,67,0.04,100000
0.9863991,0.8,67,0.04,100000
0.9949964,0.85,67,0.04,100000
0.99836844,0.9,67,0.04,100000
1.0000001,0.95,67,0.04,100000
0.03274655,0.05,15,0.01,1000000
0.07623582,0.1,15,0.01,1000000
0.123206675,0.15,15,0.01,1000000
0.18481758,0.2,15,0.01,1000000
0.2531805,0.25,15,0.01,1000000
0.32474658,0.3,15,0.01,1000000
0.39796248,0.35,15,0.01,1000000
0.4675227,0.4,15,0.01,1000000
0.5554043,0.45,15,0.01,1000000
0.6282956,0.5,15,0.01,1000000
0.69567966,0.55,15,0.01,1000000
0.76363647,0.6,15,0.01,1000000
0.8215741,0.65,15,0.01,1000000
0.8662957,0.7,15,0.01,1000000
0.9138773,0.75,15,0.01,1000000
0.94505084,0.8,15,0.01,1000000
0.9717296,0.85,15,0.01,1000000
0.9903051,0.9,15,0.01,1000000
0.995968,0.95,15,0.01,1000000
0.44325924,0.05,67,0.05,100000
0.527516,0.1,67,0.05,100000
0.5825223,0.15,67,0.05,100000
0.61598635,0.2,67,0.05,100000
0.660638,0.25,67,0.05,100000
0.7122291,0.3,67,0.05,100000
0.74661034,0.35,67,0.05,100000
0.7898919,0.4,67,0.05,100000
0.8286653,0.45,67,0.05,100000
0.85338104,0.5,67,0.05,100000
0.89308727,0.55,67,0.05,100000
0.9192131,0.6,67,0.05,100000
0.94644153,0.65,67,0.05,100000
0.96304095,0.7,67,0.05,100000
0.97945654,0.75,67,0.05,100000
0.99121135,0.8,67,0.05,100000
0.9957439,0.85,67,0.05,100000
0.9985983,0.9,67,0.05,100000
0.9999997,0.95,67,0.05,100000
0.047863968,0.05,68,0.01,100000
0.097603254,0.1,68,0.01,100000
0.16265458,0.15,68,0.01,100000
0.21128762,0.2,68,0.01,100000
0.3106401,0.25,68,0.01,100000
0.39212474,0.3,68,0.01,100000
0.4170443,0.35,68,0.01,100000
0.49892405,0.4,68,0.01,100000
0.5575398,0.45,68,0.01,100000
0.6073878,0.5,68,0.01,100000
0.6806022,0.55,68,0.01,100000
0.73578036,0.6,68,0.01,100000
0.78384733,0.65,68,0.01,100000
0.85751325,0.7,68,0.01,100000
0.9218995,0.75,68,0.01,100000
0.9542581,0.8,68,0.01,100000
0.9699248,0.85,68,0.01,100000
0.97727907,0.9,68,0.01,100000
1.0000001,0.95,68,0.01,100000
0.038891546,0.05,68,0.02,100000
0.108681925,0.1,68,0.02,100000
0.1948231,0.15,68,0.02,100000
0.25959235,0.2,68,0.02,100000
0.34420592,0.25,68,0.02,100000
0.40695298,0.3,68,0.02,100000
0.4774339,0.35,68,0.02,100000
0.56278795,0.4,68,0.02,100000
0.6055739,0.45,68,0.02,100000
0.65151745,0.5,68,0.02,100000
0.7098988,0.55,68,0.02,100000
0.7735867,0.6,68,0.02,100000
0.80486834,0.65,68,0.02,100000
0.83967704,0.7,68,0.02,100000
0.87800306,0.75,68,0.02,100000
0.9340878,0.8,68,0.02,100000
0.96730745,0.85,68,0.02,100000
0.98903865,0.9,68,0.02,100000
1,0.95,68,0.02,100000
0.22696896,0.05,68,0.03,100000
0.4381085,0.1,68,0.03,100000
0.5438388,0.15,68,0.03,100000
0.6101829,0.2,68,0.03,100000
0.6799557,0.25,68,0.03,100000
0.7253887,0.3,68,0.03,100000
0.7761832,0.35,68,0.03,100000
0.81387174,0.4,68,0.03,100000
0.85258126,0.45,68,0.03,100000
0.88374865,0.5,68,0.03,100000
0.9050757,0.55,68,0.03,100000
0.9307492,0.6,68,0.03,100000
0.94255006,0.65,68,0.03,100000
0.9542151,0.7,68,0.03,100000
0.9703764,0.75,68,0.03,100000
0.9795884,0.8,68,0.03,100000
0.98435545,0.85,68,0.03,100000
0.9936329,0.9,68,0.03,100000
1.0000001,0.95,68,0.03,100000
0.44922766,0.05,68,0.04,100000
0.60208654,0.1,68,0.04,100000
0.68633837,0.15,68,0.04,100000
0.72302204,0.2,68,0.04,100000
0.75922066,0.25,68,0.04,100000
0.78981274,0.3,68,0.04,100000
0.81322384,0.35,68,0.04,100000
0.83713037,0.4,68,0.04,100000
0.8552261,0.45,68,0.04,100000
0.88031805,0.5,68,0.04,100000
0.89800346,0.55,68,0.04,100000
0.9178028,0.6,68,0.04,100000
0.9352619,0.65,68,0.04,100000
0.9441637,0.7,68,0.04,100000
0.95640916,0.75,68,0.04,100000
0.97593063,0.8,68,0.04,100000
0.98978925,0.85,68,0.04,100000
0.99470216,0.9,68,0.04,100000
0.9982497,0.95,68,0.04,100000
0.5763472,0.05,15,0.02,1000000
0.6735093,0.1,15,0.02,1000000
0.7263608,0.15,15,0.02,1000000
0.77090704,0.2,15,0.02,1000000
0.8042857,0.25,15,0.02,1000000
0.8306785,0.3,15,0.02,1000000
0.8512354,0.35,15,0.02,1000000
0.8682045,0.4,15,0.02,1000000
0.8808306,0.45,15,0.02,1000000
0.8997495,0.5,15,0.02,1000000
0.9124196,0.55,15,0.02,1000000
0.9246001,0.6,15,0.02,1000000
0.93931955,0.65,15,0.02,1000000
0.95169246,0.7,15,0.02,1000000
0.96240115,0.75,15,0.02,1000000
0.9726616,0.8,15,0.02,1000000
0.9820175,0.85,15,0.02,1000000
0.9931089,0.9,15,0.02,1000000
0.99908763,0.95,15,0.02,1000000
0.5848926,0.05,68,0.05,100000
0.7392373,0.1,68,0.05,100000
0.80593127,0.15,68,0.05,100000
0.83831465,0.2,68,0.05,100000
0.8675664,0.25,68,0.05,100000
0.87978023,0.3,68,0.05,100000
0.89836836,0.35,68,0.05,100000
0.91511637,0.4,68,0.05,100000
0.92728215,0.45,68,0.05,100000
0.9469657,0.5,68,0.05,100000
0.9578099,0.55,68,0.05,100000
0.96837866,0.6,68,0.05,100000
0.97598743,0.65,68,0.05,100000
0.9806061,0.7,68,0.05,100000
0.9836538,0.75,68,0.05,100000
0.986693,0.8,68,0.05,100000
0.99278283,0.85,68,0.05,100000
0.99870265,0.9,68,0.05,100000
0.99870265,0.95,68,0.05,100000
0.015687592,0.05,69,0.01,100000
0.06994986,0.1,69,0.01,100000
0.10953132,0.15,69,0.01,100000
0.14044483,0.2,69,0.01,100000
0.2009502,0.25,69,0.01,100000
0.26870707,0.3,69,0.01,100000
0.32876363,0.35,69,0.01,100000
0.43446857,0.4,69,0.01,100000
0.51633894,0.45,69,0.01,100000
0.5677515,0.5,69,0.01,100000
0.64101744,0.55,69,0.01,100000
0.7427282,0.6,69,0.01,100000
0.8301655,0.65,69,0.01,100000
0.8517198,0.7,69,0.01,100000
0.88688576,0.75,69,0.01,100000
0.93698364,0.8,69,0.01,100000
0.9723026,0.85,69,0.01,100000
0.98629904,0.9,69,0.01,100000
0.99999976,0.95,69,0.01,100000
0.00837448,0.05,69,0.02,100000
0.062747635,0.1,69,0.02,100000
0.09957379,0.15,69,0.02,100000
0.15242949,0.2,69,0.02,100000
0.20166601,0.25,69,0.02,100000
0.3020733,0.3,69,0.02,100000
0.38611385,0.35,69,0.02,100000
0.43724972,0.4,69,0.02,100000
0.51927763,0.45,69,0.02,100000
0.62784857,0.5,69,0.02,100000
0.69409037,0.55,69,0.02,100000
0.75174725,0.6,69,0.02,100000
0.79825616,0.65,69,0.02,100000
0.8483671,0.7,69,0.02,100000
0.878872,0.75,69,0.02,100000
0.91986746,0.8,69,0.02,100000
0.9657702,0.85,69,0.02,100000
0.98910195,0.9,69,0.02,100000
0.99999976,0.95,69,0.02,100000
0.01612222,0.05,69,0.03,100000
0.07167905,0.1,69,0.03,100000
0.1309807,0.15,69,0.03,100000
0.19276865,0.2,69,0.03,100000
0.27597287,0.25,69,0.03,100000
0.34858528,0.3,69,0.03,100000
0.44076625,0.35,69,0.03,100000
0.50485724,0.4,69,0.03,100000
0.56870407,0.45,69,0.03,100000
0.6418282,0.5,69,0.03,100000
0.70550066,0.55,69,0.03,100000
0.7929369,0.6,69,0.03,100000
0.84671533,0.65,69,0.03,100000
0.8868367,0.7,69,0.03,100000
0.924321,0.75,69,0.03,100000
0.9550479,0.8,69,0.03,100000
0.97656244,0.85,69,0.03,100000
0.99770355,0.9,69,0.03,100000
0.99999976,0.95,69,0.03,100000
0.45045796,0.05,69,0.04,100000
0.5455765,0.1,69,0.04,100000
0.61953896,0.15,69,0.04,100000
0.68188727,0.2,69,0.04,100000
0.74341536,0.25,69,0.04,100000
0.7734245,0.3,69,0.04,100000
0.8052747,0.35,69,0.04,100000
0.82538927,0.4,69,0.04,100000
0.847622,0.45,69,0.04,100000
0.8604811,0.5,69,0.04,100000
0.8843721,0.55,69,0.04,100000
0.90266293,0.6,69,0.04,100000
0.92079043,0.65,69,0.04,100000
0.94430614,0.7,69,0.04,100000
0.9642442,0.75,69,0.04,100000
0.98229265,0.8,69,0.04,100000
0.98951524,0.85,69,0.04,100000
0.9948389,0.9,69,0.04,100000
0.9983356,0.95,69,0.04,100000
0.5368605,0.05,69,0.05,100000
0.64167887,0.1,69,0.05,100000
0.68500876,0.15,69,0.05,100000
0.7228908,0.2,69,0.05,100000
0.7586135,0.25,69,0.05,100000
0.7823086,0.3,69,0.05,100000
0.807317,0.35,69,0.05,100000
0.82335275,0.4,69,0.05,100000
0.8395307,0.45,69,0.05,100000
0.849733,0.5,69,0.05,100000
0.86667436,0.55,69,0.05,100000
0.88992923,0.6,69,0.05,100000
0.9013528,0.65,69,0.05,100000
0.9200599,0.7,69,0.05,100000
0.9357996,0.75,69,0.05,100000
0.9400601,0.8,69,0.05,100000
0.96593314,0.85,69,0.05,100000
0.97882485,0.9,69,0.05,100000
0.9915719,0.95,69,0.05,100000
0.0077340333,0.05,70,0.01,100000
0.015139523,0.1,70,0.01,100000
0.04552347,0.15,70,0.01,100000
0.07511725,0.2,70,0.01,100000
0.14897448,0.25,70,0.01,100000
0.22229756,0.3,70,0.01,100000
0.28148183,0.35,70,0.01,100000
0.32439145,0.4,70,0.01,100000
0.37354922,0.45,70,0.01,100000
0.48762172,0.5,70,0.01,100000
0.56539136,0.55,70,0.01,100000
0.64303946,0.6,70,0.01,100000
0.7407386,0.65,70,0.01,100000
0.8375707,0.7,70,0.01,100000
0.8719485,0.75,70,0.01,100000
0.9128145,0.8,70,0.01,100000
0.95875406,0.85,70,0.01,100000
0.9862707,0.9,70,0.01,100000
1.0000001,0.95,70,0.01,100000
0.026606271,0.05,70,0.02,100000
0.052592147,0.1,70,0.02,100000
0.09632371,0.15,70,0.02,100000
0.1252356,0.2,70,0.02,100000
0.16233043,0.25,70,0.02,100000
0.23351435,0.3,70,0.02,100000
0.30692106,0.35,70,0.02,100000
0.38812584,0.4,70,0.02,100000
0.5069384,0.45,70,0.02,100000
0.62258554,0.5,70,0.02,100000
0.71927214,0.55,70,0.02,100000
0.8119698,0.6,70,0.02,100000
0.8626583,0.65,70,0.02,100000
0.9031887,0.7,70,0.02,100000
0.9336936,0.75,70,0.02,100000
0.96710366,0.8,70,0.02,100000
0.9897572,0.85,70,0.02,100000
0.9965547,0.9,70,0.02,100000
1.0000004,0.95,70,0.02,100000
0.0051790643,0.05,16,0.01,1000000
0.030855037,0.1,16,0.01,1000000
0.07267872,0.15,16,0.01,1000000
0.13607001,0.2,16,0.01,1000000
0.22266558,0.25,16,0.01,1000000
0.30812228,0.3,16,0.01,1000000
0.40187788,0.35,16,0.01,1000000
0.49103436,0.4,16,0.01,1000000
0.571413,0.45,16,0.01,1000000
0.6438399,0.5,16,0.01,1000000
0.72254324,0.55,16,0.01,1000000
0.7812403,0.6,16,0.01,1000000
0.8333277,0.65,16,0.01,1000000
0.8779635,0.7,16,0.01,1000000
0.92196393,0.75,16,0.01,1000000
0.95082515,0.8,16,0.01,1000000
0.9745727,0.85,16,0.01,1000000
0.9892678,0.9,16,0.01,1000000
0.99512935,0.95,16,0.01,1000000
0.05873359,0.05,70,0.03,100000
0.09748936,0.1,70,0.03,100000
0.15894349,0.15,70,0.03,100000
0.18994942,0.2,70,0.03,100000
0.24696699,0.25,70,0.03,100000
0.31871426,0.3,70,0.03,100000
0.3890779,0.35,70,0.03,100000
0.4593984,0.4,70,0.03,100000
0.5292029,0.45,70,0.03,100000
0.6124147,0.5,70,0.03,100000
0.6860282,0.55,70,0.03,100000
0.7706117,0.6,70,0.03,100000
0.8295838,0.65,70,0.03,100000
0.88978976,0.7,70,0.03,100000
0.92959315,0.75,70,0.03,100000
0.9585116,0.8,70,0.03,100000
0.98453796,0.85,70,0.03,100000
0.99125695,0.9,70,0.03,100000
1.0000004,0.95,70,0.03,100000
0.2672397,0.05,70,0.04,100000
0.39570788,0.1,70,0.04,100000
0.47468993,0.15,70,0.04,100000
0.5362834,0.2,70,0.04,100000
0.6110882,0.25,70,0.04,100000
0.6615351,0.3,70,0.04,100000
0.7059807,0.35,70,0.04,100000
0.7485119,0.4,70,0.04,100000
0.7810518,0.45,70,0.04,100000
0.82498246,0.5,70,0.04,100000
0.8521308,0.55,70,0.04,100000
0.8839397,0.6,70,0.04,100000
0.9107798,0.65,70,0.04,100000
0.9340325,0.7,70,0.04,100000
0.9553253,0.75,70,0.04,100000
0.9666839,0.8,70,0.04,100000
0.97813624,0.85,70,0.04,100000
0.9925603,0.9,70,0.04,100000
0.9941568,0.95,70,0.04,100000
0.33720583,0.05,70,0.05,100000
0.43569213,0.1,70,0.05,100000
0.5264025,0.15,70,0.05,100000
0.59575176,0.2,70,0.05,100000
0.6450001,0.25,70,0.05,100000
0.69644076,0.3,70,0.05,100000
0.73438674,0.35,70,0.05,100000
0.76624626,0.4,70,0.05,100000
0.8137523,0.45,70,0.05,100000
0.84602475,0.5,70,0.05,100000
0.8751139,0.55,70,0.05,100000
0.9133374,0.6,70,0.05,100000
0.9433642,0.65,70,0.05,100000
0.96115863,0.7,70,0.05,100000
0.9788637,0.75,70,0.05,100000
0.9870592,0.8,70,0.05,100000
0.9950179,0.85,70,0.05,100000
0.9976056,0.9,70,0.05,100000
1,0.95,70,0.05,100000
0,0.05,71,0.01,100000
0,0.1,71,0.01,100000
0,0.15,71,0.01,100000
0.028225103,0.2,71,0.01,100000
0.076888934,0.25,71,0.01,100000
0.1311177,0.3,71,0.01,100000
0.2547103,0.35,71,0.01,100000
0.37082654,0.4,71,0.01,100000
0.47203732,0.45,71,0.01,100000
0.58657897,0.5,71,0.01,100000
0.6928553,0.55,71,0.01,100000
0.7443161,0.6,71,0.01,100000
0.8017146,0.65,71,0.01,100000
0.8544433,0.7,71,0.01,100000
0.91279477,0.75,71,0.01,100000
0.96376854,0.8,71,0.01,100000
0.9824152,0.85,71,0.01,100000
0.9999998,0.9,71,0.01,100000
0.9999998,0.95,71,0.01,100000
0,0.05,71,0.02,100000
0,0.1,71,0.02,100000
0.0073393225,0.15,71,0.02,100000
0.04232233,0.2,71,0.02,100000
0.08628235,0.25,71,0.02,100000
0.16026719,0.3,71,0.02,100000
0.26478913,0.35,71,0.02,100000
0.3919569,0.4,71,0.02,100000
0.47960955,0.45,71,0.02,100000
0.5693669,0.5,71,0.02,100000
0.66653657,0.55,71,0.02,100000
0.741319,0.6,71,0.02,100000
0.8264668,0.65,71,0.02,100000
0.8852683,0.7,71,0.02,100000
0.9284224,0.75,71,0.02,100000
0.9758039,0.8,71,0.02,100000
0.9865916,0.85,71,0.02,100000
0.9934877,0.9,71,0.02,100000
0.99706644,0.95,71,0.02,100000
0.62601453,0.05,16,0.02,1000000
0.7628595,0.1,16,0.02,1000000
0.8185963,0.15,16,0.02,1000000
0.8485886,0.2,16,0.02,1000000
0.87288845,0.25,16,0.02,1000000
0.89734626,0.3,16,0.02,1000000
0.9148429,0.35,16,0.02,1000000
0.9293103,0.4,16,0.02,1000000
0.9375697,0.45,16,0.02,1000000
0.9488744,0.5,16,0.02,1000000
0.95868737,0.55,16,0.02,1000000
0.9673391,0.6,16,0.02,1000000
0.97574335,0.65,16,0.02,1000000
0.9814667,0.7,16,0.02,1000000
0.98694193,0.75,16,0.02,1000000
0.9913001,0.8,16,0.02,1000000
0.9945528,0.85,16,0.02,1000000
0.9975197,0.9,16,0.02,1000000
0.99883646,0.95,16,0.02,1000000
0.0025976957,0.05,71,0.03,100000
0.017937962,0.1,71,0.03,100000
0.051569052,0.15,71,0.03,100000
0.11730128,0.2,71,0.03,100000
0.17856477,0.25,71,0.03,100000
0.25622416,0.3,71,0.03,100000
0.36388797,0.35,71,0.03,100000
0.463905,0.4,71,0.03,100000
0.5574531,0.45,71,0.03,100000
0.63901514,0.5,71,0.03,100000
0.7155976,0.55,71,0.03,100000
0.78900474,0.6,71,0.03,100000
0.86333543,0.65,71,0.03,100000
0.9077982,0.7,71,0.03,100000
0.95228,0.75,71,0.03,100000
0.9801131,0.8,71,0.03,100000
0.99153,0.85,71,0.03,100000
0.99589294,0.9,71,0.03,100000
0.9981625,0.95,71,0.03,100000
0.022719605,0.05,71,0.04,100000
0.05997221,0.1,71,0.04,100000
0.123737626,0.15,71,0.04,100000
0.17801045,0.2,71,0.04,100000
0.24324836,0.25,71,0.04,100000
0.3452247,0.3,71,0.04,100000
0.46754062,0.35,71,0.04,100000
0.56567436,0.4,71,0.04,100000
0.6494633,0.45,71,0.04,100000
0.7086373,0.5,71,0.04,100000
0.790492,0.55,71,0.04,100000
0.83736086,0.6,71,0.04,100000
0.8793211,0.65,71,0.04,100000
0.9197012,0.7,71,0.04,100000
0.9345101,0.75,71,0.04,100000
0.9608007,0.8,71,0.04,100000
0.9839419,0.85,71,0.04,100000
0.99356526,0.9,71,0.04,100000
0.99841624,0.95,71,0.04,100000
0.14290315,0.05,71,0.05,100000
0.2347143,0.1,71,0.05,100000
0.30984417,0.15,71,0.05,100000
0.3817998,0.2,71,0.05,100000
0.4485335,0.25,71,0.05,100000
0.51587266,0.3,71,0.05,100000
0.5947006,0.35,71,0.05,100000
0.6631842,0.4,71,0.05,100000
0.7296023,0.45,71,0.05,100000
0.7768698,0.5,71,0.05,100000
0.8270139,0.55,71,0.05,100000
0.880706,0.6,71,0.05,100000
0.9192116,0.65,71,0.05,100000
0.9491931,0.7,71,0.05,100000
0.9735136,0.75,71,0.05,100000
0.99101704,0.8,71,0.05,100000
1.0000006,0.85,71,0.05,100000
1.0000006,0.9,71,0.05,100000
1.0000006,0.95,71,0.05,100000
0.054295667,0.05,72,0.01,100000
0.09165639,0.1,72,0.01,100000
0.19694951,0.15,72,0.01,100000
0.29463977,0.2,72,0.01,100000
0.35369045,0.25,72,0.01,100000
0.4503468,0.3,72,0.01,100000
0.5006804,0.35,72,0.01,100000
0.5523568,0.4,72,0.01,100000
0.616087,0.45,72,0.01,100000
0.67512023,0.5,72,0.01,100000
0.7400086,0.55,72,0.01,100000
0.7618367,0.6,72,0.01,100000
0.8047228,0.65,72,0.01,100000
0.8689534,0.7,72,0.01,100000
0.925449,0.75,72,0.01,100000
0.93934023,0.8,72,0.01,100000
0.98652136,0.85,72,0.01,100000
0.9935402,0.9,72,0.01,100000
0.9935402,0.95,72,0.01,100000
0.007959947,0.05,72,0.02,100000
0.015706189,0.1,72,0.02,100000
0.043324944,0.15,72,0.02,100000
0.09745112,0.2,72,0.02,100000
0.16660807,0.25,72,0.02,100000
0.25829765,0.3,72,0.02,100000
0.32188874,0.35,72,0.02,100000
0.429984,0.4,72,0.02,100000
0.51037925,0.45,72,0.02,100000
0.6314505,0.5,72,0.02,100000
0.69963163,0.55,72,0.02,100000
0.7934438,0.6,72,0.02,100000
0.850593,0.65,72,0.02,100000
0.89657867,0.7,72,0.02,100000
0.94173366,0.75,72,0.02,100000
0.9660708,0.8,72,0.02,100000
0.980041,0.85,72,0.02,100000
0.98992205,0.9,72,0.02,100000
0.9966883,0.95,72,0.02,100000
0.081348576,0.05,72,0.03,100000
0.1470716,0.1,72,0.03,100000
0.19483593,0.15,72,0.03,100000
0.24720858,0.2,72,0.03,100000
0.301053,0.25,72,0.03,100000
0.36518195,0.3,72,0.03,100000
0.4240818,0.35,72,0.03,100000
0.46992174,0.4,72,0.03,100000
0.5419732,0.45,72,0.03,100000
0.6064096,0.5,72,0.03,100000
0.6677967,0.55,72,0.03,100000
0.7360459,0.6,72,0.03,100000
0.7923063,0.65,72,0.03,100000
0.85573334,0.7,72,0.03,100000
0.91160995,0.75,72,0.03,100000
0.9515567,0.8,72,0.03,100000
0.9673858,0.85,72,0.03,100000
0.99152607,0.9,72,0.03,100000
0.99796015,0.95,72,0.03,100000
0.17462783,0.05,72,0.04,100000
0.2616535,0.1,72,0.04,100000
0.33066007,0.15,72,0.04,100000
0.38192308,0.2,72,0.04,100000
0.45007658,0.25,72,0.04,100000
0.5066821,0.3,72,0.04,100000
0.5666804,0.35,72,0.04,100000
0.624125,0.4,72,0.04,100000
0.68880075,0.45,72,0.04,100000
0.7627194,0.5,72,0.04,100000
0.8086204,0.55,72,0.04,100000
0.87096643,0.6,72,0.04,100000
0.8969024,0.65,72,0.04,100000
0.9210149,0.7,72,0.04,100000
0.95525527,0.75,72,0.04,100000
0.9804924,0.8,72,0.04,100000
0.9888985,0.85,72,0.04,100000
0.99702185,0.9,72,0.04,100000
0.99859864,0.95,72,0.04,100000
0.62932277,0.05,72,0.05,100000
0.808661,0.1,72,0.05,100000
0.849646,0.15,72,0.05,100000
0.8747001,0.2,72,0.05,100000
0.8886434,0.25,72,0.05,100000
0.8983919,0.3,72,0.05,100000
0.90382946,0.35,72,0.05,100000
0.9106789,0.4,72,0.05,100000
0.92306995,0.45,72,0.05,100000
0.9271022,0.5,72,0.05,100000
0.9380012,0.55,72,0.05,100000
0.9393009,0.6,72,0.05,100000
0.9502718,0.65,72,0.05,100000
0.9624723,0.7,72,0.05,100000
0.9733977,0.75,72,0.05,100000
0.9869482,0.8,72,0.05,100000
0.99226713,0.85,72,0.05,100000
0.99630034,0.9,72,0.05,100000
0.9975927,0.95,72,0.05,100000
0.0024745022,0.05,17,0.01,1000000
0.022635614,0.1,17,0.01,1000000
0.053933658,0.15,17,0.01,1000000
0.09815573,0.2,17,0.01,1000000
0.16766751,0.25,17,0.01,1000000
0.24217504,0.3,17,0.01,1000000
0.32124528,0.35,17,0.01,1000000
0.40515012,0.4,17,0.01,1000000
0.4909554,0.45,17,0.01,1000000
0.57071924,0.5,17,0.01,1000000
0.6456756,0.55,17,0.01,1000000
0.7177951,0.6,17,0.01,1000000
0.788382,0.65,17,0.01,1000000
0.8413084,0.7,17,0.01,1000000
0.8912822,0.75,17,0.01,1000000
0.93027085,0.8,17,0.01,1000000
0.961316,0.85,17,0.01,1000000
0.9825724,0.9,17,0.01,1000000
0.9961173,0.95,17,0.01,1000000
0,0.05,73,0.01,100000
0.0074310843,0.1,73,0.01,100000
0.040289976,0.15,73,0.01,100000
0.073019125,0.2,73,0.01,100000
0.12141355,0.25,73,0.01,100000
0.17889336,0.3,73,0.01,100000
0.23405515,0.35,73,0.01,100000
0.30463213,0.4,73,0.01,100000
0.40548277,0.45,73,0.01,100000
0.4912969,0.5,73,0.01,100000
0.55960083,0.55,73,0.01,100000
0.65884596,0.6,73,0.01,100000
0.7582792,0.65,73,0.01,100000
0.8408622,0.7,73,0.01,100000
0.90277106,0.75,73,0.01,100000
0.9634595,0.8,73,0.01,100000
0.99319875,0.85,73,0.01,100000
1,0.9,73,0.01,100000
1,0.95,73,0.01,100000
0,0.05,73,0.02,100000
0.004445701,0.1,73,0.02,100000
0.03937338,0.15,73,0.02,100000
0.09087508,0.2,73,0.02,100000
0.16329344,0.25,73,0.02,100000
0.2252981,0.3,73,0.02,100000
0.27472234,0.35,73,0.02,100000
0.3772789,0.4,73,0.02,100000
0.46813792,0.45,73,0.02,100000
0.5768031,0.5,73,0.02,100000
0.6773152,0.55,73,0.02,100000
0.7662713,0.6,73,0.02,100000
0.81794876,0.65,73,0.02,100000
0.8614983,0.7,73,0.02,100000
0.9337345,0.75,73,0.02,100000
0.9732329,0.8,73,0.02,100000
0.992021,0.85,73,0.02,100000
0.99615884,0.9,73,0.02,100000
1,0.95,73,0.02,100000
0,0.05,73,0.03,100000
0.008215569,0.1,73,0.03,100000
0.022305572,0.15,73,0.03,100000
0.05506669,0.2,73,0.03,100000
0.118078925,0.25,73,0.03,100000
0.19502576,0.3,73,0.03,100000
0.29669675,0.35,73,0.03,100000
0.4069344,0.4,73,0.03,100000
0.50580823,0.45,73,0.03,100000
0.59743667,0.5,73,0.03,100000
0.6966395,0.55,73,0.03,100000
0.7987405,0.6,73,0.03,100000
0.86140466,0.65,73,0.03,100000
0.9047297,0.7,73,0.03,100000
0.9397825,0.75,73,0.03,100000
0.9724204,0.8,73,0.03,100000
0.98791754,0.85,73,0.03,100000
0.9954735,0.9,73,0.03,100000
1.0000002,0.95,73,0.03,100000
0.020088252,0.05,73,0.04,100000
0.08328834,0.1,73,0.04,100000
0.13640228,0.15,73,0.04,100000
0.22773495,0.2,73,0.04,100000
0.29923025,0.25,73,0.04,100000
0.37022954,0.3,73,0.04,100000
0.4449216,0.35,73,0.04,100000
0.5263004,0.4,73,0.04,100000
0.5981812,0.45,73,0.04,100000
0.6600537,0.5,73,0.04,100000
0.7469141,0.55,73,0.04,100000
0.8063614,0.6,73,0.04,100000
0.8730254,0.65,73,0.04,100000
0.92855126,0.7,73,0.04,100000
0.95211184,0.75,73,0.04,100000
0.97729,0.8,73,0.04,100000
0.99146926,0.85,73,0.04,100000
0.99674475,0.9,73,0.04,100000
0.99674475,0.95,73,0.04,100000
0.012494589,0.05,73,0.05,100000
0.08510176,0.1,73,0.05,100000
0.19014427,0.15,73,0.05,100000
0.2746526,0.2,73,0.05,100000
0.3610821,0.25,73,0.05,100000
0.44704324,0.3,73,0.05,100000
0.55142,0.35,73,0.05,100000
0.6436142,0.4,73,0.05,100000
0.72044,0.45,73,0.05,100000
0.77973634,0.5,73,0.05,100000
0.8484359,0.55,73,0.05,100000
0.89195,0.6,73,0.05,100000
0.93261164,0.65,73,0.05,100000
0.9681881,0.7,73,0.05,100000
0.98082966,0.75,73,0.05,100000
0.9930697,0.8,73,0.05,100000
0.9971826,0.85,73,0.05,100000
0.9999998,0.9,73,0.05,100000
0.9999998,0.95,73,0.05,100000
0.7258748,0.05,17,0.02,1000000
0.7759576,0.1,17,0.02,1000000
0.808771,0.15,17,0.02,1000000
0.82915246,0.2,17,0.02,1000000
0.85240257,0.25,17,0.02,1000000
0.86867833,0.3,17,0.02,1000000
0.8822561,0.35,17,0.02,1000000
0.89636195,0.4,17,0.02,1000000
0.90498954,0.45,17,0.02,1000000
0.91407776,0.5,17,0.02,1000000
0.92411053,0.55,17,0.02,1000000
0.9331451,0.6,17,0.02,1000000
0.9399133,0.65,17,0.02,1000000
0.9484489,0.7,17,0.02,1000000
0.95705444,0.75,17,0.02,1000000
0.9653174,0.8,17,0.02,1000000
0.9763135,0.85,17,0.02,1000000
0.98587835,0.9,17,0.02,1000000
0.9946881,0.95,17,0.02,1000000
0.009958093,0.05,74,0.01,100000
0.03897083,0.1,74,0.01,100000
0.066757105,0.15,74,0.01,100000
0.09423343,0.2,74,0.01,100000
0.12182236,0.25,74,0.01,100000
0.18539312,0.3,74,0.01,100000
0.25760522,0.35,74,0.01,100000
0.3390192,0.4,74,0.01,100000
0.43135262,0.45,74,0.01,100000
0.5288927,0.5,74,0.01,100000
0.6193121,0.55,74,0.01,100000
0.7439411,0.6,74,0.01,100000
0.7994125,0.65,74,0.01,100000
0.8504419,0.7,74,0.01,100000
0.903689,0.75,74,0.01,100000
0.9388907,0.8,74,0.01,100000
0.9568159,0.85,74,0.01,100000
0.9745657,0.9,74,0.01,100000
0.9915029,0.95,74,0.01,100000
0.0522453,0.05,74,0.02,100000
0.08382582,0.1,74,0.02,100000
0.13388078,0.15,74,0.02,100000
0.16111624,0.2,74,0.02,100000
0.20378979,0.25,74,0.02,100000
0.28012484,0.3,74,0.02,100000
0.36056715,0.35,74,0.02,100000
0.43633735,0.4,74,0.02,100000
0.53365076,0.45,74,0.02,100000
0.61675155,0.5,74,0.02,100000
0.7019137,0.55,74,0.02,100000
0.764645,0.6,74,0.02,100000
0.81221044,0.65,74,0.02,100000
0.87463355,0.7,74,0.02,100000
0.9181389,0.75,74,0.02,100000
0.95759475,0.8,74,0.02,100000
0.967955,0.85,74,0.02,100000
0.9892517,0.9,74,0.02,100000
0.9999996,0.95,74,0.02,100000
0.04986415,0.05,74,0.03,100000
0.0938995,0.1,74,0.03,100000
0.14288606,0.15,74,0.03,100000
0.19866022,0.2,74,0.03,100000
0.28480422,0.25,74,0.03,100000
0.3630002,0.3,74,0.03,100000
0.41464758,0.35,74,0.03,100000
0.5012311,0.4,74,0.03,100000
0.5720112,0.45,74,0.03,100000
0.66703844,0.5,74,0.03,100000
0.736051,0.55,74,0.03,100000
0.78670454,0.6,74,0.03,100000
0.85901296,0.65,74,0.03,100000
0.9068396,0.7,74,0.03,100000
0.93842643,0.75,74,0.03,100000
0.97162557,0.8,74,0.03,100000
0.99058485,0.85,74,0.03,100000
0.9976682,0.9,74,0.03,100000
1.0000001,0.95,74,0.03,100000
0.13201731,0.05,74,0.04,100000
0.24624419,0.1,74,0.04,100000
0.3223345,0.15,74,0.04,100000
0.3848049,0.2,74,0.04,100000
0.44878525,0.25,74,0.04,100000
0.49580115,0.3,74,0.04,100000
0.55506986,0.35,74,0.04,100000
0.63144493,0.4,74,0.04,100000
0.6990793,0.45,74,0.04,100000
0.7628307,0.5,74,0.04,100000
0.8062809,0.55,74,0.04,100000
0.8529854,0.6,74,0.04,100000
0.89526266,0.65,74,0.04,100000
0.9358891,0.7,74,0.04,100000
0.9636528,0.75,74,0.04,100000
0.9877828,0.8,74,0.04,100000
0.9948573,0.85,74,0.04,100000
1,0.9,74,0.04,100000
1,0.95,74,0.04,100000
0.54866266,0.05,74,0.05,100000
0.63025624,0.1,74,0.05,100000
0.6840111,0.15,74,0.05,100000
0.7117935,0.2,74,0.05,100000
0.7270762,0.25,74,0.05,100000
0.75129163,0.3,74,0.05,100000
0.7816611,0.35,74,0.05,100000
0.8148986,0.4,74,0.05,100000
0.8327568,0.45,74,0.05,100000
0.8640024,0.5,74,0.05,100000
0.89310044,0.55,74,0.05,100000
0.91984063,0.6,74,0.05,100000
0.947732,0.65,74,0.05,100000
0.9652749,0.7,74,0.05,100000
0.9827209,0.75,74,0.05,100000
0.9872018,0.8,74,0.05,100000
0.9942837,0.85,74,0.05,100000
0.9986088,0.9,74,0.05,100000
1.0000001,0.95,74,0.05,100000
0.007694683,0.05,75,0.01,100000
0.016209817,0.1,75,0.01,100000
0.04212868,0.15,75,0.01,100000
0.1017232,0.2,75,0.01,100000
0.15076184,0.25,75,0.01,100000
0.18321002,0.3,75,0.01,100000
0.24007434,0.35,75,0.01,100000
0.2968139,0.4,75,0.01,100000
0.36863023,0.45,75,0.01,100000
0.49402565,0.5,75,0.01,100000
0.59367865,0.55,75,0.01,100000
0.670963,0.6,75,0.01,100000
0.76467,0.65,75,0.01,100000
0.8268746,0.7,75,0.01,100000
0.90347123,0.75,75,0.01,100000
0.93357533,0.8,75,0.01,100000
0.9631188,0.85,75,0.01,100000
0.99289185,0.9,75,0.01,100000
0.99289185,0.95,75,0.01,100000
0,0.05,75,0.02,100000
0.017876087,0.1,75,0.02,100000
0.026704876,0.15,75,0.02,100000
0.04840915,0.2,75,0.02,100000
0.09135088,0.25,75,0.02,100000
0.13871506,0.3,75,0.02,100000
0.21021758,0.35,75,0.02,100000
0.31326655,0.4,75,0.02,100000
0.398628,0.45,75,0.02,100000
0.53462934,0.5,75,0.02,100000
0.6328762,0.55,75,0.02,100000
0.70921785,0.6,75,0.02,100000
0.7851337,0.65,75,0.02,100000
0.8323305,0.7,75,0.02,100000
0.8994204,0.75,75,0.02,100000
0.95010555,0.8,75,0.02,100000
0.97725546,0.85,75,0.02,100000
0.9850594,0.9,75,0.02,100000
0.9924326,0.95,75,0.02,100000
0.13759114,0.05,75,0.03,100000
0.24332373,0.1,75,0.03,100000
0.29431644,0.15,75,0.03,100000
0.3424489,0.2,75,0.03,100000
0.38696277,0.25,75,0.03,100000
0.42862707,0.3,75,0.03,100000
0.50623274,0.35,75,0.03,100000
0.6009621,0.4,75,0.03,100000
0.66887647,0.45,75,0.03,100000
0.73392665,0.5,75,0.03,100000
0.80615956,0.55,75,0.03,100000
0.8698383,0.6,75,0.03,100000
0.9094894,0.65,75,0.03,100000
0.9332561,0.7,75,0.03,100000
0.95374954,0.75,75,0.03,100000
0.971743,0.8,75,0.03,100000
0.9895736,0.85,75,0.03,100000
0.99999994,0.9,75,0.03,100000
0.99999994,0.95,75,0.03,100000
0.07317102,0.05,75,0.04,100000
0.14315492,0.1,75,0.04,100000
0.22311488,0.15,75,0.04,100000
0.28910583,0.2,75,0.04,100000
0.37056306,0.25,75,0.04,100000
0.43304268,0.3,75,0.04,100000
0.5351744,0.35,75,0.04,100000
0.61473244,0.4,75,0.04,100000
0.68744487,0.45,75,0.04,100000
0.7466405,0.5,75,0.04,100000
0.8014647,0.55,75,0.04,100000
0.8477435,0.6,75,0.04,100000
0.8899464,0.65,75,0.04,100000
0.9154313,0.7,75,0.04,100000
0.94798785,0.75,75,0.04,100000
0.9783903,0.8,75,0.04,100000
0.98765266,0.85,75,0.04,100000
0.9927026,0.9,75,0.04,100000
1.0000006,0.95,75,0.04,100000
0.0010564828,0.05,18,0.01,1000000
0.018649958,0.1,18,0.01,1000000
0.06527224,0.15,18,0.01,1000000
0.12656607,0.2,18,0.01,1000000
0.19987646,0.25,18,0.01,1000000
0.26815766,0.3,18,0.01,1000000
0.3468766,0.35,18,0.01,1000000
0.42714602,0.4,18,0.01,1000000
0.51906925,0.45,18,0.01,1000000
0.6049925,0.5,18,0.01,1000000
0.6849278,0.55,18,0.01,1000000
0.76647896,0.6,18,0.01,1000000
0.8305885,0.65,18,0.01,1000000
0.8810322,0.7,18,0.01,1000000
0.9263842,0.75,18,0.01,1000000
0.95887935,0.8,18,0.01,1000000
0.97569877,0.85,18,0.01,1000000
0.9911523,0.9,18,0.01,1000000
0.9982802,0.95,18,0.01,1000000
0.4294816,0.05,75,0.05,100000
0.49874574,0.1,75,0.05,100000
0.5470088,0.15,75,0.05,100000
0.5953808,0.2,75,0.05,100000
0.6398003,0.25,75,0.05,100000
0.6698718,0.3,75,0.05,100000
0.70647186,0.35,75,0.05,100000
0.74542403,0.4,75,0.05,100000
0.7892377,0.45,75,0.05,100000
0.82504475,0.5,75,0.05,100000
0.8590407,0.55,75,0.05,100000
0.8928591,0.6,75,0.05,100000
0.9171323,0.65,75,0.05,100000
0.94134074,0.7,75,0.05,100000
0.9671492,0.75,75,0.05,100000
0.9792216,0.8,75,0.05,100000
0.98966473,0.85,75,0.05,100000
0.99552953,0.9,75,0.05,100000
0.99856734,0.95,75,0.05,100000
0.11696172,0.05,76,0.01,100000
0.19605364,0.1,76,0.01,100000
0.23062761,0.15,76,0.01,100000
0.3351576,0.2,76,0.01,100000
0.4056917,0.25,76,0.01,100000
0.4406904,0.3,76,0.01,100000
0.4912422,0.35,76,0.01,100000
0.5432141,0.4,76,0.01,100000
0.6109134,0.45,76,0.01,100000
0.644797,0.5,76,0.01,100000
0.6782348,0.55,76,0.01,100000
0.745169,0.6,76,0.01,100000
0.8030505,0.65,76,0.01,100000
0.8369376,0.7,76,0.01,100000
0.8866125,0.75,76,0.01,100000
0.9282748,0.8,76,0.01,100000
0.96790093,0.85,76,0.01,100000
0.975833,0.9,76,0.01,100000
1,0.95,76,0.01,100000
0.15635169,0.05,76,0.02,100000
0.2810318,0.1,76,0.02,100000
0.37876037,0.15,76,0.02,100000
0.45124415,0.2,76,0.02,100000
0.4880475,0.25,76,0.02,100000
0.5440808,0.3,76,0.02,100000
0.5934491,0.35,76,0.02,100000
0.6342086,0.4,76,0.02,100000
0.6826498,0.45,76,0.02,100000
0.7314447,0.5,76,0.02,100000
0.7724351,0.55,76,0.02,100000
0.8053165,0.6,76,0.02,100000
0.84149355,0.65,76,0.02,100000
0.87790006,0.7,76,0.02,100000
0.902982,0.75,76,0.02,100000
0.9320325,0.8,76,0.02,100000
0.95701766,0.85,76,0.02,100000
0.9859598,0.9,76,0.02,100000
0.99644583,0.95,76,0.02,100000
0.35563666,0.05,76,0.03,100000
0.51436716,0.1,76,0.03,100000
0.5867711,0.15,76,0.03,100000
0.64430374,0.2,76,0.03,100000
0.6764196,0.25,76,0.03,100000
0.70826656,0.3,76,0.03,100000
0.7418949,0.35,76,0.03,100000
0.75375444,0.4,76,0.03,100000
0.77543676,0.45,76,0.03,100000
0.8019807,0.5,76,0.03,100000
0.8426795,0.55,76,0.03,100000
0.8621356,0.6,76,0.03,100000
0.8717597,0.65,76,0.03,100000
0.9027547,0.7,76,0.03,100000
0.92165476,0.75,76,0.03,100000
0.9361843,0.8,76,0.03,100000
0.9695612,0.85,76,0.03,100000
0.99313354,0.9,76,0.03,100000
0.99769014,0.95,76,0.03,100000
0.6882957,0.05,18,0.02,1000000
0.71724284,0.1,18,0.02,1000000
0.7380531,0.15,18,0.02,1000000
0.75485057,0.2,18,0.02,1000000
0.7747858,0.25,18,0.02,1000000
0.792925,0.3,18,0.02,1000000
0.8148218,0.35,18,0.02,1000000
0.8355861,0.4,18,0.02,1000000
0.85140175,0.45,18,0.02,1000000
0.8687862,0.5,18,0.02,1000000
0.88403547,0.55,18,0.02,1000000
0.90552604,0.6,18,0.02,1000000
0.9254305,0.65,18,0.02,1000000
0.9421599,0.7,18,0.02,1000000
0.9564502,0.75,18,0.02,1000000
0.97265583,0.8,18,0.02,1000000
0.9867893,0.85,18,0.02,1000000
0.99379086,0.9,18,0.02,1000000
0.99833244,0.95,18,0.02,1000000
0.36774576,0.05,76,0.04,100000
0.522767,0.1,76,0.04,100000
0.58553135,0.15,76,0.04,100000
0.64402366,0.2,76,0.04,100000
0.6987126,0.25,76,0.04,100000
0.7270786,0.3,76,0.04,100000
0.74923384,0.35,76,0.04,100000
0.7788487,0.4,76,0.04,100000
0.81256264,0.45,76,0.04,100000
0.84782964,0.5,76,0.04,100000
0.876947,0.55,76,0.04,100000
0.90631974,0.6,76,0.04,100000
0.9137306,0.65,76,0.04,100000
0.9321821,0.7,76,0.04,100000
0.941295,0.75,76,0.04,100000
0.9557291,0.8,76,0.04,100000
0.9719535,0.85,76,0.04,100000
0.98613095,0.9,76,0.04,100000
0.99504185,0.95,76,0.04,100000
0.63321215,0.05,76,0.05,100000
0.78805566,0.1,76,0.05,100000
0.83582896,0.15,76,0.05,100000
0.8566758,0.2,76,0.05,100000
0.8775764,0.25,76,0.05,100000
0.8968737,0.3,76,0.05,100000
0.90559465,0.35,76,0.05,100000
0.90707624,0.4,76,0.05,100000
0.9172056,0.45,76,0.05,100000
0.9233333,0.5,76,0.05,100000
0.93358,0.55,76,0.05,100000
0.9437233,0.6,76,0.05,100000
0.9523388,0.65,76,0.05,100000
0.95527065,0.7,76,0.05,100000
0.96553594,0.75,76,0.05,100000
0.97559094,0.8,76,0.05,100000
0.98568636,0.85,76,0.05,100000
0.9971147,0.9,76,0.05,100000
0.9986387,0.95,76,0.05,100000
0.06216587,0.05,77,0.01,100000
0.14686996,0.1,77,0.01,100000
0.21613732,0.15,77,0.01,100000
0.28416127,0.2,77,0.01,100000
0.35279402,0.25,77,0.01,100000
0.4119655,0.3,77,0.01,100000
0.4871399,0.35,77,0.01,100000
0.55905604,0.4,77,0.01,100000
0.6554553,0.45,77,0.01,100000
0.7366551,0.5,77,0.01,100000
0.7931329,0.55,77,0.01,100000
0.8421271,0.6,77,0.01,100000
0.8845568,0.65,77,0.01,100000
0.89860094,0.7,77,0.01,100000
0.94658124,0.75,77,0.01,100000
0.9877208,0.8,77,0.01,100000
0.99382216,0.85,77,0.01,100000
0.99999976,0.9,77,0.01,100000
0.99999976,0.95,77,0.01,100000
0.0153316185,0.05,77,0.02,100000
0.04407342,0.1,77,0.02,100000
0.0702338,0.15,77,0.02,100000
0.099908285,0.2,77,0.02,100000
0.13321552,0.25,77,0.02,100000
0.207048,0.3,77,0.02,100000
0.26106244,0.35,77,0.02,100000
0.315949,0.4,77,0.02,100000
0.40965596,0.45,77,0.02,100000
0.4990962,0.5,77,0.02,100000
0.605101,0.55,77,0.02,100000
0.71104676,0.6,77,0.02,100000
0.760235,0.65,77,0.02,100000
0.8447164,0.7,77,0.02,100000
0.9154656,0.75,77,0.02,100000
0.9525426,0.8,77,0.02,100000
0.98706174,0.85,77,0.02,100000
0.9967217,0.9,77,0.02,100000
1,0.95,77,0.02,100000
0.21198085,0.05,77,0.03,100000
0.37947962,0.1,77,0.03,100000
0.45051855,0.15,77,0.03,100000
0.5274658,0.2,77,0.03,100000
0.58485925,0.25,77,0.03,100000
0.6392069,0.3,77,0.03,100000
0.6886317,0.35,77,0.03,100000
0.74042,0.4,77,0.03,100000
0.77144104,0.45,77,0.03,100000
0.80796945,0.5,77,0.03,100000
0.84647745,0.55,77,0.03,100000
0.8898479,0.6,77,0.03,100000
0.8995755,0.65,77,0.03,100000
0.91356456,0.7,77,0.03,100000
0.9441179,0.75,77,0.03,100000
0.9766353,0.8,77,0.03,100000
0.98122215,0.85,77,0.03,100000
0.99534446,0.9,77,0.03,100000
1,0.95,77,0.03,100000
0.41689378,0.05,77,0.04,100000
0.54639924,0.1,77,0.04,100000
0.6285032,0.15,77,0.04,100000
0.68339586,0.2,77,0.04,100000
0.73808295,0.25,77,0.04,100000
0.7590717,0.3,77,0.04,100000
0.78146374,0.35,77,0.04,100000
0.8127921,0.4,77,0.04,100000
0.84332645,0.45,77,0.04,100000
0.8674715,0.5,77,0.04,100000
0.8878588,0.55,77,0.04,100000
0.9182027,0.6,77,0.04,100000
0.94356996,0.65,77,0.04,100000
0.9569241,0.7,77,0.04,100000
0.9701307,0.75,77,0.04,100000
0.9819987,0.8,77,0.04,100000
0.9902168,0.85,77,0.04,100000
0.9999994,0.9,77,0.04,100000
0.9999994,0.95,77,0.04,100000
0.57186294,0.05,77,0.05,100000
0.70330435,0.1,77,0.05,100000
0.7461445,0.15,77,0.05,100000
0.77294695,0.2,77,0.05,100000
0.79532987,0.25,77,0.05,100000
0.8162382,0.3,77,0.05,100000
0.8330122,0.35,77,0.05,100000
0.85091674,0.4,77,0.05,100000
0.86884576,0.45,77,0.05,100000
0.88381577,0.5,77,0.05,100000
0.8948166,0.55,77,0.05,100000
0.9069493,0.6,77,0.05,100000
0.9289316,0.65,77,0.05,100000
0.95335245,0.7,77,0.05,100000
0.9724077,0.75,77,0.05,100000
0.984303,0.8,77,0.05,100000
0.98961216,0.85,77,0.05,100000
0.9934511,0.9,77,0.05,100000
1.0000006,0.95,77,0.05,100000
0.0005286101,0.05,19,0.01,1000000
0.005257465,0.1,19,0.01,1000000
0.026184456,0.15,19,0.01,1000000
0.063564874,0.2,19,0.01,1000000
0.1153883,0.25,19,0.01,1000000
0.17930818,0.3,19,0.01,1000000
0.26271436,0.35,19,0.01,1000000
0.3430505,0.4,19,0.01,1000000
0.4224131,0.45,19,0.01,1000000
0.5109942,0.5,19,0.01,1000000
0.58912975,0.55,19,0.01,1000000
0.6854827,0.6,19,0.01,1000000
0.7671167,0.65,19,0.01,1000000
0.8321289,0.7,19,0.01,1000000
0.889196,0.75,19,0.01,1000000
0.93659675,0.8,19,0.01,1000000
0.963868,0.85,19,0.01,1000000
0.98317355,0.9,19,0.01,1000000
0.994769,0.95,19,0.01,1000000
0,0.05,78,0.01,100000
0,0.1,78,0.01,100000
0,0.15,78,0.01,100000
0,0.2,78,0.01,100000
0.02238278,0.25,78,0.01,100000
0.0705682,0.3,78,0.01,100000
0.2356539,0.35,78,0.01,100000
0.33818096,0.4,78,0.01,100000
0.48659998,0.45,78,0.01,100000
0.64050865,0.5,78,0.01,100000
0.76196945,0.55,78,0.01,100000
0.81591403,0.6,78,0.01,100000
0.87607783,0.65,78,0.01,100000
0.9210548,0.7,78,0.01,100000
0.94319445,0.75,78,0.01,100000
0.9790796,0.8,78,0.01,100000
0.986828,0.85,78,0.01,100000
0.99364287,0.9,78,0.01,100000
1.0000002,0.95,78,0.01,100000
0.029103488,0.05,78,0.02,100000
0.05827675,0.1,78,0.02,100000
0.09849242,0.15,78,0.02,100000
0.13915016,0.2,78,0.02,100000
0.21473959,0.25,78,0.02,100000
0.25414482,0.3,78,0.02,100000
0.31478047,0.35,78,0.02,100000
0.39227822,0.4,78,0.02,100000
0.4865039,0.45,78,0.02,100000
0.5803149,0.5,78,0.02,100000
0.68315816,0.55,78,0.02,100000
0.755152,0.6,78,0.02,100000
0.8232148,0.65,78,0.02,100000
0.884451,0.7,78,0.02,100000
0.91472137,0.75,78,0.02,100000
0.9535859,0.8,78,0.02,100000
0.973629,0.85,78,0.02,100000
0.9931741,0.9,78,0.02,100000
1,0.95,78,0.02,100000
0.09319419,0.05,78,0.03,100000
0.16664289,0.1,78,0.03,100000
0.21914025,0.15,78,0.03,100000
0.26196295,0.2,78,0.03,100000
0.32006112,0.25,78,0.03,100000
0.38897997,0.3,78,0.03,100000
0.48528802,0.35,78,0.03,100000
0.5666231,0.4,78,0.03,100000
0.65622216,0.45,78,0.03,100000
0.74010146,0.5,78,0.03,100000
0.8118878,0.55,78,0.03,100000
0.856497,0.6,78,0.03,100000
0.8965791,0.65,78,0.03,100000
0.929232,0.7,78,0.03,100000
0.95280045,0.75,78,0.03,100000
0.96678746,0.8,78,0.03,100000
0.98897016,0.85,78,0.03,100000
0.9956018,0.9,78,0.03,100000
0.9956018,0.95,78,0.03,100000
0.23494305,0.05,78,0.04,100000
0.33288014,0.1,78,0.04,100000
0.40250883,0.15,78,0.04,100000
0.46271572,0.2,78,0.04,100000
0.5187396,0.25,78,0.04,100000
0.5945239,0.3,78,0.04,100000
0.6572047,0.35,78,0.04,100000
0.7012367,0.4,78,0.04,100000
0.74716717,0.45,78,0.04,100000
0.8089605,0.5,78,0.04,100000
0.8461183,0.55,78,0.04,100000
0.8874301,0.6,78,0.04,100000
0.9271322,0.65,78,0.04,100000
0.9561665,0.7,78,0.04,100000
0.9784495,0.75,78,0.04,100000
0.9801459,0.8,78,0.04,100000
0.9917636,0.85,78,0.04,100000
0.9984036,0.9,78,0.04,100000
1.0000004,0.95,78,0.04,100000
0.4246023,0.05,19,0.02,1000000
0.46963042,0.1,19,0.02,1000000
0.49622345,0.15,19,0.02,1000000
0.5287421,0.2,19,0.02,1000000
0.56180716,0.25,19,0.02,1000000
0.59192836,0.3,19,0.02,1000000
0.6217474,0.35,19,0.02,1000000
0.65796167,0.4,19,0.02,1000000
0.6879747,0.45,19,0.02,1000000
0.72211707,0.5,19,0.02,1000000
0.75407726,0.55,19,0.02,1000000
0.7805823,0.6,19,0.02,1000000
0.8101365,0.65,19,0.02,1000000
0.84052527,0.7,19,0.02,1000000
0.87728804,0.75,19,0.02,1000000
0.911943,0.8,19,0.02,1000000
0.9444931,0.85,19,0.02,1000000
0.9710101,0.9,19,0.02,1000000
0.9862772,0.95,19,0.02,1000000
0.5062156,0.05,78,0.05,100000
0.638469,0.1,78,0.05,100000
0.6785175,0.15,78,0.05,100000
0.70517755,0.2,78,0.05,100000
0.7361767,0.25,78,0.05,100000
0.7653755,0.3,78,0.05,100000
0.78288424,0.35,78,0.05,100000
0.80612993,0.4,78,0.05,100000
0.8279224,0.45,78,0.05,100000
0.85119385,0.5,78,0.05,100000
0.8858222,0.55,78,0.05,100000
0.90581,0.6,78,0.05,100000
0.92854965,0.65,78,0.05,100000
0.9497753,0.7,78,0.05,100000
0.9695001,0.75,78,0.05,100000
0.98342997,0.8,78,0.05,100000
0.99037224,0.85,78,0.05,100000
0.9945577,0.9,78,0.05,100000
1,0.95,78,0.05,100000
0,0.05,79,0.01,100000
0.015416493,0.1,79,0.01,100000
0.030975653,0.15,79,0.01,100000
0.038927544,0.2,79,0.01,100000
0.13743119,0.25,79,0.01,100000
0.17535898,0.3,79,0.01,100000
0.23595953,0.35,79,0.01,100000
0.3179442,0.4,79,0.01,100000
0.37724227,0.45,79,0.01,100000
0.45810533,0.5,79,0.01,100000
0.5012054,0.55,79,0.01,100000
0.5807302,0.6,79,0.01,100000
0.6729981,0.65,79,0.01,100000
0.758019,0.7,79,0.01,100000
0.81347054,0.75,79,0.01,100000
0.8634476,0.8,79,0.01,100000
0.9057714,0.85,79,0.01,100000
0.961423,0.9,79,0.01,100000
0.9945347,0.95,79,0.01,100000
0.027937064,0.05,79,0.02,100000
0.067545645,0.1,79,0.02,100000
0.13048065,0.15,79,0.02,100000
0.21481366,0.2,79,0.02,100000
0.2800325,0.25,79,0.02,100000
0.3747709,0.3,79,0.02,100000
0.4266082,0.35,79,0.02,100000
0.5006995,0.4,79,0.02,100000
0.5900918,0.45,79,0.02,100000
0.64197206,0.5,79,0.02,100000
0.68235046,0.55,79,0.02,100000
0.7401781,0.6,79,0.02,100000
0.8128159,0.65,79,0.02,100000
0.8450261,0.7,79,0.02,100000
0.87729746,0.75,79,0.02,100000
0.909762,0.8,79,0.02,100000
0.94526196,0.85,79,0.02,100000
0.97321117,0.9,79,0.02,100000
0.9906283,0.95,79,0.02,100000
0.013087986,0.05,79,0.03,100000
0.07752512,0.1,79,0.03,100000
0.117926225,0.15,79,0.03,100000
0.15789089,0.2,79,0.03,100000
0.21326679,0.25,79,0.03,100000
0.2637897,0.3,79,0.03,100000
0.31338245,0.35,79,0.03,100000
0.36711037,0.4,79,0.03,100000
0.45152706,0.45,79,0.03,100000
0.5327845,0.5,79,0.03,100000
0.6003917,0.55,79,0.03,100000
0.6807717,0.6,79,0.03,100000
0.770156,0.65,79,0.03,100000
0.8165804,0.7,79,0.03,100000
0.8920593,0.75,79,0.03,100000
0.94302267,0.8,79,0.03,100000
0.9843161,0.85,79,0.03,100000
0.9960907,0.9,79,0.03,100000
0.9980724,0.95,79,0.03,100000
0.07697426,0.05,79,0.04,100000
0.17416432,0.1,79,0.04,100000
0.26877588,0.15,79,0.04,100000
0.3460288,0.2,79,0.04,100000
0.44170165,0.25,79,0.04,100000
0.5136809,0.3,79,0.04,100000
0.5926468,0.35,79,0.04,100000
0.6718991,0.4,79,0.04,100000
0.7313677,0.45,79,0.04,100000
0.7725169,0.5,79,0.04,100000
0.80323595,0.55,79,0.04,100000
0.8545518,0.6,79,0.04,100000
0.8931949,0.65,79,0.04,100000
0.9248859,0.7,79,0.04,100000
0.9476827,0.75,79,0.04,100000
0.96694285,0.8,79,0.04,100000
0.97759825,0.85,79,0.04,100000
0.9930589,0.9,79,0.04,100000
0.99999976,0.95,79,0.04,100000
0.20933972,0.05,79,0.05,100000
0.34791312,0.1,79,0.05,100000
0.4702414,0.15,79,0.05,100000
0.5539879,0.2,79,0.05,100000
0.62350863,0.25,79,0.05,100000
0.6648858,0.3,79,0.05,100000
0.7032487,0.35,79,0.05,100000
0.7497643,0.4,79,0.05,100000
0.78769445,0.45,79,0.05,100000
0.8271622,0.5,79,0.05,100000
0.8590384,0.55,79,0.05,100000
0.8907564,0.6,79,0.05,100000
0.91645956,0.65,79,0.05,100000
0.93761563,0.7,79,0.05,100000
0.95039773,0.75,79,0.05,100000
0.9688805,0.8,79,0.05,100000
0.98158175,0.85,79,0.05,100000
0.9957285,0.9,79,0.05,100000
0.9986343,0.95,79,0.05,100000
0,0.05,80,0.01,100000
0.008713882,0.1,80,0.01,100000
0.008713882,0.15,80,0.01,100000
0.03564994,0.2,80,0.01,100000
0.10496724,0.25,80,0.01,100000
0.15543416,0.3,80,0.01,100000
0.26452488,0.35,80,0.01,100000
0.39901698,0.4,80,0.01,100000
0.53922355,0.45,80,0.01,100000
0.6716694,0.5,80,0.01,100000
0.7770308,0.55,80,0.01,100000
0.8259057,0.6,80,0.01,100000
0.89125377,0.65,80,0.01,100000
0.907344,0.7,80,0.01,100000
0.9631308,0.75,80,0.01,100000
0.97069216,0.8,80,0.01,100000
0.98557305,0.85,80,0.01,100000
0.9930934,0.9,80,0.01,100000
1.0000002,0.95,80,0.01,100000
0.02526751,0.05,80,0.02,100000
0.05019076,0.1,80,0.02,100000
0.071791194,0.15,80,0.02,100000
0.15532085,0.2,80,0.02,100000
0.20985687,0.25,80,0.02,100000
0.2590657,0.3,80,0.02,100000
0.33302644,0.35,80,0.02,100000
0.4398419,0.4,80,0.02,100000
0.50099796,0.45,80,0.02,100000
0.5792459,0.5,80,0.02,100000
0.67679036,0.55,80,0.02,100000
0.7605303,0.6,80,0.02,100000
0.84036106,0.65,80,0.02,100000
0.8805846,0.7,80,0.02,100000
0.90879077,0.75,80,0.02,100000
0.96056634,0.8,80,0.02,100000
0.98024523,0.85,80,0.02,100000
0.99999964,0.9,80,0.02,100000
0.99999964,0.95,80,0.02,100000
0.012804516,0.05,80,0.03,100000
0.031455047,0.1,80,0.03,100000
0.066363186,0.15,80,0.03,100000
0.111480325,0.2,80,0.03,100000
0.176447,0.25,80,0.03,100000
0.26623216,0.3,80,0.03,100000
0.33885136,0.35,80,0.03,100000
0.4573063,0.4,80,0.03,100000
0.5453106,0.45,80,0.03,100000
0.6200541,0.5,80,0.03,100000
0.6898824,0.55,80,0.03,100000
0.7745551,0.6,80,0.03,100000
0.832632,0.65,80,0.03,100000
0.8930858,0.7,80,0.03,100000
0.93607926,0.75,80,0.03,100000
0.97848934,0.8,80,0.03,100000
0.9931554,0.85,80,0.03,100000
1.0000002,0.9,80,0.03,100000
1.0000002,0.95,80,0.03,100000
0.21685219,0.05,20,0.01,1000000
0.36342517,0.1,20,0.01,1000000
0.45578092,0.15,20,0.01,1000000
0.528687,0.2,20,0.01,1000000
0.59046173,0.25,20,0.01,1000000
0.6475406,0.3,20,0.01,1000000
0.6919909,0.35,20,0.01,1000000
0.72839314,0.4,20,0.01,1000000
0.7552434,0.45,20,0.01,1000000
0.78278893,0.5,20,0.01,1000000
0.8076734,0.55,20,0.01,1000000
0.836307,0.6,20,0.01,1000000
0.8648336,0.65,20,0.01,1000000
0.89827704,0.7,20,0.01,1000000
0.92699283,0.75,20,0.01,1000000
0.94468397,0.8,20,0.01,1000000
0.96453136,0.85,20,0.01,1000000
0.98560935,0.9,20,0.01,1000000
0.9977906,0.95,20,0.01,1000000
0.16306867,0.05,80,0.04,100000
0.2119367,0.1,80,0.04,100000
0.28037983,0.15,80,0.04,100000
0.34945646,0.2,80,0.04,100000
0.4382388,0.25,80,0.04,100000
0.5120145,0.3,80,0.04,100000
0.5990559,0.35,80,0.04,100000
0.6749323,0.4,80,0.04,100000
0.748659,0.45,80,0.04,100000
0.8188422,0.5,80,0.04,100000
0.8697036,0.55,80,0.04,100000
0.90301615,0.6,80,0.04,100000
0.94888365,0.65,80,0.04,100000
0.96194226,0.7,80,0.04,100000
0.97482276,0.75,80,0.04,100000
0.98758954,0.8,80,0.04,100000
0.99495524,0.85,80,0.04,100000
0.9967858,0.9,80,0.04,100000
0.9985375,0.95,80,0.04,100000
0.04080013,0.05,80,0.05,100000
0.11202342,0.1,80,0.05,100000
0.1736361,0.15,80,0.05,100000
0.26120362,0.2,80,0.05,100000
0.3606927,0.25,80,0.05,100000
0.4480158,0.3,80,0.05,100000
0.5303832,0.35,80,0.05,100000
0.59040886,0.4,80,0.05,100000
0.67076874,0.45,80,0.05,100000
0.7334777,0.5,80,0.05,100000
0.78852093,0.55,80,0.05,100000
0.85195357,0.6,80,0.05,100000
0.89142597,0.65,80,0.05,100000
0.91809136,0.7,80,0.05,100000
0.94651705,0.75,80,0.05,100000
0.97534776,0.8,80,0.05,100000
0.98706317,0.85,80,0.05,100000
0.9930005,0.9,80,0.05,100000
1,0.95,80,0.05,100000
0,0.05,81,0.01,100000
0,0.1,81,0.01,100000
0.01772878,0.15,81,0.01,100000
0.078232095,0.2,81,0.01,100000
0.19018199,0.25,81,0.01,100000
0.22430347,0.3,81,0.01,100000
0.2747376,0.35,81,0.01,100000
0.39960653,0.4,81,0.01,100000
0.46529248,0.45,81,0.01,100000
0.57055557,0.5,81,0.01,100000
0.68423975,0.55,81,0.01,100000
0.7567229,0.6,81,0.01,100000
0.78052056,0.65,81,0.01,100000
0.83508664,0.7,81,0.01,100000
0.87475884,0.75,81,0.01,100000
0.954944,0.8,81,0.01,100000
0.9703459,0.85,81,0.01,100000
0.98549855,0.9,81,0.01,100000
0.9999999,0.95,81,0.01,100000
0.00807843,0.05,81,0.02,100000
0.052076343,0.1,81,0.02,100000
0.13551614,0.15,81,0.02,100000
0.19771451,0.2,81,0.02,100000
0.29778576,0.25,81,0.02,100000
0.37684524,0.3,81,0.02,100000
0.46360573,0.35,81,0.02,100000
0.51917535,0.4,81,0.02,100000
0.60108596,0.45,81,0.02,100000
0.6673543,0.5,81,0.02,100000
0.7784321,0.55,81,0.02,100000
0.8290704,0.6,81,0.02,100000
0.86468834,0.65,81,0.02,100000
0.8970104,0.7,81,0.02,100000
0.92266935,0.75,81,0.02,100000
0.9508592,0.8,81,0.02,100000
0.9686475,0.85,81,0.02,100000
0.9930787,0.9,81,0.02,100000
0.9999999,0.95,81,0.02,100000
0.0056731305,0.05,81,0.03,100000
0.036664207,0.1,81,0.03,100000
0.06183368,0.15,81,0.03,100000
0.11471443,0.2,81,0.03,100000
0.19932775,0.25,81,0.03,100000
0.28355584,0.3,81,0.03,100000
0.37258613,0.35,81,0.03,100000
0.49318144,0.4,81,0.03,100000
0.61402625,0.45,81,0.03,100000
0.6946615,0.5,81,0.03,100000
0.77409697,0.55,81,0.03,100000
0.8326551,0.6,81,0.03,100000
0.88888943,0.65,81,0.03,100000
0.90903425,0.7,81,0.03,100000
0.9487974,0.75,81,0.03,100000
0.96372384,0.8,81,0.03,100000
0.9855332,0.85,81,0.03,100000
0.99333996,0.9,81,0.03,100000
0.9978151,0.95,81,0.03,100000
0.7172217,0.05,20,0.02,1000000
0.77811885,0.1,20,0.02,1000000
0.8125785,0.15,20,0.02,1000000
0.8365594,0.2,20,0.02,1000000
0.85447145,0.25,20,0.02,1000000
0.87142503,0.3,20,0.02,1000000
0.8820558,0.35,20,0.02,1000000
0.8936028,0.4,20,0.02,1000000
0.90421194,0.45,20,0.02,1000000
0.9108215,0.5,20,0.02,1000000
0.9195736,0.55,20,0.02,1000000
0.93069226,0.6,20,0.02,1000000
0.93797654,0.65,20,0.02,1000000
0.94644976,0.7,20,0.02,1000000
0.95556444,0.75,20,0.02,1000000
0.966478,0.8,20,0.02,1000000
0.9803317,0.85,20,0.02,1000000
0.9920838,0.9,20,0.02,1000000
0.9979957,0.95,20,0.02,1000000
0.040484108,0.05,81,0.04,100000
0.11350255,0.1,81,0.04,100000
0.18418272,0.15,81,0.04,100000
0.25042304,0.2,81,0.04,100000
0.31689584,0.25,81,0.04,100000
0.39083803,0.3,81,0.04,100000
0.46789747,0.35,81,0.04,100000
0.54291636,0.4,81,0.04,100000
0.6154438,0.45,81,0.04,100000
0.6914166,0.5,81,0.04,100000
0.7705082,0.55,81,0.04,100000
0.82699674,0.6,81,0.04,100000
0.87364376,0.65,81,0.04,100000
0.920633,0.7,81,0.04,100000
0.9490066,0.75,81,0.04,100000
0.9616268,0.8,81,0.04,100000
0.9849189,0.85,81,0.04,100000
0.9866427,0.9,81,0.04,100000
0.99347585,0.95,81,0.04,100000
0.24307005,0.05,81,0.05,100000
0.34199274,0.1,81,0.05,100000
0.41578928,0.15,81,0.05,100000
0.48736763,0.2,81,0.05,100000
0.5587855,0.25,81,0.05,100000
0.5947738,0.3,81,0.05,100000
0.65504634,0.35,81,0.05,100000
0.7073244,0.4,81,0.05,100000
0.7493593,0.45,81,0.05,100000
0.81912404,0.5,81,0.05,100000
0.8571573,0.55,81,0.05,100000
0.8947516,0.6,81,0.05,100000
0.92456436,0.65,81,0.05,100000
0.9476319,0.7,81,0.05,100000
0.9675087,0.75,81,0.05,100000
0.9788832,0.8,81,0.05,100000
0.9889134,0.85,81,0.05,100000
0.99735427,0.9,81,0.05,100000
0.9999998,0.95,81,0.05,100000
0,0.05,82,0.01,100000
0,0.1,82,0.01,100000
0,0.15,82,0.01,100000
0.014384767,0.2,82,0.01,100000
0.021249088,0.25,82,0.01,100000
0.05712598,0.3,82,0.01,100000
0.12813205,0.35,82,0.01,100000
0.16339451,0.4,82,0.01,100000
0.29999086,0.45,82,0.01,100000
0.41933355,0.5,82,0.01,100000
0.53978807,0.55,82,0.01,100000
0.6184688,0.6,82,0.01,100000
0.72098434,0.65,82,0.01,100000
0.83978343,0.7,82,0.01,100000
0.9384222,0.75,82,0.01,100000
0.9795615,0.8,82,0.01,100000
0.9935035,0.85,82,0.01,100000
0.9935035,0.9,82,0.01,100000
0.9999999,0.95,82,0.01,100000
0,0.05,82,0.02,100000
0,0.1,82,0.02,100000
0.003905116,0.15,82,0.02,100000
0.051084895,0.2,82,0.02,100000
0.13288964,0.25,82,0.02,100000
0.23669672,0.3,82,0.02,100000
0.3061813,0.35,82,0.02,100000
0.41931096,0.4,82,0.02,100000
0.5082927,0.45,82,0.02,100000
0.62034345,0.5,82,0.02,100000
0.69786036,0.55,82,0.02,100000
0.75620383,0.6,82,0.02,100000
0.8407589,0.65,82,0.02,100000
0.91257364,0.7,82,0.02,100000
0.9337302,0.75,82,0.02,100000
0.9692519,0.8,82,0.02,100000
0.9870071,0.85,82,0.02,100000
0.9968965,0.9,82,0.02,100000
0.9968965,0.95,82,0.02,100000
0.0023676038,0.05,82,0.03,100000
0.0047512827,0.1,82,0.03,100000
0.007351932,0.15,82,0.03,100000
0.019882798,0.2,82,0.03,100000
0.052693006,0.25,82,0.03,100000
0.10551763,0.3,82,0.03,100000
0.19453572,0.35,82,0.03,100000
0.302553,0.4,82,0.03,100000
0.44739786,0.45,82,0.03,100000
0.5972562,0.5,82,0.03,100000
0.6999074,0.55,82,0.03,100000
0.7726392,0.6,82,0.03,100000
0.8453995,0.65,82,0.03,100000
0.90487164,0.7,82,0.03,100000
0.96418834,0.75,82,0.03,100000
0.986731,0.8,82,0.03,100000
0.99343896,0.85,82,0.03,100000
0.9978144,0.9,82,0.03,100000
0.99999994,0.95,82,0.03,100000
0.3908838,0.05,82,0.04,100000
0.49949244,0.1,82,0.04,100000
0.55382013,0.15,82,0.04,100000
0.6012376,0.2,82,0.04,100000
0.6481826,0.25,82,0.04,100000
0.69642705,0.3,82,0.04,100000
0.7288734,0.35,82,0.04,100000
0.75934213,0.4,82,0.04,100000
0.7807738,0.45,82,0.04,100000
0.82554626,0.5,82,0.04,100000
0.8663519,0.55,82,0.04,100000
0.88751036,0.6,82,0.04,100000
0.91560715,0.65,82,0.04,100000
0.94655347,0.7,82,0.04,100000
0.9674807,0.75,82,0.04,100000
0.9795145,0.8,82,0.04,100000
0.99139947,0.85,82,0.04,100000
0.99834025,0.9,82,0.04,100000
0.9999996,0.95,82,0.04,100000
0.6298514,0.05,82,0.05,100000
0.74978137,0.1,82,0.05,100000
0.7781799,0.15,82,0.05,100000
0.795312,0.2,82,0.05,100000
0.80246633,0.25,82,0.05,100000
0.8209256,0.3,82,0.05,100000
0.8393346,0.35,82,0.05,100000
0.8576491,0.4,82,0.05,100000
0.8631805,0.45,82,0.05,100000
0.8854806,0.5,82,0.05,100000
0.9048922,0.55,82,0.05,100000
0.92430615,0.6,82,0.05,100000
0.94092757,0.65,82,0.05,100000
0.96039355,0.7,82,0.05,100000
0.97816896,0.75,82,0.05,100000
0.98641247,0.8,82,0.05,100000
0.99328923,0.85,82,0.05,100000
0.9986456,0.9,82,0.05,100000
0.99999964,0.95,82,0.05,100000
0,0.05,83,0.01,100000
0.006893785,0.1,83,0.01,100000
0.006893785,0.15,83,0.01,100000
0.029955452,0.2,83,0.01,100000
0.0699694,0.25,83,0.01,100000
0.13183774,0.3,83,0.01,100000
0.21664606,0.35,83,0.01,100000
0.29932782,0.4,83,0.01,100000
0.39005658,0.45,83,0.01,100000
0.553936,0.5,83,0.01,100000
0.6719627,0.55,83,0.01,100000
0.74505264,0.6,83,0.01,100000
0.84657097,0.65,83,0.01,100000
0.8748684,0.7,83,0.01,100000
0.8952522,0.75,83,0.01,100000
0.9518474,0.8,83,0.01,100000
0.9723511,0.85,83,0.01,100000
0.993141,0.9,83,0.01,100000
1,0.95,83,0.01,100000
0.16703667,0.05,21,0.01,1000000
0.23427749,0.1,21,0.01,1000000
0.29197428,0.15,21,0.01,1000000
0.34847048,0.2,21,0.01,1000000
0.40411836,0.25,21,0.01,1000000
0.46803555,0.3,21,0.01,1000000
0.535836,0.35,21,0.01,1000000
0.600734,0.4,21,0.01,1000000
0.66484517,0.45,21,0.01,1000000
0.71742004,0.5,21,0.01,1000000
0.7753656,0.55,21,0.01,1000000
0.8215325,0.6,21,0.01,1000000
0.8581531,0.65,21,0.01,1000000
0.8923633,0.7,21,0.01,1000000
0.91915274,0.75,21,0.01,1000000
0.9434117,0.8,21,0.01,1000000
0.96440256,0.85,21,0.01,1000000
0.9853313,0.9,21,0.01,1000000
0.99480313,0.95,21,0.01,1000000
0.011372629,0.05,83,0.02,100000
0.019362304,0.1,83,0.02,100000
0.04440371,0.15,83,0.02,100000
0.092065,0.2,83,0.02,100000
0.15700378,0.25,83,0.02,100000
0.2168709,0.3,83,0.02,100000
0.2872771,0.35,83,0.02,100000
0.39561206,0.4,83,0.02,100000
0.4795321,0.45,83,0.02,100000
0.5670894,0.5,83,0.02,100000
0.70372057,0.55,83,0.02,100000
0.7747069,0.6,83,0.02,100000
0.8535649,0.65,83,0.02,100000
0.91679406,0.7,83,0.02,100000
0.94168764,0.75,83,0.02,100000
0.95998675,0.8,83,0.02,100000
0.9857812,0.85,83,0.02,100000
0.99315566,0.9,83,0.02,100000
0.99999946,0.95,83,0.02,100000
0.04832647,0.05,83,0.03,100000
0.15682963,0.1,83,0.03,100000
0.25741744,0.15,83,0.03,100000
0.34121206,0.2,83,0.03,100000
0.4227614,0.25,83,0.03,100000
0.52523375,0.3,83,0.03,100000
0.58686924,0.35,83,0.03,100000
0.62298137,0.4,83,0.03,100000
0.67600375,0.45,83,0.03,100000
0.7287014,0.5,83,0.03,100000
0.7934635,0.55,83,0.03,100000
0.8409888,0.6,83,0.03,100000
0.87652194,0.65,83,0.03,100000
0.9099621,0.7,83,0.03,100000
0.9311491,0.75,83,0.03,100000
0.9612921,0.8,83,0.03,100000
0.97285205,0.85,83,0.03,100000
0.9911001,0.9,83,0.03,100000
0.99782366,0.95,83,0.03,100000
0.3382581,0.05,83,0.04,100000
0.44427451,0.1,83,0.04,100000
0.5048669,0.15,83,0.04,100000
0.53618383,0.2,83,0.04,100000
0.5733309,0.25,83,0.04,100000
0.6045864,0.3,83,0.04,100000
0.64969784,0.35,83,0.04,100000
0.67681944,0.4,83,0.04,100000
0.7073834,0.45,83,0.04,100000
0.74355143,0.5,83,0.04,100000
0.77178824,0.55,83,0.04,100000
0.81970716,0.6,83,0.04,100000
0.86009187,0.65,83,0.04,100000
0.89126295,0.7,83,0.04,100000
0.92650265,0.75,83,0.04,100000
0.9591715,0.8,83,0.04,100000
0.9763841,0.85,83,0.04,100000
0.9932473,0.9,83,0.04,100000
0.9983416,0.95,83,0.04,100000
0.041454334,0.05,83,0.05,100000
0.12316593,0.1,83,0.05,100000
0.20037572,0.15,83,0.05,100000
0.3038393,0.2,83,0.05,100000
0.39527017,0.25,83,0.05,100000
0.48796588,0.3,83,0.05,100000
0.56273407,0.35,83,0.05,100000
0.65742457,0.4,83,0.05,100000
0.72624207,0.45,83,0.05,100000
0.7786222,0.5,83,0.05,100000
0.82893455,0.55,83,0.05,100000
0.87427557,0.6,83,0.05,100000
0.9106948,0.65,83,0.05,100000
0.9442984,0.7,83,0.05,100000
0.97166735,0.75,83,0.05,100000
0.9831802,0.8,83,0.05,100000
0.9889173,0.85,83,0.05,100000
0.9974569,0.9,83,0.05,100000
0.9974569,0.95,83,0.05,100000
0.61560595,0.05,21,0.02,1000000
0.658549,0.1,21,0.02,1000000
0.6883735,0.15,21,0.02,1000000
0.71993995,0.2,21,0.02,1000000
0.74562085,0.25,21,0.02,1000000
0.76982147,0.3,21,0.02,1000000
0.79387206,0.35,21,0.02,1000000
0.8208459,0.4,21,0.02,1000000
0.8435905,0.45,21,0.02,1000000
0.86647916,0.5,21,0.02,1000000
0.8856442,0.55,21,0.02,1000000
0.9049313,0.6,21,0.02,1000000
0.92438644,0.65,21,0.02,1000000
0.9401221,0.7,21,0.02,1000000
0.9515227,0.75,21,0.02,1000000
0.9644883,0.8,21,0.02,1000000
0.9777158,0.85,21,0.02,1000000
0.98770154,0.9,21,0.02,1000000
0.9980401,0.95,21,0.02,1000000
0.031150982,0.05,84,0.01,100000
0.031150982,0.1,84,0.01,100000
0.03928328,0.15,84,0.01,100000
0.0703246,0.2,84,0.01,100000
0.10907009,0.25,84,0.01,100000
0.15484315,0.3,84,0.01,100000
0.2157738,0.35,84,0.01,100000
0.307215,0.4,84,0.01,100000
0.4131315,0.45,84,0.01,100000
0.53203416,0.5,84,0.01,100000
0.62205905,0.55,84,0.01,100000
0.7389014,0.6,84,0.01,100000
0.8123408,0.65,84,0.01,100000
0.86426854,0.7,84,0.01,100000
0.9081821,0.75,84,0.01,100000
0.92967147,0.8,84,0.01,100000
0.95867854,0.85,84,0.01,100000
0.97176814,0.9,84,0.01,100000
1.0000002,0.95,84,0.01,100000
0.015248198,0.05,84,0.02,100000
0.031117793,0.1,84,0.02,100000
0.070884556,0.15,84,0.02,100000
0.12544498,0.2,84,0.02,100000
0.1802956,0.25,84,0.02,100000
0.25055832,0.3,84,0.02,100000
0.31598684,0.35,84,0.02,100000
0.39951622,0.4,84,0.02,100000
0.49345148,0.45,84,0.02,100000
0.5960236,0.5,84,0.02,100000
0.6698207,0.55,84,0.02,100000
0.7393596,0.6,84,0.02,100000
0.79853433,0.65,84,0.02,100000
0.86056006,0.7,84,0.02,100000
0.900728,0.75,84,0.02,100000
0.9367489,0.8,84,0.02,100000
0.969292,0.85,84,0.02,100000
0.9834923,0.9,84,0.02,100000
0.9969613,0.95,84,0.02,100000
0.045051567,0.05,84,0.03,100000
0.08648882,0.1,84,0.03,100000
0.1302292,0.15,84,0.03,100000
0.16888449,0.2,84,0.03,100000
0.1992245,0.25,84,0.03,100000
0.25086266,0.3,84,0.03,100000
0.31954986,0.35,84,0.03,100000
0.3876134,0.4,84,0.03,100000
0.50756764,0.45,84,0.03,100000
0.5997195,0.5,84,0.03,100000
0.69406134,0.55,84,0.03,100000
0.7611715,0.6,84,0.03,100000
0.8313094,0.65,84,0.03,100000
0.8824556,0.7,84,0.03,100000
0.9138912,0.75,84,0.03,100000
0.9599446,0.8,84,0.03,100000
0.96961987,0.85,84,0.03,100000
0.9912763,0.9,84,0.03,100000
0.9999997,0.95,84,0.03,100000
0.2268418,0.05,84,0.04,100000
0.3196944,0.1,84,0.04,100000
0.40783814,0.15,84,0.04,100000
0.45126185,0.2,84,0.04,100000
0.5118812,0.25,84,0.04,100000
0.572787,0.3,84,0.04,100000
0.6212305,0.35,84,0.04,100000
0.6758242,0.4,84,0.04,100000
0.72667176,0.45,84,0.04,100000
0.77485394,0.5,84,0.04,100000
0.8266681,0.55,84,0.04,100000
0.8741365,0.6,84,0.04,100000
0.9086608,0.65,84,0.04,100000
0.93052983,0.7,84,0.04,100000
0.9429877,0.75,84,0.04,100000
0.9698513,0.8,84,0.04,100000
0.9823529,0.85,84,0.04,100000
0.99298394,0.9,84,0.04,100000
1,0.95,84,0.04,100000
0.37173322,0.05,84,0.05,100000
0.47125074,0.1,84,0.05,100000
0.52893615,0.15,84,0.05,100000
0.5910029,0.2,84,0.05,100000
0.6419551,0.25,84,0.05,100000
0.68782943,0.3,84,0.05,100000
0.71708274,0.35,84,0.05,100000
0.75267893,0.4,84,0.05,100000
0.7847063,0.45,84,0.05,100000
0.812034,0.5,84,0.05,100000
0.8420317,0.55,84,0.05,100000
0.8634265,0.6,84,0.05,100000
0.89205736,0.65,84,0.05,100000
0.92342496,0.7,84,0.05,100000
0.9477924,0.75,84,0.05,100000
0.969076,0.8,84,0.05,100000
0.98029256,0.85,84,0.05,100000
0.9944798,0.9,84,0.05,100000
0.9986173,0.95,84,0.05,100000
0.105111904,0.05,85,0.01,100000
0.21888603,0.1,85,0.01,100000
0.33983764,0.15,85,0.01,100000
0.37040234,0.2,85,0.01,100000
0.46763337,0.25,85,0.01,100000
0.5128728,0.3,85,0.01,100000
0.55613774,0.35,85,0.01,100000
0.60713416,0.4,85,0.01,100000
0.65089464,0.45,85,0.01,100000
0.7148859,0.5,85,0.01,100000
0.7660328,0.55,85,0.01,100000
0.8158101,0.6,85,0.01,100000
0.84483695,0.65,85,0.01,100000
0.8737083,0.7,85,0.01,100000
0.9439568,0.75,85,0.01,100000
0.971721,0.8,85,0.01,100000
0.98599416,0.85,85,0.01,100000
0.9931499,0.9,85,0.01,100000
1.0000001,0.95,85,0.01,100000
0.09937642,0.05,22,0.01,1000000
0.18452741,0.1,22,0.01,1000000
0.28454125,0.15,22,0.01,1000000
0.36585516,0.2,22,0.01,1000000
0.4441922,0.25,22,0.01,1000000
0.5188691,0.3,22,0.01,1000000
0.5795536,0.35,22,0.01,1000000
0.64245,0.4,22,0.01,1000000
0.6961669,0.45,22,0.01,1000000
0.73971486,0.5,22,0.01,1000000
0.7862518,0.55,22,0.01,1000000
0.82659364,0.6,22,0.01,1000000
0.8658471,0.65,22,0.01,1000000
0.90972185,0.7,22,0.01,1000000
0.94299877,0.75,22,0.01,1000000
0.9608824,0.8,22,0.01,1000000
0.9751617,0.85,22,0.01,1000000
0.9907756,0.9,22,0.01,1000000
0.99824953,0.95,22,0.01,1000000
0.33792382,0.05,85,0.02,100000
0.46550182,0.1,85,0.02,100000
0.5056994,0.15,85,0.02,100000
0.5870654,0.2,85,0.02,100000
0.62835914,0.25,85,0.02,100000
0.6759826,0.3,85,0.02,100000
0.71306026,0.35,85,0.02,100000
0.75377,0.4,85,0.02,100000
0.8052852,0.45,85,0.02,100000
0.8298589,0.5,85,0.02,100000
0.8661581,0.55,85,0.02,100000
0.8877267,0.6,85,0.02,100000
0.9129134,0.65,85,0.02,100000
0.9164971,0.7,85,0.02,100000
0.9478714,0.75,85,0.02,100000
0.96193296,0.8,85,0.02,100000
0.98329794,0.85,85,0.02,100000
0.9967184,0.9,85,0.02,100000
0.9967184,0.95,85,0.02,100000
0.19074838,0.05,85,0.03,100000
0.30234024,0.1,85,0.03,100000
0.39812106,0.15,85,0.03,100000
0.48571634,0.2,85,0.03,100000
0.5466444,0.25,85,0.03,100000
0.6185184,0.3,85,0.03,100000
0.6774674,0.35,85,0.03,100000
0.7225181,0.4,85,0.03,100000
0.7673654,0.45,85,0.03,100000
0.81171256,0.5,85,0.03,100000
0.85217655,0.55,85,0.03,100000
0.8690633,0.6,85,0.03,100000
0.903203,0.65,85,0.03,100000
0.9287379,0.7,85,0.03,100000
0.9427528,0.75,85,0.03,100000
0.95902145,0.8,85,0.03,100000
0.9795891,0.85,85,0.03,100000
0.99076855,0.9,85,0.03,100000
1.0000001,0.95,85,0.03,100000
0.5916402,0.05,85,0.04,100000
0.7458944,0.1,85,0.04,100000
0.7985651,0.15,85,0.04,100000
0.8383421,0.2,85,0.04,100000
0.869159,0.25,85,0.04,100000
0.89274585,0.3,85,0.04,100000
0.9092896,0.35,85,0.04,100000
0.9236066,0.4,85,0.04,100000
0.94161075,0.45,85,0.04,100000
0.95024943,0.5,85,0.04,100000
0.9574107,0.55,85,0.04,100000
0.96626085,0.6,85,0.04,100000
0.9699334,0.65,85,0.04,100000
0.9788171,0.7,85,0.04,100000
0.98590565,0.75,85,0.04,100000
0.98766863,0.8,85,0.04,100000
0.9894085,0.85,85,0.04,100000
0.99468476,0.9,85,0.04,100000
0.99828166,0.95,85,0.04,100000
0.5917564,0.05,85,0.05,100000
0.762225,0.1,85,0.05,100000
0.8216412,0.15,85,0.05,100000
0.8499777,0.2,85,0.05,100000
0.86321205,0.25,85,0.05,100000
0.87786347,0.3,85,0.05,100000
0.8968995,0.35,85,0.05,100000
0.9115752,0.4,85,0.05,100000
0.9233926,0.45,85,0.05,100000
0.9349215,0.5,85,0.05,100000
0.94238144,0.55,85,0.05,100000
0.9483167,0.6,85,0.05,100000
0.96291906,0.65,85,0.05,100000
0.96712726,0.7,85,0.05,100000
0.9757467,0.75,85,0.05,100000
0.98289376,0.8,85,0.05,100000
0.98870844,0.85,85,0.05,100000
0.99719197,0.9,85,0.05,100000
0.99999946,0.95,85,0.05,100000
0,0.05,86,0.01,100000
0,0.1,86,0.01,100000
0.023494316,0.15,86,0.01,100000
0.039733652,0.2,86,0.01,100000
0.114359595,0.25,86,0.01,100000
0.18812402,0.3,86,0.01,100000
0.26118532,0.35,86,0.01,100000
0.30124053,0.4,86,0.01,100000
0.42082113,0.45,86,0.01,100000
0.5063551,0.5,86,0.01,100000
0.63191336,0.55,86,0.01,100000
0.74031466,0.6,86,0.01,100000
0.8333479,0.65,86,0.01,100000
0.90263116,0.7,86,0.01,100000
0.947658,0.75,86,0.01,100000
0.97036654,0.8,86,0.01,100000
0.97036654,0.85,86,0.01,100000
0.99259263,0.9,86,0.01,100000
0.99259263,0.95,86,0.01,100000
0.0125350235,0.05,86,0.02,100000
0.037366383,0.1,86,0.02,100000
0.0705328,0.15,86,0.02,100000
0.099252336,0.2,86,0.02,100000
0.15192948,0.25,86,0.02,100000
0.23566747,0.3,86,0.02,100000
0.32033688,0.35,86,0.02,100000
0.43154728,0.4,86,0.02,100000
0.48962247,0.45,86,0.02,100000
0.6138486,0.5,86,0.02,100000
0.6761119,0.55,86,0.02,100000
0.7520009,0.6,86,0.02,100000
0.82523555,0.65,86,0.02,100000
0.9028603,0.7,86,0.02,100000
0.9551821,0.75,86,0.02,100000
0.98160994,0.8,86,0.02,100000
0.9851433,0.85,86,0.02,100000
0.98904735,0.9,86,0.02,100000
1,0.95,86,0.02,100000
0.53274536,0.05,22,0.02,1000000
0.57946223,0.1,22,0.02,1000000
0.6132535,0.15,22,0.02,1000000
0.6387409,0.2,22,0.02,1000000
0.6639481,0.25,22,0.02,1000000
0.6893323,0.3,22,0.02,1000000
0.71494496,0.35,22,0.02,1000000
0.7414,0.4,22,0.02,1000000
0.76848066,0.45,22,0.02,1000000
0.7964551,0.5,22,0.02,1000000
0.82390237,0.55,22,0.02,1000000
0.85342956,0.6,22,0.02,1000000
0.87680936,0.65,22,0.02,1000000
0.9018161,0.7,22,0.02,1000000
0.92746896,0.75,22,0.02,1000000
0.94680864,0.8,22,0.02,1000000
0.9613335,0.85,22,0.02,1000000
0.97690475,0.9,22,0.02,1000000
0.99142313,0.95,22,0.02,1000000
0.0027029074,0.05,86,0.03,100000
0.008158967,0.1,86,0.03,100000
0.027116286,0.15,86,0.03,100000
0.07317322,0.2,86,0.03,100000
0.16044635,0.25,86,0.03,100000
0.24334402,0.3,86,0.03,100000
0.3099717,0.35,86,0.03,100000
0.40494427,0.4,86,0.03,100000
0.51246756,0.45,86,0.03,100000
0.5850111,0.5,86,0.03,100000
0.6747358,0.55,86,0.03,100000
0.77117056,0.6,86,0.03,100000
0.84800947,0.65,86,0.03,100000
0.8955742,0.7,86,0.03,100000
0.9503346,0.75,86,0.03,100000
0.9780103,0.8,86,0.03,100000
0.9904694,0.85,86,0.03,100000
0.9928233,0.9,86,0.03,100000
0.9977322,0.95,86,0.03,100000
0.089770265,0.05,86,0.04,100000
0.15458256,0.1,86,0.04,100000
0.21003233,0.15,86,0.04,100000
0.27423123,0.2,86,0.04,100000
0.3496591,0.25,86,0.04,100000
0.4546342,0.3,86,0.04,100000
0.53125024,0.35,86,0.04,100000
0.6293449,0.4,86,0.04,100000
0.7039598,0.45,86,0.04,100000
0.780498,0.5,86,0.04,100000
0.8394994,0.55,86,0.04,100000
0.8931318,0.6,86,0.04,100000
0.93343073,0.65,86,0.04,100000
0.9555223,0.7,86,0.04,100000
0.96623427,0.75,86,0.04,100000
0.98244303,0.8,86,0.04,100000
0.992906,0.85,86,0.04,100000
0.99823636,0.9,86,0.04,100000
0.99999934,0.95,86,0.04,100000
0.21898867,0.05,86,0.05,100000
0.32783228,0.1,86,0.05,100000
0.38937613,0.15,86,0.05,100000
0.4526169,0.2,86,0.05,100000
0.5235942,0.25,86,0.05,100000
0.5799827,0.3,86,0.05,100000
0.63087386,0.35,86,0.05,100000
0.6835793,0.4,86,0.05,100000
0.74413574,0.45,86,0.05,100000
0.79628956,0.5,86,0.05,100000
0.843242,0.55,86,0.05,100000
0.88121134,0.6,86,0.05,100000
0.9108839,0.65,86,0.05,100000
0.9453214,0.7,86,0.05,100000
0.9690988,0.75,86,0.05,100000
0.98704004,0.8,86,0.05,100000
0.99560964,0.85,86,0.05,100000
1.0000004,0.9,86,0.05,100000
1.0000004,0.95,86,0.05,100000
0.041305475,0.05,87,0.01,100000
0.06798745,0.1,87,0.01,100000
0.14140259,0.15,87,0.01,100000
0.2279866,0.2,87,0.01,100000
0.29530308,0.25,87,0.01,100000
0.3350763,0.3,87,0.01,100000
0.44778618,0.35,87,0.01,100000
0.53975,0.4,87,0.01,100000
0.5911988,0.45,87,0.01,100000
0.64329153,0.5,87,0.01,100000
0.7509446,0.55,87,0.01,100000
0.77668315,0.6,87,0.01,100000
0.80840725,0.65,87,0.01,100000
0.8341392,0.7,87,0.01,100000
0.890364,0.75,87,0.01,100000
0.92147595,0.8,87,0.01,100000
0.9646082,0.85,87,0.01,100000
0.9763551,0.9,87,0.01,100000
1.0000005,0.95,87,0.01,100000
0.17560679,0.05,87,0.02,100000
0.23288293,0.1,87,0.02,100000
0.2970973,0.15,87,0.02,100000
0.34578952,0.2,87,0.02,100000
0.39869,0.25,87,0.02,100000
0.4766684,0.3,87,0.02,100000
0.5356799,0.35,87,0.02,100000
0.59115815,0.4,87,0.02,100000
0.66029733,0.45,87,0.02,100000
0.7263694,0.5,87,0.02,100000
0.7798415,0.55,87,0.02,100000
0.8332723,0.6,87,0.02,100000
0.8762504,0.65,87,0.02,100000
0.901441,0.7,87,0.02,100000
0.9301808,0.75,87,0.02,100000
0.97268796,0.8,87,0.02,100000
0.9867311,0.85,87,0.02,100000
0.99700844,0.9,87,0.02,100000
0.99999976,0.95,87,0.02,100000
0.15434457,0.05,87,0.03,100000
0.22376782,0.1,87,0.03,100000
0.30041778,0.15,87,0.03,100000
0.36759692,0.2,87,0.03,100000
0.43269974,0.25,87,0.03,100000
0.5326991,0.3,87,0.03,100000
0.5895746,0.35,87,0.03,100000
0.64472336,0.4,87,0.03,100000
0.6940318,0.45,87,0.03,100000
0.76492316,0.5,87,0.03,100000
0.81670624,0.55,87,0.03,100000
0.8756134,0.6,87,0.03,100000
0.9176779,0.65,87,0.03,100000
0.9457417,0.7,87,0.03,100000
0.9757758,0.75,87,0.03,100000
0.98934805,0.8,87,0.03,100000
0.9915618,0.85,87,0.03,100000
0.99570626,0.9,87,0.03,100000
1.0000001,0.95,87,0.03,100000
0.00052069436,0.05,23,0.01,1000000
0.009428245,0.1,23,0.01,1000000
0.0369787,0.15,23,0.01,1000000
0.082637236,0.2,23,0.01,1000000
0.13114145,0.25,23,0.01,1000000
0.1951388,0.3,23,0.01,1000000
0.26911312,0.35,23,0.01,1000000
0.35105386,0.4,23,0.01,1000000
0.42317623,0.45,23,0.01,1000000
0.5163248,0.5,23,0.01,1000000
0.5960201,0.55,23,0.01,1000000
0.6843449,0.6,23,0.01,1000000
0.7589327,0.65,23,0.01,1000000
0.81902987,0.7,23,0.01,1000000
0.87507546,0.75,23,0.01,1000000
0.9257228,0.8,23,0.01,1000000
0.96314836,0.85,23,0.01,1000000
0.98735684,0.9,23,0.01,1000000
0.9972825,0.95,23,0.01,1000000
0.4198107,0.05,87,0.04,100000
0.5500464,0.1,87,0.04,100000
0.62938225,0.15,87,0.04,100000
0.67647314,0.2,87,0.04,100000
0.71684754,0.25,87,0.04,100000
0.7410685,0.3,87,0.04,100000
0.77436525,0.35,87,0.04,100000
0.7965407,0.4,87,0.04,100000
0.82058555,0.45,87,0.04,100000
0.839199,0.5,87,0.04,100000
0.8666973,0.55,87,0.04,100000
0.89906454,0.6,87,0.04,100000
0.9189388,0.65,87,0.04,100000
0.9339311,0.7,87,0.04,100000
0.95047283,0.75,87,0.04,100000
0.97718304,0.8,87,0.04,100000
0.9854379,0.85,87,0.04,100000
0.9952151,0.9,87,0.04,100000
0.99843144,0.95,87,0.04,100000
0.6306588,0.05,87,0.05,100000
0.806976,0.1,87,0.05,100000
0.8620954,0.15,87,0.05,100000
0.8828332,0.2,87,0.05,100000
0.89785063,0.25,87,0.05,100000
0.9072934,0.3,87,0.05,100000
0.9182903,0.35,87,0.05,100000
0.92920554,0.4,87,0.05,100000
0.9373306,0.45,87,0.05,100000
0.9428069,0.5,87,0.05,100000
0.94555837,0.55,87,0.05,100000
0.9536633,0.6,87,0.05,100000
0.9577473,0.65,87,0.05,100000
0.96448505,0.7,87,0.05,100000
0.9723666,0.75,87,0.05,100000
0.9804108,0.8,87,0.05,100000
0.98445135,0.85,87,0.05,100000
0.9936313,0.9,87,0.05,100000
0.99744797,0.95,87,0.05,100000
0.019491808,0.05,88,0.01,100000
0.08376973,0.1,88,0.01,100000
0.12209528,0.15,88,0.01,100000
0.16530009,0.2,88,0.01,100000
0.2518816,0.25,88,0.01,100000
0.30139768,0.3,88,0.01,100000
0.35485786,0.35,88,0.01,100000
0.42118597,0.4,88,0.01,100000
0.50670457,0.45,88,0.01,100000
0.6206701,0.5,88,0.01,100000
0.69832706,0.55,88,0.01,100000
0.751558,0.6,88,0.01,100000
0.8395901,0.65,88,0.01,100000
0.897753,0.7,88,0.01,100000
0.9094711,0.75,88,0.01,100000
0.93246365,0.8,88,0.01,100000
0.9604314,0.85,88,0.01,100000
0.9836417,0.9,88,0.01,100000
0.99489295,0.95,88,0.01,100000
0.0917017,0.05,88,0.02,100000
0.20140837,0.1,88,0.02,100000
0.29047313,0.15,88,0.02,100000
0.34899896,0.2,88,0.02,100000
0.4203629,0.25,88,0.02,100000
0.4818535,0.3,88,0.02,100000
0.5424879,0.35,88,0.02,100000
0.58675814,0.4,88,0.02,100000
0.65007925,0.45,88,0.02,100000
0.7317771,0.5,88,0.02,100000
0.7983033,0.55,88,0.02,100000
0.8543095,0.6,88,0.02,100000
0.9099882,0.65,88,0.02,100000
0.92896366,0.7,88,0.02,100000
0.94141513,0.75,88,0.02,100000
0.96561706,0.8,88,0.02,100000
0.97469664,0.85,88,0.02,100000
0.9866037,0.9,88,0.02,100000
0.99734235,0.95,88,0.02,100000
0.49591526,0.05,23,0.02,1000000
0.5415577,0.1,23,0.02,1000000
0.5683307,0.15,23,0.02,1000000
0.6046396,0.2,23,0.02,1000000
0.6372423,0.25,23,0.02,1000000
0.6707391,0.3,23,0.02,1000000
0.70603126,0.35,23,0.02,1000000
0.7423682,0.4,23,0.02,1000000
0.77550334,0.45,23,0.02,1000000
0.80658644,0.5,23,0.02,1000000
0.83677006,0.55,23,0.02,1000000
0.86606073,0.6,23,0.02,1000000
0.8926622,0.65,23,0.02,1000000
0.9108664,0.7,23,0.02,1000000
0.93090993,0.75,23,0.02,1000000
0.9485522,0.8,23,0.02,1000000
0.96625596,0.85,23,0.02,1000000
0.98237884,0.9,23,0.02,1000000
0.99433315,0.95,23,0.02,1000000
0.07409722,0.05,88,0.03,100000
0.17828202,0.1,88,0.03,100000
0.25469637,0.15,88,0.03,100000
0.33257198,0.2,88,0.03,100000
0.39336565,0.25,88,0.03,100000
0.4515184,0.3,88,0.03,100000
0.5027382,0.35,88,0.03,100000
0.56981874,0.4,88,0.03,100000
0.6393587,0.45,88,0.03,100000
0.69637704,0.5,88,0.03,100000
0.7423099,0.55,88,0.03,100000
0.80037457,0.6,88,0.03,100000
0.84081966,0.65,88,0.03,100000
0.8901683,0.7,88,0.03,100000
0.92338157,0.75,88,0.03,100000
0.94990546,0.8,88,0.03,100000
0.9674439,0.85,88,0.03,100000
0.987345,0.9,88,0.03,100000
0.99786407,0.95,88,0.03,100000
0.1968212,0.05,88,0.04,100000
0.30671516,0.1,88,0.04,100000
0.3970334,0.15,88,0.04,100000
0.46212885,0.2,88,0.04,100000
0.52448857,0.25,88,0.04,100000
0.56863075,0.3,88,0.04,100000
0.6340275,0.35,88,0.04,100000
0.6915265,0.4,88,0.04,100000
0.7367698,0.45,88,0.04,100000
0.7797582,0.5,88,0.04,100000
0.823272,0.55,88,0.04,100000
0.8577085,0.6,88,0.04,100000
0.8800045,0.65,88,0.04,100000
0.9022376,0.7,88,0.04,100000
0.9408661,0.75,88,0.04,100000
0.9730364,0.8,88,0.04,100000
0.9832256,0.85,88,0.04,100000
0.9966833,0.9,88,0.04,100000
0.9999999,0.95,88,0.04,100000
0.2259124,0.05,88,0.05,100000
0.35752696,0.1,88,0.05,100000
0.46477178,0.15,88,0.05,100000
0.51730466,0.2,88,0.05,100000
0.58017665,0.25,88,0.05,100000
0.6421062,0.3,88,0.05,100000
0.6786644,0.35,88,0.05,100000
0.71814543,0.4,88,0.05,100000
0.75755155,0.45,88,0.05,100000
0.7982427,0.5,88,0.05,100000
0.8273077,0.55,88,0.05,100000
0.8558411,0.6,88,0.05,100000
0.8791667,0.65,88,0.05,100000
0.9046259,0.7,88,0.05,100000
0.9291337,0.75,88,0.05,100000
0.94920236,0.8,88,0.05,100000
0.968041,0.85,88,0.05,100000
0.9888805,0.9,88,0.05,100000
0.997205,0.95,88,0.05,100000
0.014600467,0.05,89,0.01,100000
0.022795707,0.1,89,0.01,100000
0.031002395,0.15,89,0.01,100000
0.055581357,0.2,89,0.01,100000
0.08658365,0.25,89,0.01,100000
0.13288887,0.3,89,0.01,100000
0.22439958,0.35,89,0.01,100000
0.30043295,0.4,89,0.01,100000
0.38299716,0.45,89,0.01,100000
0.4665025,0.5,89,0.01,100000
0.59356886,0.55,89,0.01,100000
0.73164564,0.6,89,0.01,100000
0.80475,0.65,89,0.01,100000
0.9072693,0.7,89,0.01,100000
0.9287594,0.75,89,0.01,100000
0.9717256,0.8,89,0.01,100000
0.99296355,0.85,89,0.01,100000
1.0000002,0.9,89,0.01,100000
1.0000002,0.95,89,0.01,100000
0.017724724,0.05,89,0.02,100000
0.03464619,0.1,89,0.02,100000
0.073094934,0.15,89,0.02,100000
0.12943932,0.2,89,0.02,100000
0.21885724,0.25,89,0.02,100000
0.29897082,0.3,89,0.02,100000
0.3856688,0.35,89,0.02,100000
0.49744746,0.4,89,0.02,100000
0.5836886,0.45,89,0.02,100000
0.6732623,0.5,89,0.02,100000
0.7409748,0.55,89,0.02,100000
0.8006267,0.6,89,0.02,100000
0.84784454,0.65,89,0.02,100000
0.90765613,0.7,89,0.02,100000
0.9465142,0.75,89,0.02,100000
0.9697106,0.8,89,0.02,100000
0.98516726,0.85,89,0.02,100000
0.99271494,0.9,89,0.02,100000
0.9999999,0.95,89,0.02,100000
0.014148813,0.05,89,0.03,100000
0.059295088,0.1,89,0.03,100000
0.11760055,0.15,89,0.03,100000
0.1720514,0.2,89,0.03,100000
0.24579406,0.25,89,0.03,100000
0.33808,0.3,89,0.03,100000
0.39950812,0.35,89,0.03,100000
0.49442735,0.4,89,0.03,100000
0.5985053,0.45,89,0.03,100000
0.66868556,0.5,89,0.03,100000
0.7402513,0.55,89,0.03,100000
0.8126346,0.6,89,0.03,100000
0.8605493,0.65,89,0.03,100000
0.9212362,0.7,89,0.03,100000
0.9386486,0.75,89,0.03,100000
0.9706706,0.8,89,0.03,100000
0.9855649,0.85,89,0.03,100000
0.9903966,0.9,89,0.03,100000
0.99999976,0.95,89,0.03,100000
0.10793712,0.05,89,0.04,100000
0.19129536,0.1,89,0.04,100000
0.27765897,0.15,89,0.04,100000
0.33715543,0.2,89,0.04,100000
0.42861,0.25,89,0.04,100000
0.4789006,0.3,89,0.04,100000
0.552248,0.35,89,0.04,100000
0.6360774,0.4,89,0.04,100000
0.7016851,0.45,89,0.04,100000
0.7604985,0.5,89,0.04,100000
0.8115302,0.55,89,0.04,100000
0.8613172,0.6,89,0.04,100000
0.9072712,0.65,89,0.04,100000
0.94734603,0.7,89,0.04,100000
0.964187,0.75,89,0.04,100000
0.9793276,0.8,89,0.04,100000
0.9908291,0.85,89,0.04,100000
0.99448514,0.9,89,0.04,100000
0.9981846,0.95,89,0.04,100000
0.36287627,0.05,89,0.05,100000
0.44200957,0.1,89,0.05,100000
0.49965242,0.15,89,0.05,100000
0.5496243,0.2,89,0.05,100000
0.5944409,0.25,89,0.05,100000
0.6401617,0.3,89,0.05,100000
0.6968359,0.35,89,0.05,100000
0.73577434,0.4,89,0.05,100000
0.7882423,0.45,89,0.05,100000
0.84366316,0.5,89,0.05,100000
0.8845521,0.55,89,0.05,100000
0.914288,0.6,89,0.05,100000
0.9434524,0.65,89,0.05,100000
0.9617847,0.7,89,0.05,100000
0.98323315,0.75,89,0.05,100000
0.993985,0.8,89,0.05,100000
0.9970193,0.85,89,0.05,100000
0.9984999,0.9,89,0.05,100000
1.0000005,0.95,89,0.05,100000
0.0016244681,0.05,24,0.01,1000000
0.010300876,0.1,24,0.01,1000000
0.04048648,0.15,24,0.01,1000000
0.10176771,0.2,24,0.01,1000000
0.19119047,0.25,24,0.01,1000000
0.27514806,0.3,24,0.01,1000000
0.37490264,0.35,24,0.01,1000000
0.47859988,0.4,24,0.01,1000000
0.57936907,0.45,24,0.01,1000000
0.65843904,0.5,24,0.01,1000000
0.7423468,0.55,24,0.01,1000000
0.815649,0.6,24,0.01,1000000
0.86903185,0.65,24,0.01,1000000
0.9096709,0.7,24,0.01,1000000
0.94021696,0.75,24,0.01,1000000
0.96427083,0.8,24,0.01,1000000
0.97639984,0.85,24,0.01,1000000
0.98928386,0.9,24,0.01,1000000
0.99473023,0.95,24,0.01,1000000
0.014211352,0.05,90,0.01,100000
0.04164993,0.1,90,0.01,100000
0.084158845,0.15,90,0.01,100000
0.14060862,0.2,90,0.01,100000
0.21033144,0.25,90,0.01,100000
0.27837688,0.3,90,0.01,100000
0.34032863,0.35,90,0.01,100000
0.425707,0.4,90,0.01,100000
0.4959723,0.45,90,0.01,100000
0.54464257,0.5,90,0.01,100000
0.6206382,0.55,90,0.01,100000
0.68925345,0.6,90,0.01,100000
0.749269,0.65,90,0.01,100000
0.8324624,0.7,90,0.01,100000
0.9064971,0.75,90,0.01,100000
0.9483992,0.8,90,0.01,100000
0.975138,0.85,90,0.01,100000
0.9816175,0.9,90,0.01,100000
0.98843163,0.95,90,0.01,100000
0.036504433,0.05,90,0.02,100000
0.086444154,0.1,90,0.02,100000
0.15063962,0.15,90,0.02,100000
0.23483886,0.2,90,0.02,100000
0.27355605,0.25,90,0.02,100000
0.3434939,0.3,90,0.02,100000
0.3933995,0.35,90,0.02,100000
0.470286,0.4,90,0.02,100000
0.5466536,0.45,90,0.02,100000
0.590678,0.5,90,0.02,100000
0.6288114,0.55,90,0.02,100000
0.6699925,0.6,90,0.02,100000
0.7332096,0.65,90,0.02,100000
0.7940064,0.7,90,0.02,100000
0.84568673,0.75,90,0.02,100000
0.907403,0.8,90,0.02,100000
0.94895333,0.85,90,0.02,100000
0.98010886,0.9,90,0.02,100000
1.0000002,0.95,90,0.02,100000
0.099051125,0.05,90,0.03,100000
0.14594206,0.1,90,0.03,100000
0.1962975,0.15,90,0.03,100000
0.27414307,0.2,90,0.03,100000
0.34564906,0.25,90,0.03,100000
0.3972833,0.3,90,0.03,100000
0.48060003,0.35,90,0.03,100000
0.54446435,0.4,90,0.03,100000
0.6088761,0.45,90,0.03,100000
0.6602915,0.5,90,0.03,100000
0.7059675,0.55,90,0.03,100000
0.7696111,0.6,90,0.03,100000
0.8120792,0.65,90,0.03,100000
0.845257,0.7,90,0.03,100000
0.89522445,0.75,90,0.03,100000
0.9250802,0.8,90,0.03,100000
0.9598454,0.85,90,0.03,100000
0.98794436,0.9,90,0.03,100000
1.0000002,0.95,90,0.03,100000
0.106856816,0.05,90,0.04,100000
0.19573124,0.1,90,0.04,100000
0.2769827,0.15,90,0.04,100000
0.34379384,0.2,90,0.04,100000
0.41996533,0.25,90,0.04,100000
0.4732005,0.3,90,0.04,100000
0.5490795,0.35,90,0.04,100000
0.608418,0.4,90,0.04,100000
0.66780823,0.45,90,0.04,100000
0.7173529,0.5,90,0.04,100000
0.7676557,0.55,90,0.04,100000
0.81916237,0.6,90,0.04,100000
0.88191193,0.65,90,0.04,100000
0.91762006,0.7,90,0.04,100000
0.9520428,0.75,90,0.04,100000
0.9689111,0.8,90,0.04,100000
0.9821768,0.85,90,0.04,100000
0.9947058,0.9,90,0.04,100000
0.9982692,0.95,90,0.04,100000
0.47143716,0.05,90,0.05,100000
0.57691985,0.1,90,0.05,100000
0.6445156,0.15,90,0.05,100000
0.7067541,0.2,90,0.05,100000
0.74162567,0.25,90,0.05,100000
0.7715186,0.3,90,0.05,100000
0.7938147,0.35,90,0.05,100000
0.8208187,0.4,90,0.05,100000
0.8411543,0.45,90,0.05,100000
0.8600445,0.5,90,0.05,100000
0.87862396,0.55,90,0.05,100000
0.8972923,0.6,90,0.05,100000
0.9112278,0.65,90,0.05,100000
0.9280765,0.7,90,0.05,100000
0.9529877,0.75,90,0.05,100000
0.966969,0.8,90,0.05,100000
0.98808604,0.85,90,0.05,100000
0.9985489,0.9,90,0.05,100000
1.0000002,0.95,90,0.05,100000
0.69812185,0.05,24,0.02,1000000
0.7426641,0.1,24,0.02,1000000
0.7741316,0.15,24,0.02,1000000
0.79891634,0.2,24,0.02,1000000
0.8159254,0.25,24,0.02,1000000
0.8307064,0.3,24,0.02,1000000
0.8469264,0.35,24,0.02,1000000
0.8638284,0.4,24,0.02,1000000
0.87655175,0.45,24,0.02,1000000
0.8908553,0.5,24,0.02,1000000
0.9039986,0.55,24,0.02,1000000
0.91686404,0.6,24,0.02,1000000
0.9291412,0.65,24,0.02,1000000
0.94139177,0.7,24,0.02,1000000
0.95105124,0.75,24,0.02,1000000
0.96629095,0.8,24,0.02,1000000
0.97726536,0.85,24,0.02,1000000
0.9885548,0.9,24,0.02,1000000
0.9964065,0.95,24,0.02,1000000
0,0.05,91,0.01,100000
0.008144159,0.1,91,0.01,100000
0.008144159,0.15,91,0.01,100000
0.01660038,0.2,91,0.01,100000
0.03381995,0.25,91,0.01,100000
0.050949935,0.3,91,0.01,100000
0.08227175,0.35,91,0.01,100000
0.15408549,0.4,91,0.01,100000
0.25190192,0.45,91,0.01,100000
0.39758822,0.5,91,0.01,100000
0.46891758,0.55,91,0.01,100000
0.6210578,0.6,91,0.01,100000
0.7471482,0.65,91,0.01,100000
0.79400146,0.7,91,0.01,100000
0.86518097,0.75,91,0.01,100000
0.92717004,0.8,91,0.01,100000
0.958037,0.85,91,0.01,100000
0.9802371,0.9,91,0.01,100000
0.99356276,0.95,91,0.01,100000
0.01246218,0.05,91,0.02,100000
0.024657369,0.1,91,0.02,100000
0.041198716,0.15,91,0.02,100000
0.06974992,0.2,91,0.02,100000
0.09763054,0.25,91,0.02,100000
0.1609037,0.3,91,0.02,100000
0.19628346,0.35,91,0.02,100000
0.27843034,0.4,91,0.02,100000
0.37073982,0.45,91,0.02,100000
0.46836975,0.5,91,0.02,100000
0.5954225,0.55,91,0.02,100000
0.69934005,0.6,91,0.02,100000
0.7668376,0.65,91,0.02,100000
0.84953284,0.7,91,0.02,100000
0.9162355,0.75,91,0.02,100000
0.9497227,0.8,91,0.02,100000
0.9862815,0.85,91,0.02,100000
0.99688387,0.9,91,0.02,100000
0.99688387,0.95,91,0.02,100000
0.005667797,0.05,91,0.03,100000
0.016523847,0.1,91,0.03,100000
0.038071238,0.15,91,0.03,100000
0.08347001,0.2,91,0.03,100000
0.12043528,0.25,91,0.03,100000
0.17826009,0.3,91,0.03,100000
0.274241,0.35,91,0.03,100000
0.39549682,0.4,91,0.03,100000
0.49196273,0.45,91,0.03,100000
0.6144206,0.5,91,0.03,100000
0.7088828,0.55,91,0.03,100000
0.8052027,0.6,91,0.03,100000
0.8801799,0.65,91,0.03,100000
0.92437357,0.7,91,0.03,100000
0.9679564,0.75,91,0.03,100000
0.9728371,0.8,91,0.03,100000
0.98795086,0.85,91,0.03,100000
1,0.9,91,0.03,100000
1,0.95,91,0.03,100000
0.007871643,0.05,91,0.04,100000
0.034028266,0.1,91,0.04,100000
0.09259601,0.15,91,0.04,100000
0.15210007,0.2,91,0.04,100000
0.2093019,0.25,91,0.04,100000
0.29163384,0.3,91,0.04,100000
0.3848504,0.35,91,0.04,100000
0.48102984,0.4,91,0.04,100000
0.57866865,0.45,91,0.04,100000
0.67588896,0.5,91,0.04,100000
0.768631,0.55,91,0.04,100000
0.8531644,0.6,91,0.04,100000
0.90853286,0.65,91,0.04,100000
0.9568028,0.7,91,0.04,100000
0.9859037,0.75,91,0.04,100000
0.9913904,0.8,91,0.04,100000
0.99499905,0.85,91,0.04,100000
0.9982572,0.9,91,0.04,100000
1.0000006,0.95,91,0.04,100000
0.24410574,0.05,91,0.05,100000
0.30432263,0.1,91,0.05,100000
0.3688298,0.15,91,0.05,100000
0.42113096,0.2,91,0.05,100000
0.46719608,0.25,91,0.05,100000
0.518332,0.3,91,0.05,100000
0.58556116,0.35,91,0.05,100000
0.65361804,0.4,91,0.05,100000
0.7229637,0.45,91,0.05,100000
0.78344417,0.5,91,0.05,100000
0.8251298,0.55,91,0.05,100000
0.8799504,0.6,91,0.05,100000
0.918469,0.65,91,0.05,100000
0.94788736,0.7,91,0.05,100000
0.9815006,0.75,91,0.05,100000
0.9858455,0.8,91,0.05,100000
0.9957906,0.85,91,0.05,100000
0.99718744,0.9,91,0.05,100000
0.99999976,0.95,91,0.05,100000
0,0.05,92,0.01,100000
0,0.1,92,0.01,100000
0,0.15,92,0.01,100000
0.007956337,0.2,92,0.01,100000
0.047196597,0.25,92,0.01,100000
0.079139225,0.3,92,0.01,100000
0.17980476,0.35,92,0.01,100000
0.26320708,0.4,92,0.01,100000
0.37057248,0.45,92,0.01,100000
0.54205716,0.5,92,0.01,100000
0.6371406,0.55,92,0.01,100000
0.6814733,0.6,92,0.01,100000
0.7919662,0.65,92,0.01,100000
0.8782347,0.7,92,0.01,100000
0.9720411,0.75,92,0.01,100000
0.98640084,0.8,92,0.01,100000
0.99385464,0.85,92,0.01,100000
0.99385464,0.9,92,0.01,100000
0.99999976,0.95,92,0.01,100000
0,0.05,92,0.02,100000
0.0075521125,0.1,92,0.02,100000
0.03391386,0.15,92,0.02,100000
0.08225134,0.2,92,0.02,100000
0.14452006,0.25,92,0.02,100000
0.21470824,0.3,92,0.02,100000
0.29314688,0.35,92,0.02,100000
0.39666533,0.4,92,0.02,100000
0.4920348,0.45,92,0.02,100000
0.5617745,0.5,92,0.02,100000
0.66259664,0.55,92,0.02,100000
0.7441307,0.6,92,0.02,100000
0.8331206,0.65,92,0.02,100000
0.907476,0.7,92,0.02,100000
0.95063466,0.75,92,0.02,100000
0.9741734,0.8,92,0.02,100000
0.99367595,0.85,92,0.02,100000
1.0000002,0.9,92,0.02,100000
1.0000002,0.95,92,0.02,100000
0.002366384,0.05,92,0.03,100000
0.014954588,0.1,92,0.03,100000
0.028321259,0.15,92,0.03,100000
0.056894965,0.2,92,0.03,100000
0.12435951,0.25,92,0.03,100000
0.18825181,0.3,92,0.03,100000
0.27535364,0.35,92,0.03,100000
0.38411957,0.4,92,0.03,100000
0.4924588,0.45,92,0.03,100000
0.5887443,0.5,92,0.03,100000
0.68216985,0.55,92,0.03,100000
0.7627526,0.6,92,0.03,100000
0.8588499,0.65,92,0.03,100000
0.9065925,0.7,92,0.03,100000
0.9471548,0.75,92,0.03,100000
0.9681684,0.8,92,0.03,100000
0.98880154,0.85,92,0.03,100000
0.99568427,0.9,92,0.03,100000
0.99776036,0.95,92,0.03,100000
0.03641338,0.05,25,0.01,1000000
0.086230546,0.1,25,0.01,1000000
0.14418702,0.15,25,0.01,1000000
0.19813192,0.2,25,0.01,1000000
0.255048,0.25,25,0.01,1000000
0.31702775,0.3,25,0.01,1000000
0.3714383,0.35,25,0.01,1000000
0.4487842,0.4,25,0.01,1000000
0.50956106,0.45,25,0.01,1000000
0.58119154,0.5,25,0.01,1000000
0.66267097,0.55,25,0.01,1000000
0.733639,0.6,25,0.01,1000000
0.81077707,0.65,25,0.01,1000000
0.8807445,0.7,25,0.01,1000000
0.9308532,0.75,25,0.01,1000000
0.9615843,0.8,25,0.01,1000000
0.98684824,0.85,25,0.01,1000000
0.9963685,0.9,25,0.01,1000000
0.9990969,0.95,25,0.01,1000000
0.0326576,0.05,92,0.04,100000
0.10025077,0.1,92,0.04,100000
0.14999053,0.15,92,0.04,100000
0.19919251,0.2,92,0.04,100000
0.25440645,0.25,92,0.04,100000
0.30995527,0.3,92,0.04,100000
0.37195298,0.35,92,0.04,100000
0.46103376,0.4,92,0.04,100000
0.52913374,0.45,92,0.04,100000
0.6103268,0.5,92,0.04,100000
0.69592476,0.55,92,0.04,100000
0.75165546,0.6,92,0.04,100000
0.8212136,0.65,92,0.04,100000
0.8886204,0.7,92,0.04,100000
0.9310399,0.75,92,0.04,100000
0.96260214,0.8,92,0.04,100000
0.98986137,0.85,92,0.04,100000
0.99688137,0.9,92,0.04,100000
0.99999946,0.95,92,0.04,100000
0.52690244,0.05,92,0.05,100000
0.63818765,0.1,92,0.05,100000
0.7083582,0.15,92,0.05,100000
0.7339393,0.2,92,0.05,100000
0.76939666,0.25,92,0.05,100000
0.793342,0.3,92,0.05,100000
0.80832726,0.35,92,0.05,100000
0.8301754,0.4,92,0.05,100000
0.8376385,0.45,92,0.05,100000
0.85234684,0.5,92,0.05,100000
0.8768607,0.55,92,0.05,100000
0.9014864,0.6,92,0.05,100000
0.92445433,0.65,92,0.05,100000
0.94128096,0.7,92,0.05,100000
0.9581617,0.75,92,0.05,100000
0.9694407,0.8,92,0.05,100000
0.9849282,0.85,92,0.05,100000
0.99444085,0.9,92,0.05,100000
1,0.95,92,0.05,100000
0.007955674,0.05,93,0.01,100000
0.023619791,0.1,93,0.01,100000
0.10142953,0.15,93,0.01,100000
0.14011484,0.2,93,0.01,100000
0.23218976,0.25,93,0.01,100000
0.28493997,0.3,93,0.01,100000
0.38448232,0.35,93,0.01,100000
0.47366998,0.4,93,0.01,100000
0.54875827,0.45,93,0.01,100000
0.6219864,0.5,93,0.01,100000
0.6959412,0.55,93,0.01,100000
0.7555881,0.6,93,0.01,100000
0.8293209,0.65,93,0.01,100000
0.85070187,0.7,93,0.01,100000
0.893623,0.75,93,0.01,100000
0.9159261,0.8,93,0.01,100000
0.95860523,0.85,93,0.01,100000
0.9861025,0.9,93,0.01,100000
0.99999946,0.95,93,0.01,100000
0.04620444,0.05,93,0.02,100000
0.10713051,0.1,93,0.02,100000
0.19757442,0.15,93,0.02,100000
0.25795028,0.2,93,0.02,100000
0.3431278,0.25,93,0.02,100000
0.39880234,0.3,93,0.02,100000
0.453979,0.35,93,0.02,100000
0.5136494,0.4,93,0.02,100000
0.5912132,0.45,93,0.02,100000
0.64588934,0.5,93,0.02,100000
0.7092625,0.55,93,0.02,100000
0.74909645,0.6,93,0.02,100000
0.8176224,0.65,93,0.02,100000
0.86369956,0.7,93,0.02,100000
0.8979618,0.75,93,0.02,100000
0.9319257,0.8,93,0.02,100000
0.9586705,0.85,93,0.02,100000
0.9852245,0.9,93,0.02,100000
0.9965326,0.95,93,0.02,100000
0.100188956,0.05,93,0.03,100000
0.19537279,0.1,93,0.03,100000
0.27988073,0.15,93,0.03,100000
0.37402618,0.2,93,0.03,100000
0.44210187,0.25,93,0.03,100000
0.5251831,0.3,93,0.03,100000
0.5897057,0.35,93,0.03,100000
0.65167457,0.4,93,0.03,100000
0.69364125,0.45,93,0.03,100000
0.7428526,0.5,93,0.03,100000
0.7914602,0.55,93,0.03,100000
0.8232627,0.6,93,0.03,100000
0.8646108,0.65,93,0.03,100000
0.91500217,0.7,93,0.03,100000
0.9360463,0.75,93,0.03,100000
0.9505483,0.8,93,0.03,100000
0.9623433,0.85,93,0.03,100000
0.9884898,0.9,93,0.03,100000
0.9976758,0.95,93,0.03,100000
0.12516575,0.05,93,0.04,100000
0.2245158,0.1,93,0.04,100000
0.31089586,0.15,93,0.04,100000
0.40123397,0.2,93,0.04,100000
0.47317204,0.25,93,0.04,100000
0.5555631,0.3,93,0.04,100000
0.61808366,0.35,93,0.04,100000
0.6729872,0.4,93,0.04,100000
0.7271736,0.45,93,0.04,100000
0.7550856,0.5,93,0.04,100000
0.7937596,0.55,93,0.04,100000
0.83979,0.6,93,0.04,100000
0.88037246,0.65,93,0.04,100000
0.9093021,0.7,93,0.04,100000
0.93419814,0.75,93,0.04,100000
0.9525458,0.8,93,0.04,100000
0.9720885,0.85,93,0.04,100000
0.98808813,0.9,93,0.04,100000
1,0.95,93,0.04,100000
0.61527526,0.05,25,0.02,1000000
0.6810389,0.1,25,0.02,1000000
0.72199786,0.15,25,0.02,1000000
0.75150824,0.2,25,0.02,1000000
0.7810238,0.25,25,0.02,1000000
0.8151045,0.3,25,0.02,1000000
0.8346684,0.35,25,0.02,1000000
0.8609488,0.4,25,0.02,1000000
0.8796709,0.45,25,0.02,1000000
0.89617324,0.5,25,0.02,1000000
0.9104199,0.55,25,0.02,1000000
0.9229018,0.6,25,0.02,1000000
0.93346703,0.65,25,0.02,1000000
0.9440324,0.7,25,0.02,1000000
0.9578534,0.75,25,0.02,1000000
0.9699332,0.8,25,0.02,1000000
0.98287916,0.85,25,0.02,1000000
0.99399453,0.9,25,0.02,1000000
0.9988163,0.95,25,0.02,1000000
0.3655526,0.05,93,0.05,100000
0.5170684,0.1,93,0.05,100000
0.60382515,0.15,93,0.05,100000
0.6573893,0.2,93,0.05,100000
0.7014174,0.25,93,0.05,100000
0.7515121,0.3,93,0.05,100000
0.7866629,0.35,93,0.05,100000
0.8166106,0.4,93,0.05,100000
0.84172434,0.45,93,0.05,100000
0.86548966,0.5,93,0.05,100000
0.90552217,0.55,93,0.05,100000
0.92911845,0.6,93,0.05,100000
0.948088,0.65,93,0.05,100000
0.96416044,0.7,93,0.05,100000
0.97277856,0.75,93,0.05,100000
0.9872304,0.8,93,0.05,100000
0.99430543,0.85,93,0.05,100000
1.0000005,0.9,93,0.05,100000
1.0000005,0.95,93,0.05,100000
0,0.05,94,0.01,100000
0,0.1,94,0.01,100000
0,0.15,94,0.01,100000
0.016925225,0.2,94,0.01,100000
0.034088485,0.25,94,0.01,100000
0.051386327,0.3,94,0.01,100000
0.1444142,0.35,94,0.01,100000
0.24516732,0.4,94,0.01,100000
0.35309002,0.45,94,0.01,100000
0.4667492,0.5,94,0.01,100000
0.596353,0.55,94,0.01,100000
0.6780031,0.6,94,0.01,100000
0.8016918,0.65,94,0.01,100000
0.8479917,0.7,94,0.01,100000
0.89624196,0.75,94,0.01,100000
0.95164794,0.8,94,0.01,100000
0.98395866,0.85,94,0.01,100000
0.98395866,0.9,94,0.01,100000
1,0.95,94,0.01,100000
0,0.05,94,0.02,100000
0.003938952,0.1,94,0.02,100000
0.010903245,0.15,94,0.02,100000
0.04115203,0.2,94,0.02,100000
0.060060192,0.25,94,0.02,100000
0.096388616,0.3,94,0.02,100000
0.16668177,0.35,94,0.02,100000
0.24281977,0.4,94,0.02,100000
0.3480534,0.45,94,0.02,100000
0.41973522,0.5,94,0.02,100000
0.5086181,0.55,94,0.02,100000
0.6396681,0.6,94,0.02,100000
0.72502136,0.65,94,0.02,100000
0.8116552,0.7,94,0.02,100000
0.86490816,0.75,94,0.02,100000
0.913895,0.8,94,0.02,100000
0.97374314,0.85,94,0.02,100000
0.9906264,0.9,94,0.02,100000
0.9906264,0.95,94,0.02,100000
0,0.05,94,0.03,100000
0.0073830495,0.1,94,0.03,100000
0.060472094,0.15,94,0.03,100000
0.14564109,0.2,94,0.03,100000
0.21005136,0.25,94,0.03,100000
0.3102788,0.3,94,0.03,100000
0.3981581,0.35,94,0.03,100000
0.48335102,0.4,94,0.03,100000
0.5676381,0.45,94,0.03,100000
0.6440647,0.5,94,0.03,100000
0.7046303,0.55,94,0.03,100000
0.7576037,0.6,94,0.03,100000
0.8249621,0.65,94,0.03,100000
0.8732269,0.7,94,0.03,100000
0.91285455,0.75,94,0.03,100000
0.94265044,0.8,94,0.03,100000
0.9722488,0.85,94,0.03,100000
0.98957485,0.9,94,0.03,100000
0.9962321,0.95,94,0.03,100000
0,0.05,94,0.04,100000
0.02300711,0.1,94,0.04,100000
0.08160829,0.15,94,0.04,100000
0.1422707,0.2,94,0.04,100000
0.23124032,0.25,94,0.04,100000
0.3048895,0.3,94,0.04,100000
0.38523635,0.35,94,0.04,100000
0.49050668,0.4,94,0.04,100000
0.5913647,0.45,94,0.04,100000
0.6912236,0.5,94,0.04,100000
0.7447088,0.55,94,0.04,100000
0.8157105,0.6,94,0.04,100000
0.8712945,0.65,94,0.04,100000
0.92971355,0.7,94,0.04,100000
0.96037465,0.75,94,0.04,100000
0.98274726,0.8,94,0.04,100000
0.98974234,0.85,94,0.04,100000
0.9967032,0.9,94,0.04,100000
0.99827445,0.95,94,0.04,100000
0.37259117,0.05,94,0.05,100000
0.46067366,0.1,94,0.05,100000
0.5498427,0.15,94,0.05,100000
0.6097728,0.2,94,0.05,100000
0.6606695,0.25,94,0.05,100000
0.69110155,0.3,94,0.05,100000
0.73697656,0.35,94,0.05,100000
0.7771627,0.4,94,0.05,100000
0.8141337,0.45,94,0.05,100000
0.83838904,0.5,94,0.05,100000
0.87097424,0.55,94,0.05,100000
0.8879023,0.6,94,0.05,100000
0.9213979,0.65,94,0.05,100000
0.941806,0.7,94,0.05,100000
0.958187,0.75,94,0.05,100000
0.9758425,0.8,94,0.05,100000
0.9904221,0.85,94,0.05,100000
0.9999998,0.9,94,0.05,100000
0.9999998,0.95,94,0.05,100000
0.022264205,0.05,26,0.01,1000000
0.07591704,0.1,26,0.01,1000000
0.12552206,0.15,26,0.01,1000000
0.19063455,0.2,26,0.01,1000000
0.25690076,0.25,26,0.01,1000000
0.32172003,0.3,26,0.01,1000000
0.38090274,0.35,26,0.01,1000000
0.45571348,0.4,26,0.01,1000000
0.53347236,0.45,26,0.01,1000000
0.5895267,0.5,26,0.01,1000000
0.656594,0.55,26,0.01,1000000
0.72120774,0.6,26,0.01,1000000
0.7805337,0.65,26,0.01,1000000
0.82877207,0.7,26,0.01,1000000
0.88588464,0.75,26,0.01,1000000
0.9277388,0.8,26,0.01,1000000
0.96575147,0.85,26,0.01,1000000
0.9842588,0.9,26,0.01,1000000
0.9965858,0.95,26,0.01,1000000
0,0.05,95,0.01,100000
0.033845074,0.1,95,0.01,100000
0.09152672,0.15,95,0.01,100000
0.1552616,0.2,95,0.01,100000
0.2124163,0.25,95,0.01,100000
0.25983018,0.3,95,0.01,100000
0.28423303,0.35,95,0.01,100000
0.39744428,0.4,95,0.01,100000
0.50059646,0.45,95,0.01,100000
0.5317723,0.5,95,0.01,100000
0.60867923,0.55,95,0.01,100000
0.662839,0.6,95,0.01,100000
0.70984125,0.65,95,0.01,100000
0.78911513,0.7,95,0.01,100000
0.9058282,0.75,95,0.01,100000
0.9537862,0.8,95,0.01,100000
0.96950805,0.85,95,0.01,100000
0.985417,0.9,95,0.01,100000
1,0.95,95,0.01,100000
0.015899232,0.05,95,0.02,100000
0.07952261,0.1,95,0.02,100000
0.11883643,0.15,95,0.02,100000
0.19227235,0.2,95,0.02,100000
0.2660369,0.25,95,0.02,100000
0.3546788,0.3,95,0.02,100000
0.44561926,0.35,95,0.02,100000
0.50584704,0.4,95,0.02,100000
0.57405436,0.45,95,0.02,100000
0.6155088,0.5,95,0.02,100000
0.67186934,0.55,95,0.02,100000
0.7312129,0.6,95,0.02,100000
0.7895944,0.65,95,0.02,100000
0.83010685,0.7,95,0.02,100000
0.873148,0.75,95,0.02,100000
0.9135033,0.8,95,0.02,100000
0.9495906,0.85,95,0.02,100000
0.9860925,0.9,95,0.02,100000
0.9966859,0.95,95,0.02,100000
0.0656223,0.05,95,0.03,100000
0.1305381,0.1,95,0.03,100000
0.21047176,0.15,95,0.03,100000
0.2769551,0.2,95,0.03,100000
0.35105494,0.25,95,0.03,100000
0.4213695,0.3,95,0.03,100000
0.4889102,0.35,95,0.03,100000
0.55069286,0.4,95,0.03,100000
0.6228293,0.45,95,0.03,100000
0.67418617,0.5,95,0.03,100000
0.7353853,0.55,95,0.03,100000
0.75589466,0.6,95,0.03,100000
0.80315465,0.65,95,0.03,100000
0.8470417,0.7,95,0.03,100000
0.89301586,0.75,95,0.03,100000
0.9154775,0.8,95,0.03,100000
0.96320355,0.85,95,0.03,100000
0.98800224,0.9,95,0.03,100000
0.99528027,0.95,95,0.03,100000
0.19933927,0.05,95,0.04,100000
0.29380313,0.1,95,0.04,100000
0.39729127,0.15,95,0.04,100000
0.49820414,0.2,95,0.04,100000
0.551346,0.25,95,0.04,100000
0.6055771,0.3,95,0.04,100000
0.665454,0.35,95,0.04,100000
0.706289,0.4,95,0.04,100000
0.7548665,0.45,95,0.04,100000
0.78473043,0.5,95,0.04,100000
0.8248745,0.55,95,0.04,100000
0.86289185,0.6,95,0.04,100000
0.90289426,0.65,95,0.04,100000
0.9239702,0.7,95,0.04,100000
0.9437495,0.75,95,0.04,100000
0.95989704,0.8,95,0.04,100000
0.97066057,0.85,95,0.04,100000
0.98643976,0.9,95,0.04,100000
0.9985165,0.95,95,0.04,100000
0.38932973,0.05,95,0.05,100000
0.5578962,0.1,95,0.05,100000
0.63471663,0.15,95,0.05,100000
0.6815102,0.2,95,0.05,100000
0.7255523,0.25,95,0.05,100000
0.7546893,0.3,95,0.05,100000
0.77208173,0.35,95,0.05,100000
0.78936386,0.4,95,0.05,100000
0.8155673,0.45,95,0.05,100000
0.8312141,0.5,95,0.05,100000
0.8526596,0.55,95,0.05,100000
0.88098836,0.6,95,0.05,100000
0.9095698,0.65,95,0.05,100000
0.9305202,0.7,95,0.05,100000
0.95021087,0.75,95,0.05,100000
0.95990086,0.8,95,0.05,100000
0.9809926,0.85,95,0.05,100000
0.99184185,0.9,95,0.05,100000
0.99864674,0.95,95,0.05,100000
0.6460578,0.05,26,0.02,1000000
0.7209751,0.1,26,0.02,1000000
0.7584471,0.15,26,0.02,1000000
0.7849963,0.2,26,0.02,1000000
0.8011639,0.25,26,0.02,1000000
0.8111834,0.3,26,0.02,1000000
0.8221972,0.35,26,0.02,1000000
0.8344458,0.4,26,0.02,1000000
0.84992385,0.45,26,0.02,1000000
0.86176765,0.5,26,0.02,1000000
0.8762317,0.55,26,0.02,1000000
0.8917949,0.6,26,0.02,1000000
0.9058457,0.65,26,0.02,1000000
0.9196444,0.7,26,0.02,1000000
0.93494076,0.75,26,0.02,1000000
0.95292825,0.8,26,0.02,1000000
0.969196,0.85,26,0.02,1000000
0.9869049,0.9,26,0.02,1000000
0.99797595,0.95,26,0.02,1000000
0.12269857,0.05,96,0.01,100000
0.22174627,0.1,96,0.01,100000
0.28335598,0.15,96,0.01,100000
0.3371177,0.2,96,0.01,100000
0.39002687,0.25,96,0.01,100000
0.44942456,0.3,96,0.01,100000
0.4869196,0.35,96,0.01,100000
0.5315929,0.4,96,0.01,100000
0.59860176,0.45,96,0.01,100000
0.65055996,0.5,96,0.01,100000
0.7014203,0.55,96,0.01,100000
0.73792714,0.6,96,0.01,100000
0.794783,0.65,96,0.01,100000
0.87302923,0.7,96,0.01,100000
0.92384785,0.75,96,0.01,100000
0.9516618,0.8,96,0.01,100000
0.96614754,0.85,96,0.01,100000
0.9801608,0.9,96,0.01,100000
1.0000001,0.95,96,0.01,100000
0.19043179,0.05,96,0.02,100000
0.27864122,0.1,96,0.02,100000
0.3605375,0.15,96,0.02,100000
0.4272366,0.2,96,0.02,100000
0.49371856,0.25,96,0.02,100000
0.5558086,0.3,96,0.02,100000
0.60925525,0.35,96,0.02,100000
0.65094906,0.4,96,0.02,100000
0.69388735,0.45,96,0.02,100000
0.7245907,0.5,96,0.02,100000
0.79331696,0.55,96,0.02,100000
0.84286106,0.6,96,0.02,100000
0.8991318,0.65,96,0.02,100000
0.93259424,0.7,96,0.02,100000
0.95556384,0.75,96,0.02,100000
0.9743491,0.8,96,0.02,100000
0.99642015,0.85,96,0.02,100000
1,0.9,96,0.02,100000
1,0.95,96,0.02,100000
0.29728258,0.05,96,0.03,100000
0.42353994,0.1,96,0.03,100000
0.52433485,0.15,96,0.03,100000
0.61154944,0.2,96,0.03,100000
0.6535791,0.25,96,0.03,100000
0.67797995,0.3,96,0.03,100000
0.7003625,0.35,96,0.03,100000
0.7364436,0.4,96,0.03,100000
0.75844574,0.45,96,0.03,100000
0.7825665,0.5,96,0.03,100000
0.81923217,0.55,96,0.03,100000
0.84386086,0.6,96,0.03,100000
0.8603628,0.65,96,0.03,100000
0.8872734,0.7,96,0.03,100000
0.9315239,0.75,96,0.03,100000
0.9509534,0.8,96,0.03,100000
0.9741446,0.85,96,0.03,100000
0.99054414,0.9,96,0.03,100000
1,0.95,96,0.03,100000
0.48009694,0.05,96,0.04,100000
0.5924063,0.1,96,0.04,100000
0.66636115,0.15,96,0.04,100000
0.7054965,0.2,96,0.04,100000
0.7512945,0.25,96,0.04,100000
0.7830522,0.3,96,0.04,100000
0.82120067,0.35,96,0.04,100000
0.85255843,0.4,96,0.04,100000
0.87005645,0.45,96,0.04,100000
0.89446044,0.5,96,0.04,100000
0.9044754,0.55,96,0.04,100000
0.91804194,0.6,96,0.04,100000
0.92654675,0.65,96,0.04,100000
0.94041705,0.7,96,0.04,100000
0.9506466,0.75,96,0.04,100000
0.95921075,0.8,96,0.04,100000
0.9779329,0.85,96,0.04,100000
0.98818237,0.9,96,0.04,100000
0.9966174,0.95,96,0.04,100000
0.6366468,0.05,96,0.05,100000
0.75558037,0.1,96,0.05,100000
0.79041016,0.15,96,0.05,100000
0.82093614,0.2,96,0.05,100000
0.84128225,0.25,96,0.05,100000
0.8570715,0.3,96,0.05,100000
0.8674272,0.35,96,0.05,100000
0.8832503,0.4,96,0.05,100000
0.89622355,0.45,96,0.05,100000
0.9063587,0.5,96,0.05,100000
0.9164788,0.55,96,0.05,100000
0.93077296,0.6,96,0.05,100000
0.9349052,0.65,96,0.05,100000
0.94619435,0.7,96,0.05,100000
0.9575279,0.75,96,0.05,100000
0.97001135,0.8,96,0.05,100000
0.9836747,0.85,96,0.05,100000
0.9933902,0.9,96,0.05,100000
0.9987946,0.95,96,0.05,100000
0.009247169,0.05,97,0.01,100000
0.036330823,0.1,97,0.01,100000
0.054498002,0.15,97,0.01,100000
0.06363687,0.2,97,0.01,100000
0.09073689,0.25,97,0.01,100000
0.12490773,0.3,97,0.01,100000
0.16833304,0.35,97,0.01,100000
0.2126253,0.4,97,0.01,100000
0.33183235,0.45,97,0.01,100000
0.3915383,0.5,97,0.01,100000
0.50167334,0.55,97,0.01,100000
0.6518444,0.6,97,0.01,100000
0.73496807,0.65,97,0.01,100000
0.8540047,0.7,97,0.01,100000
0.9202326,0.75,97,0.01,100000
0.94396913,0.8,97,0.01,100000
0.9682674,0.85,97,0.01,100000
0.9844117,0.9,97,0.01,100000
0.99999994,0.95,97,0.01,100000
0.012509608,0.05,97,0.02,100000
0.041648917,0.1,97,0.02,100000
0.06663251,0.15,97,0.02,100000
0.08308704,0.2,97,0.02,100000
0.11160122,0.25,97,0.02,100000
0.12781368,0.3,97,0.02,100000
0.19205345,0.35,97,0.02,100000
0.2890884,0.4,97,0.02,100000
0.38485274,0.45,97,0.02,100000
0.4867567,0.5,97,0.02,100000
0.5762139,0.55,97,0.02,100000
0.66569483,0.6,97,0.02,100000
0.7620156,0.65,97,0.02,100000
0.8398172,0.7,97,0.02,100000
0.89446867,0.75,97,0.02,100000
0.94045055,0.8,97,0.02,100000
0.97777426,0.85,97,0.02,100000
0.9889809,0.9,97,0.02,100000
0.9926234,0.95,97,0.02,100000
0.021632066,0.05,97,0.03,100000
0.05676275,0.1,97,0.03,100000
0.11532184,0.15,97,0.03,100000
0.18108304,0.2,97,0.03,100000
0.23046441,0.25,97,0.03,100000
0.31094778,0.3,97,0.03,100000
0.38353422,0.35,97,0.03,100000
0.45757505,0.4,97,0.03,100000
0.5419714,0.45,97,0.03,100000
0.60814935,0.5,97,0.03,100000
0.6815971,0.55,97,0.03,100000
0.7444021,0.6,97,0.03,100000
0.8147556,0.65,97,0.03,100000
0.8674754,0.7,97,0.03,100000
0.9195787,0.75,97,0.03,100000
0.9711753,0.8,97,0.03,100000
0.9808272,0.85,97,0.03,100000
0.9903917,0.9,97,0.03,100000
1,0.95,97,0.03,100000
0.06366238,0.05,27,0.01,1000000
0.14583674,0.1,27,0.01,1000000
0.2177657,0.15,27,0.01,1000000
0.26852214,0.2,27,0.01,1000000
0.31844696,0.25,27,0.01,1000000
0.36891153,0.3,27,0.01,1000000
0.41867852,0.35,27,0.01,1000000
0.46313304,0.4,27,0.01,1000000
0.5245901,0.45,27,0.01,1000000
0.5829883,0.5,27,0.01,1000000
0.64715207,0.55,27,0.01,1000000
0.6987493,0.6,27,0.01,1000000
0.7543495,0.65,27,0.01,1000000
0.8116533,0.7,27,0.01,1000000
0.860233,0.75,27,0.01,1000000
0.9113278,0.8,27,0.01,1000000
0.95054954,0.85,27,0.01,1000000
0.9844651,0.9,27,0.01,1000000
0.9961646,0.95,27,0.01,1000000
0.40932,0.05,97,0.04,100000
0.50192237,0.1,97,0.04,100000
0.57770485,0.15,97,0.04,100000
0.6438639,0.2,97,0.04,100000
0.67541784,0.25,97,0.04,100000
0.6998597,0.3,97,0.04,100000
0.72976243,0.35,97,0.04,100000
0.77216446,0.4,97,0.04,100000
0.8038164,0.45,97,0.04,100000
0.8401855,0.5,97,0.04,100000
0.86826867,0.55,97,0.04,100000
0.8996832,0.6,97,0.04,100000
0.9236078,0.65,97,0.04,100000
0.93585634,0.7,97,0.04,100000
0.96106786,0.75,97,0.04,100000
0.97636086,0.8,97,0.04,100000
0.9949197,0.85,97,0.04,100000
0.99827874,0.9,97,0.04,100000
0.9999997,0.95,97,0.04,100000
0.5925055,0.05,97,0.05,100000
0.6993379,0.1,97,0.05,100000
0.7247097,0.15,97,0.05,100000
0.75975317,0.2,97,0.05,100000
0.7727506,0.25,97,0.05,100000
0.7900056,0.3,97,0.05,100000
0.8114729,0.35,97,0.05,100000
0.83468395,0.4,97,0.05,100000
0.85922116,0.45,97,0.05,100000
0.88485885,0.5,97,0.05,100000
0.9004906,0.55,97,0.05,100000
0.9203809,0.6,97,0.05,100000
0.94150424,0.65,97,0.05,100000
0.9569327,0.7,97,0.05,100000
0.9764278,0.75,97,0.05,100000
0.99172866,0.8,97,0.05,100000
0.99586904,0.85,97,0.05,100000
0.9986519,0.9,97,0.05,100000
1.0000005,0.95,97,0.05,100000
0,0.05,98,0.01,100000
0,0.1,98,0.01,100000
0,0.15,98,0.01,100000
0,0.2,98,0.01,100000
0.02475232,0.25,98,0.01,100000
0.10930926,0.3,98,0.01,100000
0.21865317,0.35,98,0.01,100000
0.34492165,0.4,98,0.01,100000
0.48647916,0.45,98,0.01,100000
0.61761713,0.5,98,0.01,100000
0.7551123,0.55,98,0.01,100000
0.820045,0.6,98,0.01,100000
0.88425595,0.65,98,0.01,100000
0.9233002,0.7,98,0.01,100000
0.9539116,0.75,98,0.01,100000
0.9687667,0.8,98,0.01,100000
0.9687667,0.85,98,0.01,100000
0.9918804,0.9,98,0.01,100000
1,0.95,98,0.01,100000
0.0037819198,0.05,98,0.02,100000
0.0114531,0.1,98,0.02,100000
0.03242838,0.15,98,0.02,100000
0.049571913,0.2,98,0.02,100000
0.092370935,0.25,98,0.02,100000
0.2442498,0.3,98,0.02,100000
0.3822608,0.35,98,0.02,100000
0.5030796,0.4,98,0.02,100000
0.62636966,0.45,98,0.02,100000
0.7158313,0.5,98,0.02,100000
0.797284,0.55,98,0.02,100000
0.8852049,0.6,98,0.02,100000
0.9139063,0.65,98,0.02,100000
0.9575628,0.7,98,0.02,100000
0.9729865,0.75,98,0.02,100000
0.9769335,0.8,98,0.02,100000
0.98885137,0.85,98,0.02,100000
0.9922325,0.9,98,0.02,100000
0.9963224,0.95,98,0.02,100000
0.00076858106,0.05,27,0.02,1000000
0.0033377393,0.1,27,0.02,1000000
0.01103567,0.15,27,0.02,1000000
0.017006781,0.2,27,0.02,1000000
0.033717506,0.25,27,0.02,1000000
0.060448423,0.3,27,0.02,1000000
0.10053819,0.35,27,0.02,1000000
0.16777895,0.4,27,0.02,1000000
0.2517438,0.45,27,0.02,1000000
0.3548963,0.5,27,0.02,1000000
0.46683323,0.55,27,0.02,1000000
0.574591,0.6,27,0.02,1000000
0.6647338,0.65,27,0.02,1000000
0.75986415,0.7,27,0.02,1000000
0.8356059,0.75,27,0.02,1000000
0.90376854,0.8,27,0.02,1000000
0.95047,0.85,27,0.02,1000000
0.9839511,0.9,27,0.02,1000000
0.99650145,0.95,27,0.02,1000000
0.007513937,0.05,98,0.03,100000
0.012796497,0.1,98,0.03,100000
0.04403489,0.15,98,0.03,100000
0.07530869,0.2,98,0.03,100000
0.117036544,0.25,98,0.03,100000
0.18978047,0.3,98,0.03,100000
0.2910837,0.35,98,0.03,100000
0.39698473,0.4,98,0.03,100000
0.5139507,0.45,98,0.03,100000
0.61762,0.5,98,0.03,100000
0.72053224,0.55,98,0.03,100000
0.78715503,0.6,98,0.03,100000
0.8305482,0.65,98,0.03,100000
0.88324684,0.7,98,0.03,100000
0.92126304,0.75,98,0.03,100000
0.9618621,0.8,98,0.03,100000
0.9811153,0.85,98,0.03,100000
0.9953714,0.9,98,0.03,100000
0.9980829,0.95,98,0.03,100000
0.011612787,0.05,98,0.04,100000
0.03962666,0.1,98,0.04,100000
0.11307746,0.15,98,0.04,100000
0.18683101,0.2,98,0.04,100000
0.28905866,0.25,98,0.04,100000
0.39867833,0.3,98,0.04,100000
0.49620566,0.35,98,0.04,100000
0.59633714,0.4,98,0.04,100000
0.6793448,0.45,98,0.04,100000
0.7465989,0.5,98,0.04,100000
0.77678597,0.55,98,0.04,100000
0.8305729,0.6,98,0.04,100000
0.8708378,0.65,98,0.04,100000
0.91534185,0.7,98,0.04,100000
0.93810743,0.75,98,0.04,100000
0.9643349,0.8,98,0.04,100000
0.98109066,0.85,98,0.04,100000
0.9882268,0.9,98,0.04,100000
0.99509215,0.95,98,0.04,100000
0.5137045,0.05,98,0.05,100000
0.60282934,0.1,98,0.05,100000
0.654045,0.15,98,0.05,100000
0.67953384,0.2,98,0.05,100000
0.712453,0.25,98,0.05,100000
0.7436079,0.3,98,0.05,100000
0.76719075,0.35,98,0.05,100000
0.7816658,0.4,98,0.05,100000
0.80042696,0.45,98,0.05,100000
0.8297391,0.5,98,0.05,100000
0.86564964,0.55,98,0.05,100000
0.897437,0.6,98,0.05,100000
0.9247808,0.65,98,0.05,100000
0.9450024,0.7,98,0.05,100000
0.9665439,0.75,98,0.05,100000
0.9819139,0.8,98,0.05,100000
0.98900515,0.85,98,0.05,100000
0.99322015,0.9,98,0.05,100000
0.9973946,0.95,98,0.05,100000
0.20082413,0.05,99,0.01,100000
0.36975047,0.1,99,0.01,100000
0.5081891,0.15,99,0.01,100000
0.5731028,0.2,99,0.01,100000
0.61196923,0.25,99,0.01,100000
0.67722493,0.3,99,0.01,100000
0.71579635,0.35,99,0.01,100000
0.74160844,0.4,99,0.01,100000
0.7609024,0.45,99,0.01,100000
0.7928181,0.5,99,0.01,100000
0.8309857,0.55,99,0.01,100000
0.86890006,0.6,99,0.01,100000
0.89389426,0.65,99,0.01,100000
0.9130409,0.7,99,0.01,100000
0.95677763,0.75,99,0.01,100000
0.9888747,0.8,99,0.01,100000
0.99475,0.85,99,0.01,100000
0.9999999,0.9,99,0.01,100000
0.9999999,0.95,99,0.01,100000
0.20274782,0.05,99,0.02,100000
0.2922732,0.1,99,0.02,100000
0.38174,0.15,99,0.02,100000
0.4372418,0.2,99,0.02,100000
0.5323966,0.25,99,0.02,100000
0.5788456,0.3,99,0.02,100000
0.6146807,0.35,99,0.02,100000
0.67923397,0.4,99,0.02,100000
0.7003078,0.45,99,0.02,100000
0.7215753,0.5,99,0.02,100000
0.7604708,0.55,99,0.02,100000
0.7854013,0.6,99,0.02,100000
0.82784456,0.65,99,0.02,100000
0.85562557,0.7,99,0.02,100000
0.8868541,0.75,99,0.02,100000
0.92498296,0.8,99,0.02,100000
0.96948993,0.85,99,0.02,100000
0.9932733,0.9,99,0.02,100000
0.9999999,0.95,99,0.02,100000
0.1418596,0.05,99,0.03,100000
0.23574267,0.1,99,0.03,100000
0.33919227,0.15,99,0.03,100000
0.39522043,0.2,99,0.03,100000
0.4579541,0.25,99,0.03,100000
0.501592,0.3,99,0.03,100000
0.55245507,0.35,99,0.03,100000
0.6069026,0.4,99,0.03,100000
0.654618,0.45,99,0.03,100000
0.6947133,0.5,99,0.03,100000
0.7330255,0.55,99,0.03,100000
0.7802248,0.6,99,0.03,100000
0.8285231,0.65,99,0.03,100000
0.86552286,0.7,99,0.03,100000
0.9023884,0.75,99,0.03,100000
0.9466477,0.8,99,0.03,100000
0.955419,0.85,99,0.03,100000
0.97782236,0.9,99,0.03,100000
0.99127597,0.95,99,0.03,100000
0.55915034,0.05,99,0.04,100000
0.60320634,0.1,99,0.04,100000
0.6396158,0.15,99,0.04,100000
0.6731577,0.2,99,0.04,100000
0.7009001,0.25,99,0.04,100000
0.7340078,0.3,99,0.04,100000
0.75816166,0.35,99,0.04,100000
0.79239756,0.4,99,0.04,100000
0.8215834,0.45,99,0.04,100000
0.8455468,0.5,99,0.04,100000
0.86931664,0.55,99,0.04,100000
0.8863096,0.6,99,0.04,100000
0.9063321,0.65,99,0.04,100000
0.92628473,0.7,99,0.04,100000
0.94781774,0.75,99,0.04,100000
0.96097124,0.8,99,0.04,100000
0.9825081,0.85,99,0.04,100000
0.98890483,0.9,99,0.04,100000
0.9984712,0.95,99,0.04,100000
0.61933976,0.05,99,0.05,100000
0.74847656,0.1,99,0.05,100000
0.8108642,0.15,99,0.05,100000
0.82648164,0.2,99,0.05,100000
0.83363277,0.25,99,0.05,100000
0.84889996,0.3,99,0.05,100000
0.8601953,0.35,99,0.05,100000
0.86989623,0.4,99,0.05,100000
0.87974036,0.45,99,0.05,100000
0.89220166,0.5,99,0.05,100000
0.9018911,0.55,99,0.05,100000
0.91289973,0.6,99,0.05,100000
0.9170059,0.65,99,0.05,100000
0.9265228,0.7,99,0.05,100000
0.9452494,0.75,99,0.05,100000
0.9547944,0.8,99,0.05,100000
0.973584,0.85,99,0.05,100000
0.9895082,0.9,99,0.05,100000
0.9987402,0.95,99,0.05,100000
0.30117515,0.05,28,0.01,1000000
0.452971,0.1,28,0.01,1000000
0.5591305,0.15,28,0.01,1000000
0.6413852,0.2,28,0.01,1000000
0.70366853,0.25,28,0.01,1000000
0.75433564,0.3,28,0.01,1000000
0.791934,0.35,28,0.01,1000000
0.82263935,0.4,28,0.01,1000000
0.8479363,0.45,28,0.01,1000000
0.8712096,0.5,28,0.01,1000000
0.88451433,0.55,28,0.01,1000000
0.9023578,0.6,28,0.01,1000000
0.9130378,0.65,28,0.01,1000000
0.928956,0.7,28,0.01,1000000
0.9410733,0.75,28,0.01,1000000
0.9512067,0.8,28,0.01,1000000
0.9696396,0.85,28,0.01,1000000
0.9860469,0.9,28,0.01,1000000
0.9956031,0.95,28,0.01,1000000
0.74942285,0.05,28,0.02,1000000
0.80398405,0.1,28,0.02,1000000
0.831428,0.15,28,0.02,1000000
0.85115427,0.2,28,0.02,1000000
0.8699614,0.25,28,0.02,1000000
0.8864034,0.3,28,0.02,1000000
0.8995805,0.35,28,0.02,1000000
0.9116141,0.4,28,0.02,1000000
0.92216015,0.45,28,0.02,1000000
0.9312108,0.5,28,0.02,1000000
0.9407248,0.55,28,0.02,1000000
0.95119077,0.6,28,0.02,1000000
0.9567501,0.65,28,0.02,1000000
0.96482384,0.7,28,0.02,1000000
0.970799,0.75,28,0.02,1000000
0.9795577,0.8,28,0.02,1000000
0.9862022,0.85,28,0.02,1000000
0.99394953,0.9,28,0.02,1000000
0.9988952,0.95,28,0.02,1000000
0.0004669966,0.05,29,0.01,1000000
0.007685525,0.1,29,0.01,1000000
0.031369187,0.15,29,0.01,1000000
0.07479562,0.2,29,0.01,1000000
0.13494505,0.25,29,0.01,1000000
0.20574716,0.3,29,0.01,1000000
0.285658,0.35,29,0.01,1000000
0.3792457,0.4,29,0.01,1000000
0.46380097,0.45,29,0.01,1000000
0.5488003,0.5,29,0.01,1000000
0.6310885,0.55,29,0.01,1000000
0.71347344,0.6,29,0.01,1000000
0.77845156,0.65,29,0.01,1000000
0.8334301,0.7,29,0.01,1000000
0.87994856,0.75,29,0.01,1000000
0.93770224,0.8,29,0.01,1000000
0.974993,0.85,29,0.01,1000000
0.9929143,0.9,29,0.01,1000000
0.99831593,0.95,29,0.01,1000000
0.4122015,0.05,29,0.02,1000000
0.48913416,0.1,29,0.02,1000000
0.54071164,0.15,29,0.02,1000000
0.58773607,0.2,29,0.02,1000000
0.6317102,0.25,29,0.02,1000000
0.6697374,0.3,29,0.02,1000000
0.70612,0.35,29,0.02,1000000
0.74363774,0.4,29,0.02,1000000
0.78407866,0.45,29,0.02,1000000
0.8216915,0.5,29,0.02,1000000
0.85805726,0.55,29,0.02,1000000
0.88745075,0.6,29,0.02,1000000
0.91284335,0.65,29,0.02,1000000
0.93117523,0.7,29,0.02,1000000
0.9496513,0.75,29,0.02,1000000
0.9617082,0.8,29,0.02,1000000
0.9751639,0.85,29,0.02,1000000
0.9842586,0.9,29,0.02,1000000
0.99282783,0.95,29,0.02,1000000
0.16122244,0.05,30,0.01,1000000
0.28402722,0.1,30,0.01,1000000
0.37800673,0.15,30,0.01,1000000
0.47858188,0.2,30,0.01,1000000
0.56762654,0.25,30,0.01,1000000
0.6355452,0.3,30,0.01,1000000
0.7103201,0.35,30,0.01,1000000
0.75855786,0.4,30,0.01,1000000
0.8085953,0.45,30,0.01,1000000
0.84156096,0.5,30,0.01,1000000
0.8736696,0.55,30,0.01,1000000
0.8974654,0.6,30,0.01,1000000
0.9254886,0.65,30,0.01,1000000
0.9405531,0.7,30,0.01,1000000
0.9569824,0.75,30,0.01,1000000
0.96807736,0.8,30,0.01,1000000
0.98056227,0.85,30,0.01,1000000
0.9931855,0.9,30,0.01,1000000
0.9980129,0.95,30,0.01,1000000
0.7170184,0.05,30,0.02,1000000
0.7851157,0.1,30,0.02,1000000
0.8275197,0.15,30,0.02,1000000
0.8530897,0.2,30,0.02,1000000
0.87566596,0.25,30,0.02,1000000
0.8945521,0.3,30,0.02,1000000
0.9099524,0.35,30,0.02,1000000
0.92399627,0.4,30,0.02,1000000
0.9346648,0.45,30,0.02,1000000
0.94600064,0.5,30,0.02,1000000
0.9536071,0.55,30,0.02,1000000
0.9629624,0.6,30,0.02,1000000
0.9688976,0.65,30,0.02,1000000
0.9757974,0.7,30,0.02,1000000
0.9821461,0.75,30,0.02,1000000
0.99046415,0.8,30,0.02,1000000
0.9966997,0.85,30,0.02,1000000
0.99955416,0.9,30,0.02,1000000
0.9999977,0.95,30,0.02,1000000
0.053762168,0.05,31,0.01,1000000
0.13891935,0.1,31,0.01,1000000
0.21365833,0.15,31,0.01,1000000
0.2882493,0.2,31,0.01,1000000
0.3714991,0.25,31,0.01,1000000
0.44758648,0.3,31,0.01,1000000
0.5177836,0.35,31,0.01,1000000
0.59178936,0.4,31,0.01,1000000
0.6557907,0.45,31,0.01,1000000
0.7102484,0.5,31,0.01,1000000
0.7587889,0.55,31,0.01,1000000
0.80261093,0.6,31,0.01,1000000
0.8412448,0.65,31,0.01,1000000
0.87783587,0.7,31,0.01,1000000
0.9114163,0.75,31,0.01,1000000
0.94440275,0.8,31,0.01,1000000
0.971285,0.85,31,0.01,1000000
0.98443526,0.9,31,0.01,1000000
0.99660933,0.95,31,0.01,1000000
0.7356561,0.05,31,0.02,1000000
0.7768838,0.1,31,0.02,1000000
0.80482054,0.15,31,0.02,1000000
0.82030886,0.2,31,0.02,1000000
0.83574814,0.25,31,0.02,1000000
0.84922755,0.3,31,0.02,1000000
0.8620111,0.35,31,0.02,1000000
0.87220585,0.4,31,0.02,1000000
0.8827894,0.45,31,0.02,1000000
0.8933995,0.5,31,0.02,1000000
0.9046649,0.55,31,0.02,1000000
0.9142895,0.6,31,0.02,1000000
0.9259437,0.65,31,0.02,1000000
0.9341921,0.7,31,0.02,1000000
0.94375503,0.75,31,0.02,1000000
0.9580251,0.8,31,0.02,1000000
0.9740575,0.85,31,0.02,1000000
0.9893164,0.9,31,0.02,1000000
0.99833465,0.95,31,0.02,1000000
0.0004698556,0.05,32,0.01,1000000
0.0014823403,0.1,32,0.01,1000000
0.011393245,0.15,32,0.01,1000000
0.045408886,0.2,32,0.01,1000000
0.09881839,0.25,32,0.01,1000000
0.1761734,0.3,32,0.01,1000000
0.2498412,0.35,32,0.01,1000000
0.3310245,0.4,32,0.01,1000000
0.4150098,0.45,32,0.01,1000000
0.5066973,0.5,32,0.01,1000000
0.59113866,0.55,32,0.01,1000000
0.6779937,0.6,32,0.01,1000000
0.75884783,0.65,32,0.01,1000000
0.8256158,0.7,32,0.01,1000000
0.8912633,0.75,32,0.01,1000000
0.9435455,0.8,32,0.01,1000000
0.973925,0.85,32,0.01,1000000
0.99066275,0.9,32,0.01,1000000
0.998694,0.95,32,0.01,1000000
0.758182,0.05,32,0.02,1000000
0.8089328,0.1,32,0.02,1000000
0.83932763,0.15,32,0.02,1000000
0.85885257,0.2,32,0.02,1000000
0.87537265,0.25,32,0.02,1000000
0.8880332,0.3,32,0.02,1000000
0.90173197,0.35,32,0.02,1000000
0.9121474,0.4,32,0.02,1000000
0.9206357,0.45,32,0.02,1000000
0.9283917,0.5,32,0.02,1000000
0.93618804,0.55,32,0.02,1000000
0.94277126,0.6,32,0.02,1000000
0.94954336,0.65,32,0.02,1000000
0.9581727,0.7,32,0.02,1000000
0.96723217,0.75,32,0.02,1000000
0.9774576,0.8,32,0.02,1000000
0.9850694,0.85,32,0.02,1000000
0.99125916,0.9,32,0.02,1000000
0.9978153,0.95,32,0.02,1000000
0.1520099,0.05,33,0.01,1000000
0.26697332,0.1,33,0.01,1000000
0.36090764,0.15,33,0.01,1000000
0.43747672,0.2,33,0.01,1000000
0.5042055,0.25,33,0.01,1000000
0.5546716,0.3,33,0.01,1000000
0.6033926,0.35,33,0.01,1000000
0.6414619,0.4,33,0.01,1000000
0.6798539,0.45,33,0.01,1000000
0.7226807,0.5,33,0.01,1000000
0.7567071,0.55,33,0.01,1000000
0.793171,0.6,33,0.01,1000000
0.8273395,0.65,33,0.01,1000000
0.8619113,0.7,33,0.01,1000000
0.8967041,0.75,33,0.01,1000000
0.92820233,0.8,33,0.01,1000000
0.95439106,0.85,33,0.01,1000000
0.9758415,0.9,33,0.01,1000000
0.99202555,0.95,33,0.01,1000000
0.7413607,0.05,33,0.02,1000000
0.7971717,0.1,33,0.02,1000000
0.820195,0.15,33,0.02,1000000
0.83891886,0.2,33,0.02,1000000
0.8529173,0.25,33,0.02,1000000
0.86625093,0.3,33,0.02,1000000
0.8807268,0.35,33,0.02,1000000
0.89026445,0.4,33,0.02,1000000
0.9034389,0.45,33,0.02,1000000
0.9189651,0.5,33,0.02,1000000
0.93026304,0.55,33,0.02,1000000
0.9394736,0.6,33,0.02,1000000
0.94884014,0.65,33,0.02,1000000
0.959254,0.7,33,0.02,1000000
0.9704127,0.75,33,0.02,1000000
0.97950304,0.8,33,0.02,1000000
0.9887893,0.85,33,0.02,1000000
0.99693006,0.9,33,0.02,1000000
0.99806905,0.95,33,0.02,1000000
0.000489712,0.05,34,0.01,1000000
0.000489712,0.1,34,0.01,1000000
0.0047948905,0.15,34,0.01,1000000
0.068270124,0.2,34,0.01,1000000
0.19251016,0.25,34,0.01,1000000
0.34086698,0.3,34,0.01,1000000
0.47768024,0.35,34,0.01,1000000
0.6026992,0.4,34,0.01,1000000
0.70620793,0.45,34,0.01,1000000
0.767497,0.5,34,0.01,1000000
0.81899166,0.55,34,0.01,1000000
0.86121106,0.6,34,0.01,1000000
0.8968864,0.65,34,0.01,1000000
0.9232631,0.7,34,0.01,1000000
0.94538164,0.75,34,0.01,1000000
0.9611723,0.8,34,0.01,1000000
0.97853553,0.85,34,0.01,1000000
0.9888679,0.9,34,0.01,1000000
0.99494404,0.95,34,0.01,1000000
0.6690876,0.05,34,0.02,1000000
0.69452006,0.1,34,0.02,1000000
0.7162529,0.15,34,0.02,1000000
0.7352517,0.2,34,0.02,1000000
0.7598448,0.25,34,0.02,1000000
0.78304213,0.3,34,0.02,1000000
0.805175,0.35,34,0.02,1000000
0.83142674,0.4,34,0.02,1000000
0.8527384,0.45,34,0.02,1000000
0.87690765,0.5,34,0.02,1000000
0.89960855,0.55,34,0.02,1000000
0.91920966,0.6,34,0.02,1000000
0.9387413,0.65,34,0.02,1000000
0.952421,0.7,34,0.02,1000000
0.9650097,0.75,34,0.02,1000000
0.9757122,0.8,34,0.02,1000000
0.9846656,0.85,34,0.02,1000000
0.99223226,0.9,34,0.02,1000000
0.99720335,0.95,34,0.02,1000000
0.14969768,0.05,35,0.01,1000000
0.25654167,0.1,35,0.01,1000000
0.33470714,0.15,35,0.01,1000000
0.39772794,0.2,35,0.01,1000000
0.46221572,0.25,35,0.01,1000000
0.51632196,0.3,35,0.01,1000000
0.5635949,0.35,35,0.01,1000000
0.6049825,0.4,35,0.01,1000000
0.6478839,0.45,35,0.01,1000000
0.68621343,0.5,35,0.01,1000000
0.7268464,0.55,35,0.01,1000000
0.75960755,0.6,35,0.01,1000000
0.8037608,0.65,35,0.01,1000000
0.83641845,0.7,35,0.01,1000000
0.8812368,0.75,35,0.01,1000000
0.9165806,0.8,35,0.01,1000000
0.9537544,0.85,35,0.01,1000000
0.9800587,0.9,35,0.01,1000000
0.99408126,0.95,35,0.01,1000000
0.7431018,0.05,35,0.02,1000000
0.7765152,0.1,35,0.02,1000000
0.7975023,0.15,35,0.02,1000000
0.80715525,0.2,35,0.02,1000000
0.8167769,0.25,35,0.02,1000000
0.8263287,0.3,35,0.02,1000000
0.83750534,0.35,35,0.02,1000000
0.8484346,0.4,35,0.02,1000000
0.85743815,0.45,35,0.02,1000000
0.8680731,0.5,35,0.02,1000000
0.8810948,0.55,35,0.02,1000000
0.8944979,0.6,35,0.02,1000000
0.9074536,0.65,35,0.02,1000000
0.92030495,0.7,35,0.02,1000000
0.93545157,0.75,35,0.02,1000000
0.95409375,0.8,35,0.02,1000000
0.9728891,0.85,35,0.02,1000000
0.98828596,0.9,35,0.02,1000000
0.9963971,0.95,35,0.02,1000000
0.29948103,0.05,36,0.01,1000000
0.41220495,0.1,36,0.01,1000000
0.4880291,0.15,36,0.01,1000000
0.54502606,0.2,36,0.01,1000000
0.59866685,0.25,36,0.01,1000000
0.6508663,0.3,36,0.01,1000000
0.6930591,0.35,36,0.01,1000000
0.73287904,0.4,36,0.01,1000000
0.76767033,0.45,36,0.01,1000000
0.8080549,0.5,36,0.01,1000000
0.8457111,0.55,36,0.01,1000000
0.875889,0.6,36,0.01,1000000
0.89965624,0.65,36,0.01,1000000
0.92741936,0.7,36,0.01,1000000
0.94638485,0.75,36,0.01,1000000
0.96803963,0.8,36,0.01,1000000
0.98131937,0.85,36,0.01,1000000
0.9934343,0.9,36,0.01,1000000
0.9982577,0.95,36,0.01,1000000
0.66452026,0.05,36,0.02,1000000
0.7101227,0.1,36,0.02,1000000
0.74069023,0.15,36,0.02,1000000
0.7647246,0.2,36,0.02,1000000
0.7853473,0.25,36,0.02,1000000
0.8029986,0.3,36,0.02,1000000
0.8196731,0.35,36,0.02,1000000
0.8359038,0.4,36,0.02,1000000
0.85256565,0.45,36,0.02,1000000
0.86952597,0.5,36,0.02,1000000
0.887774,0.55,36,0.02,1000000
0.9016525,0.6,36,0.02,1000000
0.91387516,0.65,36,0.02,1000000
0.93257856,0.7,36,0.02,1000000
0.9492335,0.75,36,0.02,1000000
0.96530074,0.8,36,0.02,1000000
0.98185545,0.85,36,0.02,1000000
0.99091053,0.9,36,0.02,1000000
0.9986791,0.95,36,0.02,1000000
0.00095097785,0.05,37,0.01,1000000
0.0014351605,0.1,37,0.01,1000000
0.002500957,0.15,37,0.01,1000000
0.014452,0.2,37,0.01,1000000
0.050863,0.25,37,0.01,1000000
0.14559567,0.3,37,0.01,1000000
0.26815084,0.35,37,0.01,1000000
0.40130588,0.4,37,0.01,1000000
0.5345739,0.45,37,0.01,1000000
0.64640135,0.5,37,0.01,1000000
0.7345523,0.55,37,0.01,1000000
0.79957604,0.6,37,0.01,1000000
0.8552815,0.65,37,0.01,1000000
0.8952903,0.7,37,0.01,1000000
0.93041134,0.75,37,0.01,1000000
0.96375686,0.8,37,0.01,1000000
0.98252124,0.85,37,0.01,1000000
0.9927938,0.9,37,0.01,1000000
0.9979106,0.95,37,0.01,1000000
0.2036245,0.05,37,0.02,1000000
0.3078412,0.1,37,0.02,1000000
0.37507194,0.15,37,0.02,1000000
0.43455186,0.2,37,0.02,1000000
0.48774424,0.25,37,0.02,1000000
0.5380943,0.3,37,0.02,1000000
0.5873689,0.35,37,0.02,1000000
0.634717,0.4,37,0.02,1000000
0.6795253,0.45,37,0.02,1000000
0.72718936,0.5,37,0.02,1000000
0.774052,0.55,37,0.02,1000000
0.8155122,0.6,37,0.02,1000000
0.85197324,0.65,37,0.02,1000000
0.8933696,0.7,37,0.02,1000000
0.9244918,0.75,37,0.02,1000000
0.9521749,0.8,37,0.02,1000000
0.97311085,0.85,37,0.02,1000000
0.9897556,0.9,37,0.02,1000000
0.9971753,0.95,37,0.02,1000000
0.13382754,0.05,38,0.01,1000000
0.32611433,0.1,38,0.01,1000000
0.49200943,0.15,38,0.01,1000000
0.61375356,0.2,38,0.01,1000000
0.6962593,0.25,38,0.01,1000000
0.7503184,0.3,38,0.01,1000000
0.7997628,0.35,38,0.01,1000000
0.8361638,0.4,38,0.01,1000000
0.86360896,0.45,38,0.01,1000000
0.88561606,0.5,38,0.01,1000000
0.90801316,0.55,38,0.01,1000000
0.9220097,0.6,38,0.01,1000000
0.9321545,0.65,38,0.01,1000000
0.94268245,0.7,38,0.01,1000000
0.95135504,0.75,38,0.01,1000000
0.9638262,0.8,38,0.01,1000000
0.9761216,0.85,38,0.01,1000000
0.9933131,0.9,38,0.01,1000000
0.9990999,0.95,38,0.01,1000000
0.06792522,0.05,38,0.02,1000000
0.18192217,0.1,38,0.02,1000000
0.2859164,0.15,38,0.02,1000000
0.40473762,0.2,38,0.02,1000000
0.503389,0.25,38,0.02,1000000
0.597571,0.3,38,0.02,1000000
0.67536473,0.35,38,0.02,1000000
0.7499849,0.4,38,0.02,1000000
0.8096922,0.45,38,0.02,1000000
0.8561658,0.5,38,0.02,1000000
0.89588606,0.55,38,0.02,1000000
0.9233716,0.6,38,0.02,1000000
0.9416096,0.65,38,0.02,1000000
0.95682675,0.7,38,0.02,1000000
0.966318,0.75,38,0.02,1000000
0.97849435,0.8,38,0.02,1000000
0.9864942,0.85,38,0.02,1000000
0.99382615,0.9,38,0.02,1000000
0.99846834,0.95,38,0.02,1000000
0.01662269,0.05,39,0.01,1000000
0.057996955,0.1,39,0.01,1000000
0.13492918,0.15,39,0.01,1000000
0.23473419,0.2,39,0.01,1000000
0.35067734,0.25,39,0.01,1000000
0.46499637,0.3,39,0.01,1000000
0.55278915,0.35,39,0.01,1000000
0.63503784,0.4,39,0.01,1000000
0.6966563,0.45,39,0.01,1000000
0.750382,0.5,39,0.01,1000000
0.7993684,0.55,39,0.01,1000000
0.83721894,0.6,39,0.01,1000000
0.86970556,0.65,39,0.01,1000000
0.89918244,0.7,39,0.01,1000000
0.92164993,0.75,39,0.01,1000000
0.95171154,0.8,39,0.01,1000000
0.96784747,0.85,39,0.01,1000000
0.98197424,0.9,39,0.01,1000000
0.9948318,0.95,39,0.01,1000000
0.6000231,0.05,39,0.02,1000000
0.6592647,0.1,39,0.02,1000000
0.6959127,0.15,39,0.02,1000000
0.7188702,0.2,39,0.02,1000000
0.7466014,0.25,39,0.02,1000000
0.7716689,0.3,39,0.02,1000000
0.7988559,0.35,39,0.02,1000000
0.8228772,0.4,39,0.02,1000000
0.84893256,0.45,39,0.02,1000000
0.8731466,0.5,39,0.02,1000000
0.890712,0.55,39,0.02,1000000
0.9133586,0.6,39,0.02,1000000
0.93012893,0.65,39,0.02,1000000
0.94404316,0.7,39,0.02,1000000
0.9552998,0.75,39,0.02,1000000
0.96794105,0.8,39,0.02,1000000
0.97913545,0.85,39,0.02,1000000
0.99000823,0.9,39,0.02,1000000
0.99681735,0.95,39,0.02,1000000
0.30396637,0.05,40,0.01,1000000
0.4924003,0.1,40,0.01,1000000
0.6186651,0.15,40,0.01,1000000
0.6929409,0.2,40,0.01,1000000
0.7382318,0.25,40,0.01,1000000
0.7730382,0.3,40,0.01,1000000
0.79825217,0.35,40,0.01,1000000
0.8268911,0.4,40,0.01,1000000
0.84220743,0.45,40,0.01,1000000
0.86089283,0.5,40,0.01,1000000
0.8734173,0.55,40,0.01,1000000
0.8861178,0.6,40,0.01,1000000
0.9053794,0.65,40,0.01,1000000
0.9248041,0.7,40,0.01,1000000
0.9403625,0.75,40,0.01,1000000
0.9628225,0.8,40,0.01,1000000
0.9809265,0.85,40,0.01,1000000
0.9917445,0.9,40,0.01,1000000
0.99823904,0.95,40,0.01,1000000
0.62320757,0.05,40,0.02,1000000
0.72486585,0.1,40,0.02,1000000
0.7789704,0.15,40,0.02,1000000
0.81367373,0.2,40,0.02,1000000
0.838336,0.25,40,0.02,1000000
0.8586664,0.3,40,0.02,1000000
0.8778366,0.35,40,0.02,1000000
0.8910887,0.4,40,0.02,1000000
0.90514445,0.45,40,0.02,1000000
0.9174151,0.5,40,0.02,1000000
0.92931014,0.55,40,0.02,1000000
0.9396309,0.6,40,0.02,1000000
0.9480374,0.65,40,0.02,1000000
0.9574423,0.7,40,0.02,1000000
0.9658788,0.75,40,0.02,1000000
0.97687674,0.8,40,0.02,1000000
0.98807335,0.85,40,0.02,1000000
0.99638444,0.9,40,0.02,1000000
0.9994086,0.95,40,0.02,1000000
0.062864766,0.05,41,0.01,1000000
0.13779457,0.1,41,0.01,1000000
0.19137381,0.15,41,0.01,1000000
0.25318155,0.2,41,0.01,1000000
0.29987073,0.25,41,0.01,1000000
0.34586787,0.3,41,0.01,1000000
0.40770742,0.35,41,0.01,1000000
0.4608023,0.4,41,0.01,1000000
0.51862186,0.45,41,0.01,1000000
0.5895887,0.5,41,0.01,1000000
0.65489924,0.55,41,0.01,1000000
0.7231642,0.6,41,0.01,1000000
0.7779171,0.65,41,0.01,1000000
0.8278855,0.7,41,0.01,1000000
0.8802227,0.75,41,0.01,1000000
0.924656,0.8,41,0.01,1000000
0.96250904,0.85,41,0.01,1000000
0.98614156,0.9,41,0.01,1000000
0.99717957,0.95,41,0.01,1000000
0.14625372,0.05,41,0.02,1000000
0.30853865,0.1,41,0.02,1000000
0.42023733,0.15,41,0.02,1000000
0.49789461,0.2,41,0.02,1000000
0.56264776,0.25,41,0.02,1000000
0.61225754,0.3,41,0.02,1000000
0.65747565,0.35,41,0.02,1000000
0.6984578,0.4,41,0.02,1000000
0.73549235,0.45,41,0.02,1000000
0.7680128,0.5,41,0.02,1000000
0.8008032,0.55,41,0.02,1000000
0.83455914,0.6,41,0.02,1000000
0.8687842,0.65,41,0.02,1000000
0.8979813,0.7,41,0.02,1000000
0.92618424,0.75,41,0.02,1000000
0.9499099,0.8,41,0.02,1000000
0.9697789,0.85,41,0.02,1000000
0.9851647,0.9,41,0.02,1000000
0.994999,0.95,41,0.02,1000000
0.2864012,0.05,42,0.01,1000000
0.46566123,0.1,42,0.01,1000000
0.57332647,0.15,42,0.01,1000000
0.64585334,0.2,42,0.01,1000000
0.7035398,0.25,42,0.01,1000000
0.7454678,0.3,42,0.01,1000000
0.78170407,0.35,42,0.01,1000000
0.8087733,0.4,42,0.01,1000000
0.8312609,0.45,42,0.01,1000000
0.85289663,0.5,42,0.01,1000000
0.87038064,0.55,42,0.01,1000000
0.88351953,0.6,42,0.01,1000000
0.8993995,0.65,42,0.01,1000000
0.91623247,0.7,42,0.01,1000000
0.93345475,0.75,42,0.01,1000000
0.9626615,0.8,42,0.01,1000000
0.9837887,0.85,42,0.01,1000000
0.9933837,0.9,42,0.01,1000000
0.99954623,0.95,42,0.01,1000000
0.73474103,0.05,42,0.02,1000000
0.81185365,0.1,42,0.02,1000000
0.8499461,0.15,42,0.02,1000000
0.8792947,0.2,42,0.02,1000000
0.89897823,0.25,42,0.02,1000000
0.9145419,0.3,42,0.02,1000000
0.92688876,0.35,42,0.02,1000000
0.93917245,0.4,42,0.02,1000000
0.9492936,0.45,42,0.02,1000000
0.95711714,0.5,42,0.02,1000000
0.9644409,0.55,42,0.02,1000000
0.9690602,0.6,42,0.02,1000000
0.9744331,0.65,42,0.02,1000000
0.9793587,0.7,42,0.02,1000000
0.98311424,0.75,42,0.02,1000000
0.9870858,0.8,42,0.02,1000000
0.99380904,0.85,42,0.02,1000000
0.9984062,0.9,42,0.02,1000000
1.0000001,0.95,42,0.02,1000000
0.009345994,0.05,43,0.01,1000000
0.05313515,0.1,43,0.01,1000000
0.12509519,0.15,43,0.01,1000000
0.19338585,0.2,43,0.01,1000000
0.26892388,0.25,43,0.01,1000000
0.32736266,0.3,43,0.01,1000000
0.40003315,0.35,43,0.01,1000000
0.47446284,0.4,43,0.01,1000000
0.5354148,0.45,43,0.01,1000000
0.6101832,0.5,43,0.01,1000000
0.67871547,0.55,43,0.01,1000000
0.7468076,0.6,43,0.01,1000000
0.80531895,0.65,43,0.01,1000000
0.8518031,0.7,43,0.01,1000000
0.8899075,0.75,43,0.01,1000000
0.9291451,0.8,43,0.01,1000000
0.9671812,0.85,43,0.01,1000000
0.9879204,0.9,43,0.01,1000000
0.9976885,0.95,43,0.01,1000000
0.005876575,0.05,43,0.02,1000000
0.026839089,0.1,43,0.02,1000000
0.07155739,0.15,43,0.02,1000000
0.12596183,0.2,43,0.02,1000000
0.197714,0.25,43,0.02,1000000
0.27432397,0.3,43,0.02,1000000
0.36188182,0.35,43,0.02,1000000
0.44741467,0.4,43,0.02,1000000
0.5262241,0.45,43,0.02,1000000
0.608147,0.5,43,0.02,1000000
0.6817962,0.55,43,0.02,1000000
0.7554063,0.6,43,0.02,1000000
0.8158121,0.65,43,0.02,1000000
0.86762863,0.7,43,0.02,1000000
0.90708464,0.75,43,0.02,1000000
0.9440021,0.8,43,0.02,1000000
0.9697625,0.85,43,0.02,1000000
0.9890432,0.9,43,0.02,1000000
0.9974114,0.95,43,0.02,1000000
0.3230349,0.05,44,0.01,1000000
0.5194647,0.1,44,0.01,1000000
0.64079565,0.15,44,0.01,1000000
0.70475703,0.2,44,0.01,1000000
0.7585607,0.25,44,0.01,1000000
0.79955816,0.3,44,0.01,1000000
0.8333489,0.35,44,0.01,1000000
0.85704815,0.4,44,0.01,1000000
0.88219094,0.45,44,0.01,1000000
0.90293336,0.5,44,0.01,1000000
0.9193793,0.55,44,0.01,1000000
0.9324823,0.6,44,0.01,1000000
0.9435654,0.65,44,0.01,1000000
0.9544887,0.7,44,0.01,1000000
0.9643313,0.75,44,0.01,1000000
0.97660935,0.8,44,0.01,1000000
0.98549616,0.85,44,0.01,1000000
0.9946777,0.9,44,0.01,1000000
0.99908733,0.95,44,0.01,1000000
0.72056943,0.05,44,0.02,1000000
0.78476065,0.1,44,0.02,1000000
0.8153202,0.15,44,0.02,1000000
0.8383313,0.2,44,0.02,1000000
0.8622085,0.25,44,0.02,1000000
0.87550676,0.3,44,0.02,1000000
0.89186543,0.35,44,0.02,1000000
0.90404516,0.4,44,0.02,1000000
0.9152731,0.45,44,0.02,1000000
0.9273671,0.5,44,0.02,1000000
0.9371314,0.55,44,0.02,1000000
0.94634455,0.6,44,0.02,1000000
0.9540241,0.65,44,0.02,1000000
0.96356964,0.7,44,0.02,1000000
0.97014695,0.75,44,0.02,1000000
0.9803887,0.8,44,0.02,1000000
0.98761004,0.85,44,0.02,1000000
0.99320406,0.9,44,0.02,1000000
0.99844533,0.95,44,0.02,1000000
0.24568339,0.05,45,0.01,1000000
0.3395943,0.1,45,0.01,1000000
0.4113885,0.15,45,0.01,1000000
0.4616332,0.2,45,0.01,1000000
0.50831133,0.25,45,0.01,1000000
0.54444927,0.3,45,0.01,1000000
0.5812018,0.35,45,0.01,1000000
0.61750185,0.4,45,0.01,1000000
0.66443634,0.45,45,0.01,1000000
0.711243,0.5,45,0.01,1000000
0.76512307,0.55,45,0.01,1000000
0.81264234,0.6,45,0.01,1000000
0.85278887,0.65,45,0.01,1000000
0.8907766,0.7,45,0.01,1000000
0.93018216,0.75,45,0.01,1000000
0.9644378,0.8,45,0.01,1000000
0.98146427,0.85,45,0.01,1000000
0.99462116,0.9,45,0.01,1000000
0.9991692,0.95,45,0.01,1000000
0.7734024,0.05,45,0.02,1000000
0.8236005,0.1,45,0.02,1000000
0.85029846,0.15,45,0.02,1000000
0.86751145,0.2,45,0.02,1000000
0.88041615,0.25,45,0.02,1000000
0.89208895,0.3,45,0.02,1000000
0.90230733,0.35,45,0.02,1000000
0.91225487,0.4,45,0.02,1000000
0.9235631,0.45,45,0.02,1000000
0.9318172,0.5,45,0.02,1000000
0.93865895,0.55,45,0.02,1000000
0.9480631,0.6,45,0.02,1000000
0.95483816,0.65,45,0.02,1000000
0.9632968,0.7,45,0.02,1000000
0.972596,0.75,45,0.02,1000000
0.98000693,0.8,45,0.02,1000000
0.98837435,0.85,45,0.02,1000000
0.99459463,0.9,45,0.02,1000000
0.9989117,0.95,45,0.02,1000000
0.22239712,0.05,46,0.01,1000000
0.35222077,0.1,46,0.01,1000000
0.44865838,0.15,46,0.01,1000000
0.52386147,0.2,46,0.01,1000000
0.5789679,0.25,46,0.01,1000000
0.6287613,0.3,46,0.01,1000000
0.6759331,0.35,46,0.01,1000000
0.7136225,0.4,46,0.01,1000000
0.74588823,0.45,46,0.01,1000000
0.77801335,0.5,46,0.01,1000000
0.8045814,0.55,46,0.01,1000000
0.8408214,0.6,46,0.01,1000000
0.86877865,0.65,46,0.01,1000000
0.9047166,0.7,46,0.01,1000000
0.9306669,0.75,46,0.01,1000000
0.9565271,0.8,46,0.01,1000000
0.9807286,0.85,46,0.01,1000000
0.99492043,0.9,46,0.01,1000000
0.9991301,0.95,46,0.01,1000000
0.663952,0.05,46,0.02,1000000
0.7222876,0.1,46,0.02,1000000
0.76183045,0.15,46,0.02,1000000
0.7890942,0.2,46,0.02,1000000
0.81565326,0.25,46,0.02,1000000
0.84249115,0.3,46,0.02,1000000
0.86581737,0.35,46,0.02,1000000
0.8852552,0.4,46,0.02,1000000
0.9044934,0.45,46,0.02,1000000
0.9194006,0.5,46,0.02,1000000
0.9331947,0.55,46,0.02,1000000
0.945885,0.6,46,0.02,1000000
0.9595277,0.65,46,0.02,1000000
0.9737001,0.7,46,0.02,1000000
0.9829779,0.75,46,0.02,1000000
0.9891818,0.8,46,0.02,1000000
0.9948212,0.85,46,0.02,1000000
0.998794,0.9,46,0.02,1000000
1.0000008,0.95,46,0.02,1000000
0.17468716,0.05,47,0.01,1000000
0.33357206,0.1,47,0.01,1000000
0.44335243,0.15,47,0.01,1000000
0.5363801,0.2,47,0.01,1000000
0.60385734,0.25,47,0.01,1000000
0.6605613,0.3,47,0.01,1000000
0.7120062,0.35,47,0.01,1000000
0.75295997,0.4,47,0.01,1000000
0.78715616,0.45,47,0.01,1000000
0.81150657,0.5,47,0.01,1000000
0.84048927,0.55,47,0.01,1000000
0.86157537,0.6,47,0.01,1000000
0.88015413,0.65,47,0.01,1000000
0.90015167,0.7,47,0.01,1000000
0.920918,0.75,47,0.01,1000000
0.9427121,0.8,47,0.01,1000000
0.96647286,0.85,47,0.01,1000000
0.98567283,0.9,47,0.01,1000000
0.9961029,0.95,47,0.01,1000000
0.77956754,0.05,47,0.02,1000000
0.82218534,0.1,47,0.02,1000000
0.84516674,0.15,47,0.02,1000000
0.86590123,0.2,47,0.02,1000000
0.8793248,0.25,47,0.02,1000000
0.8903614,0.3,47,0.02,1000000
0.9017398,0.35,47,0.02,1000000
0.9146869,0.4,47,0.02,1000000
0.92193824,0.45,47,0.02,1000000
0.9282606,0.5,47,0.02,1000000
0.93299794,0.55,47,0.02,1000000
0.94000936,0.6,47,0.02,1000000
0.9472727,0.65,47,0.02,1000000
0.9548911,0.7,47,0.02,1000000
0.96726215,0.75,47,0.02,1000000
0.9800781,0.8,47,0.02,1000000
0.99120677,0.85,47,0.02,1000000
0.9960895,0.9,47,0.02,1000000
0.99861825,0.95,47,0.02,1000000
0.01451257,0.05,48,0.01,1000000
0.056642987,0.1,48,0.01,1000000
0.1120596,0.15,48,0.01,1000000
0.17111814,0.2,48,0.01,1000000
0.22476688,0.25,48,0.01,1000000
0.29948947,0.3,48,0.01,1000000
0.3661682,0.35,48,0.01,1000000
0.45185068,0.4,48,0.01,1000000
0.5347425,0.45,48,0.01,1000000
0.62154126,0.5,48,0.01,1000000
0.7040142,0.55,48,0.01,1000000
0.77312905,0.6,48,0.01,1000000
0.8330656,0.65,48,0.01,1000000
0.8844633,0.7,48,0.01,1000000
0.92244655,0.75,48,0.01,1000000
0.95694554,0.8,48,0.01,1000000
0.98472476,0.85,48,0.01,1000000
0.9955744,0.9,48,0.01,1000000
0.9995631,0.95,48,0.01,1000000
0.5802294,0.05,48,0.02,1000000
0.6338265,0.1,48,0.02,1000000
0.6606031,0.15,48,0.02,1000000
0.68795896,0.2,48,0.02,1000000
0.7136534,0.25,48,0.02,1000000
0.74038005,0.3,48,0.02,1000000
0.767877,0.35,48,0.02,1000000
0.78973174,0.4,48,0.02,1000000
0.81475955,0.45,48,0.02,1000000
0.83728,0.5,48,0.02,1000000
0.8560916,0.55,48,0.02,1000000
0.87760633,0.6,48,0.02,1000000
0.89555824,0.65,48,0.02,1000000
0.91640186,0.7,48,0.02,1000000
0.933886,0.75,48,0.02,1000000
0.95300895,0.8,48,0.02,1000000
0.9695701,0.85,48,0.02,1000000
0.9853662,0.9,48,0.02,1000000
0.99352247,0.95,48,0.02,1000000
0.08752181,0.05,49,0.01,1000000
0.1871641,0.1,49,0.01,1000000
0.2710362,0.15,49,0.01,1000000
0.3555806,0.2,49,0.01,1000000
0.42533237,0.25,49,0.01,1000000
0.5048066,0.3,49,0.01,1000000
0.5490103,0.35,49,0.01,1000000
0.6070101,0.4,49,0.01,1000000
0.65943855,0.45,49,0.01,1000000
0.7100789,0.5,49,0.01,1000000
0.7628638,0.55,49,0.01,1000000
0.81262606,0.6,49,0.01,1000000
0.8585443,0.65,49,0.01,1000000
0.89693326,0.7,49,0.01,1000000
0.9291291,0.75,49,0.01,1000000
0.94642115,0.8,49,0.01,1000000
0.97147095,0.85,49,0.01,1000000
0.98995405,0.9,49,0.01,1000000
0.9986096,0.95,49,0.01,1000000
0.7371347,0.05,49,0.02,1000000
0.7878981,0.1,49,0.02,1000000
0.82016623,0.15,49,0.02,1000000
0.84425616,0.2,49,0.02,1000000
0.8621667,0.25,49,0.02,1000000
0.8808992,0.3,49,0.02,1000000
0.8965777,0.35,49,0.02,1000000
0.90830946,0.4,49,0.02,1000000
0.91754687,0.45,49,0.02,1000000
0.9297879,0.5,49,0.02,1000000
0.93753684,0.55,49,0.02,1000000
0.9494406,0.6,49,0.02,1000000
0.9576806,0.65,49,0.02,1000000
0.96732706,0.7,49,0.02,1000000
0.9755462,0.75,49,0.02,1000000
0.9844479,0.8,49,0.02,1000000
0.9925126,0.85,49,0.02,1000000
0.9957428,0.9,49,0.02,1000000
0.99805236,0.95,49,0.02,1000000
0.19743446,0.05,50,0.01,1000000
0.28073102,0.1,50,0.01,1000000
0.33144745,0.15,50,0.01,1000000
0.38485906,0.2,50,0.01,1000000
0.4386374,0.25,50,0.01,1000000
0.4860259,0.3,50,0.01,1000000
0.5341124,0.35,50,0.01,1000000
0.60362005,0.4,50,0.01,1000000
0.6661903,0.45,50,0.01,1000000
0.72273034,0.5,50,0.01,1000000
0.7717801,0.55,50,0.01,1000000
0.8270034,0.6,50,0.01,1000000
0.8676881,0.65,50,0.01,1000000
0.9082874,0.7,50,0.01,1000000
0.9352972,0.75,50,0.01,1000000
0.9558217,0.8,50,0.01,1000000
0.9718507,0.85,50,0.01,1000000
0.99021184,0.9,50,0.01,1000000
0.9983608,0.95,50,0.01,1000000
0.4270309,0.05,50,0.02,1000000
0.46968877,0.1,50,0.02,1000000
0.5088685,0.15,50,0.02,1000000
0.5525175,0.2,50,0.02,1000000
0.5954484,0.25,50,0.02,1000000
0.6382307,0.3,50,0.02,1000000
0.6756678,0.35,50,0.02,1000000
0.71439886,0.4,50,0.02,1000000
0.75247824,0.45,50,0.02,1000000
0.7940087,0.5,50,0.02,1000000
0.8279395,0.55,50,0.02,1000000
0.8612454,0.6,50,0.02,1000000
0.8886313,0.65,50,0.02,1000000
0.9172085,0.7,50,0.02,1000000
0.9412031,0.75,50,0.02,1000000
0.96054506,0.8,50,0.02,1000000
0.97693616,0.85,50,0.02,1000000
0.9911651,0.9,50,0.02,1000000
0.99788517,0.95,50,0.02,1000000
0.024399692,0.05,51,0.01,1000000
0.07121445,0.1,51,0.01,1000000
0.13368487,0.15,51,0.01,1000000
0.20129856,0.2,51,0.01,1000000
0.27352,0.25,51,0.01,1000000
0.3329161,0.3,51,0.01,1000000
0.3969499,0.35,51,0.01,1000000
0.46558538,0.4,51,0.01,1000000
0.52255946,0.45,51,0.01,1000000
0.5815679,0.5,51,0.01,1000000
0.63403505,0.55,51,0.01,1000000
0.6907007,0.6,51,0.01,1000000
0.7405302,0.65,51,0.01,1000000
0.7831662,0.7,51,0.01,1000000
0.8328525,0.75,51,0.01,1000000
0.8816932,0.8,51,0.01,1000000
0.9301061,0.85,51,0.01,1000000
0.9749072,0.9,51,0.01,1000000
0.99683267,0.95,51,0.01,1000000
0.77795386,0.05,51,0.02,1000000
0.82193387,0.1,51,0.02,1000000
0.84724444,0.15,51,0.02,1000000
0.86598945,0.2,51,0.02,1000000
0.8776558,0.25,51,0.02,1000000
0.8891785,0.3,51,0.02,1000000
0.8966549,0.35,51,0.02,1000000
0.90538263,0.4,51,0.02,1000000
0.91269225,0.45,51,0.02,1000000
0.91943634,0.5,51,0.02,1000000
0.9290351,0.55,51,0.02,1000000
0.9353557,0.6,51,0.02,1000000
0.94303006,0.65,51,0.02,1000000
0.94742733,0.7,51,0.02,1000000
0.9559875,0.75,51,0.02,1000000
0.9672822,0.8,51,0.02,1000000
0.9802137,0.85,51,0.02,1000000
0.9900152,0.9,51,0.02,1000000
0.99688625,0.95,51,0.02,1000000
0.14196576,0.05,52,0.01,1000000
0.24960178,0.1,52,0.01,1000000
0.3487406,0.15,52,0.01,1000000
0.43109393,0.2,52,0.01,1000000
0.5135051,0.25,52,0.01,1000000
0.5904141,0.3,52,0.01,1000000
0.6606075,0.35,52,0.01,1000000
0.71500486,0.4,52,0.01,1000000
0.7584679,0.45,52,0.01,1000000
0.80371886,0.5,52,0.01,1000000
0.8452583,0.55,52,0.01,1000000
0.87953186,0.6,52,0.01,1000000
0.9027889,0.65,52,0.01,1000000
0.9275945,0.7,52,0.01,1000000
0.94624835,0.75,52,0.01,1000000
0.96384937,0.8,52,0.01,1000000
0.9780413,0.85,52,0.01,1000000
0.9920397,0.9,52,0.01,1000000
0.99858785,0.95,52,0.01,1000000
0.7852205,0.05,52,0.02,1000000
0.8184741,0.1,52,0.02,1000000
0.8391724,0.15,52,0.02,1000000
0.85960287,0.2,52,0.02,1000000
0.87864363,0.25,52,0.02,1000000
0.891106,0.3,52,0.02,1000000
0.9053689,0.35,52,0.02,1000000
0.9167605,0.4,52,0.02,1000000
0.92674947,0.45,52,0.02,1000000
0.93811667,0.5,52,0.02,1000000
0.94940513,0.55,52,0.02,1000000
0.95800626,0.6,52,0.02,1000000
0.968734,0.65,52,0.02,1000000
0.97769475,0.7,52,0.02,1000000
0.98445904,0.75,52,0.02,1000000
0.9902766,0.8,52,0.02,1000000
0.9951474,0.85,52,0.02,1000000
0.99884355,0.9,52,0.02,1000000
1.0000004,0.95,52,0.02,1000000
0.0068350476,0.05,53,0.01,1000000
0.03195761,0.1,53,0.01,1000000
0.069695584,0.15,53,0.01,1000000
0.117930986,0.2,53,0.01,1000000
0.17568758,0.25,53,0.01,1000000
0.25487196,0.3,53,0.01,1000000
0.34329042,0.35,53,0.01,1000000
0.43325195,0.4,53,0.01,1000000
0.5233029,0.45,53,0.01,1000000
0.60054433,0.5,53,0.01,1000000
0.66344005,0.55,53,0.01,1000000
0.72109836,0.6,53,0.01,1000000
0.7671353,0.65,53,0.01,1000000
0.82214236,0.7,53,0.01,1000000
0.87127495,0.75,53,0.01,1000000
0.9198105,0.8,53,0.01,1000000
0.9559272,0.85,53,0.01,1000000
0.9819953,0.9,53,0.01,1000000
0.99649376,0.95,53,0.01,1000000
0.7688925,0.05,53,0.02,1000000
0.78618705,0.1,53,0.02,1000000
0.7973254,0.15,53,0.02,1000000
0.8080106,0.2,53,0.02,1000000
0.820453,0.25,53,0.02,1000000
0.8306745,0.3,53,0.02,1000000
0.84284663,0.35,53,0.02,1000000
0.8538982,0.4,53,0.02,1000000
0.8707434,0.45,53,0.02,1000000
0.8871304,0.5,53,0.02,1000000
0.90668714,0.55,53,0.02,1000000
0.92473155,0.6,53,0.02,1000000
0.9461784,0.65,53,0.02,1000000
0.9567977,0.7,53,0.02,1000000
0.97218025,0.75,53,0.02,1000000
0.982198,0.8,53,0.02,1000000
0.9905802,0.85,53,0.02,1000000
0.99674124,0.9,53,0.02,1000000
0.999821,0.95,53,0.02,1000000
0.09652318,0.05,54,0.01,1000000
0.18779956,0.1,54,0.01,1000000
0.25909847,0.15,54,0.01,1000000
0.3171872,0.2,54,0.01,1000000
0.37088013,0.25,54,0.01,1000000
0.42010367,0.3,54,0.01,1000000
0.46397036,0.35,54,0.01,1000000
0.5250114,0.4,54,0.01,1000000
0.5795133,0.45,54,0.01,1000000
0.64854354,0.5,54,0.01,1000000
0.7192157,0.55,54,0.01,1000000
0.77996504,0.6,54,0.01,1000000
0.83931726,0.65,54,0.01,1000000
0.88520056,0.7,54,0.01,1000000
0.9284707,0.75,54,0.01,1000000
0.9591295,0.8,54,0.01,1000000
0.9771952,0.85,54,0.01,1000000
0.9921761,0.9,54,0.01,1000000
0.9982869,0.95,54,0.01,1000000
0.7180318,0.05,54,0.02,1000000
0.77818394,0.1,54,0.02,1000000
0.8152545,0.15,54,0.02,1000000
0.8418944,0.2,54,0.02,1000000
0.8612784,0.25,54,0.02,1000000
0.8792965,0.3,54,0.02,1000000
0.89134395,0.35,54,0.02,1000000
0.90571886,0.4,54,0.02,1000000
0.9194315,0.45,54,0.02,1000000
0.9309348,0.5,54,0.02,1000000
0.9401936,0.55,54,0.02,1000000
0.9471062,0.6,54,0.02,1000000
0.9558505,0.65,54,0.02,1000000
0.9645752,0.7,54,0.02,1000000
0.97195816,0.75,54,0.02,1000000
0.9797524,0.8,54,0.02,1000000
0.9891297,0.85,54,0.02,1000000
0.9966126,0.9,54,0.02,1000000
0.99913913,0.95,54,0.02,1000000
0.52230835,0.05,55,0.01,1000000
0.64334345,0.1,55,0.01,1000000
0.70115054,0.15,55,0.01,1000000
0.73673236,0.2,55,0.01,1000000
0.7620398,0.25,55,0.01,1000000
0.7847742,0.3,55,0.01,1000000
0.8069136,0.35,55,0.01,1000000
0.8275671,0.4,55,0.01,1000000
0.8422364,0.45,55,0.01,1000000
0.85648406,0.5,55,0.01,1000000
0.87117076,0.55,55,0.01,1000000
0.88473696,0.6,55,0.01,1000000
0.90211827,0.65,55,0.01,1000000
0.9207981,0.7,55,0.01,1000000
0.9423567,0.75,55,0.01,1000000
0.9633408,0.8,55,0.01,1000000
0.97942066,0.85,55,0.01,1000000
0.99013877,0.9,55,0.01,1000000
0.9969016,0.95,55,0.01,1000000
0.75124705,0.05,55,0.02,1000000
0.8187572,0.1,55,0.02,1000000
0.8488486,0.15,55,0.02,1000000
0.86529064,0.2,55,0.02,1000000
0.87609065,0.25,55,0.02,1000000
0.8874083,0.3,55,0.02,1000000
0.8984171,0.35,55,0.02,1000000
0.90458554,0.4,55,0.02,1000000
0.9100655,0.45,55,0.02,1000000
0.9174032,0.5,55,0.02,1000000
0.92651886,0.55,55,0.02,1000000
0.9341255,0.6,55,0.02,1000000
0.9417336,0.65,55,0.02,1000000
0.94947344,0.7,55,0.02,1000000
0.9592912,0.75,55,0.02,1000000
0.9717941,0.8,55,0.02,1000000
0.97898656,0.85,55,0.02,1000000
0.9910083,0.9,55,0.02,1000000
0.9975401,0.95,55,0.02,1000000
0.00047272933,0.05,56,0.01,1000000
0.00047272933,0.1,56,0.01,1000000
0.00047272933,0.15,56,0.01,1000000
0.00093188754,0.2,56,0.01,1000000
0.002828248,0.25,56,0.01,1000000
0.028250474,0.3,56,0.01,1000000
0.1311991,0.35,56,0.01,1000000
0.30570376,0.4,56,0.01,1000000
0.47049662,0.45,56,0.01,1000000
0.6253571,0.5,56,0.01,1000000
0.7413534,0.55,56,0.01,1000000
0.8144707,0.6,56,0.01,1000000
0.8776813,0.65,56,0.01,1000000
0.92279226,0.7,56,0.01,1000000
0.9501998,0.75,56,0.01,1000000
0.9703159,0.8,56,0.01,1000000
0.98548484,0.85,56,0.01,1000000
0.9960646,0.9,56,0.01,1000000
0.9991921,0.95,56,0.01,1000000
0.58575016,0.05,56,0.02,1000000
0.63928556,0.1,56,0.02,1000000
0.68355125,0.15,56,0.02,1000000
0.72227603,0.2,56,0.02,1000000
0.7526219,0.25,56,0.02,1000000
0.7838117,0.3,56,0.02,1000000
0.80891794,0.35,56,0.02,1000000
0.8346373,0.4,56,0.02,1000000
0.8524561,0.45,56,0.02,1000000
0.87108123,0.5,56,0.02,1000000
0.88722515,0.55,56,0.02,1000000
0.90698606,0.6,56,0.02,1000000
0.92476064,0.65,56,0.02,1000000
0.9429463,0.7,56,0.02,1000000
0.95796144,0.75,56,0.02,1000000
0.9724188,0.8,56,0.02,1000000
0.98573667,0.85,56,0.02,1000000
0.9948641,0.9,56,0.02,1000000
0.99911016,0.95,56,0.02,1000000
0.00053302647,0.05,57,0.01,1000000
0.0032170906,0.1,57,0.01,1000000
0.010592602,0.15,57,0.01,1000000
0.039698537,0.2,57,0.01,1000000
0.084802754,0.25,57,0.01,1000000
0.14847898,0.3,57,0.01,1000000
0.23435612,0.35,57,0.01,1000000
0.34029675,0.4,57,0.01,1000000
0.45115447,0.45,57,0.01,1000000
0.5608277,0.5,57,0.01,1000000
0.66717297,0.55,57,0.01,1000000
0.76362187,0.6,57,0.01,1000000
0.8375365,0.65,57,0.01,1000000
0.890135,0.7,57,0.01,1000000
0.9319171,0.75,57,0.01,1000000
0.95863223,0.8,57,0.01,1000000
0.98055327,0.85,57,0.01,1000000
0.9929628,0.9,57,0.01,1000000
0.9983435,0.95,57,0.01,1000000
0.51992345,0.05,57,0.02,1000000
0.5692017,0.1,57,0.02,1000000
0.59820235,0.15,57,0.02,1000000
0.62505734,0.2,57,0.02,1000000
0.65542674,0.25,57,0.02,1000000
0.68355507,0.3,57,0.02,1000000
0.7136886,0.35,57,0.02,1000000
0.74882036,0.4,57,0.02,1000000
0.7798385,0.45,57,0.02,1000000
0.81308144,0.5,57,0.02,1000000
0.84227914,0.55,57,0.02,1000000
0.8698854,0.6,57,0.02,1000000
0.89763945,0.65,57,0.02,1000000
0.92800593,0.7,57,0.02,1000000
0.94553334,0.75,57,0.02,1000000
0.96142745,0.8,57,0.02,1000000
0.9801591,0.85,57,0.02,1000000
0.99196774,0.9,57,0.02,1000000
0.9987254,0.95,57,0.02,1000000
0.0004816343,0.05,58,0.01,1000000
0.0032518287,0.1,58,0.01,1000000
0.028614283,0.15,58,0.01,1000000
0.07617085,0.2,58,0.01,1000000
0.15364754,0.25,58,0.01,1000000
0.2528457,0.3,58,0.01,1000000
0.37273142,0.35,58,0.01,1000000
0.4875542,0.4,58,0.01,1000000
0.5968204,0.45,58,0.01,1000000
0.6967872,0.5,58,0.01,1000000
0.76493746,0.55,58,0.01,1000000
0.82546556,0.6,58,0.01,1000000
0.8669466,0.65,58,0.01,1000000
0.9018593,0.7,58,0.01,1000000
0.92845595,0.75,58,0.01,1000000
0.9491369,0.8,58,0.01,1000000
0.9678126,0.85,58,0.01,1000000
0.98562694,0.9,58,0.01,1000000
0.9959097,0.95,58,0.01,1000000
0.78236854,0.05,58,0.02,1000000
0.8318174,0.1,58,0.02,1000000
0.85501987,0.15,58,0.02,1000000
0.8722089,0.2,58,0.02,1000000
0.8846388,0.25,58,0.02,1000000
0.89815634,0.3,58,0.02,1000000
0.9073906,0.35,58,0.02,1000000
0.9166565,0.4,58,0.02,1000000
0.9275724,0.45,58,0.02,1000000
0.9352996,0.5,58,0.02,1000000
0.94012105,0.55,58,0.02,1000000
0.94928133,0.6,58,0.02,1000000
0.95606506,0.65,58,0.02,1000000
0.9617627,0.7,58,0.02,1000000
0.96987426,0.75,58,0.02,1000000
0.9763475,0.8,58,0.02,1000000
0.9841264,0.85,58,0.02,1000000
0.9954442,0.9,58,0.02,1000000
0.9995449,0.95,58,0.02,1000000
0.023038147,0.05,59,0.01,1000000
0.070030965,0.1,59,0.01,1000000
0.14684395,0.15,59,0.01,1000000
0.24036431,0.2,59,0.01,1000000
0.34215513,0.25,59,0.01,1000000
0.44615594,0.3,59,0.01,1000000
0.5274154,0.35,59,0.01,1000000
0.611969,0.4,59,0.01,1000000
0.68244976,0.45,59,0.01,1000000
0.7311068,0.5,59,0.01,1000000
0.77081007,0.55,59,0.01,1000000
0.80494,0.6,59,0.01,1000000
0.8373093,0.65,59,0.01,1000000
0.86719793,0.7,59,0.01,1000000
0.8953347,0.75,59,0.01,1000000
0.94112384,0.8,59,0.01,1000000
0.98195726,0.85,59,0.01,1000000
0.9950039,0.9,59,0.01,1000000
0.99922293,0.95,59,0.01,1000000
0.7555858,0.05,59,0.02,1000000
0.8136536,0.1,59,0.02,1000000
0.8422542,0.15,59,0.02,1000000
0.859227,0.2,59,0.02,1000000
0.87299794,0.25,59,0.02,1000000
0.88865024,0.3,59,0.02,1000000
0.89905757,0.35,59,0.02,1000000
0.9090231,0.4,59,0.02,1000000
0.91819847,0.45,59,0.02,1000000
0.9290913,0.5,59,0.02,1000000
0.93641806,0.55,59,0.02,1000000
0.94636357,0.6,59,0.02,1000000
0.951875,0.65,59,0.02,1000000
0.9596019,0.7,59,0.02,1000000
0.9675995,0.75,59,0.02,1000000
0.9773713,0.8,59,0.02,1000000
0.987446,0.85,59,0.02,1000000
0.9952743,0.9,59,0.02,1000000
0.99956435,0.95,59,0.02,1000000
0.3913568,0.05,60,0.01,1000000
0.52289563,0.1,60,0.01,1000000
0.60733885,0.15,60,0.01,1000000
0.67040414,0.2,60,0.01,1000000
0.7201083,0.25,60,0.01,1000000
0.7535258,0.3,60,0.01,1000000
0.7898617,0.35,60,0.01,1000000
0.82017404,0.4,60,0.01,1000000
0.85238606,0.45,60,0.01,1000000
0.86987334,0.5,60,0.01,1000000
0.8931689,0.55,60,0.01,1000000
0.9089231,0.6,60,0.01,1000000
0.9265075,0.65,60,0.01,1000000
0.9431856,0.7,60,0.01,1000000
0.95555097,0.75,60,0.01,1000000
0.9701843,0.8,60,0.01,1000000
0.9843375,0.85,60,0.01,1000000
0.9917419,0.9,60,0.01,1000000
0.99781305,0.95,60,0.01,1000000
0.79831296,0.05,60,0.02,1000000
0.8374365,0.1,60,0.02,1000000
0.8577514,0.15,60,0.02,1000000
0.87194574,0.2,60,0.02,1000000
0.8842086,0.25,60,0.02,1000000
0.89355963,0.3,60,0.02,1000000
0.9031191,0.35,60,0.02,1000000
0.9124263,0.4,60,0.02,1000000
0.9239141,0.45,60,0.02,1000000
0.9324607,0.5,60,0.02,1000000
0.94024384,0.55,60,0.02,1000000
0.94730556,0.6,60,0.02,1000000
0.9534676,0.65,60,0.02,1000000
0.9608174,0.7,60,0.02,1000000
0.9690274,0.75,60,0.02,1000000
0.9789405,0.8,60,0.02,1000000
0.9859225,0.85,60,0.02,1000000
0.9935834,0.9,60,0.02,1000000
0.9988494,0.95,60,0.02,1000000
0.08720195,0.05,61,0.01,1000000
0.15266666,0.1,61,0.01,1000000
0.21490884,0.15,61,0.01,1000000
0.28396454,0.2,61,0.01,1000000
0.33963007,0.25,61,0.01,1000000
0.40737137,0.3,61,0.01,1000000
0.48261184,0.35,61,0.01,1000000
0.5560329,0.4,61,0.01,1000000
0.6319726,0.45,61,0.01,1000000
0.7028199,0.5,61,0.01,1000000
0.762999,0.55,61,0.01,1000000
0.82793546,0.6,61,0.01,1000000
0.8779818,0.65,61,0.01,1000000
0.9140875,0.7,61,0.01,1000000
0.94833916,0.75,61,0.01,1000000
0.9733137,0.8,61,0.01,1000000
0.9892704,0.85,61,0.01,1000000
0.99697864,0.9,61,0.01,1000000
0.9995858,0.95,61,0.01,1000000
0.5494572,0.05,61,0.02,1000000
0.624669,0.1,61,0.02,1000000
0.6715725,0.15,61,0.02,1000000
0.70709574,0.2,61,0.02,1000000
0.7340562,0.25,61,0.02,1000000
0.7623812,0.3,61,0.02,1000000
0.7853527,0.35,61,0.02,1000000
0.807838,0.4,61,0.02,1000000
0.8330403,0.45,61,0.02,1000000
0.8559352,0.5,61,0.02,1000000
0.8778384,0.55,61,0.02,1000000
0.89574826,0.6,61,0.02,1000000
0.9169424,0.65,61,0.02,1000000
0.93576694,0.7,61,0.02,1000000
0.95272136,0.75,61,0.02,1000000
0.97285813,0.8,61,0.02,1000000
0.98358756,0.85,61,0.02,1000000
0.993481,0.9,61,0.02,1000000
0.9991705,0.95,61,0.02,1000000
0.20132092,0.05,62,0.01,1000000
0.35021877,0.1,62,0.01,1000000
0.45579508,0.15,62,0.01,1000000
0.5466823,0.2,62,0.01,1000000
0.6112622,0.25,62,0.01,1000000
0.67747766,0.3,62,0.01,1000000
0.72237146,0.35,62,0.01,1000000
0.7589367,0.4,62,0.01,1000000
0.79500705,0.45,62,0.01,1000000
0.8285563,0.5,62,0.01,1000000
0.8635228,0.55,62,0.01,1000000
0.8920335,0.6,62,0.01,1000000
0.9179585,0.65,62,0.01,1000000
0.93943286,0.7,62,0.01,1000000
0.95680857,0.75,62,0.01,1000000
0.97122264,0.8,62,0.01,1000000
0.9836832,0.85,62,0.01,1000000
0.9927929,0.9,62,0.01,1000000
0.99955297,0.95,62,0.01,1000000
0.81244665,0.05,62,0.02,1000000
0.86010873,0.1,62,0.02,1000000
0.8795171,0.15,62,0.02,1000000
0.8963573,0.2,62,0.02,1000000
0.90734893,0.25,62,0.02,1000000
0.91616833,0.3,62,0.02,1000000
0.92492354,0.35,62,0.02,1000000
0.9325581,0.4,62,0.02,1000000
0.9391466,0.45,62,0.02,1000000
0.94811773,0.5,62,0.02,1000000
0.95460445,0.55,62,0.02,1000000
0.9604209,0.6,62,0.02,1000000
0.9654691,0.65,62,0.02,1000000
0.9726029,0.7,62,0.02,1000000
0.9797423,0.75,62,0.02,1000000
0.9854477,0.8,62,0.02,1000000
0.9916251,0.85,62,0.02,1000000
0.9953775,0.9,62,0.02,1000000
0.99821585,0.95,62,0.02,1000000
0,0.05,63,0.01,1000000
0.0014219916,0.1,63,0.01,1000000
0.0023648655,0.15,63,0.01,1000000
0.0038060858,0.2,63,0.01,1000000
0.009202096,0.25,63,0.01,1000000
0.024324741,0.3,63,0.01,1000000
0.062073313,0.35,63,0.01,1000000
0.13675886,0.4,63,0.01,1000000
0.25768378,0.45,63,0.01,1000000
0.40569645,0.5,63,0.01,1000000
0.5480644,0.55,63,0.01,1000000
0.6778977,0.6,63,0.01,1000000
0.7772282,0.65,63,0.01,1000000
0.8596375,0.7,63,0.01,1000000
0.91907525,0.75,63,0.01,1000000
0.9621179,0.8,63,0.01,1000000
0.9825863,0.85,63,0.01,1000000
0.9937657,0.9,63,0.01,1000000
1.0000002,0.95,63,0.01,1000000
0.73234326,0.05,63,0.02,1000000
0.77113414,0.1,63,0.02,1000000
0.7919564,0.15,63,0.02,1000000
0.8093231,0.2,63,0.02,1000000
0.82638824,0.25,63,0.02,1000000
0.8395892,0.3,63,0.02,1000000
0.84928685,0.35,63,0.02,1000000
0.85846245,0.4,63,0.02,1000000
0.87237257,0.45,63,0.02,1000000
0.88582236,0.5,63,0.02,1000000
0.90121603,0.55,63,0.02,1000000
0.9117213,0.6,63,0.02,1000000
0.9253438,0.65,63,0.02,1000000
0.93914586,0.7,63,0.02,1000000
0.95364654,0.75,63,0.02,1000000
0.9704306,0.8,63,0.02,1000000
0.9822544,0.85,63,0.02,1000000
0.9911195,0.9,63,0.02,1000000
0.9984434,0.95,63,0.02,1000000
0.013702135,0.05,64,0.01,1000000
0.03576599,0.1,64,0.01,1000000
0.06832095,0.15,64,0.01,1000000
0.107379586,0.2,64,0.01,1000000
0.16617134,0.25,64,0.01,1000000
0.23923734,0.3,64,0.01,1000000
0.30537015,0.35,64,0.01,1000000
0.3891494,0.4,64,0.01,1000000
0.46873856,0.45,64,0.01,1000000
0.5492614,0.5,64,0.01,1000000
0.63066536,0.55,64,0.01,1000000
0.7016274,0.6,64,0.01,1000000
0.76385456,0.65,64,0.01,1000000
0.8318393,0.7,64,0.01,1000000
0.88320625,0.75,64,0.01,1000000
0.9286703,0.8,64,0.01,1000000
0.9669394,0.85,64,0.01,1000000
0.99031985,0.9,64,0.01,1000000
1.0000001,0.95,64,0.01,1000000
0.7148924,0.05,64,0.02,1000000
0.77471524,0.1,64,0.02,1000000
0.804866,0.15,64,0.02,1000000
0.82463735,0.2,64,0.02,1000000
0.83804417,0.25,64,0.02,1000000
0.8495591,0.3,64,0.02,1000000
0.8553189,0.35,64,0.02,1000000
0.8627659,0.4,64,0.02,1000000
0.8727911,0.45,64,0.02,1000000
0.8822687,0.5,64,0.02,1000000
0.8934159,0.55,64,0.02,1000000
0.9093441,0.6,64,0.02,1000000
0.92208844,0.65,64,0.02,1000000
0.93560266,0.7,64,0.02,1000000
0.95228493,0.75,64,0.02,1000000
0.96674186,0.8,64,0.02,1000000
0.97944134,0.85,64,0.02,1000000
0.98952085,0.9,64,0.02,1000000
0.997435,0.95,64,0.02,1000000
0.2001049,0.05,65,0.01,1000000
0.3164752,0.1,65,0.01,1000000
0.39986345,0.15,65,0.01,1000000
0.46589,0.2,65,0.01,1000000
0.52393854,0.25,65,0.01,1000000
0.56694055,0.3,65,0.01,1000000
0.60386026,0.35,65,0.01,1000000
0.64358,0.4,65,0.01,1000000
0.680145,0.45,65,0.01,1000000
0.7128846,0.5,65,0.01,1000000
0.742805,0.55,65,0.01,1000000
0.7839196,0.6,65,0.01,1000000
0.8144326,0.65,65,0.01,1000000
0.85392606,0.7,65,0.01,1000000
0.8952557,0.75,65,0.01,1000000
0.9340169,0.8,65,0.01,1000000
0.96386707,0.85,65,0.01,1000000
0.982762,0.9,65,0.01,1000000
0.99534094,0.95,65,0.01,1000000
0.6815334,0.05,65,0.02,1000000
0.73138803,0.1,65,0.02,1000000
0.76006657,0.15,65,0.02,1000000
0.78143394,0.2,65,0.02,1000000
0.79760253,0.25,65,0.02,1000000
0.8107218,0.3,65,0.02,1000000
0.8269556,0.35,65,0.02,1000000
0.8419053,0.4,65,0.02,1000000
0.85894907,0.45,65,0.02,1000000
0.8761837,0.5,65,0.02,1000000
0.8921794,0.55,65,0.02,1000000
0.91037285,0.6,65,0.02,1000000
0.9226974,0.65,65,0.02,1000000
0.93427473,0.7,65,0.02,1000000
0.9483488,0.75,65,0.02,1000000
0.9628485,0.8,65,0.02,1000000
0.97687757,0.85,65,0.02,1000000
0.9895836,0.9,65,0.02,1000000
0.997144,0.95,65,0.02,1000000
0.24548507,0.05,66,0.01,1000000
0.36061996,0.1,66,0.01,1000000
0.45019215,0.15,66,0.01,1000000
0.5172754,0.2,66,0.01,1000000
0.57176155,0.25,66,0.01,1000000
0.61978996,0.3,66,0.01,1000000
0.67070395,0.35,66,0.01,1000000
0.71868443,0.4,66,0.01,1000000
0.761755,0.45,66,0.01,1000000
0.803247,0.5,66,0.01,1000000
0.8300735,0.55,66,0.01,1000000
0.85881877,0.6,66,0.01,1000000
0.88625443,0.65,66,0.01,1000000
0.9169043,0.7,66,0.01,1000000
0.9394473,0.75,66,0.01,1000000
0.9613134,0.8,66,0.01,1000000
0.9773591,0.85,66,0.01,1000000
0.9899841,0.9,66,0.01,1000000
0.9975626,0.95,66,0.01,1000000
0.7376339,0.05,66,0.02,1000000
0.7913008,0.1,66,0.02,1000000
0.81837505,0.15,66,0.02,1000000
0.8389841,0.2,66,0.02,1000000
0.8526034,0.25,66,0.02,1000000
0.86676246,0.3,66,0.02,1000000
0.87888134,0.35,66,0.02,1000000
0.8911794,0.4,66,0.02,1000000
0.90537584,0.45,66,0.02,1000000
0.91720337,0.5,66,0.02,1000000
0.9272697,0.55,66,0.02,1000000
0.9373481,0.6,66,0.02,1000000
0.9490279,0.65,66,0.02,1000000
0.95577806,0.7,66,0.02,1000000
0.96432626,0.75,66,0.02,1000000
0.97453135,0.8,66,0.02,1000000
0.9830029,0.85,66,0.02,1000000
0.99322534,0.9,66,0.02,1000000
0.9981976,0.95,66,0.02,1000000
0.040725976,0.05,67,0.01,1000000
0.07908849,0.1,67,0.01,1000000
0.12776306,0.15,67,0.01,1000000
0.17078646,0.2,67,0.01,1000000
0.2316292,0.25,67,0.01,1000000
0.29630846,0.3,67,0.01,1000000
0.37809992,0.35,67,0.01,1000000
0.46767965,0.4,67,0.01,1000000
0.5629675,0.45,67,0.01,1000000
0.65603876,0.5,67,0.01,1000000
0.73801875,0.55,67,0.01,1000000
0.80221194,0.6,67,0.01,1000000
0.85407853,0.65,67,0.01,1000000
0.8988587,0.7,67,0.01,1000000
0.9379656,0.75,67,0.01,1000000
0.96569073,0.8,67,0.01,1000000
0.9846429,0.85,67,0.01,1000000
0.99478,0.9,67,0.01,1000000
0.9987944,0.95,67,0.01,1000000
0.45437714,0.05,67,0.02,1000000
0.5128153,0.1,67,0.02,1000000
0.551198,0.15,67,0.02,1000000
0.582572,0.2,67,0.02,1000000
0.6128748,0.25,67,0.02,1000000
0.6358207,0.3,67,0.02,1000000
0.6635107,0.35,67,0.02,1000000
0.6908049,0.4,67,0.02,1000000
0.7265049,0.45,67,0.02,1000000
0.77387625,0.5,67,0.02,1000000
0.8216947,0.55,67,0.02,1000000
0.8617774,0.6,67,0.02,1000000
0.90177476,0.65,67,0.02,1000000
0.9329434,0.7,67,0.02,1000000
0.9533334,0.75,67,0.02,1000000
0.9727997,0.8,67,0.02,1000000
0.9889681,0.85,67,0.02,1000000
0.9964699,0.9,67,0.02,1000000
0.9993678,0.95,67,0.02,1000000
0.10937353,0.05,68,0.01,1000000
0.21336457,0.1,68,0.01,1000000
0.30327556,0.15,68,0.01,1000000
0.37934008,0.2,68,0.01,1000000
0.45009807,0.25,68,0.01,1000000
0.51265705,0.3,68,0.01,1000000
0.5830854,0.35,68,0.01,1000000
0.6447215,0.4,68,0.01,1000000
0.7059038,0.45,68,0.01,1000000
0.751347,0.5,68,0.01,1000000
0.7995997,0.55,68,0.01,1000000
0.8438458,0.6,68,0.01,1000000
0.88551253,0.65,68,0.01,1000000
0.9133139,0.7,68,0.01,1000000
0.94167507,0.75,68,0.01,1000000
0.96181136,0.8,68,0.01,1000000
0.97788143,0.85,68,0.01,1000000
0.99229926,0.9,68,0.01,1000000
0.9987046,0.95,68,0.01,1000000
0.7843632,0.05,68,0.02,1000000
0.8301818,0.1,68,0.02,1000000
0.852137,0.15,68,0.02,1000000
0.8660636,0.2,68,0.02,1000000
0.87703073,0.25,68,0.02,1000000
0.88694406,0.3,68,0.02,1000000
0.8975737,0.35,68,0.02,1000000
0.90486,0.4,68,0.02,1000000
0.91150576,0.45,68,0.02,1000000
0.91998214,0.5,68,0.02,1000000
0.92913926,0.55,68,0.02,1000000
0.9378335,0.6,68,0.02,1000000
0.9487858,0.65,68,0.02,1000000
0.96206796,0.7,68,0.02,1000000
0.9727717,0.75,68,0.02,1000000
0.9827116,0.8,68,0.02,1000000
0.9900392,0.85,68,0.02,1000000
0.9954817,0.9,68,0.02,1000000
0.99869525,0.95,68,0.02,1000000
0.24864613,0.05,69,0.01,1000000
0.3451442,0.1,69,0.01,1000000
0.4154201,0.15,69,0.01,1000000
0.47750878,0.2,69,0.01,1000000
0.54086185,0.25,69,0.01,1000000
0.5912931,0.3,69,0.01,1000000
0.6527706,0.35,69,0.01,1000000
0.7007467,0.4,69,0.01,1000000
0.7492571,0.45,69,0.01,1000000
0.7983651,0.5,69,0.01,1000000
0.83563423,0.55,69,0.01,1000000
0.86632144,0.6,69,0.01,1000000
0.8926881,0.65,69,0.01,1000000
0.91801476,0.7,69,0.01,1000000
0.9380783,0.75,69,0.01,1000000
0.95452857,0.8,69,0.01,1000000
0.97419035,0.85,69,0.01,1000000
0.9840198,0.9,69,0.01,1000000
0.99474156,0.95,69,0.01,1000000
0.5380869,0.05,69,0.02,1000000
0.603898,0.1,69,0.02,1000000
0.65827835,0.15,69,0.02,1000000
0.69324285,0.2,69,0.02,1000000
0.7270857,0.25,69,0.02,1000000
0.7574942,0.3,69,0.02,1000000
0.78554934,0.35,69,0.02,1000000
0.8156996,0.4,69,0.02,1000000
0.83878547,0.45,69,0.02,1000000
0.86196184,0.5,69,0.02,1000000
0.8862217,0.55,69,0.02,1000000
0.90770483,0.6,69,0.02,1000000
0.9251546,0.65,69,0.02,1000000
0.9399263,0.7,69,0.02,1000000
0.95274407,0.75,69,0.02,1000000
0.96367043,0.8,69,0.02,1000000
0.97854424,0.85,69,0.02,1000000
0.98734987,0.9,69,0.02,1000000
0.9978062,0.95,69,0.02,1000000
0.26139414,0.05,70,0.01,1000000
0.38071454,0.1,70,0.01,1000000
0.46850654,0.15,70,0.01,1000000
0.5431413,0.2,70,0.01,1000000
0.6026405,0.25,70,0.01,1000000
0.65481347,0.3,70,0.01,1000000
0.7073111,0.35,70,0.01,1000000
0.7545659,0.4,70,0.01,1000000
0.802437,0.45,70,0.01,1000000
0.84143215,0.5,70,0.01,1000000
0.8730092,0.55,70,0.01,1000000
0.90006405,0.6,70,0.01,1000000
0.9209656,0.65,70,0.01,1000000
0.9380574,0.7,70,0.01,1000000
0.9576244,0.75,70,0.01,1000000
0.970735,0.8,70,0.01,1000000
0.9832646,0.85,70,0.01,1000000
0.9917714,0.9,70,0.01,1000000
0.9979547,0.95,70,0.01,1000000
0.34211805,0.05,70,0.02,1000000
0.4885406,0.1,70,0.02,1000000
0.59082174,0.15,70,0.02,1000000
0.664715,0.2,70,0.02,1000000
0.7184387,0.25,70,0.02,1000000
0.7646282,0.3,70,0.02,1000000
0.7956203,0.35,70,0.02,1000000
0.8244858,0.4,70,0.02,1000000
0.85301536,0.45,70,0.02,1000000
0.877802,0.5,70,0.02,1000000
0.89828587,0.55,70,0.02,1000000
0.9148311,0.6,70,0.02,1000000
0.9304659,0.65,70,0.02,1000000
0.9487416,0.7,70,0.02,1000000
0.9629273,0.75,70,0.02,1000000
0.974569,0.8,70,0.02,1000000
0.9859638,0.85,70,0.02,1000000
0.99366784,0.9,70,0.02,1000000
0.99796706,0.95,70,0.02,1000000
0.00047457748,0.05,71,0.01,1000000
0.00097240804,0.1,71,0.01,1000000
0.0014322482,0.15,71,0.01,1000000
0.004496885,0.2,71,0.01,1000000
0.015988283,0.25,71,0.01,1000000
0.06015847,0.3,71,0.01,1000000
0.16454354,0.35,71,0.01,1000000
0.30478677,0.4,71,0.01,1000000
0.46163186,0.45,71,0.01,1000000
0.59936345,0.5,71,0.01,1000000
0.72487044,0.55,71,0.01,1000000
0.81046635,0.6,71,0.01,1000000
0.8727819,0.65,71,0.01,1000000
0.9179556,0.7,71,0.01,1000000
0.94686705,0.75,71,0.01,1000000
0.9777996,0.8,71,0.01,1000000
0.9892431,0.85,71,0.01,1000000
0.9958609,0.9,71,0.01,1000000
1.0000007,0.95,71,0.01,1000000
0.44334114,0.05,71,0.02,1000000
0.4847539,0.1,71,0.02,1000000
0.52629036,0.15,71,0.02,1000000
0.5767864,0.2,71,0.02,1000000
0.62761444,0.25,71,0.02,1000000
0.68188834,0.3,71,0.02,1000000
0.72799027,0.35,71,0.02,1000000
0.76917243,0.4,71,0.02,1000000
0.8062752,0.45,71,0.02,1000000
0.83870435,0.5,71,0.02,1000000
0.8717401,0.55,71,0.02,1000000
0.9002093,0.6,71,0.02,1000000
0.92342645,0.65,71,0.02,1000000
0.94457763,0.7,71,0.02,1000000
0.9615756,0.75,71,0.02,1000000
0.9720278,0.8,71,0.02,1000000
0.98668593,0.85,71,0.02,1000000
0.99411654,0.9,71,0.02,1000000
0.9977628,0.95,71,0.02,1000000
0.20365897,0.05,72,0.01,1000000
0.29875943,0.1,72,0.01,1000000
0.3840634,0.15,72,0.01,1000000
0.45972833,0.2,72,0.01,1000000
0.5275603,0.25,72,0.01,1000000
0.59821415,0.3,72,0.01,1000000
0.6692851,0.35,72,0.01,1000000
0.72046196,0.4,72,0.01,1000000
0.775007,0.45,72,0.01,1000000
0.8201164,0.5,72,0.01,1000000
0.86157227,0.55,72,0.01,1000000
0.89067185,0.6,72,0.01,1000000
0.91934603,0.65,72,0.01,1000000
0.9416477,0.7,72,0.01,1000000
0.9598366,0.75,72,0.01,1000000
0.9763684,0.8,72,0.01,1000000
0.98481005,0.85,72,0.01,1000000
0.99533063,0.9,72,0.01,1000000
0.9995436,0.95,72,0.01,1000000
0.7131535,0.05,72,0.02,1000000
0.77274626,0.1,72,0.02,1000000
0.80149764,0.15,72,0.02,1000000
0.82200587,0.2,72,0.02,1000000
0.84302,0.25,72,0.02,1000000
0.85836136,0.3,72,0.02,1000000
0.8753393,0.35,72,0.02,1000000
0.8938018,0.4,72,0.02,1000000
0.90600187,0.45,72,0.02,1000000
0.92074627,0.5,72,0.02,1000000
0.93422574,0.55,72,0.02,1000000
0.9435958,0.6,72,0.02,1000000
0.95267624,0.65,72,0.02,1000000
0.9631314,0.7,72,0.02,1000000
0.9717071,0.75,72,0.02,1000000
0.97899544,0.8,72,0.02,1000000
0.98680484,0.85,72,0.02,1000000
0.9933117,0.9,72,0.02,1000000
0.9974831,0.95,72,0.02,1000000
0.31092656,0.05,73,0.01,1000000
0.49125516,0.1,73,0.01,1000000
0.5819707,0.15,73,0.01,1000000
0.6291192,0.2,73,0.01,1000000
0.68337995,0.25,73,0.01,1000000
0.71494067,0.3,73,0.01,1000000
0.7412589,0.35,73,0.01,1000000
0.76879317,0.4,73,0.01,1000000
0.7981342,0.45,73,0.01,1000000
0.8197014,0.5,73,0.01,1000000
0.8452778,0.55,73,0.01,1000000
0.8696285,0.6,73,0.01,1000000
0.90041775,0.65,73,0.01,1000000
0.92725086,0.7,73,0.01,1000000
0.95335096,0.75,73,0.01,1000000
0.97120196,0.8,73,0.01,1000000
0.9854029,0.85,73,0.01,1000000
0.992684,0.9,73,0.01,1000000
0.9984056,0.95,73,0.01,1000000
0.73291355,0.05,73,0.02,1000000
0.7933219,0.1,73,0.02,1000000
0.82246405,0.15,73,0.02,1000000
0.8416294,0.2,73,0.02,1000000
0.8582022,0.25,73,0.02,1000000
0.8743621,0.3,73,0.02,1000000
0.890008,0.35,73,0.02,1000000
0.90209985,0.4,73,0.02,1000000
0.91778123,0.45,73,0.02,1000000
0.92786354,0.5,73,0.02,1000000
0.93696666,0.55,73,0.02,1000000
0.9485726,0.6,73,0.02,1000000
0.9575787,0.65,73,0.02,1000000
0.9690923,0.7,73,0.02,1000000
0.97856164,0.75,73,0.02,1000000
0.9884177,0.8,73,0.02,1000000
0.9949786,0.85,73,0.02,1000000
0.99823236,0.9,73,0.02,1000000
0.99958646,0.95,73,0.02,1000000
0.0009804465,0.05,74,0.01,1000000
0.004646456,0.1,74,0.01,1000000
0.021189973,0.15,74,0.01,1000000
0.053815573,0.2,74,0.01,1000000
0.13311356,0.25,74,0.01,1000000
0.24294163,0.3,74,0.01,1000000
0.36467493,0.35,74,0.01,1000000
0.47724324,0.4,74,0.01,1000000
0.5932403,0.45,74,0.01,1000000
0.68759704,0.5,74,0.01,1000000
0.770165,0.55,74,0.01,1000000
0.82942367,0.6,74,0.01,1000000
0.87065923,0.65,74,0.01,1000000
0.9080945,0.7,74,0.01,1000000
0.9339485,0.75,74,0.01,1000000
0.95361805,0.8,74,0.01,1000000
0.9707658,0.85,74,0.01,1000000
0.9868543,0.9,74,0.01,1000000
0.99487287,0.95,74,0.01,1000000
0.5825465,0.05,74,0.02,1000000
0.62977916,0.1,74,0.02,1000000
0.6633241,0.15,74,0.02,1000000
0.69296616,0.2,74,0.02,1000000
0.71813726,0.25,74,0.02,1000000
0.7423978,0.3,74,0.02,1000000
0.7681157,0.35,74,0.02,1000000
0.789301,0.4,74,0.02,1000000
0.81806445,0.45,74,0.02,1000000
0.8426293,0.5,74,0.02,1000000
0.8632983,0.55,74,0.02,1000000
0.8868334,0.6,74,0.02,1000000
0.9093502,0.65,74,0.02,1000000
0.9299192,0.7,74,0.02,1000000
0.94974065,0.75,74,0.02,1000000
0.96588635,0.8,74,0.02,1000000
0.9784413,0.85,74,0.02,1000000
0.9908085,0.9,74,0.02,1000000
0.997607,0.95,74,0.02,1000000
0.053020593,0.05,75,0.01,1000000
0.11782479,0.1,75,0.01,1000000
0.17373432,0.15,75,0.01,1000000
0.2353537,0.2,75,0.01,1000000
0.2977477,0.25,75,0.01,1000000
0.36229026,0.3,75,0.01,1000000
0.4490719,0.35,75,0.01,1000000
0.5134167,0.4,75,0.01,1000000
0.5787959,0.45,75,0.01,1000000
0.641256,0.5,75,0.01,1000000
0.7083814,0.55,75,0.01,1000000
0.7688971,0.6,75,0.01,1000000
0.8239659,0.65,75,0.01,1000000
0.8644595,0.7,75,0.01,1000000
0.9021231,0.75,75,0.01,1000000
0.9371874,0.8,75,0.01,1000000
0.9627404,0.85,75,0.01,1000000
0.98632556,0.9,75,0.01,1000000
0.99863946,0.95,75,0.01,1000000
0.5726378,0.05,75,0.02,1000000
0.6049053,0.1,75,0.02,1000000
0.630183,0.15,75,0.02,1000000
0.6484938,0.2,75,0.02,1000000
0.6701351,0.25,75,0.02,1000000
0.69423926,0.3,75,0.02,1000000
0.72379017,0.35,75,0.02,1000000
0.75279075,0.4,75,0.02,1000000
0.78993917,0.45,75,0.02,1000000
0.82090175,0.5,75,0.02,1000000
0.85448873,0.55,75,0.02,1000000
0.8804994,0.6,75,0.02,1000000
0.9074147,0.65,75,0.02,1000000
0.9310654,0.7,75,0.02,1000000
0.94963396,0.75,75,0.02,1000000
0.96417123,0.8,75,0.02,1000000
0.9797776,0.85,75,0.02,1000000
0.9936495,0.9,75,0.02,1000000
0.9993294,0.95,75,0.02,1000000
0.38025978,0.05,76,0.01,1000000
0.5337439,0.1,76,0.01,1000000
0.6268345,0.15,76,0.01,1000000
0.6877833,0.2,76,0.01,1000000
0.73369706,0.25,76,0.01,1000000
0.7618908,0.3,76,0.01,1000000
0.797168,0.35,76,0.01,1000000
0.82460105,0.4,76,0.01,1000000
0.85189784,0.45,76,0.01,1000000
0.8774507,0.5,76,0.01,1000000
0.89989585,0.55,76,0.01,1000000
0.9163721,0.6,76,0.01,1000000
0.92917705,0.65,76,0.01,1000000
0.9414775,0.7,76,0.01,1000000
0.9546681,0.75,76,0.01,1000000
0.9695287,0.8,76,0.01,1000000
0.9834005,0.85,76,0.01,1000000
0.99286824,0.9,76,0.01,1000000
0.999626,0.95,76,0.01,1000000
0.7707243,0.05,76,0.02,1000000
0.8419833,0.1,76,0.02,1000000
0.8684139,0.15,76,0.02,1000000
0.8819549,0.2,76,0.02,1000000
0.89458877,0.25,76,0.02,1000000
0.90435606,0.3,76,0.02,1000000
0.9110356,0.35,76,0.02,1000000
0.9191051,0.4,76,0.02,1000000
0.9261731,0.45,76,0.02,1000000
0.9332695,0.5,76,0.02,1000000
0.9374003,0.55,76,0.02,1000000
0.94323725,0.6,76,0.02,1000000
0.9492673,0.65,76,0.02,1000000
0.9569981,0.7,76,0.02,1000000
0.96451026,0.75,76,0.02,1000000
0.9770984,0.8,76,0.02,1000000
0.9876515,0.85,76,0.02,1000000
0.9935808,0.9,76,0.02,1000000
0.9984401,0.95,76,0.02,1000000
0.18420593,0.05,77,0.01,1000000
0.29595417,0.1,77,0.01,1000000
0.38459173,0.15,77,0.01,1000000
0.4556693,0.2,77,0.01,1000000
0.5129481,0.25,77,0.01,1000000
0.5613061,0.3,77,0.01,1000000
0.61680543,0.35,77,0.01,1000000
0.6561723,0.4,77,0.01,1000000
0.6925719,0.45,77,0.01,1000000
0.73255,0.5,77,0.01,1000000
0.76553905,0.55,77,0.01,1000000
0.7993085,0.6,77,0.01,1000000
0.8377062,0.65,77,0.01,1000000
0.87475556,0.7,77,0.01,1000000
0.9101451,0.75,77,0.01,1000000
0.93990743,0.8,77,0.01,1000000
0.97132695,0.85,77,0.01,1000000
0.9858028,0.9,77,0.01,1000000
0.99682933,0.95,77,0.01,1000000
0.66652465,0.05,77,0.02,1000000
0.72036505,0.1,77,0.02,1000000
0.7509876,0.15,77,0.02,1000000
0.7737625,0.2,77,0.02,1000000
0.79128826,0.25,77,0.02,1000000
0.808896,0.3,77,0.02,1000000
0.8249935,0.35,77,0.02,1000000
0.8390878,0.4,77,0.02,1000000
0.8506643,0.45,77,0.02,1000000
0.8614556,0.5,77,0.02,1000000
0.87611246,0.55,77,0.02,1000000
0.8897709,0.6,77,0.02,1000000
0.9022442,0.65,77,0.02,1000000
0.9201673,0.7,77,0.02,1000000
0.94052416,0.75,77,0.02,1000000
0.95897686,0.8,77,0.02,1000000
0.9762926,0.85,77,0.02,1000000
0.98977107,0.9,77,0.02,1000000
0.9972509,0.95,77,0.02,1000000
0,0.05,78,0.01,1000000
0,0.1,78,0.01,1000000
0.002253447,0.15,78,0.01,1000000
0.020664062,0.2,78,0.01,1000000
0.09644766,0.25,78,0.01,1000000
0.1988885,0.3,78,0.01,1000000
0.3189628,0.35,78,0.01,1000000
0.45020798,0.4,78,0.01,1000000
0.5615089,0.45,78,0.01,1000000
0.6740541,0.5,78,0.01,1000000
0.7517692,0.55,78,0.01,1000000
0.8215893,0.6,78,0.01,1000000
0.8722339,0.65,78,0.01,1000000
0.90647084,0.7,78,0.01,1000000
0.93136066,0.75,78,0.01,1000000
0.952763,0.8,78,0.01,1000000
0.96968585,0.85,78,0.01,1000000
0.9820527,0.9,78,0.01,1000000
0.9932283,0.95,78,0.01,1000000
0.5199429,0.05,78,0.02,1000000
0.58380604,0.1,78,0.02,1000000
0.6245487,0.15,78,0.02,1000000
0.65932685,0.2,78,0.02,1000000
0.6873786,0.25,78,0.02,1000000
0.71358323,0.3,78,0.02,1000000
0.7381833,0.35,78,0.02,1000000
0.76817554,0.4,78,0.02,1000000
0.7929959,0.45,78,0.02,1000000
0.82194686,0.5,78,0.02,1000000
0.8515402,0.55,78,0.02,1000000
0.87874836,0.6,78,0.02,1000000
0.9043392,0.65,78,0.02,1000000
0.92802036,0.7,78,0.02,1000000
0.9471753,0.75,78,0.02,1000000
0.96276826,0.8,78,0.02,1000000
0.9765746,0.85,78,0.02,1000000
0.98871624,0.9,78,0.02,1000000
0.9954337,0.95,78,0.02,1000000
0.26098344,0.05,79,0.01,1000000
0.40900257,0.1,79,0.01,1000000
0.5158928,0.15,79,0.01,1000000
0.59608585,0.2,79,0.01,1000000
0.6531719,0.25,79,0.01,1000000
0.6991836,0.3,79,0.01,1000000
0.74465644,0.35,79,0.01,1000000
0.7790352,0.4,79,0.01,1000000
0.820954,0.45,79,0.01,1000000
0.8499978,0.5,79,0.01,1000000
0.8783034,0.55,79,0.01,1000000
0.90299684,0.6,79,0.01,1000000
0.9235831,0.65,79,0.01,1000000
0.94561845,0.7,79,0.01,1000000
0.9649466,0.75,79,0.01,1000000
0.97795814,0.8,79,0.01,1000000
0.989548,0.85,79,0.01,1000000
0.99684066,0.9,79,0.01,1000000
0.9995593,0.95,79,0.01,1000000
0.7603245,0.05,79,0.02,1000000
0.80654407,0.1,79,0.02,1000000
0.8328755,0.15,79,0.02,1000000
0.85307384,0.2,79,0.02,1000000
0.8706481,0.25,79,0.02,1000000
0.88405454,0.3,79,0.02,1000000
0.89760435,0.35,79,0.02,1000000
0.911587,0.4,79,0.02,1000000
0.9230561,0.45,79,0.02,1000000
0.9372671,0.5,79,0.02,1000000
0.94907105,0.55,79,0.02,1000000
0.96132827,0.6,79,0.02,1000000
0.9702151,0.65,79,0.02,1000000
0.9784551,0.7,79,0.02,1000000
0.9839573,0.75,79,0.02,1000000
0.9881113,0.8,79,0.02,1000000
0.9914948,0.85,79,0.02,1000000
0.99568355,0.9,79,0.02,1000000
0.9980048,0.95,79,0.02,1000000
0.3142788,0.05,80,0.01,1000000
0.41174898,0.1,80,0.01,1000000
0.4638238,0.15,80,0.01,1000000
0.50604075,0.2,80,0.01,1000000
0.5453102,0.25,80,0.01,1000000
0.58075774,0.3,80,0.01,1000000
0.60942334,0.35,80,0.01,1000000
0.6462613,0.4,80,0.01,1000000
0.6744576,0.45,80,0.01,1000000
0.7052453,0.5,80,0.01,1000000
0.73905176,0.55,80,0.01,1000000
0.7716052,0.6,80,0.01,1000000
0.80514526,0.65,80,0.01,1000000
0.8474029,0.7,80,0.01,1000000
0.87899524,0.75,80,0.01,1000000
0.92014706,0.8,80,0.01,1000000
0.9599091,0.85,80,0.01,1000000
0.98654824,0.9,80,0.01,1000000
0.9977508,0.95,80,0.01,1000000
0.6008585,0.05,80,0.02,1000000
0.66538566,0.1,80,0.02,1000000
0.71058166,0.15,80,0.02,1000000
0.74157625,0.2,80,0.02,1000000
0.7648088,0.25,80,0.02,1000000
0.78589916,0.3,80,0.02,1000000
0.80302197,0.35,80,0.02,1000000
0.8215905,0.4,80,0.02,1000000
0.8401926,0.45,80,0.02,1000000
0.8562186,0.5,80,0.02,1000000
0.8707288,0.55,80,0.02,1000000
0.89014816,0.6,80,0.02,1000000
0.9098187,0.65,80,0.02,1000000
0.92851543,0.7,80,0.02,1000000
0.94496053,0.75,80,0.02,1000000
0.9616921,0.8,80,0.02,1000000
0.9812197,0.85,80,0.02,1000000
0.9945717,0.9,80,0.02,1000000
0.99981356,0.95,80,0.02,1000000
0.2824101,0.05,81,0.01,1000000
0.40203497,0.1,81,0.01,1000000
0.48333585,0.15,81,0.01,1000000
0.5563733,0.2,81,0.01,1000000
0.6275784,0.25,81,0.01,1000000
0.6769867,0.3,81,0.01,1000000
0.71679187,0.35,81,0.01,1000000
0.75601584,0.4,81,0.01,1000000
0.7989924,0.45,81,0.01,1000000
0.828991,0.5,81,0.01,1000000
0.85876864,0.55,81,0.01,1000000
0.87930644,0.6,81,0.01,1000000
0.91013885,0.65,81,0.01,1000000
0.9348466,0.7,81,0.01,1000000
0.95114857,0.75,81,0.01,1000000
0.9668775,0.8,81,0.01,1000000
0.9814701,0.85,81,0.01,1000000
0.99244785,0.9,81,0.01,1000000
0.99808973,0.95,81,0.01,1000000
0.6362635,0.05,81,0.02,1000000
0.7016267,0.1,81,0.02,1000000
0.73810536,0.15,81,0.02,1000000
0.77495545,0.2,81,0.02,1000000
0.8052443,0.25,81,0.02,1000000
0.8269245,0.3,81,0.02,1000000
0.85025686,0.35,81,0.02,1000000
0.86782366,0.4,81,0.02,1000000
0.8838486,0.45,81,0.02,1000000
0.89740574,0.5,81,0.02,1000000
0.9116947,0.55,81,0.02,1000000
0.924485,0.6,81,0.02,1000000
0.9371897,0.65,81,0.02,1000000
0.9477751,0.7,81,0.02,1000000
0.9566893,0.75,81,0.02,1000000
0.9696915,0.8,81,0.02,1000000
0.9818373,0.85,81,0.02,1000000
0.9927607,0.9,81,0.02,1000000
0.9984196,0.95,81,0.02,1000000
0.11510242,0.05,82,0.01,1000000
0.22964954,0.1,82,0.01,1000000
0.33781406,0.15,82,0.01,1000000
0.4145743,0.2,82,0.01,1000000
0.48525897,0.25,82,0.01,1000000
0.5549175,0.3,82,0.01,1000000
0.61616325,0.35,82,0.01,1000000
0.6656945,0.4,82,0.01,1000000
0.71355087,0.45,82,0.01,1000000
0.7631025,0.5,82,0.01,1000000
0.8009225,0.55,82,0.01,1000000
0.85481435,0.6,82,0.01,1000000
0.89095235,0.65,82,0.01,1000000
0.92732006,0.7,82,0.01,1000000
0.9543332,0.75,82,0.01,1000000
0.9739486,0.8,82,0.01,1000000
0.98595333,0.85,82,0.01,1000000
0.994219,0.9,82,0.01,1000000
0.9991369,0.95,82,0.01,1000000
0.6348521,0.05,82,0.02,1000000
0.6836878,0.1,82,0.02,1000000
0.7201403,0.15,82,0.02,1000000
0.74966216,0.2,82,0.02,1000000
0.7813213,0.25,82,0.02,1000000
0.8028987,0.3,82,0.02,1000000
0.82578504,0.35,82,0.02,1000000
0.8476618,0.4,82,0.02,1000000
0.8671926,0.45,82,0.02,1000000
0.8890843,0.5,82,0.02,1000000
0.90889055,0.55,82,0.02,1000000
0.9255038,0.6,82,0.02,1000000
0.93959314,0.65,82,0.02,1000000
0.9521916,0.7,82,0.02,1000000
0.9637931,0.75,82,0.02,1000000
0.97576195,0.8,82,0.02,1000000
0.9850132,0.85,82,0.02,1000000
0.9921013,0.9,82,0.02,1000000
0.9970618,0.95,82,0.02,1000000
0.24802296,0.05,83,0.01,1000000
0.42906475,0.1,83,0.01,1000000
0.534101,0.15,83,0.01,1000000
0.61011356,0.2,83,0.01,1000000
0.6692747,0.25,83,0.01,1000000
0.7123864,0.3,83,0.01,1000000
0.75013924,0.35,83,0.01,1000000
0.78171396,0.4,83,0.01,1000000
0.8117179,0.45,83,0.01,1000000
0.83997715,0.5,83,0.01,1000000
0.86659753,0.55,83,0.01,1000000
0.89054626,0.6,83,0.01,1000000
0.9078932,0.65,83,0.01,1000000
0.9318393,0.7,83,0.01,1000000
0.9517202,0.75,83,0.01,1000000
0.9738149,0.8,83,0.01,1000000
0.9854573,0.85,83,0.01,1000000
0.9943717,0.9,83,0.01,1000000
0.99786097,0.95,83,0.01,1000000
0.6326106,0.05,83,0.02,1000000
0.68637276,0.1,83,0.02,1000000
0.7240191,0.15,83,0.02,1000000
0.756084,0.2,83,0.02,1000000
0.7818403,0.25,83,0.02,1000000
0.8100243,0.3,83,0.02,1000000
0.8372532,0.35,83,0.02,1000000
0.8624213,0.4,83,0.02,1000000
0.8886748,0.45,83,0.02,1000000
0.9097185,0.5,83,0.02,1000000
0.9290305,0.55,83,0.02,1000000
0.9452649,0.6,83,0.02,1000000
0.95983016,0.65,83,0.02,1000000
0.97142124,0.7,83,0.02,1000000
0.9837489,0.75,83,0.02,1000000
0.9898625,0.8,83,0.02,1000000
0.99478537,0.85,83,0.02,1000000
0.99757975,0.9,83,0.02,1000000
0.99940056,0.95,83,0.02,1000000
0.12503424,0.05,84,0.01,1000000
0.31797257,0.1,84,0.01,1000000
0.44710934,0.15,84,0.01,1000000
0.5524722,0.2,84,0.01,1000000
0.6249857,0.25,84,0.01,1000000
0.6801813,0.3,84,0.01,1000000
0.7165961,0.35,84,0.01,1000000
0.7473011,0.4,84,0.01,1000000
0.77507466,0.45,84,0.01,1000000
0.79372376,0.5,84,0.01,1000000
0.81195974,0.55,84,0.01,1000000
0.83419657,0.6,84,0.01,1000000
0.855459,0.65,84,0.01,1000000
0.8755846,0.7,84,0.01,1000000
0.914372,0.75,84,0.01,1000000
0.95019877,0.8,84,0.01,1000000
0.979059,0.85,84,0.01,1000000
0.99431354,0.9,84,0.01,1000000
0.9995615,0.95,84,0.01,1000000
0.5563661,0.05,84,0.02,1000000
0.6477478,0.1,84,0.02,1000000
0.71187496,0.15,84,0.02,1000000
0.76258963,0.2,84,0.02,1000000
0.7968407,0.25,84,0.02,1000000
0.8213157,0.3,84,0.02,1000000
0.84786016,0.35,84,0.02,1000000
0.87026733,0.4,84,0.02,1000000
0.8880979,0.45,84,0.02,1000000
0.90254223,0.5,84,0.02,1000000
0.9166004,0.55,84,0.02,1000000
0.92770094,0.6,84,0.02,1000000
0.9361076,0.65,84,0.02,1000000
0.9440098,0.7,84,0.02,1000000
0.9497329,0.75,84,0.02,1000000
0.9573424,0.8,84,0.02,1000000
0.97362083,0.85,84,0.02,1000000
0.9895587,0.9,84,0.02,1000000
0.9981975,0.95,84,0.02,1000000
0.3350404,0.05,85,0.01,1000000
0.4120177,0.1,85,0.01,1000000
0.47287598,0.15,85,0.01,1000000
0.519846,0.2,85,0.01,1000000
0.56160694,0.25,85,0.01,1000000
0.59806097,0.3,85,0.01,1000000
0.6377664,0.35,85,0.01,1000000
0.67916197,0.4,85,0.01,1000000
0.72097874,0.45,85,0.01,1000000
0.7528924,0.5,85,0.01,1000000
0.7948357,0.55,85,0.01,1000000
0.8325277,0.6,85,0.01,1000000
0.87094283,0.65,85,0.01,1000000
0.90976965,0.7,85,0.01,1000000
0.9421819,0.75,85,0.01,1000000
0.9725129,0.8,85,0.01,1000000
0.9866534,0.85,85,0.01,1000000
0.99546415,0.9,85,0.01,1000000
0.9995258,0.95,85,0.01,1000000
0.7442568,0.05,85,0.02,1000000
0.7912004,0.1,85,0.02,1000000
0.8134324,0.15,85,0.02,1000000
0.83282244,0.2,85,0.02,1000000
0.8521495,0.25,85,0.02,1000000
0.86581844,0.3,85,0.02,1000000
0.8782806,0.35,85,0.02,1000000
0.8918127,0.4,85,0.02,1000000
0.9056102,0.45,85,0.02,1000000
0.9174227,0.5,85,0.02,1000000
0.9273218,0.55,85,0.02,1000000
0.93740916,0.6,85,0.02,1000000
0.94747114,0.65,85,0.02,1000000
0.9567693,0.7,85,0.02,1000000
0.96535677,0.75,85,0.02,1000000
0.97345775,0.8,85,0.02,1000000
0.9821893,0.85,85,0.02,1000000
0.9913783,0.9,85,0.02,1000000
0.99768394,0.95,85,0.02,1000000
0.09560888,0.05,86,0.01,1000000
0.16377369,0.1,86,0.01,1000000
0.23054045,0.15,86,0.01,1000000
0.29791895,0.2,86,0.01,1000000
0.35951015,0.25,86,0.01,1000000
0.4195384,0.3,86,0.01,1000000
0.48774078,0.35,86,0.01,1000000
0.5543542,0.4,86,0.01,1000000
0.6148118,0.45,86,0.01,1000000
0.6766881,0.5,86,0.01,1000000
0.73059535,0.55,86,0.01,1000000
0.7886196,0.6,86,0.01,1000000
0.8358989,0.65,86,0.01,1000000
0.8734013,0.7,86,0.01,1000000
0.9163273,0.75,86,0.01,1000000
0.94613755,0.8,86,0.01,1000000
0.97042733,0.85,86,0.01,1000000
0.98888993,0.9,86,0.01,1000000
0.99817383,0.95,86,0.01,1000000
0.70361257,0.05,86,0.02,1000000
0.7588547,0.1,86,0.02,1000000
0.7872688,0.15,86,0.02,1000000
0.80821,0.2,86,0.02,1000000
0.8287969,0.25,86,0.02,1000000
0.842658,0.3,86,0.02,1000000
0.8578271,0.35,86,0.02,1000000
0.87265533,0.4,86,0.02,1000000
0.8842095,0.45,86,0.02,1000000
0.8957313,0.5,86,0.02,1000000
0.9083811,0.55,86,0.02,1000000
0.9214653,0.6,86,0.02,1000000
0.93436927,0.65,86,0.02,1000000
0.94748735,0.7,86,0.02,1000000
0.95996463,0.75,86,0.02,1000000
0.97311616,0.8,86,0.02,1000000
0.9859363,0.85,86,0.02,1000000
0.99391216,0.9,86,0.02,1000000
0.9975683,0.95,86,0.02,1000000
0.054058842,0.05,87,0.01,1000000
0.12026038,0.1,87,0.01,1000000
0.17683691,0.15,87,0.01,1000000
0.22714451,0.2,87,0.01,1000000
0.27984866,0.25,87,0.01,1000000
0.33816403,0.3,87,0.01,1000000
0.40480983,0.35,87,0.01,1000000
0.47985023,0.4,87,0.01,1000000
0.55451167,0.45,87,0.01,1000000
0.6246984,0.5,87,0.01,1000000
0.6975966,0.55,87,0.01,1000000
0.7580131,0.6,87,0.01,1000000
0.8182767,0.65,87,0.01,1000000
0.87572545,0.7,87,0.01,1000000
0.91423064,0.75,87,0.01,1000000
0.94585246,0.8,87,0.01,1000000
0.9685991,0.85,87,0.01,1000000
0.9843945,0.9,87,0.01,1000000
0.9954929,0.95,87,0.01,1000000
0.8072671,0.05,87,0.02,1000000
0.8675111,0.1,87,0.02,1000000
0.8897388,0.15,87,0.02,1000000
0.9018743,0.2,87,0.02,1000000
0.9157986,0.25,87,0.02,1000000
0.9268896,0.3,87,0.02,1000000
0.9372935,0.35,87,0.02,1000000
0.9466089,0.4,87,0.02,1000000
0.9516772,0.45,87,0.02,1000000
0.9596643,0.5,87,0.02,1000000
0.9649177,0.55,87,0.02,1000000
0.97017765,0.6,87,0.02,1000000
0.97453225,0.65,87,0.02,1000000
0.9788212,0.7,87,0.02,1000000
0.98247766,0.75,87,0.02,1000000
0.9874805,0.8,87,0.02,1000000
0.99021316,0.85,87,0.02,1000000
0.99377036,0.9,87,0.02,1000000
0.9977762,0.95,87,0.02,1000000
0.28232002,0.05,88,0.01,1000000
0.4086219,0.1,88,0.01,1000000
0.49621937,0.15,88,0.01,1000000
0.5544007,0.2,88,0.01,1000000
0.60165745,0.25,88,0.01,1000000
0.6399378,0.3,88,0.01,1000000
0.6856047,0.35,88,0.01,1000000
0.7238056,0.4,88,0.01,1000000
0.7538844,0.45,88,0.01,1000000
0.78176546,0.5,88,0.01,1000000
0.8133227,0.55,88,0.01,1000000
0.83977175,0.6,88,0.01,1000000
0.8642497,0.65,88,0.01,1000000
0.88987076,0.7,88,0.01,1000000
0.9172993,0.75,88,0.01,1000000
0.947774,0.8,88,0.01,1000000
0.9735721,0.85,88,0.01,1000000
0.9890971,0.9,88,0.01,1000000
0.99631196,0.95,88,0.01,1000000
0.781185,0.05,88,0.02,1000000
0.8375945,0.1,88,0.02,1000000
0.8635836,0.15,88,0.02,1000000
0.8834358,0.2,88,0.02,1000000
0.9007403,0.25,88,0.02,1000000
0.91013753,0.3,88,0.02,1000000
0.9219361,0.35,88,0.02,1000000
0.92989963,0.4,88,0.02,1000000
0.93799126,0.45,88,0.02,1000000
0.9452759,0.5,88,0.02,1000000
0.9512629,0.55,88,0.02,1000000
0.9588239,0.6,88,0.02,1000000
0.96518075,0.65,88,0.02,1000000
0.9715261,0.7,88,0.02,1000000
0.9766678,0.75,88,0.02,1000000
0.98106325,0.8,88,0.02,1000000
0.9858553,0.85,88,0.02,1000000
0.99253803,0.9,88,0.02,1000000
0.99810547,0.95,88,0.02,1000000
0,0.05,89,0.01,1000000
0.00046988146,0.1,89,0.01,1000000
0.0056537515,0.15,89,0.01,1000000
0.032016136,0.2,89,0.01,1000000
0.087886296,0.25,89,0.01,1000000
0.17389563,0.3,89,0.01,1000000
0.2599289,0.35,89,0.01,1000000
0.36896598,0.4,89,0.01,1000000
0.4655679,0.45,89,0.01,1000000
0.57028407,0.5,89,0.01,1000000
0.6664906,0.55,89,0.01,1000000
0.74950695,0.6,89,0.01,1000000
0.818171,0.65,89,0.01,1000000
0.873995,0.7,89,0.01,1000000
0.9153839,0.75,89,0.01,1000000
0.94844645,0.8,89,0.01,1000000
0.97316253,0.85,89,0.01,1000000
0.98653555,0.9,89,0.01,1000000
0.9951926,0.95,89,0.01,1000000
0.005307388,0.05,89,0.02,1000000
0.021383429,0.1,89,0.02,1000000
0.053577647,0.15,89,0.02,1000000
0.09148033,0.2,89,0.02,1000000
0.15114218,0.25,89,0.02,1000000
0.2346326,0.3,89,0.02,1000000
0.33990562,0.35,89,0.02,1000000
0.43115982,0.4,89,0.02,1000000
0.5492661,0.45,89,0.02,1000000
0.6472027,0.5,89,0.02,1000000
0.7393774,0.55,89,0.02,1000000
0.81309295,0.6,89,0.02,1000000
0.8734243,0.65,89,0.02,1000000
0.91511023,0.7,89,0.02,1000000
0.9461915,0.75,89,0.02,1000000
0.9686671,0.8,89,0.02,1000000
0.9880943,0.85,89,0.02,1000000
0.997095,0.9,89,0.02,1000000
0.99959046,0.95,89,0.02,1000000
0.06146037,0.05,90,0.01,1000000
0.13935034,0.1,90,0.01,1000000
0.23153093,0.15,90,0.01,1000000
0.3184511,0.2,90,0.01,1000000
0.41330716,0.25,90,0.01,1000000
0.49755597,0.3,90,0.01,1000000
0.56640667,0.35,90,0.01,1000000
0.63816077,0.4,90,0.01,1000000
0.71361923,0.45,90,0.01,1000000
0.7590792,0.5,90,0.01,1000000
0.808581,0.55,90,0.01,1000000
0.8469739,0.6,90,0.01,1000000
0.8893262,0.65,90,0.01,1000000
0.92125857,0.7,90,0.01,1000000
0.9478327,0.75,90,0.01,1000000
0.9692979,0.8,90,0.01,1000000
0.984133,0.85,90,0.01,1000000
0.99467444,0.9,90,0.01,1000000
0.99955034,0.95,90,0.01,1000000
0.6318494,0.05,90,0.02,1000000
0.7123829,0.1,90,0.02,1000000
0.7618099,0.15,90,0.02,1000000
0.79735583,0.2,90,0.02,1000000
0.82350504,0.25,90,0.02,1000000
0.84573597,0.3,90,0.02,1000000
0.8668027,0.35,90,0.02,1000000
0.88167745,0.4,90,0.02,1000000
0.89691794,0.45,90,0.02,1000000
0.91113627,0.5,90,0.02,1000000
0.9248684,0.55,90,0.02,1000000
0.9360871,0.6,90,0.02,1000000
0.9460158,0.65,90,0.02,1000000
0.9541118,0.7,90,0.02,1000000
0.96390265,0.75,90,0.02,1000000
0.97302485,0.8,90,0.02,1000000
0.98285604,0.85,90,0.02,1000000
0.99244356,0.9,90,0.02,1000000
0.9984018,0.95,90,0.02,1000000
0,0.05,91,0.01,1000000
0.00049728155,0.1,91,0.01,1000000
0.005268492,0.15,91,0.01,1000000
0.009622588,0.2,91,0.01,1000000
0.034666214,0.25,91,0.01,1000000
0.10505003,0.3,91,0.01,1000000
0.21816485,0.35,91,0.01,1000000
0.3419733,0.4,91,0.01,1000000
0.47863665,0.45,91,0.01,1000000
0.6122843,0.5,91,0.01,1000000
0.69945455,0.55,91,0.01,1000000
0.79082954,0.6,91,0.01,1000000
0.8613538,0.65,91,0.01,1000000
0.90963733,0.7,91,0.01,1000000
0.9432673,0.75,91,0.01,1000000
0.9703565,0.8,91,0.01,1000000
0.98666114,0.85,91,0.01,1000000
0.9934703,0.9,91,0.01,1000000
0.9979687,0.95,91,0.01,1000000
0.6082725,0.05,91,0.02,1000000
0.67094994,0.1,91,0.02,1000000
0.7135151,0.15,91,0.02,1000000
0.7434201,0.2,91,0.02,1000000
0.76775724,0.25,91,0.02,1000000
0.7912407,0.3,91,0.02,1000000
0.80981123,0.35,91,0.02,1000000
0.834778,0.4,91,0.02,1000000
0.8585859,0.45,91,0.02,1000000
0.8754372,0.5,91,0.02,1000000
0.893089,0.55,91,0.02,1000000
0.90907586,0.6,91,0.02,1000000
0.9289978,0.65,91,0.02,1000000
0.9443724,0.7,91,0.02,1000000
0.96265745,0.75,91,0.02,1000000
0.97418225,0.8,91,0.02,1000000
0.9873446,0.85,91,0.02,1000000
0.9946222,0.9,91,0.02,1000000
0.9989658,0.95,91,0.02,1000000
0.0009132844,0.05,92,0.01,1000000
0.0009132844,0.1,92,0.01,1000000
0.002462704,0.15,92,0.01,1000000
0.020228384,0.2,92,0.01,1000000
0.072499946,0.25,92,0.01,1000000
0.16886903,0.3,92,0.01,1000000
0.27920964,0.35,92,0.01,1000000
0.39934257,0.4,92,0.01,1000000
0.5215338,0.45,92,0.01,1000000
0.6284131,0.5,92,0.01,1000000
0.7197098,0.55,92,0.01,1000000
0.790485,0.6,92,0.01,1000000
0.8564928,0.65,92,0.01,1000000
0.9025974,0.7,92,0.01,1000000
0.93677753,0.75,92,0.01,1000000
0.9604689,0.8,92,0.01,1000000
0.977198,0.85,92,0.01,1000000
0.98823214,0.9,92,0.01,1000000
0.99657834,0.95,92,0.01,1000000
0.44406235,0.05,92,0.02,1000000
0.47393596,0.1,92,0.02,1000000
0.50562906,0.15,92,0.02,1000000
0.5376825,0.2,92,0.02,1000000
0.5673657,0.25,92,0.02,1000000
0.6061254,0.3,92,0.02,1000000
0.64977413,0.35,92,0.02,1000000
0.70086026,0.4,92,0.02,1000000
0.751797,0.45,92,0.02,1000000
0.8087786,0.5,92,0.02,1000000
0.8487935,0.55,92,0.02,1000000
0.88250995,0.6,92,0.02,1000000
0.9082293,0.65,92,0.02,1000000
0.9315296,0.7,92,0.02,1000000
0.94849277,0.75,92,0.02,1000000
0.96334326,0.8,92,0.02,1000000
0.9788477,0.85,92,0.02,1000000
0.9896158,0.9,92,0.02,1000000
0.99847263,0.95,92,0.02,1000000
0.17748888,0.05,93,0.01,1000000
0.3217653,0.1,93,0.01,1000000
0.43233275,0.15,93,0.01,1000000
0.508988,0.2,93,0.01,1000000
0.58741605,0.25,93,0.01,1000000
0.6464939,0.3,93,0.01,1000000
0.6906245,0.35,93,0.01,1000000
0.7307118,0.4,93,0.01,1000000
0.76247954,0.45,93,0.01,1000000
0.79321367,0.5,93,0.01,1000000
0.8234618,0.55,93,0.01,1000000
0.8505933,0.6,93,0.01,1000000
0.8775744,0.65,93,0.01,1000000
0.89890045,0.7,93,0.01,1000000
0.92146516,0.75,93,0.01,1000000
0.9452883,0.8,93,0.01,1000000
0.97150064,0.85,93,0.01,1000000
0.9912076,0.9,93,0.01,1000000
0.9983303,0.95,93,0.01,1000000
0.7511338,0.05,93,0.02,1000000
0.79797834,0.1,93,0.02,1000000
0.82372683,0.15,93,0.02,1000000
0.84310967,0.2,93,0.02,1000000
0.8576041,0.25,93,0.02,1000000
0.86863625,0.3,93,0.02,1000000
0.8777924,0.35,93,0.02,1000000
0.88997465,0.4,93,0.02,1000000
0.8975907,0.45,93,0.02,1000000
0.9075875,0.5,93,0.02,1000000
0.918349,0.55,93,0.02,1000000
0.9275811,0.6,93,0.02,1000000
0.9354975,0.65,93,0.02,1000000
0.94639754,0.7,93,0.02,1000000
0.9563489,0.75,93,0.02,1000000
0.9690832,0.8,93,0.02,1000000
0.9814311,0.85,93,0.02,1000000
0.990031,0.9,93,0.02,1000000
0.9987323,0.95,93,0.02,1000000
0.016644966,0.05,94,0.01,1000000
0.11446111,0.1,94,0.01,1000000
0.21518375,0.15,94,0.01,1000000
0.31282657,0.2,94,0.01,1000000
0.4009044,0.25,94,0.01,1000000
0.48083934,0.3,94,0.01,1000000
0.54434395,0.35,94,0.01,1000000
0.60771024,0.4,94,0.01,1000000
0.671828,0.45,94,0.01,1000000
0.72750634,0.5,94,0.01,1000000
0.7732931,0.55,94,0.01,1000000
0.81839645,0.6,94,0.01,1000000
0.85614246,0.65,94,0.01,1000000
0.895233,0.7,94,0.01,1000000
0.92369616,0.75,94,0.01,1000000
0.95174104,0.8,94,0.01,1000000
0.97670025,0.85,94,0.01,1000000
0.99058783,0.9,94,0.01,1000000
0.9996174,0.95,94,0.01,1000000
0.5536184,0.05,94,0.02,1000000
0.6353427,0.1,94,0.02,1000000
0.68764895,0.15,94,0.02,1000000
0.7215377,0.2,94,0.02,1000000
0.7561127,0.25,94,0.02,1000000
0.7871259,0.3,94,0.02,1000000
0.8128584,0.35,94,0.02,1000000
0.833992,0.4,94,0.02,1000000
0.85396385,0.45,94,0.02,1000000
0.8720863,0.5,94,0.02,1000000
0.8916665,0.55,94,0.02,1000000
0.90885776,0.6,94,0.02,1000000
0.9256267,0.65,94,0.02,1000000
0.941098,0.7,94,0.02,1000000
0.9586111,0.75,94,0.02,1000000
0.9730968,0.8,94,0.02,1000000
0.98579377,0.85,94,0.02,1000000
0.99348646,0.9,94,0.02,1000000
0.9986451,0.95,94,0.02,1000000
0.096165866,0.05,95,0.01,1000000
0.17588805,0.1,95,0.01,1000000
0.24403241,0.15,95,0.01,1000000
0.3134139,0.2,95,0.01,1000000
0.3774362,0.25,95,0.01,1000000
0.43515378,0.3,95,0.01,1000000
0.4932386,0.35,95,0.01,1000000
0.5461268,0.4,95,0.01,1000000
0.59539646,0.45,95,0.01,1000000
0.6501944,0.5,95,0.01,1000000
0.7026538,0.55,95,0.01,1000000
0.7459755,0.6,95,0.01,1000000
0.78922296,0.65,95,0.01,1000000
0.8334075,0.7,95,0.01,1000000
0.87308353,0.75,95,0.01,1000000
0.9192191,0.8,95,0.01,1000000
0.9597225,0.85,95,0.01,1000000
0.9841477,0.9,95,0.01,1000000
0.99658245,0.95,95,0.01,1000000
0.73497695,0.05,95,0.02,1000000
0.79865694,0.1,95,0.02,1000000
0.83453715,0.15,95,0.02,1000000
0.8594213,0.2,95,0.02,1000000
0.8757521,0.25,95,0.02,1000000
0.88774234,0.3,95,0.02,1000000
0.89987564,0.35,95,0.02,1000000
0.9092517,0.4,95,0.02,1000000
0.9199836,0.45,95,0.02,1000000
0.92863816,0.5,95,0.02,1000000
0.9381754,0.55,95,0.02,1000000
0.94440776,0.6,95,0.02,1000000
0.95442295,0.65,95,0.02,1000000
0.96150404,0.7,95,0.02,1000000
0.9679197,0.75,95,0.02,1000000
0.9767033,0.8,95,0.02,1000000
0.98408455,0.85,95,0.02,1000000
0.9911128,0.9,95,0.02,1000000
0.9971707,0.95,95,0.02,1000000
0.08349281,0.05,96,0.01,1000000
0.15164818,0.1,96,0.01,1000000
0.19668885,0.15,96,0.01,1000000
0.24421568,0.2,96,0.01,1000000
0.299872,0.25,96,0.01,1000000
0.3522775,0.3,96,0.01,1000000
0.41122857,0.35,96,0.01,1000000
0.4699458,0.4,96,0.01,1000000
0.5495718,0.45,96,0.01,1000000
0.62068737,0.5,96,0.01,1000000
0.6856634,0.55,96,0.01,1000000
0.7540242,0.6,96,0.01,1000000
0.82220876,0.65,96,0.01,1000000
0.8656815,0.7,96,0.01,1000000
0.90848315,0.75,96,0.01,1000000
0.938012,0.8,96,0.01,1000000
0.9635398,0.85,96,0.01,1000000
0.9845376,0.9,96,0.01,1000000
0.9945606,0.95,96,0.01,1000000
0.62706023,0.05,96,0.02,1000000
0.6694345,0.1,96,0.02,1000000
0.69799066,0.15,96,0.02,1000000
0.7181007,0.2,96,0.02,1000000
0.7401334,0.25,96,0.02,1000000
0.7626989,0.3,96,0.02,1000000
0.78285414,0.35,96,0.02,1000000
0.80791736,0.4,96,0.02,1000000
0.82483214,0.45,96,0.02,1000000
0.84717155,0.5,96,0.02,1000000
0.86664003,0.55,96,0.02,1000000
0.88965976,0.6,96,0.02,1000000
0.91137886,0.65,96,0.02,1000000
0.92963,0.7,96,0.02,1000000
0.9504896,0.75,96,0.02,1000000
0.9719666,0.8,96,0.02,1000000
0.9862776,0.85,96,0.02,1000000
0.9957232,0.9,96,0.02,1000000
0.9991967,0.95,96,0.02,1000000
0.037061922,0.05,97,0.01,1000000
0.08548463,0.1,97,0.01,1000000
0.12581293,0.15,97,0.01,1000000
0.17953233,0.2,97,0.01,1000000
0.23452765,0.25,97,0.01,1000000
0.29868272,0.3,97,0.01,1000000
0.3667369,0.35,97,0.01,1000000
0.42783657,0.4,97,0.01,1000000
0.48999402,0.45,97,0.01,1000000
0.553219,0.5,97,0.01,1000000
0.6309423,0.55,97,0.01,1000000
0.69960666,0.6,97,0.01,1000000
0.7735838,0.65,97,0.01,1000000
0.8310316,0.7,97,0.01,1000000
0.8881522,0.75,97,0.01,1000000
0.9224756,0.8,97,0.01,1000000
0.96128464,0.85,97,0.01,1000000
0.9900805,0.9,97,0.01,1000000
0.99817723,0.95,97,0.01,1000000
0.6938933,0.05,97,0.02,1000000
0.73868734,0.1,97,0.02,1000000
0.7659994,0.15,97,0.02,1000000
0.79002553,0.2,97,0.02,1000000
0.8123929,0.25,97,0.02,1000000
0.8329803,0.3,97,0.02,1000000
0.8551586,0.35,97,0.02,1000000
0.87079626,0.4,97,0.02,1000000
0.8868194,0.45,97,0.02,1000000
0.9024497,0.5,97,0.02,1000000
0.9187028,0.55,97,0.02,1000000
0.93233216,0.6,97,0.02,1000000
0.9476692,0.65,97,0.02,1000000
0.9609019,0.7,97,0.02,1000000
0.9756399,0.75,97,0.02,1000000
0.9879957,0.8,97,0.02,1000000
0.99430996,0.85,97,0.02,1000000
0.998426,0.9,97,0.02,1000000
1.0000002,0.95,97,0.02,1000000
0.65982234,0.05,98,0.01,1000000
0.744905,0.1,98,0.01,1000000
0.78602725,0.15,98,0.01,1000000
0.81286013,0.2,98,0.01,1000000
0.84161294,0.25,98,0.01,1000000
0.86395067,0.3,98,0.01,1000000
0.8861521,0.35,98,0.01,1000000
0.90037584,0.4,98,0.01,1000000
0.9166516,0.45,98,0.01,1000000
0.9263385,0.5,98,0.01,1000000
0.94269294,0.55,98,0.01,1000000
0.95200205,0.6,98,0.01,1000000
0.9616493,0.65,98,0.01,1000000
0.96649164,0.7,98,0.01,1000000
0.9724594,0.75,98,0.01,1000000
0.97584844,0.8,98,0.01,1000000
0.9852865,0.85,98,0.01,1000000
0.9919621,0.9,98,0.01,1000000
0.99760634,0.95,98,0.01,1000000
0.28882453,0.05,98,0.02,1000000
0.4678246,0.1,98,0.02,1000000
0.5782889,0.15,98,0.02,1000000
0.64749646,0.2,98,0.02,1000000
0.6997958,0.25,98,0.02,1000000
0.74613017,0.3,98,0.02,1000000
0.78152734,0.35,98,0.02,1000000
0.81161433,0.4,98,0.02,1000000
0.8397432,0.45,98,0.02,1000000
0.86606526,0.5,98,0.02,1000000
0.8846666,0.55,98,0.02,1000000
0.90540195,0.6,98,0.02,1000000
0.92052126,0.65,98,0.02,1000000
0.9374819,0.7,98,0.02,1000000
0.9536252,0.75,98,0.02,1000000
0.9662893,0.8,98,0.02,1000000
0.9804913,0.85,98,0.02,1000000
0.9921544,0.9,98,0.02,1000000
0.99758154,0.95,98,0.02,1000000
0.33972603,0.05,99,0.01,1000000
0.44770512,0.1,99,0.01,1000000
0.5300241,0.15,99,0.01,1000000
0.585103,0.2,99,0.01,1000000
0.62674993,0.25,99,0.01,1000000
0.6640856,0.3,99,0.01,1000000
0.69476223,0.35,99,0.01,1000000
0.730707,0.4,99,0.01,1000000
0.758653,0.45,99,0.01,1000000
0.7868224,0.5,99,0.01,1000000
0.8172532,0.55,99,0.01,1000000
0.84656364,0.6,99,0.01,1000000
0.8730259,0.65,99,0.01,1000000
0.90012014,0.7,99,0.01,1000000
0.92152494,0.75,99,0.01,1000000
0.95046186,0.8,99,0.01,1000000
0.9794351,0.85,99,0.01,1000000
0.99316645,0.9,99,0.01,1000000
0.9981962,0.95,99,0.01,1000000
0.5641423,0.05,99,0.02,1000000
0.58915603,0.1,99,0.02,1000000
0.61080813,0.15,99,0.02,1000000
0.6323555,0.2,99,0.02,1000000
0.6554084,0.25,99,0.02,1000000
0.68017554,0.3,99,0.02,1000000
0.6976521,0.35,99,0.02,1000000
0.7242662,0.4,99,0.02,1000000
0.7563065,0.45,99,0.02,1000000
0.7849545,0.5,99,0.02,1000000
0.8120432,0.55,99,0.02,1000000
0.8414846,0.6,99,0.02,1000000
0.87086064,0.65,99,0.02,1000000
0.9007076,0.7,99,0.02,1000000
0.93033516,0.75,99,0.02,1000000
0.95561045,0.8,99,0.02,1000000
0.9796871,0.85,99,0.02,1000000
0.9928056,0.9,99,0.02,1000000
0.9986551,0.95,99,0.02,1000000
0.15941982,0.05,0,0.01,1000000
0.27828133,0.1,0,0.01,1000000
0.3673425,0.15,0,0.01,1000000
0.43952358,0.2,0,0.01,1000000
0.5036456,0.25,0,0.01,1000000
0.5600719,0.3,0,0.01,1000000
0.62267303,0.35,0,0.01,1000000
0.67720884,0.4,0,0.01,1000000
0.72876304,0.45,0,0.01,1000000
0.7650298,0.5,0,0.01,1000000
0.8020993,0.55,0,0.01,1000000
0.8255851,0.6,0,0.01,1000000
0.84869653,0.65,0,0.01,1000000
0.87157196,0.7,0,0.01,1000000
0.89707965,0.75,0,0.01,1000000
0.935179,0.8,0,0.01,1000000
0.9711463,0.85,0,0.01,1000000
0.9904228,0.9,0,0.01,1000000
0.9991397,0.95,0,0.01,1000000

==> figures/w_signal_df_merged.csv <==
w_signal,w_4b_cut,seed,signal_ratio,n_3b,noise_scale
0.007026737,0.05,0,0.01,100000,0.1
0.022399707,0.1,0,0.01,100000,0.1
0.053309225,0.15,0,0.01,100000,0.1
0.0774024,0.2,0,0.01,100000,0.1
0.1616066,0.25,0,0.01,100000,0.1
0.24575128,0.3,0,0.01,100000,0.1
0.30006993,0.35,0,0.01,100000,0.1
0.38970077,0.4,0,0.01,100000,0.1
0.47234008,0.45,0,0.01,100000,0.1
0.58375555,0.5,0,0.01,100000,0.1
0.65028244,0.55,0,0.01,100000,0.1
0.7604798,0.6,0,0.01,100000,0.1
0.79687476,0.65,0,0.01,100000,0.1
0.8331642,0.7,0,0.01,100000,0.1
0.87660843,0.75,0,0.01,100000,0.1
0.935456,0.8,0,0.01,100000,0.1
0.97887945,0.85,0,0.01,100000,0.1
0.992912,0.9,0,0.01,100000,0.1
1.0,0.95,0,0.01,100000,0.1
0.056496613,0.05,0,0.02,100000,0.1
0.14080906,0.1,0,0.02,100000,0.1
0.21329299,0.15,0,0.02,100000,0.1
0.27318323,0.2,0,0.02,100000,0.1
0.36641023,0.25,0,0.02,100000,0.1
0.41786402,0.3,0,0.02,100000,0.1
0.4705602,0.35,0,0.02,100000,0.1
0.5303526,0.4,0,0.02,100000,0.1
0.58590907,0.45,0,0.02,100000,0.1
0.6523218,0.5,0,0.02,100000,0.1
0.71292216,0.55,0,0.02,100000,0.1
0.7839594,0.6,0,0.02,100000,0.1
0.82754993,0.65,0,0.02,100000,0.1
0.8782515,0.7,0,0.02,100000,0.1
0.90677375,0.75,0,0.02,100000,0.1
0.9529158,0.8,0,0.02,100000,0.1
0.9738156,0.85,0,0.02,100000,0.1
0.9870849,0.9,0,0.02,100000,0.1
0.99045056,0.95,0,0.02,100000,0.1
0.039662622,0.05,0,0.03,100000,0.1
0.076497585,0.1,0,0.03,100000,0.1
0.13360001,0.15,0,0.03,100000,0.1
0.20315287,0.2,0,0.03,100000,0.1
0.28864628,0.25,0,0.03,100000,0.1
0.3707228,0.3,0,0.03,100000,0.1
0.43212393,0.35,0,0.03,100000,0.1
0.49530154,0.4,0,0.03,100000,0.1
0.54074687,0.45,0,0.03,100000,0.1
0.6392184,0.5,0,0.03,100000,0.1
0.69699734,0.55,0,0.03,100000,0.1
0.75944287,0.6,0,0.03,100000,0.1
0.8221361,0.65,0,0.03,100000,0.1
0.88104177,0.7,0,0.03,100000,0.1
0.92306805,0.75,0,0.03,100000,0.1
0.9553656,0.8,0,0.03,100000,0.1
0.9767977,0.85,0,0.03,100000,0.1
0.9910209,0.9,0,0.03,100000,0.1
1.0000001,0.95,0,0.03,100000,0.1
0.321052,0.05,0,0.04,100000,0.1
0.46576753,0.1,0,0.04,100000,0.1
0.5731124,0.15,0,0.04,100000,0.1
0.6340622,0.2,0,0.04,100000,0.1
0.67455214,0.25,0,0.04,100000,0.1
0.71957374,0.3,0,0.04,100000,0.1
0.7608747,0.35,0,0.04,100000,0.1
0.80641294,0.4,0,0.04,100000,0.1
0.8343273,0.45,0,0.04,100000,0.1
0.85403126,0.5,0,0.04,100000,0.1
0.8734918,0.55,0,0.04,100000,0.1
0.89854914,0.6,0,0.04,100000,0.1
0.9199522,0.65,0,0.04,100000,0.1
0.9313258,0.7,0,0.04,100000,0.1
0.95217794,0.75,0,0.04,100000,0.1
0.97919,0.8,0,0.04,100000,0.1
0.99812984,0.85,0,0.04,100000,0.1
1.0000004,0.9,0,0.04,100000,0.1
1.0000004,0.95,0,0.04,100000,0.1
0.20468323,0.05,0,0.05,100000,0.1
0.34217656,0.1,0,0.05,100000,0.1
0.4555661,0.15,0,0.05,100000,0.1
0.56063116,0.2,0,0.05,100000,0.1
0.6292342,0.25,0,0.05,100000,0.1
0.6855036,0.3,0,0.05,100000,0.1
0.73306113,0.35,0,0.05,100000,0.1
0.78002065,0.4,0,0.05,100000,0.1
0.8252903,0.45,0,0.05,100000,0.1
0.84907264,0.5,0,0.05,100000,0.1
0.874586,0.55,0,0.05,100000,0.1
0.8982684,0.6,0,0.05,100000,0.1
0.9217278,0.65,0,0.05,100000,0.1
0.9392576,0.7,0,0.05,100000,0.1
0.9552436,0.75,0,0.05,100000,0.1
0.96846384,0.8,0,0.05,100000,0.1
0.9830212,0.85,0,0.05,100000,0.1
0.9931396,0.9,0,0.05,100000,0.1
0.99999946,0.95,0,0.05,100000,0.1
0.008359222,0.05,1,0.01,100000,0.1
0.084509164,0.1,1,0.01,100000,0.1
0.134921,0.15,1,0.01,100000,0.1
0.16851394,0.2,1,0.01,100000,0.1
0.25988364,0.25,1,0.01,100000,0.1
0.3252114,0.3,1,0.01,100000,0.1
0.43996733,0.35,1,0.01,100000,0.1
0.51307595,0.4,1,0.01,100000,0.1
0.56136405,0.45,1,0.01,100000,0.1
0.59248817,0.5,1,0.01,100000,0.1
0.65568,0.55,1,0.01,100000,0.1
0.72511774,0.6,1,0.01,100000,0.1
0.7726125,0.65,1,0.01,100000,0.1
0.8360747,0.7,1,0.01,100000,0.1
0.86782354,0.75,1,0.01,100000,0.1
0.8913229,0.8,1,0.01,100000,0.1
0.92292756,0.85,1,0.01,100000,0.1
0.97007483,0.9,1,0.01,100000,0.1
0.98464876,0.95,1,0.01,100000,0.1
0.036925435,0.05,1,0.02,100000,0.1
0.07324432,0.1,1,0.02,100000,0.1
0.14037701,0.15,1,0.02,100000,0.1
0.19642024,0.2,1,0.02,100000,0.1
0.25895682,0.25,1,0.02,100000,0.1
0.3206318,0.3,1,0.02,100000,0.1
0.39659598,0.35,1,0.02,100000,0.1
0.45400682,0.4,1,0.02,100000,0.1
0.54827183,0.45,1,0.02,100000,0.1
0.630807,0.5,1,0.02,100000,0.1
0.6916269,0.55,1,0.02,100000,0.1
0.7653001,0.6,1,0.02,100000,0.1
0.7909196,0.65,1,0.02,100000,0.1
0.8433681,0.7,1,0.02,100000,0.1
0.89614874,0.75,1,0.02,100000,0.1
0.92223084,0.8,1,0.02,100000,0.1
0.94439524,0.85,1,0.02,100000,0.1
0.9819165,0.9,1,0.02,100000,0.1
0.9896473,0.95,1,0.02,100000,0.1
0.08818851,0.05,1,0.03,100000,0.1
0.15324046,0.1,1,0.03,100000,0.1
0.22624277,0.15,1,0.03,100000,0.1
0.3043362,0.2,1,0.03,100000,0.1
0.37276208,0.25,1,0.03,100000,0.1
0.42491665,0.3,1,0.03,100000,0.1
0.48164976,0.35,1,0.03,100000,0.1
0.5573823,0.4,1,0.03,100000,0.1
0.64538276,0.45,1,0.03,100000,0.1
0.7072411,0.5,1,0.03,100000,0.1
0.7611145,0.55,1,0.03,100000,0.1
0.8042197,0.6,1,0.03,100000,0.1
0.84753,0.65,1,0.03,100000,0.1
0.8706237,0.7,1,0.03,100000,0.1
0.91580826,0.75,1,0.03,100000,0.1
0.93830615,0.8,1,0.03,100000,0.1
0.9680389,0.85,1,0.03,100000,0.1
0.99021167,0.9,1,0.03,100000,0.1
0.99760616,0.95,1,0.03,100000,0.1
0.50133634,0.05,1,0.04,100000,0.1
0.6119993,0.1,1,0.04,100000,0.1
0.68621844,0.15,1,0.04,100000,0.1
0.7198725,0.2,1,0.04,100000,0.1
0.7574043,0.25,1,0.04,100000,0.1
0.7784098,0.3,1,0.04,100000,0.1
0.8175657,0.35,1,0.04,100000,0.1
0.83795476,0.4,1,0.04,100000,0.1
0.85663676,0.45,1,0.04,100000,0.1
0.8691779,0.5,1,0.04,100000,0.1
0.885527,0.55,1,0.04,100000,0.1
0.9087111,0.6,1,0.04,100000,0.1
0.932302,0.65,1,0.04,100000,0.1
0.9484513,0.7,1,0.04,100000,0.1
0.9664895,0.75,1,0.04,100000,0.1
0.9736578,0.8,1,0.04,100000,0.1
0.9858669,0.85,1,0.04,100000,0.1
0.9946514,0.9,1,0.04,100000,0.1
0.99649024,0.95,1,0.04,100000,0.1
0.6229261,0.05,1,0.05,100000,0.1
0.7589317,0.1,1,0.05,100000,0.1
0.8155902,0.15,1,0.05,100000,0.1
0.8476107,0.2,1,0.05,100000,0.1
0.8612012,0.25,1,0.05,100000,0.1
0.88050836,0.3,1,0.05,100000,0.1
0.89844406,0.35,1,0.05,100000,0.1
0.9121014,0.4,1,0.05,100000,0.1
0.92842937,0.45,1,0.05,100000,0.1
0.9373766,0.5,1,0.05,100000,0.1
0.9492335,0.55,1,0.05,100000,0.1
0.9611703,0.6,1,0.05,100000,0.1
0.9641121,0.65,1,0.05,100000,0.1
0.9698686,0.7,1,0.05,100000,0.1
0.978547,0.75,1,0.05,100000,0.1
0.98160326,0.8,1,0.05,100000,0.1
0.9846149,0.85,1,0.05,100000,0.1
0.99308664,0.9,1,0.05,100000,0.1
0.99586934,0.95,1,0.05,100000,0.1
0.0724953,0.05,2,0.01,100000,0.1
0.15253183,0.1,2,0.01,100000,0.1
0.23104899,0.15,2,0.01,100000,0.1
0.34534383,0.2,2,0.01,100000,0.1
0.46725115,0.25,2,0.01,100000,0.1
0.5291961,0.3,2,0.01,100000,0.1
0.6071381,0.35,2,0.01,100000,0.1
0.66985565,0.4,2,0.01,100000,0.1
0.73275626,0.45,2,0.01,100000,0.1
0.788574,0.5,2,0.01,100000,0.1
0.83663994,0.55,2,0.01,100000,0.1
0.87724274,0.6,2,0.01,100000,0.1
0.9186403,0.65,2,0.01,100000,0.1
0.9331599,0.7,2,0.01,100000,0.1
0.9394679,0.75,2,0.01,100000,0.1
0.95997685,0.8,2,0.01,100000,0.1
0.973386,0.85,2,0.01,100000,0.1
0.9930307,0.9,2,0.01,100000,0.1
1.0,0.95,2,0.01,100000,0.1
0.29017773,0.05,2,0.02,100000,0.1
0.39246753,0.1,2,0.02,100000,0.1
0.4839591,0.15,2,0.02,100000,0.1
0.5285423,0.2,2,0.02,100000,0.1
0.5978074,0.25,2,0.02,100000,0.1
0.64554954,0.3,2,0.02,100000,0.1
0.6875857,0.35,2,0.02,100000,0.1
0.7394926,0.4,2,0.02,100000,0.1
0.7705405,0.45,2,0.02,100000,0.1
0.80527735,0.5,2,0.02,100000,0.1
0.8461145,0.55,2,0.02,100000,0.1
0.86327237,0.6,2,0.02,100000,0.1
0.89041865,0.65,2,0.02,100000,0.1
0.917229,0.7,2,0.02,100000,0.1
0.93102074,0.75,2,0.02,100000,0.1
0.95731723,0.8,2,0.02,100000,0.1
0.9705257,0.85,2,0.02,100000,0.1
0.9967859,0.9,2,0.02,100000,0.1
1.0000007,0.95,2,0.02,100000,0.1
0.034193896,0.05,2,0.03,100000,0.1
0.10048057,0.1,2,0.03,100000,0.1
0.17819771,0.15,2,0.03,100000,0.1
0.2799375,0.2,2,0.03,100000,0.1
0.36683905,0.25,2,0.03,100000,0.1
0.40306753,0.3,2,0.03,100000,0.1
0.46123993,0.35,2,0.03,100000,0.1
0.5381606,0.4,2,0.03,100000,0.1
0.5979919,0.45,2,0.03,100000,0.1
0.64205825,0.5,2,0.03,100000,0.1
0.7153082,0.55,2,0.03,100000,0.1
0.7840244,0.6,2,0.03,100000,0.1
0.8237743,0.65,2,0.03,100000,0.1
0.86160874,0.7,2,0.03,100000,0.1
0.9056436,0.75,2,0.03,100000,0.1
0.94745827,0.8,2,0.03,100000,0.1
0.97313297,0.85,2,0.03,100000,0.1
0.98633236,0.9,2,0.03,100000,0.1
1.0000004,0.95,2,0.03,100000,0.1
0.09054162,0.05,2,0.04,100000,0.1
0.2323614,0.1,2,0.04,100000,0.1
0.34508085,0.15,2,0.04,100000,0.1
0.44475198,0.2,2,0.04,100000,0.1
0.52244705,0.25,2,0.04,100000,0.1
0.5822774,0.3,2,0.04,100000,0.1
0.63047457,0.35,2,0.04,100000,0.1
0.6806387,0.4,2,0.04,100000,0.1
0.73263335,0.45,2,0.04,100000,0.1
0.7682109,0.5,2,0.04,100000,0.1
0.8141328,0.55,2,0.04,100000,0.1
0.8505335,0.6,2,0.04,100000,0.1
0.87493765,0.65,2,0.04,100000,0.1
0.91174436,0.7,2,0.04,100000,0.1
0.9449647,0.75,2,0.04,100000,0.1
0.96544045,0.8,2,0.04,100000,0.1
0.9826375,0.85,2,0.04,100000,0.1
0.989686,0.9,2,0.04,100000,0.1
0.99831206,0.95,2,0.04,100000,0.1
0.575013,0.05,2,0.05,100000,0.1
0.73190814,0.1,2,0.05,100000,0.1
0.7890701,0.15,2,0.05,100000,0.1
0.83322024,0.2,2,0.05,100000,0.1
0.86236453,0.25,2,0.05,100000,0.1
0.87617844,0.3,2,0.05,100000,0.1
0.88705313,0.35,2,0.05,100000,0.1
0.9017226,0.4,2,0.05,100000,0.1
0.91531825,0.45,2,0.05,100000,0.1
0.9248886,0.5,2,0.05,100000,0.1
0.93572354,0.55,2,0.05,100000,0.1
0.9452935,0.6,2,0.05,100000,0.1
0.9586754,0.65,2,0.05,100000,0.1
0.9693205,0.7,2,0.05,100000,0.1
0.97573733,0.75,2,0.05,100000,0.1
0.9865837,0.8,2,0.05,100000,0.1
0.99047726,0.85,2,0.05,100000,0.1
0.99452436,0.9,2,0.05,100000,0.1
0.99999976,0.95,2,0.05,100000,0.1
0.024609467,0.05,3,0.01,100000,0.1
0.10821938,0.1,3,0.01,100000,0.1
0.12509345,0.15,3,0.01,100000,0.1
0.22389004,0.2,3,0.01,100000,0.1
0.28074107,0.25,3,0.01,100000,0.1
0.35402375,0.3,3,0.01,100000,0.1
0.39461416,0.35,3,0.01,100000,0.1
0.48187095,0.4,3,0.01,100000,0.1
0.54442734,0.45,3,0.01,100000,0.1
0.5825891,0.5,3,0.01,100000,0.1
0.66998124,0.55,3,0.01,100000,0.1
0.73185676,0.6,3,0.01,100000,0.1
0.78641397,0.65,3,0.01,100000,0.1
0.84771687,0.7,3,0.01,100000,0.1
0.9100862,0.75,3,0.01,100000,0.1
0.9325938,0.8,3,0.01,100000,0.1
0.97869533,0.85,3,0.01,100000,0.1
1.0000002,0.9,3,0.01,100000,0.1
1.0000002,0.95,3,0.01,100000,0.1
0.05973363,0.05,3,0.02,100000,0.1
0.100529216,0.1,3,0.02,100000,0.1
0.15894315,0.15,3,0.02,100000,0.1
0.23028448,0.2,3,0.02,100000,0.1
0.28780523,0.25,3,0.02,100000,0.1
0.3718851,0.3,3,0.02,100000,0.1
0.4637029,0.35,3,0.02,100000,0.1
0.54148203,0.4,3,0.02,100000,0.1
0.60635185,0.45,3,0.02,100000,0.1
0.65778136,0.5,3,0.02,100000,0.1
0.72078353,0.55,3,0.02,100000,0.1
0.75122917,0.6,3,0.02,100000,0.1
0.81911415,0.65,3,0.02,100000,0.1
0.88155144,0.7,3,0.02,100000,0.1
0.89414036,0.75,3,0.02,100000,0.1
0.9312165,0.8,3,0.02,100000,0.1
0.9639123,0.85,3,0.02,100000,0.1
0.9840494,0.9,3,0.02,100000,0.1
0.9960568,0.95,3,0.02,100000,0.1
0.12302622,0.05,3,0.03,100000,0.1
0.2092407,0.1,3,0.03,100000,0.1
0.28965908,0.15,3,0.03,100000,0.1
0.3673482,0.2,3,0.03,100000,0.1
0.4147201,0.25,3,0.03,100000,0.1
0.49294615,0.3,3,0.03,100000,0.1
0.5609674,0.35,3,0.03,100000,0.1
0.6025974,0.4,3,0.03,100000,0.1
0.65196896,0.45,3,0.03,100000,0.1
0.70051944,0.5,3,0.03,100000,0.1
0.73647714,0.55,3,0.03,100000,0.1
0.7795835,0.6,3,0.03,100000,0.1
0.815272,0.65,3,0.03,100000,0.1
0.85783666,0.7,3,0.03,100000,0.1
0.9052067,0.75,3,0.03,100000,0.1
0.94505405,0.8,3,0.03,100000,0.1
0.96736443,0.85,3,0.03,100000,0.1
0.9878663,0.9,3,0.03,100000,0.1
0.99999976,0.95,3,0.03,100000,0.1
0.16145039,0.05,3,0.04,100000,0.1
0.23153155,0.1,3,0.04,100000,0.1
0.2922394,0.15,3,0.04,100000,0.1
0.3549852,0.2,3,0.04,100000,0.1
0.40456885,0.25,3,0.04,100000,0.1
0.47216767,0.3,3,0.04,100000,0.1
0.5314584,0.35,3,0.04,100000,0.1
0.58696187,0.4,3,0.04,100000,0.1
0.6553337,0.45,3,0.04,100000,0.1
0.7160222,0.5,3,0.04,100000,0.1
0.79670346,0.55,3,0.04,100000,0.1
0.84113073,0.6,3,0.04,100000,0.1
0.8926396,0.65,3,0.04,100000,0.1
0.93408304,0.7,3,0.04,100000,0.1
0.9666464,0.75,3,0.04,100000,0.1
0.98507684,0.8,3,0.04,100000,0.1
0.9905547,0.85,3,0.04,100000,0.1
0.99623704,0.9,3,0.04,100000,0.1
0.99812853,0.95,3,0.04,100000,0.1
0.20920436,0.05,3,0.05,100000,0.1
0.3438687,0.1,3,0.05,100000,0.1
0.44679427,0.15,3,0.05,100000,0.1
0.5105766,0.2,3,0.05,100000,0.1
0.55923665,0.25,3,0.05,100000,0.1
0.60268253,0.3,3,0.05,100000,0.1
0.66253346,0.35,3,0.05,100000,0.1
0.71469945,0.4,3,0.05,100000,0.1
0.7543478,0.45,3,0.05,100000,0.1
0.7890092,0.5,3,0.05,100000,0.1
0.83422613,0.55,3,0.05,100000,0.1
0.88845515,0.6,3,0.05,100000,0.1
0.91230875,0.65,3,0.05,100000,0.1
0.9419344,0.7,3,0.05,100000,0.1
0.96378994,0.75,3,0.05,100000,0.1
0.9756337,0.8,3,0.05,100000,0.1
0.988783,0.85,3,0.05,100000,0.1
0.99600315,0.9,3,0.05,100000,0.1
0.99881494,0.95,3,0.05,100000,0.1
0.006605084,0.05,4,0.01,100000,0.1
0.019781213,0.1,4,0.01,100000,0.1
0.02668285,0.15,4,0.01,100000,0.1
0.065906554,0.2,4,0.01,100000,0.1
0.1309648,0.25,4,0.01,100000,0.1
0.18344498,0.3,4,0.01,100000,0.1
0.28754896,0.35,4,0.01,100000,0.1
0.35301375,0.4,4,0.01,100000,0.1
0.49304605,0.45,4,0.01,100000,0.1
0.57600856,0.5,4,0.01,100000,0.1
0.6816678,0.55,4,0.01,100000,0.1
0.7924752,0.6,4,0.01,100000,0.1
0.8419251,0.65,4,0.01,100000,0.1
0.88493174,0.7,4,0.01,100000,0.1
0.93377256,0.75,4,0.01,100000,0.1
0.9818203,0.8,4,0.01,100000,0.1
0.9940819,0.85,4,0.01,100000,0.1
0.9999999,0.9,4,0.01,100000,0.1
0.9999999,0.95,4,0.01,100000,0.1
0.022179388,0.05,4,0.02,100000,0.1
0.074548826,0.1,4,0.02,100000,0.1
0.11147512,0.15,4,0.02,100000,0.1
0.14126436,0.2,4,0.02,100000,0.1
0.18811595,0.25,4,0.02,100000,0.1
0.2316757,0.3,4,0.02,100000,0.1
0.3008498,0.35,4,0.02,100000,0.1
0.35743803,0.4,4,0.02,100000,0.1
0.4726956,0.45,4,0.02,100000,0.1
0.55868196,0.5,4,0.02,100000,0.1
0.642867,0.55,4,0.02,100000,0.1
0.75055385,0.6,4,0.02,100000,0.1
0.78565633,0.65,4,0.02,100000,0.1
0.85399336,0.7,4,0.02,100000,0.1
0.9052154,0.75,4,0.02,100000,0.1
0.9425493,0.8,4,0.02,100000,0.1
0.97996867,0.85,4,0.02,100000,0.1
0.9970015,0.9,4,0.02,100000,0.1
0.9999993,0.95,4,0.02,100000,0.1
0.026813813,0.05,4,0.03,100000,0.1
0.048857324,0.1,4,0.03,100000,0.1
0.06393206,0.15,4,0.03,100000,0.1
0.10027453,0.2,4,0.03,100000,0.1
0.14224681,0.25,4,0.03,100000,0.1
0.23052359,0.3,4,0.03,100000,0.1
0.2833492,0.35,4,0.03,100000,0.1
0.37982145,0.4,4,0.03,100000,0.1
0.47695026,0.45,4,0.03,100000,0.1
0.5579401,0.5,4,0.03,100000,0.1
0.64895046,0.55,4,0.03,100000,0.1
0.75116897,0.6,4,0.03,100000,0.1
0.8389642,0.65,4,0.03,100000,0.1
0.88167095,0.7,4,0.03,100000,0.1
0.9307063,0.75,4,0.03,100000,0.1
0.95749396,0.8,4,0.03,100000,0.1
0.9847747,0.85,4,0.03,100000,0.1
0.99346447,0.9,4,0.03,100000,0.1
0.9999998,0.95,4,0.03,100000,0.1
0.051388748,0.05,4,0.04,100000,0.1
0.13200374,0.1,4,0.04,100000,0.1
0.20215407,0.15,4,0.04,100000,0.1
0.26574802,0.2,4,0.04,100000,0.1
0.32535183,0.25,4,0.04,100000,0.1
0.39605707,0.3,4,0.04,100000,0.1
0.46647704,0.35,4,0.04,100000,0.1
0.54535025,0.4,4,0.04,100000,0.1
0.6261388,0.45,4,0.04,100000,0.1
0.70497686,0.5,4,0.04,100000,0.1
0.77783567,0.55,4,0.04,100000,0.1
0.84352964,0.6,4,0.04,100000,0.1
0.88679403,0.65,4,0.04,100000,0.1
0.91176677,0.7,4,0.04,100000,0.1
0.9501732,0.75,4,0.04,100000,0.1
0.9833223,0.8,4,0.04,100000,0.1
0.9932241,0.85,4,0.04,100000,0.1
0.99654907,0.9,4,0.04,100000,0.1
1.0000002,0.95,4,0.04,100000,0.1
0.12805109,0.05,4,0.05,100000,0.1
0.20277317,0.1,4,0.05,100000,0.1
0.27878898,0.15,4,0.05,100000,0.1
0.3377709,0.2,4,0.05,100000,0.1
0.39752188,0.25,4,0.05,100000,0.1
0.46119714,0.3,4,0.05,100000,0.1
0.51974696,0.35,4,0.05,100000,0.1
0.5976492,0.4,4,0.05,100000,0.1
0.6503915,0.45,4,0.05,100000,0.1
0.72475374,0.5,4,0.05,100000,0.1
0.7986755,0.55,4,0.05,100000,0.1
0.84601986,0.6,4,0.05,100000,0.1
0.89911604,0.65,4,0.05,100000,0.1
0.9265178,0.7,4,0.05,100000,0.1
0.95545036,0.75,4,0.05,100000,0.1
0.9796348,0.8,4,0.05,100000,0.1
0.98794097,0.85,4,0.05,100000,0.1
0.9973643,0.9,4,0.05,100000,0.1
0.99876213,0.95,4,0.05,100000,0.1
0.007674247,0.05,5,0.01,100000,0.1
0.007674247,0.1,5,0.01,100000,0.1
0.007674247,0.15,5,0.01,100000,0.1
0.056684628,0.2,5,0.01,100000,0.1
0.073829,0.25,5,0.01,100000,0.1
0.14090785,0.3,5,0.01,100000,0.1
0.27957502,0.35,5,0.01,100000,0.1
0.395498,0.4,5,0.01,100000,0.1
0.49541286,0.45,5,0.01,100000,0.1
0.55189204,0.5,5,0.01,100000,0.1
0.66569793,0.55,5,0.01,100000,0.1
0.74710023,0.6,5,0.01,100000,0.1
0.84344274,0.65,5,0.01,100000,0.1
0.8762868,0.7,5,0.01,100000,0.1
0.91529506,0.75,5,0.01,100000,0.1
0.95403016,0.8,5,0.01,100000,0.1
0.9695215,0.85,5,0.01,100000,0.1
1.0,0.9,5,0.01,100000,0.1
1.0,0.95,5,0.01,100000,0.1
0.031365935,0.05,5,0.02,100000,0.1
0.10693865,0.1,5,0.02,100000,0.1
0.15451409,0.15,5,0.02,100000,0.1
0.21839666,0.2,5,0.02,100000,0.1
0.3204647,0.25,5,0.02,100000,0.1
0.40974286,0.3,5,0.02,100000,0.1
0.4607916,0.35,5,0.02,100000,0.1
0.5524497,0.4,5,0.02,100000,0.1
0.603072,0.45,5,0.02,100000,0.1
0.67776364,0.5,5,0.02,100000,0.1
0.7532482,0.55,5,0.02,100000,0.1
0.8171286,0.6,5,0.02,100000,0.1
0.88504964,0.65,5,0.02,100000,0.1
0.9329265,0.7,5,0.02,100000,0.1
0.95170003,0.75,5,0.02,100000,0.1
0.9623102,0.8,5,0.02,100000,0.1
0.98313683,0.85,5,0.02,100000,0.1
0.9901672,0.9,5,0.02,100000,0.1
0.9970048,0.95,5,0.02,100000,0.1
0.12429793,0.05,5,0.03,100000,0.1
0.23581772,0.1,5,0.03,100000,0.1
0.31418997,0.15,5,0.03,100000,0.1
0.3926131,0.2,5,0.03,100000,0.1
0.4735472,0.25,5,0.03,100000,0.1
0.5456855,0.3,5,0.03,100000,0.1
0.6006545,0.35,5,0.03,100000,0.1
0.6627393,0.4,5,0.03,100000,0.1
0.74144465,0.45,5,0.03,100000,0.1
0.790534,0.5,5,0.03,100000,0.1
0.82532126,0.55,5,0.03,100000,0.1
0.8616118,0.6,5,0.03,100000,0.1
0.9038028,0.65,5,0.03,100000,0.1
0.94236594,0.7,5,0.03,100000,0.1
0.9610264,0.75,5,0.03,100000,0.1
0.98208696,0.8,5,0.03,100000,0.1
0.9888573,0.85,5,0.03,100000,0.1
0.9954821,0.9,5,0.03,100000,0.1
0.9999999,0.95,5,0.03,100000,0.1
0.5271108,0.05,5,0.04,100000,0.1
0.65619755,0.1,5,0.04,100000,0.1
0.73827314,0.15,5,0.04,100000,0.1
0.77456,0.2,5,0.04,100000,0.1
0.8123392,0.25,5,0.04,100000,0.1
0.83710825,0.3,5,0.04,100000,0.1
0.8576158,0.35,5,0.04,100000,0.1
0.8727627,0.4,5,0.04,100000,0.1
0.89094853,0.45,5,0.04,100000,0.1
0.90578103,0.5,5,0.04,100000,0.1
0.9207233,0.55,5,0.04,100000,0.1
0.9342616,0.6,5,0.04,100000,0.1
0.9418348,0.65,5,0.04,100000,0.1
0.9527647,0.7,5,0.04,100000,0.1
0.9674242,0.75,5,0.04,100000,0.1
0.98394877,0.8,5,0.04,100000,0.1
0.991203,0.85,5,0.04,100000,0.1
0.99492145,0.9,5,0.04,100000,0.1
0.9986293,0.95,5,0.04,100000,0.1
0.60813373,0.05,5,0.05,100000,0.1
0.77043396,0.1,5,0.05,100000,0.1
0.8123538,0.15,5,0.05,100000,0.1
0.8454631,0.2,5,0.05,100000,0.1
0.8699531,0.25,5,0.05,100000,0.1
0.8833082,0.3,5,0.05,100000,0.1
0.8996045,0.35,5,0.05,100000,0.1
0.9102464,0.4,5,0.05,100000,0.1
0.9206329,0.45,5,0.05,100000,0.1
0.9340492,0.5,5,0.05,100000,0.1
0.9447562,0.55,5,0.05,100000,0.1
0.94780177,0.6,5,0.05,100000,0.1
0.95509547,0.65,5,0.05,100000,0.1
0.95945984,0.7,5,0.05,100000,0.1
0.9697947,0.75,5,0.05,100000,0.1
0.981345,0.8,5,0.05,100000,0.1
0.9974571,0.85,5,0.05,100000,0.1
0.9988894,0.9,5,0.05,100000,0.1
0.9988894,0.95,5,0.05,100000,0.1
0.0,0.05,6,0.01,100000,0.1
0.0,0.1,6,0.01,100000,0.1
0.0,0.15,6,0.01,100000,0.1
0.007499624,0.2,6,0.01,100000,0.1
0.07213511,0.25,6,0.01,100000,0.1
0.13519478,0.3,6,0.01,100000,0.1
0.24091223,0.35,6,0.01,100000,0.1
0.31204057,0.4,6,0.01,100000,0.1
0.39537227,0.45,6,0.01,100000,0.1
0.51934314,0.5,6,0.01,100000,0.1
0.6144059,0.55,6,0.01,100000,0.1
0.7504095,0.6,6,0.01,100000,0.1
0.82391125,0.65,6,0.01,100000,0.1
0.8760249,0.7,6,0.01,100000,0.1
0.9219661,0.75,6,0.01,100000,0.1
0.9613036,0.8,6,0.01,100000,0.1
0.9741166,0.85,6,0.01,100000,0.1
1.0000002,0.9,6,0.01,100000,0.1
1.0000002,0.95,6,0.01,100000,0.1
0.00381232,0.05,6,0.02,100000,0.1
0.011468471,0.1,6,0.02,100000,0.1
0.037757836,0.15,6,0.02,100000,0.1
0.089955546,0.2,6,0.02,100000,0.1
0.1383249,0.25,6,0.02,100000,0.1
0.18608747,0.3,6,0.02,100000,0.1
0.2516686,0.35,6,0.02,100000,0.1
0.3809209,0.4,6,0.02,100000,0.1
0.50328624,0.45,6,0.02,100000,0.1
0.6175678,0.5,6,0.02,100000,0.1
0.7080916,0.55,6,0.02,100000,0.1
0.77343905,0.6,6,0.02,100000,0.1
0.8387763,0.65,6,0.02,100000,0.1
0.8830632,0.7,6,0.02,100000,0.1
0.92636436,0.75,6,0.02,100000,0.1
0.97324103,0.8,6,0.02,100000,0.1
0.9965164,0.85,6,0.02,100000,0.1
0.9965164,0.9,6,0.02,100000,0.1
0.9999999,0.95,6,0.02,100000,0.1
0.0022013895,0.05,6,0.03,100000,0.1
0.0022013895,0.1,6,0.03,100000,0.1
0.0022013895,0.15,6,0.03,100000,0.1
0.014450027,0.2,6,0.03,100000,0.1
0.051890932,0.25,6,0.03,100000,0.1
0.12261367,0.3,6,0.03,100000,0.1
0.2181986,0.35,6,0.03,100000,0.1
0.335101,0.4,6,0.03,100000,0.1
0.47491845,0.45,6,0.03,100000,0.1
0.60671675,0.5,6,0.03,100000,0.1
0.7004064,0.55,6,0.03,100000,0.1
0.777314,0.6,6,0.03,100000,0.1
0.8576308,0.65,6,0.03,100000,0.1
0.9440851,0.7,6,0.03,100000,0.1
0.96453166,0.75,6,0.03,100000,0.1
0.98244727,0.8,6,0.03,100000,0.1
0.9936721,0.85,6,0.03,100000,0.1
0.9999991,0.9,6,0.03,100000,0.1
0.9999991,0.95,6,0.03,100000,0.1
0.36615917,0.05,6,0.04,100000,0.1
0.45808294,0.1,6,0.04,100000,0.1
0.5244163,0.15,6,0.04,100000,0.1
0.5772677,0.2,6,0.04,100000,0.1
0.6108358,0.25,6,0.04,100000,0.1
0.65012336,0.3,6,0.04,100000,0.1
0.68218935,0.35,6,0.04,100000,0.1
0.7121685,0.4,6,0.04,100000,0.1
0.74231094,0.45,6,0.04,100000,0.1
0.77348405,0.5,6,0.04,100000,0.1
0.8194141,0.55,6,0.04,100000,0.1
0.87003654,0.6,6,0.04,100000,0.1
0.8986805,0.65,6,0.04,100000,0.1
0.9402499,0.7,6,0.04,100000,0.1
0.9620723,0.75,6,0.04,100000,0.1
0.9788295,0.8,6,0.04,100000,0.1
0.988718,0.85,6,0.04,100000,0.1
0.99861544,0.9,6,0.04,100000,0.1
0.99861544,0.95,6,0.04,100000,0.1
0.09446922,0.05,6,0.05,100000,0.1
0.22652686,0.1,6,0.05,100000,0.1
0.32292286,0.15,6,0.05,100000,0.1
0.39630663,0.2,6,0.05,100000,0.1
0.47312316,0.25,6,0.05,100000,0.1
0.5364598,0.3,6,0.05,100000,0.1
0.60084444,0.35,6,0.05,100000,0.1
0.6853342,0.4,6,0.05,100000,0.1
0.750452,0.45,6,0.05,100000,0.1
0.80330867,0.5,6,0.05,100000,0.1
0.840313,0.55,6,0.05,100000,0.1
0.88710785,0.6,6,0.05,100000,0.1
0.9238506,0.65,6,0.05,100000,0.1
0.9543358,0.7,6,0.05,100000,0.1
0.9792635,0.75,6,0.05,100000,0.1
0.9903483,0.8,6,0.05,100000,0.1
0.9973637,0.85,6,0.05,100000,0.1
0.9987076,0.9,6,0.05,100000,0.1
1.0,0.95,6,0.05,100000,0.1
0.022556728,0.05,7,0.01,100000,0.1
0.08370665,0.1,7,0.01,100000,0.1
0.15295213,0.15,7,0.01,100000,0.1
0.20654199,0.2,7,0.01,100000,0.1
0.22163463,0.25,7,0.01,100000,0.1
0.2895149,0.3,7,0.01,100000,0.1
0.3724676,0.35,7,0.01,100000,0.1
0.46494976,0.4,7,0.01,100000,0.1
0.5242923,0.45,7,0.01,100000,0.1
0.6152735,0.5,7,0.01,100000,0.1
0.62959033,0.55,7,0.01,100000,0.1
0.6885376,0.6,7,0.01,100000,0.1
0.72491264,0.65,7,0.01,100000,0.1
0.8048951,0.7,7,0.01,100000,0.1
0.8551313,0.75,7,0.01,100000,0.1
0.89930606,0.8,7,0.01,100000,0.1
0.9567306,0.85,7,0.01,100000,0.1
0.99262446,0.9,7,0.01,100000,0.1
0.9999999,0.95,7,0.01,100000,0.1
0.011981613,0.05,7,0.02,100000,0.1
0.03920695,0.1,7,0.02,100000,0.1
0.0705884,0.15,7,0.02,100000,0.1
0.120825306,0.2,7,0.02,100000,0.1
0.17888679,0.25,7,0.02,100000,0.1
0.21286368,0.3,7,0.02,100000,0.1
0.26633012,0.35,7,0.02,100000,0.1
0.32203388,0.4,7,0.02,100000,0.1
0.3779995,0.45,7,0.02,100000,0.1
0.48293725,0.5,7,0.02,100000,0.1
0.56430894,0.55,7,0.02,100000,0.1
0.6561348,0.6,7,0.02,100000,0.1
0.7524332,0.65,7,0.02,100000,0.1
0.80404276,0.7,7,0.02,100000,0.1
0.85548645,0.75,7,0.02,100000,0.1
0.89944243,0.8,7,0.02,100000,0.1
0.9394982,0.85,7,0.02,100000,0.1
0.9823852,0.9,7,0.02,100000,0.1
0.9966109,0.95,7,0.02,100000,0.1
0.022572646,0.05,7,0.03,100000,0.1
0.08598668,0.1,7,0.03,100000,0.1
0.14790252,0.15,7,0.03,100000,0.1
0.21277368,0.2,7,0.03,100000,0.1
0.28084388,0.25,7,0.03,100000,0.1
0.34696382,0.3,7,0.03,100000,0.1
0.40649533,0.35,7,0.03,100000,0.1
0.46504512,0.4,7,0.03,100000,0.1
0.52314746,0.45,7,0.03,100000,0.1
0.5869209,0.5,7,0.03,100000,0.1
0.65454376,0.55,7,0.03,100000,0.1
0.71353924,0.6,7,0.03,100000,0.1
0.77279854,0.65,7,0.03,100000,0.1
0.8244322,0.7,7,0.03,100000,0.1
0.8825893,0.75,7,0.03,100000,0.1
0.92427546,0.8,7,0.03,100000,0.1
0.95905477,0.85,7,0.03,100000,0.1
0.984504,0.9,7,0.03,100000,0.1
0.9982855,0.95,7,0.03,100000,0.1
0.1742575,0.05,7,0.04,100000,0.1
0.26871318,0.1,7,0.04,100000,0.1
0.34680256,0.15,7,0.04,100000,0.1
0.38737166,0.2,7,0.04,100000,0.1
0.4317008,0.25,7,0.04,100000,0.1
0.4877488,0.3,7,0.04,100000,0.1
0.5330236,0.35,7,0.04,100000,0.1
0.5862696,0.4,7,0.04,100000,0.1
0.6553565,0.45,7,0.04,100000,0.1
0.7138798,0.5,7,0.04,100000,0.1
0.76692253,0.55,7,0.04,100000,0.1
0.8248541,0.6,7,0.04,100000,0.1
0.87379724,0.65,7,0.04,100000,0.1
0.9004595,0.7,7,0.04,100000,0.1
0.94318384,0.75,7,0.04,100000,0.1
0.9638407,0.8,7,0.04,100000,0.1
0.9908527,0.85,7,0.04,100000,0.1
0.9980751,0.9,7,0.04,100000,0.1
1.0,0.95,7,0.04,100000,0.1
0.24141099,0.05,7,0.05,100000,0.1
0.32347625,0.1,7,0.05,100000,0.1
0.39618072,0.15,7,0.05,100000,0.1
0.4515982,0.2,7,0.05,100000,0.1
0.51869357,0.25,7,0.05,100000,0.1
0.5736412,0.3,7,0.05,100000,0.1
0.6317556,0.35,7,0.05,100000,0.1
0.6748002,0.4,7,0.05,100000,0.1
0.7249461,0.45,7,0.05,100000,0.1
0.77291775,0.5,7,0.05,100000,0.1
0.81182027,0.55,7,0.05,100000,0.1
0.8480469,0.6,7,0.05,100000,0.1
0.8818657,0.65,7,0.05,100000,0.1
0.90867925,0.7,7,0.05,100000,0.1
0.9337473,0.75,7,0.05,100000,0.1
0.96474624,0.8,7,0.05,100000,0.1
0.9818777,0.85,7,0.05,100000,0.1
0.99589634,0.9,7,0.05,100000,0.1
0.9987279,0.95,7,0.05,100000,0.1
0.072844885,0.05,8,0.01,100000,0.1
0.18297692,0.1,8,0.01,100000,0.1
0.29938006,0.15,8,0.01,100000,0.1
0.39170137,0.2,8,0.01,100000,0.1
0.44655114,0.25,8,0.01,100000,0.1
0.48539504,0.3,8,0.01,100000,0.1
0.53910786,0.35,8,0.01,100000,0.1
0.5773359,0.4,8,0.01,100000,0.1
0.6675136,0.45,8,0.01,100000,0.1
0.7206651,0.5,8,0.01,100000,0.1
0.7655833,0.55,8,0.01,100000,0.1
0.788127,0.6,8,0.01,100000,0.1
0.8103779,0.65,8,0.01,100000,0.1
0.8688658,0.7,8,0.01,100000,0.1
0.88317186,0.75,8,0.01,100000,0.1
0.92668897,0.8,8,0.01,100000,0.1
0.9480705,0.85,8,0.01,100000,0.1
0.9850643,0.9,8,0.01,100000,0.1
0.99999976,0.95,8,0.01,100000,0.1
0.06096262,0.05,8,0.02,100000,0.1
0.15554726,0.1,8,0.02,100000,0.1
0.20739213,0.15,8,0.02,100000,0.1
0.29637173,0.2,8,0.02,100000,0.1
0.3809338,0.25,8,0.02,100000,0.1
0.46143794,0.3,8,0.02,100000,0.1
0.5459399,0.35,8,0.02,100000,0.1
0.61307544,0.4,8,0.02,100000,0.1
0.677852,0.45,8,0.02,100000,0.1
0.7145084,0.5,8,0.02,100000,0.1
0.76784915,0.55,8,0.02,100000,0.1
0.8394451,0.6,8,0.02,100000,0.1
0.8751311,0.65,8,0.02,100000,0.1
0.9037035,0.7,8,0.02,100000,0.1
0.9360407,0.75,8,0.02,100000,0.1
0.9667499,0.8,8,0.02,100000,0.1
0.9800141,0.85,8,0.02,100000,0.1
1.0000001,0.9,8,0.02,100000,0.1
1.0000001,0.95,8,0.02,100000,0.1
0.113120936,0.05,8,0.03,100000,0.1
0.20928493,0.1,8,0.03,100000,0.1
0.33188325,0.15,8,0.03,100000,0.1
0.42793632,0.2,8,0.03,100000,0.1
0.5020117,0.25,8,0.03,100000,0.1
0.55021936,0.3,8,0.03,100000,0.1
0.6177606,0.35,8,0.03,100000,0.1
0.6635603,0.4,8,0.03,100000,0.1
0.71175253,0.45,8,0.03,100000,0.1
0.77735996,0.5,8,0.03,100000,0.1
0.81791794,0.55,8,0.03,100000,0.1
0.8538337,0.6,8,0.03,100000,0.1
0.8867141,0.65,8,0.03,100000,0.1
0.9117756,0.7,8,0.03,100000,0.1
0.9363853,0.75,8,0.03,100000,0.1
0.95822036,0.8,8,0.03,100000,0.1
0.9755423,0.85,8,0.03,100000,0.1
0.9853949,0.9,8,0.03,100000,0.1
0.9975976,0.95,8,0.03,100000,0.1
0.5078358,0.05,8,0.04,100000,0.1
0.66894466,0.1,8,0.04,100000,0.1
0.7433257,0.15,8,0.04,100000,0.1
0.7846024,0.2,8,0.04,100000,0.1
0.82530624,0.25,8,0.04,100000,0.1
0.8509937,0.3,8,0.04,100000,0.1
0.8808566,0.35,8,0.04,100000,0.1
0.9034578,0.4,8,0.04,100000,0.1
0.91803837,0.45,8,0.04,100000,0.1
0.9414905,0.5,8,0.04,100000,0.1
0.95985264,0.55,8,0.04,100000,0.1
0.9709238,0.6,8,0.04,100000,0.1
0.9801755,0.65,8,0.04,100000,0.1
0.98552465,0.7,8,0.04,100000,0.1
0.98911387,0.75,8,0.04,100000,0.1
0.99256676,0.8,8,0.04,100000,0.1
0.99444133,0.85,8,0.04,100000,0.1
0.9962586,0.9,8,0.04,100000,0.1
1.0000005,0.95,8,0.04,100000,0.1
0.6064134,0.05,8,0.05,100000,0.1
0.7408592,0.1,8,0.05,100000,0.1
0.78724134,0.15,8,0.05,100000,0.1
0.8176217,0.2,8,0.05,100000,0.1
0.85541177,0.25,8,0.05,100000,0.1
0.87213737,0.3,8,0.05,100000,0.1
0.8871298,0.35,8,0.05,100000,0.1
0.89917415,0.4,8,0.05,100000,0.1
0.91131276,0.45,8,0.05,100000,0.1
0.9218123,0.5,8,0.05,100000,0.1
0.9321769,0.55,8,0.05,100000,0.1
0.94995993,0.6,8,0.05,100000,0.1
0.9619163,0.65,8,0.05,100000,0.1
0.97240597,0.7,8,0.05,100000,0.1
0.989898,0.75,8,0.05,100000,0.1
0.99571216,0.8,8,0.05,100000,0.1
0.9984552,0.85,8,0.05,100000,0.1
0.99999964,0.9,8,0.05,100000,0.1
0.99999964,0.95,8,0.05,100000,0.1
0.0,0.05,9,0.01,100000,0.1
0.0,0.1,9,0.01,100000,0.1
0.01906817,0.15,9,0.01,100000,0.1
0.057889603,0.2,9,0.01,100000,0.1
0.10688618,0.25,9,0.01,100000,0.1
0.16605678,0.3,9,0.01,100000,0.1
0.21519762,0.35,9,0.01,100000,0.1
0.3098303,0.4,9,0.01,100000,0.1
0.36783913,0.45,9,0.01,100000,0.1
0.5176684,0.5,9,0.01,100000,0.1
0.59379154,0.55,9,0.01,100000,0.1
0.6981757,0.6,9,0.01,100000,0.1
0.7889642,0.65,9,0.01,100000,0.1
0.8359307,0.7,9,0.01,100000,0.1
0.87348986,0.75,9,0.01,100000,0.1
0.9093812,0.8,9,0.01,100000,0.1
0.9638625,0.85,9,0.01,100000,0.1
0.99110574,0.9,9,0.01,100000,0.1
0.9999998,0.95,9,0.01,100000,0.1
0.007324806,0.05,9,0.02,100000,0.1
0.007324806,0.1,9,0.02,100000,0.1
0.023559533,0.15,9,0.02,100000,0.1
0.04358051,0.2,9,0.02,100000,0.1
0.07598027,0.25,9,0.02,100000,0.1
0.124744065,0.3,9,0.02,100000,0.1
0.20885529,0.35,9,0.02,100000,0.1
0.3041359,0.4,9,0.02,100000,0.1
0.4113939,0.45,9,0.02,100000,0.1
0.5282998,0.5,9,0.02,100000,0.1
0.6403103,0.55,9,0.02,100000,0.1
0.72531027,0.6,9,0.02,100000,0.1
0.8192801,0.65,9,0.02,100000,0.1
0.87995523,0.7,9,0.02,100000,0.1
0.92507905,0.75,9,0.02,100000,0.1
0.9557414,0.8,9,0.02,100000,0.1
0.9708814,0.85,9,0.02,100000,0.1
0.98933566,0.9,9,0.02,100000,0.1
0.9999999,0.95,9,0.02,100000,0.1
0.011128726,0.05,9,0.03,100000,0.1
0.027696518,0.1,9,0.03,100000,0.1
0.056179278,0.15,9,0.03,100000,0.1
0.11024724,0.2,9,0.03,100000,0.1
0.16333291,0.25,9,0.03,100000,0.1
0.2417916,0.3,9,0.03,100000,0.1
0.3307477,0.35,9,0.03,100000,0.1
0.44533697,0.4,9,0.03,100000,0.1
0.5356178,0.45,9,0.03,100000,0.1
0.6160193,0.5,9,0.03,100000,0.1
0.6970088,0.55,9,0.03,100000,0.1
0.7536461,0.6,9,0.03,100000,0.1
0.8230127,0.65,9,0.03,100000,0.1
0.8681263,0.7,9,0.03,100000,0.1
0.93508065,0.75,9,0.03,100000,0.1
0.9744647,0.8,9,0.03,100000,0.1
0.9874093,0.85,9,0.03,100000,0.1
0.99502563,0.9,9,0.03,100000,0.1
0.99747205,0.95,9,0.03,100000,0.1
0.059445787,0.05,9,0.04,100000,0.1
0.12137575,0.1,9,0.04,100000,0.1
0.18553141,0.15,9,0.04,100000,0.1
0.25160778,0.2,9,0.04,100000,0.1
0.31342867,0.25,9,0.04,100000,0.1
0.3906505,0.3,9,0.04,100000,0.1
0.48497418,0.35,9,0.04,100000,0.1
0.535255,0.4,9,0.04,100000,0.1
0.6063201,0.45,9,0.04,100000,0.1
0.68573725,0.5,9,0.04,100000,0.1
0.74847746,0.55,9,0.04,100000,0.1
0.8229399,0.6,9,0.04,100000,0.1
0.86525357,0.65,9,0.04,100000,0.1
0.90957016,0.7,9,0.04,100000,0.1
0.9417899,0.75,9,0.04,100000,0.1
0.9625148,0.8,9,0.04,100000,0.1
0.9813941,0.85,9,0.04,100000,0.1
0.98892725,0.9,9,0.04,100000,0.1
0.9981823,0.95,9,0.04,100000,0.1
0.016681412,0.05,9,0.05,100000,0.1
0.052630227,0.1,9,0.05,100000,0.1
0.10580269,0.15,9,0.05,100000,0.1
0.17575833,0.2,9,0.05,100000,0.1
0.23200883,0.25,9,0.05,100000,0.1
0.32331195,0.3,9,0.05,100000,0.1
0.4223574,0.35,9,0.05,100000,0.1
0.5199886,0.4,9,0.05,100000,0.1
0.6052371,0.45,9,0.05,100000,0.1
0.68327737,0.5,9,0.05,100000,0.1
0.7610481,0.55,9,0.05,100000,0.1
0.82344383,0.6,9,0.05,100000,0.1
0.87007713,0.65,9,0.05,100000,0.1
0.9166169,0.7,9,0.05,100000,0.1
0.9475036,0.75,9,0.05,100000,0.1
0.9750875,0.8,9,0.05,100000,0.1
0.98532325,0.85,9,0.05,100000,0.1
0.99732655,0.9,9,0.05,100000,0.1
1.0,0.95,9,0.05,100000,0.1
0.015313379,0.05,10,0.01,100000,0.1
0.046017483,0.1,10,0.01,100000,0.1
0.07668292,0.15,10,0.01,100000,0.1
0.10732544,0.2,10,0.01,100000,0.1
0.16740972,0.25,10,0.01,100000,0.1
0.24842373,0.3,10,0.01,100000,0.1
0.36022407,0.35,10,0.01,100000,0.1
0.44851372,0.4,10,0.01,100000,0.1
0.5291957,0.45,10,0.01,100000,0.1
0.61772984,0.5,10,0.01,100000,0.1
0.6686471,0.55,10,0.01,100000,0.1
0.7605808,0.6,10,0.01,100000,0.1
0.8184568,0.65,10,0.01,100000,0.1
0.8399533,0.7,10,0.01,100000,0.1
0.9030331,0.75,10,0.01,100000,0.1
0.9582157,0.8,10,0.01,100000,0.1
0.99329996,0.85,10,0.01,100000,0.1
1.0000001,0.9,10,0.01,100000,0.1
1.0000001,0.95,10,0.01,100000,0.1
0.07443653,0.05,10,0.02,100000,0.1
0.1666713,0.1,10,0.02,100000,0.1
0.25527322,0.15,10,0.02,100000,0.1
0.35746977,0.2,10,0.02,100000,0.1
0.40605962,0.25,10,0.02,100000,0.1
0.4734219,0.3,10,0.02,100000,0.1
0.53320104,0.35,10,0.02,100000,0.1
0.5920026,0.4,10,0.02,100000,0.1
0.64657056,0.45,10,0.02,100000,0.1
0.70482045,0.5,10,0.02,100000,0.1
0.75838447,0.55,10,0.02,100000,0.1
0.7906967,0.6,10,0.02,100000,0.1
0.8164011,0.65,10,0.02,100000,0.1
0.86299646,0.7,10,0.02,100000,0.1
0.9060185,0.75,10,0.02,100000,0.1
0.93421733,0.8,10,0.02,100000,0.1
0.9791735,0.85,10,0.02,100000,0.1
0.9932146,0.9,10,0.02,100000,0.1
0.9999999,0.95,10,0.02,100000,0.1
0.12896058,0.05,10,0.03,100000,0.1
0.20881721,0.1,10,0.03,100000,0.1
0.28277442,0.15,10,0.03,100000,0.1
0.3453051,0.2,10,0.03,100000,0.1
0.4025171,0.25,10,0.03,100000,0.1
0.47191384,0.3,10,0.03,100000,0.1
0.54879606,0.35,10,0.03,100000,0.1
0.5972142,0.4,10,0.03,100000,0.1
0.6733313,0.45,10,0.03,100000,0.1
0.7406623,0.5,10,0.03,100000,0.1
0.7854294,0.55,10,0.03,100000,0.1
0.82273626,0.6,10,0.03,100000,0.1
0.8614677,0.65,10,0.03,100000,0.1
0.9001351,0.7,10,0.03,100000,0.1
0.93434775,0.75,10,0.03,100000,0.1
0.95083857,0.8,10,0.03,100000,0.1
0.9771001,0.85,10,0.03,100000,0.1
0.98648816,0.9,10,0.03,100000,0.1
0.99999934,0.95,10,0.03,100000,0.1
0.45519465,0.05,10,0.04,100000,0.1
0.6050764,0.1,10,0.04,100000,0.1
0.6690152,0.15,10,0.04,100000,0.1
0.7050889,0.2,10,0.04,100000,0.1
0.74309033,0.25,10,0.04,100000,0.1
0.7702365,0.3,10,0.04,100000,0.1
0.802389,0.35,10,0.04,100000,0.1
0.82725424,0.4,10,0.04,100000,0.1
0.844959,0.45,10,0.04,100000,0.1
0.8537944,0.5,10,0.04,100000,0.1
0.86408406,0.55,10,0.04,100000,0.1
0.8782387,0.6,10,0.04,100000,0.1
0.90617883,0.65,10,0.04,100000,0.1
0.9234182,0.7,10,0.04,100000,0.1
0.9475325,0.75,10,0.04,100000,0.1
0.9628781,0.8,10,0.04,100000,0.1
0.9782576,0.85,10,0.04,100000,0.1
0.9883322,0.9,10,0.04,100000,0.1
0.9999999,0.95,10,0.04,100000,0.1
0.680706,0.05,0,0.02,1000000,0.1
0.75553405,0.1,0,0.02,1000000,0.1
0.79237485,0.15,0,0.02,1000000,0.1
0.8230477,0.2,0,0.02,1000000,0.1
0.84583163,0.25,0,0.02,1000000,0.1
0.8614879,0.3,0,0.02,1000000,0.1
0.8761494,0.35,0,0.02,1000000,0.1
0.8926999,0.4,0,0.02,1000000,0.1
0.90333664,0.45,0,0.02,1000000,0.1
0.9119611,0.5,0,0.02,1000000,0.1
0.9229677,0.55,0,0.02,1000000,0.1
0.931025,0.6,0,0.02,1000000,0.1
0.9373541,0.65,0,0.02,1000000,0.1
0.9462769,0.7,0,0.02,1000000,0.1
0.9587177,0.75,0,0.02,1000000,0.1
0.9711858,0.8,0,0.02,1000000,0.1
0.98493254,0.85,0,0.02,1000000,0.1
0.9933452,0.9,0,0.02,1000000,0.1
0.999086,0.95,0,0.02,1000000,0.1
0.6103341,0.05,10,0.05,100000,0.1
0.7454594,0.1,10,0.05,100000,0.1
0.78908837,0.15,10,0.05,100000,0.1
0.81222886,0.2,10,0.05,100000,0.1
0.8362145,0.25,10,0.05,100000,0.1
0.8635762,0.3,10,0.05,100000,0.1
0.87070316,0.35,10,0.05,100000,0.1
0.87764484,0.4,10,0.05,100000,0.1
0.88725305,0.45,10,0.05,100000,0.1
0.89152044,0.5,10,0.05,100000,0.1
0.9055875,0.55,10,0.05,100000,0.1
0.9182448,0.6,10,0.05,100000,0.1
0.9308577,0.65,10,0.05,100000,0.1
0.9474451,0.7,10,0.05,100000,0.1
0.9570451,0.75,10,0.05,100000,0.1
0.96941054,0.8,10,0.05,100000,0.1
0.9788844,0.85,10,0.05,100000,0.1
0.98985004,0.9,10,0.05,100000,0.1
0.99643946,0.95,10,0.05,100000,0.1
0.0,0.05,11,0.01,100000,0.1
0.021748291,0.1,11,0.01,100000,0.1
0.036431327,0.15,11,0.01,100000,0.1
0.08759321,0.2,11,0.01,100000,0.1
0.17527434,0.25,11,0.01,100000,0.1
0.25477698,0.3,11,0.01,100000,0.1
0.33418557,0.35,11,0.01,100000,0.1
0.41415474,0.4,11,0.01,100000,0.1
0.5582743,0.45,11,0.01,100000,0.1
0.62219113,0.5,11,0.01,100000,0.1
0.6922939,0.55,11,0.01,100000,0.1
0.7632728,0.6,11,0.01,100000,0.1
0.8212457,0.65,11,0.01,100000,0.1
0.8489388,0.7,11,0.01,100000,0.1
0.91898245,0.75,11,0.01,100000,0.1
0.94570744,0.8,11,0.01,100000,0.1
0.9800016,0.85,11,0.01,100000,0.1
0.9867455,0.9,11,0.01,100000,0.1
0.9999999,0.95,11,0.01,100000,0.1
0.014837034,0.05,11,0.02,100000,0.1
0.051628355,0.1,11,0.02,100000,0.1
0.09924298,0.15,11,0.02,100000,0.1
0.16386051,0.2,11,0.02,100000,0.1
0.2105632,0.25,11,0.02,100000,0.1
0.27110624,0.3,11,0.02,100000,0.1
0.34271437,0.35,11,0.02,100000,0.1
0.42518723,0.4,11,0.02,100000,0.1
0.5284776,0.45,11,0.02,100000,0.1
0.62415594,0.5,11,0.02,100000,0.1
0.69903773,0.55,11,0.02,100000,0.1
0.7656217,0.6,11,0.02,100000,0.1
0.8389372,0.65,11,0.02,100000,0.1
0.8914897,0.7,11,0.02,100000,0.1
0.9467353,0.75,11,0.02,100000,0.1
0.9636992,0.8,11,0.02,100000,0.1
0.98012424,0.85,11,0.02,100000,0.1
0.99367505,0.9,11,0.02,100000,0.1
1.0000004,0.95,11,0.02,100000,0.1
0.023167765,0.05,11,0.03,100000,0.1
0.07406935,0.1,11,0.03,100000,0.1
0.16149373,0.15,11,0.03,100000,0.1
0.23707199,0.2,11,0.03,100000,0.1
0.29489923,0.25,11,0.03,100000,0.1
0.35621598,0.3,11,0.03,100000,0.1
0.41255817,0.35,11,0.03,100000,0.1
0.47406995,0.4,11,0.03,100000,0.1
0.5579332,0.45,11,0.03,100000,0.1
0.62924117,0.5,11,0.03,100000,0.1
0.6886094,0.55,11,0.03,100000,0.1
0.74698657,0.6,11,0.03,100000,0.1
0.81920004,0.65,11,0.03,100000,0.1
0.87681,0.7,11,0.03,100000,0.1
0.92713857,0.75,11,0.03,100000,0.1
0.95330775,0.8,11,0.03,100000,0.1
0.97712326,0.85,11,0.03,100000,0.1
0.9908657,0.9,11,0.03,100000,0.1
0.99780166,0.95,11,0.03,100000,0.1
0.025007876,0.05,11,0.04,100000,0.1
0.06871754,0.1,11,0.04,100000,0.1
0.1266454,0.15,11,0.04,100000,0.1
0.19691458,0.2,11,0.04,100000,0.1
0.268845,0.25,11,0.04,100000,0.1
0.35785443,0.3,11,0.04,100000,0.1
0.43648624,0.35,11,0.04,100000,0.1
0.5180018,0.4,11,0.04,100000,0.1
0.59236443,0.45,11,0.04,100000,0.1
0.676846,0.5,11,0.04,100000,0.1
0.72979546,0.55,11,0.04,100000,0.1
0.7902772,0.6,11,0.04,100000,0.1
0.8346465,0.65,11,0.04,100000,0.1
0.8825883,0.7,11,0.04,100000,0.1
0.9248632,0.75,11,0.04,100000,0.1
0.96442777,0.8,11,0.04,100000,0.1
0.9814905,0.85,11,0.04,100000,0.1
0.996919,0.9,11,0.04,100000,0.1
0.9986224,0.95,11,0.04,100000,0.1
0.029847857,0.05,11,0.05,100000,0.1
0.096580304,0.1,11,0.05,100000,0.1
0.15553305,0.15,11,0.05,100000,0.1
0.24395096,0.2,11,0.05,100000,0.1
0.30030164,0.25,11,0.05,100000,0.1
0.365374,0.3,11,0.05,100000,0.1
0.4350347,0.35,11,0.05,100000,0.1
0.50655156,0.4,11,0.05,100000,0.1
0.5781717,0.45,11,0.05,100000,0.1
0.6527208,0.5,11,0.05,100000,0.1
0.71636593,0.55,11,0.05,100000,0.1
0.78986853,0.6,11,0.05,100000,0.1
0.84837615,0.65,11,0.05,100000,0.1
0.8800965,0.7,11,0.05,100000,0.1
0.93223226,0.75,11,0.05,100000,0.1
0.95674527,0.8,11,0.05,100000,0.1
0.97371423,0.85,11,0.05,100000,0.1
0.98912066,0.9,11,0.05,100000,0.1
0.99314487,0.95,11,0.05,100000,0.1
0.04787459,0.05,12,0.01,100000,0.1
0.09405084,0.1,12,0.01,100000,0.1
0.13215426,0.15,12,0.01,100000,0.1
0.18514144,0.2,12,0.01,100000,0.1
0.24487884,0.25,12,0.01,100000,0.1
0.34877038,0.3,12,0.01,100000,0.1
0.4320154,0.35,12,0.01,100000,0.1
0.507519,0.4,12,0.01,100000,0.1
0.55257756,0.45,12,0.01,100000,0.1
0.63434744,0.5,12,0.01,100000,0.1
0.69439286,0.55,12,0.01,100000,0.1
0.76807445,0.6,12,0.01,100000,0.1
0.8186018,0.65,12,0.01,100000,0.1
0.8768489,0.7,12,0.01,100000,0.1
0.9208216,0.75,12,0.01,100000,0.1
0.9639663,0.8,12,0.01,100000,0.1
0.978539,0.85,12,0.01,100000,0.1
0.98567027,0.9,12,0.01,100000,0.1
0.9999997,0.95,12,0.01,100000,0.1
0.045886476,0.05,12,0.02,100000,0.1
0.10622695,0.1,12,0.02,100000,0.1
0.15081519,0.15,12,0.02,100000,0.1
0.2289074,0.2,12,0.02,100000,0.1
0.29541874,0.25,12,0.02,100000,0.1
0.38765964,0.3,12,0.02,100000,0.1
0.49344045,0.35,12,0.02,100000,0.1
0.5551192,0.4,12,0.02,100000,0.1
0.58758837,0.45,12,0.02,100000,0.1
0.6613035,0.5,12,0.02,100000,0.1
0.7305651,0.55,12,0.02,100000,0.1
0.809139,0.6,12,0.02,100000,0.1
0.8344723,0.65,12,0.02,100000,0.1
0.87399244,0.7,12,0.02,100000,0.1
0.9129249,0.75,12,0.02,100000,0.1
0.95454836,0.8,12,0.02,100000,0.1
0.9895416,0.85,12,0.02,100000,0.1
1.0000004,0.9,12,0.02,100000,0.1
1.0000004,0.95,12,0.02,100000,0.1
0.034627665,0.05,12,0.03,100000,0.1
0.08810021,0.1,12,0.03,100000,0.1
0.16753016,0.15,12,0.03,100000,0.1
0.23093827,0.2,12,0.03,100000,0.1
0.2963128,0.25,12,0.03,100000,0.1
0.38127378,0.3,12,0.03,100000,0.1
0.43921697,0.35,12,0.03,100000,0.1
0.5105834,0.4,12,0.03,100000,0.1
0.5969977,0.45,12,0.03,100000,0.1
0.6669306,0.5,12,0.03,100000,0.1
0.7276107,0.55,12,0.03,100000,0.1
0.78603846,0.6,12,0.03,100000,0.1
0.84152704,0.65,12,0.03,100000,0.1
0.8977328,0.7,12,0.03,100000,0.1
0.9370226,0.75,12,0.03,100000,0.1
0.97855955,0.8,12,0.03,100000,0.1
0.9905581,0.85,12,0.03,100000,0.1
0.99546826,0.9,12,0.03,100000,0.1
0.99781895,0.95,12,0.03,100000,0.1
0.08162591,0.05,12,0.04,100000,0.1
0.15289195,0.1,12,0.04,100000,0.1
0.24175864,0.15,12,0.04,100000,0.1
0.3284505,0.2,12,0.04,100000,0.1
0.3970788,0.25,12,0.04,100000,0.1
0.4769547,0.3,12,0.04,100000,0.1
0.54499465,0.35,12,0.04,100000,0.1
0.6058182,0.4,12,0.04,100000,0.1
0.66179985,0.45,12,0.04,100000,0.1
0.70138735,0.5,12,0.04,100000,0.1
0.75368494,0.55,12,0.04,100000,0.1
0.7995551,0.6,12,0.04,100000,0.1
0.830642,0.65,12,0.04,100000,0.1
0.8759601,0.7,12,0.04,100000,0.1
0.912907,0.75,12,0.04,100000,0.1
0.9481359,0.8,12,0.04,100000,0.1
0.96595055,0.85,12,0.04,100000,0.1
0.9858069,0.9,12,0.04,100000,0.1
0.99816847,0.95,12,0.04,100000,0.1
0.37377807,0.05,12,0.05,100000,0.1
0.51103556,0.1,12,0.05,100000,0.1
0.5844531,0.15,12,0.05,100000,0.1
0.63899183,0.2,12,0.05,100000,0.1
0.69167966,0.25,12,0.05,100000,0.1
0.739623,0.3,12,0.05,100000,0.1
0.7791956,0.35,12,0.05,100000,0.1
0.81088376,0.4,12,0.05,100000,0.1
0.83797693,0.45,12,0.05,100000,0.1
0.86404794,0.5,12,0.05,100000,0.1
0.88794017,0.55,12,0.05,100000,0.1
0.90903616,0.6,12,0.05,100000,0.1
0.92603,0.65,12,0.05,100000,0.1
0.94708836,0.7,12,0.05,100000,0.1
0.95409036,0.75,12,0.05,100000,0.1
0.96655023,0.8,12,0.05,100000,0.1
0.979114,0.85,12,0.05,100000,0.1
0.99031734,0.9,12,0.05,100000,0.1
1.0000001,0.95,12,0.05,100000,0.1
0.09584923,0.05,13,0.01,100000,0.1
0.18365064,0.1,13,0.01,100000,0.1
0.24887511,0.15,13,0.01,100000,0.1
0.30666646,0.2,13,0.01,100000,0.1
0.38474596,0.25,13,0.01,100000,0.1
0.4834671,0.3,13,0.01,100000,0.1
0.54747534,0.35,13,0.01,100000,0.1
0.6175984,0.4,13,0.01,100000,0.1
0.6670783,0.45,13,0.01,100000,0.1
0.70877534,0.5,13,0.01,100000,0.1
0.7502433,0.55,13,0.01,100000,0.1
0.80660295,0.6,13,0.01,100000,0.1
0.82704824,0.65,13,0.01,100000,0.1
0.88592356,0.7,13,0.01,100000,0.1
0.90683293,0.75,13,0.01,100000,0.1
0.97396916,0.8,13,0.01,100000,0.1
0.9801779,0.85,13,0.01,100000,0.1
0.9935236,0.9,13,0.01,100000,0.1
0.9935236,0.95,13,0.01,100000,0.1
0.18364625,0.05,13,0.02,100000,0.1
0.3279697,0.1,13,0.02,100000,0.1
0.4153719,0.15,13,0.02,100000,0.1
0.48985806,0.2,13,0.02,100000,0.1
0.56899065,0.25,13,0.02,100000,0.1
0.6192989,0.3,13,0.02,100000,0.1
0.65434384,0.35,13,0.02,100000,0.1
0.700925,0.4,13,0.02,100000,0.1
0.7350312,0.45,13,0.02,100000,0.1
0.76949227,0.5,13,0.02,100000,0.1
0.81051624,0.55,13,0.02,100000,0.1
0.8563371,0.6,13,0.02,100000,0.1
0.89380413,0.65,13,0.02,100000,0.1
0.9233432,0.7,13,0.02,100000,0.1
0.9345871,0.75,13,0.02,100000,0.1
0.9680581,0.8,13,0.02,100000,0.1
0.9788604,0.85,13,0.02,100000,0.1
0.9896956,0.9,13,0.02,100000,0.1
0.99999964,0.95,13,0.02,100000,0.1
0.21296084,0.05,13,0.03,100000,0.1
0.35085824,0.1,13,0.03,100000,0.1
0.4693755,0.15,13,0.03,100000,0.1
0.5660664,0.2,13,0.03,100000,0.1
0.6253438,0.25,13,0.03,100000,0.1
0.65817714,0.3,13,0.03,100000,0.1
0.70155895,0.35,13,0.03,100000,0.1
0.7492689,0.4,13,0.03,100000,0.1
0.7897152,0.45,13,0.03,100000,0.1
0.8248254,0.5,13,0.03,100000,0.1
0.862018,0.55,13,0.03,100000,0.1
0.8896062,0.6,13,0.03,100000,0.1
0.91186696,0.65,13,0.03,100000,0.1
0.936454,0.7,13,0.03,100000,0.1
0.94887626,0.75,13,0.03,100000,0.1
0.96344143,0.8,13,0.03,100000,0.1
0.98574466,0.85,13,0.03,100000,0.1
0.9904661,0.9,13,0.03,100000,0.1
0.9977022,0.95,13,0.03,100000,0.1
0.52608794,0.05,13,0.04,100000,0.1
0.6502008,0.1,13,0.04,100000,0.1
0.7209303,0.15,13,0.04,100000,0.1
0.7658666,0.2,13,0.04,100000,0.1
0.805757,0.25,13,0.04,100000,0.1
0.83982104,0.3,13,0.04,100000,0.1
0.8594958,0.35,13,0.04,100000,0.1
0.8718501,0.4,13,0.04,100000,0.1
0.8788388,0.45,13,0.04,100000,0.1
0.89989907,0.5,13,0.04,100000,0.1
0.9104378,0.55,13,0.04,100000,0.1
0.92448086,0.6,13,0.04,100000,0.1
0.93309957,0.65,13,0.04,100000,0.1
0.9470696,0.7,13,0.04,100000,0.1
0.9593422,0.75,13,0.04,100000,0.1
0.97646105,0.8,13,0.04,100000,0.1
0.99024546,0.85,13,0.04,100000,0.1
0.9954455,0.9,13,0.04,100000,0.1
0.9969456,0.95,13,0.04,100000,0.1
0.60321563,0.05,13,0.05,100000,0.1
0.7447678,0.1,13,0.05,100000,0.1
0.7925381,0.15,13,0.05,100000,0.1
0.81960094,0.2,13,0.05,100000,0.1
0.84364027,0.25,13,0.05,100000,0.1
0.85487735,0.3,13,0.05,100000,0.1
0.8732351,0.35,13,0.05,100000,0.1
0.88721997,0.4,13,0.05,100000,0.1
0.89835894,0.45,13,0.05,100000,0.1
0.91092265,0.5,13,0.05,100000,0.1
0.92581016,0.55,13,0.05,100000,0.1
0.93401927,0.6,13,0.05,100000,0.1
0.94372344,0.65,13,0.05,100000,0.1
0.9559957,0.7,13,0.05,100000,0.1
0.9685318,0.75,13,0.05,100000,0.1
0.9809066,0.8,13,0.05,100000,0.1
0.991871,0.85,13,0.05,100000,0.1
0.9971919,0.9,13,0.05,100000,0.1
1.0,0.95,13,0.05,100000,0.1
0.0,0.05,14,0.01,100000,0.1
0.061420243,0.1,14,0.01,100000,0.1
0.13850164,0.15,14,0.01,100000,0.1
0.18970014,0.2,14,0.01,100000,0.1
0.28241092,0.25,14,0.01,100000,0.1
0.34968376,0.3,14,0.01,100000,0.1
0.41445118,0.35,14,0.01,100000,0.1
0.5133179,0.4,14,0.01,100000,0.1
0.561752,0.45,14,0.01,100000,0.1
0.6021525,0.5,14,0.01,100000,0.1
0.6742246,0.55,14,0.01,100000,0.1
0.7313006,0.6,14,0.01,100000,0.1
0.7634705,0.65,14,0.01,100000,0.1
0.84279466,0.7,14,0.01,100000,0.1
0.875293,0.75,14,0.01,100000,0.1
0.93141484,0.8,14,0.01,100000,0.1
0.9701684,0.85,14,0.01,100000,0.1
0.99999964,0.9,14,0.01,100000,0.1
0.99999964,0.95,14,0.01,100000,0.1
0.011848525,0.05,14,0.02,100000,0.1
0.019758685,0.1,14,0.02,100000,0.1
0.076447815,0.15,14,0.02,100000,0.1
0.13223602,0.2,14,0.02,100000,0.1
0.22666791,0.25,14,0.02,100000,0.1
0.29310885,0.3,14,0.02,100000,0.1
0.39499664,0.35,14,0.02,100000,0.1
0.47165293,0.4,14,0.02,100000,0.1
0.55448604,0.45,14,0.02,100000,0.1
0.63351345,0.5,14,0.02,100000,0.1
0.7229604,0.55,14,0.02,100000,0.1
0.80778366,0.6,14,0.02,100000,0.1
0.8375567,0.65,14,0.02,100000,0.1
0.8744295,0.7,14,0.02,100000,0.1
0.91477406,0.75,14,0.02,100000,0.1
0.9404415,0.8,14,0.02,100000,0.1
0.9723437,0.85,14,0.02,100000,0.1
0.9901496,0.9,14,0.02,100000,0.1
0.99688464,0.95,14,0.02,100000,0.1
0.20443624,0.05,14,0.03,100000,0.1
0.28187925,0.1,14,0.03,100000,0.1
0.36979362,0.15,14,0.03,100000,0.1
0.41468695,0.2,14,0.03,100000,0.1
0.47006443,0.25,14,0.03,100000,0.1
0.5122705,0.3,14,0.03,100000,0.1
0.54619974,0.35,14,0.03,100000,0.1
0.5803503,0.4,14,0.03,100000,0.1
0.61104316,0.45,14,0.03,100000,0.1
0.6623159,0.5,14,0.03,100000,0.1
0.71092594,0.55,14,0.03,100000,0.1
0.76367205,0.6,14,0.03,100000,0.1
0.83366454,0.65,14,0.03,100000,0.1
0.89145774,0.7,14,0.03,100000,0.1
0.93119884,0.75,14,0.03,100000,0.1
0.96586925,0.8,14,0.03,100000,0.1
0.98070586,0.85,14,0.03,100000,0.1
0.9954666,0.9,14,0.03,100000,0.1
0.99999994,0.95,14,0.03,100000,0.1
0.57065916,0.05,14,0.04,100000,0.1
0.62713885,0.1,14,0.04,100000,0.1
0.6667278,0.15,14,0.04,100000,0.1
0.69098645,0.2,14,0.04,100000,0.1
0.7246616,0.25,14,0.04,100000,0.1
0.7471072,0.3,14,0.04,100000,0.1
0.7676923,0.35,14,0.04,100000,0.1
0.78946406,0.4,14,0.04,100000,0.1
0.824378,0.45,14,0.04,100000,0.1
0.8569863,0.5,14,0.04,100000,0.1
0.87534744,0.55,14,0.04,100000,0.1
0.8934637,0.6,14,0.04,100000,0.1
0.9259157,0.65,14,0.04,100000,0.1
0.9436282,0.7,14,0.04,100000,0.1
0.9721281,0.75,14,0.04,100000,0.1
0.98461103,0.8,14,0.04,100000,0.1
0.9916473,0.85,14,0.04,100000,0.1
0.99833345,0.9,14,0.04,100000,0.1
0.99833345,0.95,14,0.04,100000,0.1
0.5705593,0.05,14,0.05,100000,0.1
0.640863,0.1,14,0.05,100000,0.1
0.6691175,0.15,14,0.05,100000,0.1
0.6988683,0.2,14,0.05,100000,0.1
0.7253223,0.25,14,0.05,100000,0.1
0.7415417,0.3,14,0.05,100000,0.1
0.7662031,0.35,14,0.05,100000,0.1
0.79964393,0.4,14,0.05,100000,0.1
0.82270527,0.45,14,0.05,100000,0.1
0.85453546,0.5,14,0.05,100000,0.1
0.8789082,0.55,14,0.05,100000,0.1
0.89327466,0.6,14,0.05,100000,0.1
0.9177157,0.65,14,0.05,100000,0.1
0.9406495,0.7,14,0.05,100000,0.1
0.95897186,0.75,14,0.05,100000,0.1
0.97164243,0.8,14,0.05,100000,0.1
0.9868669,0.85,14,0.05,100000,0.1
0.9948936,0.9,14,0.05,100000,0.1
0.99737376,0.95,14,0.05,100000,0.1
0.0,0.05,15,0.01,100000,0.1
0.0,0.1,15,0.01,100000,0.1
0.025438981,0.15,15,0.01,100000,0.1
0.043247756,0.2,15,0.01,100000,0.1
0.068478376,0.25,15,0.01,100000,0.1
0.1209697,0.3,15,0.01,100000,0.1
0.19970764,0.35,15,0.01,100000,0.1
0.32867137,0.4,15,0.01,100000,0.1
0.39757946,0.45,15,0.01,100000,0.1
0.50743216,0.5,15,0.01,100000,0.1
0.6234516,0.55,15,0.01,100000,0.1
0.7144947,0.6,15,0.01,100000,0.1
0.81388855,0.65,15,0.01,100000,0.1
0.8786037,0.7,15,0.01,100000,0.1
0.93511903,0.75,15,0.01,100000,0.1
0.97559935,0.8,15,0.01,100000,0.1
0.99182564,0.85,15,0.01,100000,0.1
0.99182564,0.9,15,0.01,100000,0.1
0.9999999,0.95,15,0.01,100000,0.1
0.020728892,0.05,15,0.02,100000,0.1
0.08234731,0.1,15,0.02,100000,0.1
0.13346602,0.15,15,0.02,100000,0.1
0.22095545,0.2,15,0.02,100000,0.1
0.2761077,0.25,15,0.02,100000,0.1
0.3076025,0.3,15,0.02,100000,0.1
0.37328818,0.35,15,0.02,100000,0.1
0.47889724,0.4,15,0.02,100000,0.1
0.5521877,0.45,15,0.02,100000,0.1
0.62937766,0.5,15,0.02,100000,0.1
0.71524113,0.55,15,0.02,100000,0.1
0.79059696,0.6,15,0.02,100000,0.1
0.8591666,0.65,15,0.02,100000,0.1
0.90790784,0.7,15,0.02,100000,0.1
0.94534934,0.75,15,0.02,100000,0.1
0.96379536,0.8,15,0.02,100000,0.1
0.9749117,0.85,15,0.02,100000,0.1
0.9858128,0.9,15,0.02,100000,0.1
0.989463,0.95,15,0.02,100000,0.1
0.019806981,0.05,15,0.03,100000,0.1
0.07594699,0.1,15,0.03,100000,0.1
0.1500353,0.15,15,0.03,100000,0.1
0.24827674,0.2,15,0.03,100000,0.1
0.36852714,0.25,15,0.03,100000,0.1
0.46029076,0.3,15,0.03,100000,0.1
0.516861,0.35,15,0.03,100000,0.1
0.57081795,0.4,15,0.03,100000,0.1
0.6548947,0.45,15,0.03,100000,0.1
0.7166047,0.5,15,0.03,100000,0.1
0.78058285,0.55,15,0.03,100000,0.1
0.8305626,0.6,15,0.03,100000,0.1
0.8986207,0.65,15,0.03,100000,0.1
0.9245817,0.7,15,0.03,100000,0.1
0.94263065,0.75,15,0.03,100000,0.1
0.96845025,0.8,15,0.03,100000,0.1
0.99461067,0.85,15,0.03,100000,0.1
0.9973868,0.9,15,0.03,100000,0.1
0.99999946,0.95,15,0.03,100000,0.1
0.0564527,0.05,15,0.04,100000,0.1
0.15239513,0.1,15,0.04,100000,0.1
0.23104863,0.15,15,0.04,100000,0.1
0.31701556,0.2,15,0.04,100000,0.1
0.3831657,0.25,15,0.04,100000,0.1
0.44917512,0.3,15,0.04,100000,0.1
0.534847,0.35,15,0.04,100000,0.1
0.60155535,0.4,15,0.04,100000,0.1
0.672983,0.45,15,0.04,100000,0.1
0.74179333,0.5,15,0.04,100000,0.1
0.79851156,0.55,15,0.04,100000,0.1
0.85268366,0.6,15,0.04,100000,0.1
0.8929097,0.65,15,0.04,100000,0.1
0.9307431,0.7,15,0.04,100000,0.1
0.9704906,0.75,15,0.04,100000,0.1
0.9904555,0.8,15,0.04,100000,0.1
0.9942799,0.85,15,0.04,100000,0.1
0.99811304,0.9,15,0.04,100000,0.1
1.0,0.95,15,0.04,100000,0.1
0.09898822,0.05,15,0.05,100000,0.1
0.21513607,0.1,15,0.05,100000,0.1
0.3033819,0.15,15,0.05,100000,0.1
0.3799212,0.2,15,0.05,100000,0.1
0.43596134,0.25,15,0.05,100000,0.1
0.5104034,0.3,15,0.05,100000,0.1
0.55531126,0.35,15,0.05,100000,0.1
0.6099832,0.4,15,0.05,100000,0.1
0.6711584,0.45,15,0.05,100000,0.1
0.74513924,0.5,15,0.05,100000,0.1
0.81132925,0.55,15,0.05,100000,0.1
0.849205,0.6,15,0.05,100000,0.1
0.89967364,0.65,15,0.05,100000,0.1
0.9302361,0.7,15,0.05,100000,0.1
0.9559254,0.75,15,0.05,100000,0.1
0.9827666,0.8,15,0.05,100000,0.1
0.9905285,0.85,15,0.05,100000,0.1
0.9952504,0.9,15,0.05,100000,0.1
0.9984573,0.95,15,0.05,100000,0.1
0.0,0.05,16,0.01,100000,0.1
0.00749399,0.1,16,0.01,100000,0.1
0.015378954,0.15,16,0.01,100000,0.1
0.030769272,0.2,16,0.01,100000,0.1
0.115205616,0.25,16,0.01,100000,0.1
0.17020541,0.3,16,0.01,100000,0.1
0.25306118,0.35,16,0.01,100000,0.1
0.32772517,0.4,16,0.01,100000,0.1
0.4226387,0.45,16,0.01,100000,0.1
0.5179802,0.5,16,0.01,100000,0.1
0.64255875,0.55,16,0.01,100000,0.1
0.70820886,0.6,16,0.01,100000,0.1
0.8084919,0.65,16,0.01,100000,0.1
0.89408374,0.7,16,0.01,100000,0.1
0.9303894,0.75,16,0.01,100000,0.1
0.951412,0.8,16,0.01,100000,0.1
0.97224176,0.85,16,0.01,100000,0.1
0.9859741,0.9,16,0.01,100000,0.1
1.0000001,0.95,16,0.01,100000,0.1
0.030030262,0.05,16,0.02,100000,0.1
0.06894666,0.1,16,0.02,100000,0.1
0.12089663,0.15,16,0.02,100000,0.1
0.1887736,0.2,16,0.02,100000,0.1
0.272165,0.25,16,0.02,100000,0.1
0.34273967,0.3,16,0.02,100000,0.1
0.43791497,0.35,16,0.02,100000,0.1
0.51228,0.4,16,0.02,100000,0.1
0.60504824,0.45,16,0.02,100000,0.1
0.6930201,0.5,16,0.02,100000,0.1
0.7529717,0.55,16,0.02,100000,0.1
0.82412755,0.6,16,0.02,100000,0.1
0.87194115,0.65,16,0.02,100000,0.1
0.91103846,0.7,16,0.02,100000,0.1
0.9425217,0.75,16,0.02,100000,0.1
0.97688687,0.8,16,0.02,100000,0.1
0.9884377,0.85,16,0.02,100000,0.1
1.0000005,0.9,16,0.02,100000,0.1
1.0000005,0.95,16,0.02,100000,0.1
0.06833666,0.05,16,0.03,100000,0.1
0.15287513,0.1,16,0.03,100000,0.1
0.22369243,0.15,16,0.03,100000,0.1
0.31892952,0.2,16,0.03,100000,0.1
0.42441964,0.25,16,0.03,100000,0.1
0.50874007,0.3,16,0.03,100000,0.1
0.57553893,0.35,16,0.03,100000,0.1
0.6383599,0.4,16,0.03,100000,0.1
0.69087493,0.45,16,0.03,100000,0.1
0.74271643,0.5,16,0.03,100000,0.1
0.7923971,0.55,16,0.03,100000,0.1
0.8366303,0.6,16,0.03,100000,0.1
0.86349976,0.65,16,0.03,100000,0.1
0.9067031,0.7,16,0.03,100000,0.1
0.94272304,0.75,16,0.03,100000,0.1
0.96711886,0.8,16,0.03,100000,0.1
0.98370695,0.85,16,0.03,100000,0.1
0.99313647,0.9,16,0.03,100000,0.1
0.9999999,0.95,16,0.03,100000,0.1
0.07434258,0.05,16,0.04,100000,0.1
0.16403328,0.1,16,0.04,100000,0.1
0.21936634,0.15,16,0.04,100000,0.1
0.27806184,0.2,16,0.04,100000,0.1
0.34367412,0.25,16,0.04,100000,0.1
0.42353433,0.3,16,0.04,100000,0.1
0.4938477,0.35,16,0.04,100000,0.1
0.5625003,0.4,16,0.04,100000,0.1
0.62674636,0.45,16,0.04,100000,0.1
0.69682604,0.5,16,0.04,100000,0.1
0.7551165,0.55,16,0.04,100000,0.1
0.8337405,0.6,16,0.04,100000,0.1
0.8816224,0.65,16,0.04,100000,0.1
0.90980667,0.7,16,0.04,100000,0.1
0.9379754,0.75,16,0.04,100000,0.1
0.9695423,0.8,16,0.04,100000,0.1
0.980089,0.85,16,0.04,100000,0.1
0.9935104,0.9,16,0.04,100000,0.1
0.99670327,0.95,16,0.04,100000,0.1
0.23429617,0.05,16,0.05,100000,0.1
0.3670616,0.1,16,0.05,100000,0.1
0.44353098,0.15,16,0.05,100000,0.1
0.52081966,0.2,16,0.05,100000,0.1
0.56506467,0.25,16,0.05,100000,0.1
0.61073816,0.3,16,0.05,100000,0.1
0.6578527,0.35,16,0.05,100000,0.1
0.70178837,0.4,16,0.05,100000,0.1
0.7452668,0.45,16,0.05,100000,0.1
0.79071194,0.5,16,0.05,100000,0.1
0.8292949,0.55,16,0.05,100000,0.1
0.85793346,0.6,16,0.05,100000,0.1
0.8862854,0.65,16,0.05,100000,0.1
0.91701585,0.7,16,0.05,100000,0.1
0.9420273,0.75,16,0.05,100000,0.1
0.9624769,0.8,16,0.05,100000,0.1
0.99151707,0.85,16,0.05,100000,0.1
0.99720657,0.9,16,0.05,100000,0.1
1.0000006,0.95,16,0.05,100000,0.1
0.12107175,0.05,17,0.01,100000,0.1
0.18803434,0.1,17,0.01,100000,0.1
0.2716374,0.15,17,0.01,100000,0.1
0.34777203,0.2,17,0.01,100000,0.1
0.42463887,0.25,17,0.01,100000,0.1
0.48215014,0.3,17,0.01,100000,0.1
0.540445,0.35,17,0.01,100000,0.1
0.58137256,0.4,17,0.01,100000,0.1
0.61427337,0.45,17,0.01,100000,0.1
0.63086784,0.5,17,0.01,100000,0.1
0.6639282,0.55,17,0.01,100000,0.1
0.6884857,0.6,17,0.01,100000,0.1
0.72919005,0.65,17,0.01,100000,0.1
0.8177704,0.7,17,0.01,100000,0.1
0.8651687,0.75,17,0.01,100000,0.1
0.9144689,0.8,17,0.01,100000,0.1
0.9613636,0.85,17,0.01,100000,0.1
0.9769796,0.9,17,0.01,100000,0.1
0.9999999,0.95,17,0.01,100000,0.1
0.14367618,0.05,17,0.02,100000,0.1
0.27652252,0.1,17,0.02,100000,0.1
0.33906916,0.15,17,0.02,100000,0.1
0.41282272,0.2,17,0.02,100000,0.1
0.4582332,0.25,17,0.02,100000,0.1
0.5362301,0.3,17,0.02,100000,0.1
0.5863666,0.35,17,0.02,100000,0.1
0.68153316,0.4,17,0.02,100000,0.1
0.75715894,0.45,17,0.02,100000,0.1
0.779451,0.5,17,0.02,100000,0.1
0.82856953,0.55,17,0.02,100000,0.1
0.8513425,0.6,17,0.02,100000,0.1
0.8801961,0.65,17,0.02,100000,0.1
0.90332043,0.7,17,0.02,100000,0.1
0.9262901,0.75,17,0.02,100000,0.1
0.949017,0.8,17,0.02,100000,0.1
0.9563819,0.85,17,0.02,100000,0.1
0.9814621,0.9,17,0.02,100000,0.1
0.99598324,0.95,17,0.02,100000,0.1
0.03434556,0.05,17,0.03,100000,0.1
0.07974,0.1,17,0.03,100000,0.1
0.14387073,0.15,17,0.03,100000,0.1
0.2169785,0.2,17,0.03,100000,0.1
0.27777883,0.25,17,0.03,100000,0.1
0.33366936,0.3,17,0.03,100000,0.1
0.43872264,0.35,17,0.03,100000,0.1
0.5092816,0.4,17,0.03,100000,0.1
0.554766,0.45,17,0.03,100000,0.1
0.6314467,0.5,17,0.03,100000,0.1
0.70154595,0.55,17,0.03,100000,0.1
0.76280296,0.6,17,0.03,100000,0.1
0.80566585,0.65,17,0.03,100000,0.1
0.85313296,0.7,17,0.03,100000,0.1
0.9061525,0.75,17,0.03,100000,0.1
0.9586337,0.8,17,0.03,100000,0.1
0.98232615,0.85,17,0.03,100000,0.1
0.99755764,0.9,17,0.03,100000,0.1
1.0000004,0.95,17,0.03,100000,0.1
0.47290036,0.05,17,0.04,100000,0.1
0.6254832,0.1,17,0.04,100000,0.1
0.71616465,0.15,17,0.04,100000,0.1
0.77663946,0.2,17,0.04,100000,0.1
0.7943466,0.25,17,0.04,100000,0.1
0.8326172,0.3,17,0.04,100000,0.1
0.855939,0.35,17,0.04,100000,0.1
0.8708695,0.4,17,0.04,100000,0.1
0.8863436,0.45,17,0.04,100000,0.1
0.9034905,0.5,17,0.04,100000,0.1
0.9127026,0.55,17,0.04,100000,0.1
0.92577696,0.6,17,0.04,100000,0.1
0.9352085,0.65,17,0.04,100000,0.1
0.9521535,0.7,17,0.04,100000,0.1
0.96148497,0.75,17,0.04,100000,0.1
0.9690451,0.8,17,0.04,100000,0.1
0.9801159,0.85,17,0.04,100000,0.1
0.9889977,0.9,17,0.04,100000,0.1
0.9963309,0.95,17,0.04,100000,0.1
0.6455214,0.05,17,0.05,100000,0.1
0.8305297,0.1,17,0.05,100000,0.1
0.8589748,0.15,17,0.05,100000,0.1
0.8689619,0.2,17,0.05,100000,0.1
0.883295,0.25,17,0.05,100000,0.1
0.89187676,0.3,17,0.05,100000,0.1
0.9031583,0.35,17,0.05,100000,0.1
0.9129236,0.4,17,0.05,100000,0.1
0.9226603,0.45,17,0.05,100000,0.1
0.93388796,0.5,17,0.05,100000,0.1
0.9420339,0.55,17,0.05,100000,0.1
0.9503516,0.6,17,0.05,100000,0.1
0.9588184,0.65,17,0.05,100000,0.1
0.9644508,0.7,17,0.05,100000,0.1
0.9743004,0.75,17,0.05,100000,0.1
0.97845584,0.8,17,0.05,100000,0.1
0.99079615,0.85,17,0.05,100000,0.1
0.9935773,0.9,17,0.05,100000,0.1
0.99622995,0.95,17,0.05,100000,0.1
0.0,0.05,18,0.01,100000,0.1
0.027192716,0.1,18,0.01,100000,0.1
0.068149336,0.15,18,0.01,100000,0.1
0.12816826,0.2,18,0.01,100000,0.1
0.22082482,0.25,18,0.01,100000,0.1
0.300571,0.3,18,0.01,100000,0.1
0.39883286,0.35,18,0.01,100000,0.1
0.4818282,0.4,18,0.01,100000,0.1
0.55896735,0.45,18,0.01,100000,0.1
0.65857375,0.5,18,0.01,100000,0.1
0.7105191,0.55,18,0.01,100000,0.1
0.8174924,0.6,18,0.01,100000,0.1
0.8670416,0.65,18,0.01,100000,0.1
0.9040443,0.7,18,0.01,100000,0.1
0.9289182,0.75,18,0.01,100000,0.1
0.9528096,0.8,18,0.01,100000,0.1
0.98266035,0.85,18,0.01,100000,0.1
0.98863184,0.9,18,0.01,100000,0.1
0.99429566,0.95,18,0.01,100000,0.1
0.0417304,0.05,18,0.02,100000,0.1
0.067843355,0.1,18,0.02,100000,0.1
0.097605474,0.15,18,0.02,100000,0.1
0.15250455,0.2,18,0.02,100000,0.1
0.23589541,0.25,18,0.02,100000,0.1
0.30791155,0.3,18,0.02,100000,0.1
0.37528417,0.35,18,0.02,100000,0.1
0.44963643,0.4,18,0.02,100000,0.1
0.5089232,0.45,18,0.02,100000,0.1
0.5859837,0.5,18,0.02,100000,0.1
0.67036116,0.55,18,0.02,100000,0.1
0.75609976,0.6,18,0.02,100000,0.1
0.8241077,0.65,18,0.02,100000,0.1
0.8623739,0.7,18,0.02,100000,0.1
0.9171468,0.75,18,0.02,100000,0.1
0.95018965,0.8,18,0.02,100000,0.1
0.98041785,0.85,18,0.02,100000,0.1
0.9904673,0.9,18,0.02,100000,0.1
0.9999998,0.95,18,0.02,100000,0.1
0.11414872,0.05,18,0.03,100000,0.1
0.21398358,0.1,18,0.03,100000,0.1
0.24852233,0.15,18,0.03,100000,0.1
0.30799773,0.2,18,0.03,100000,0.1
0.34528175,0.25,18,0.03,100000,0.1
0.40189934,0.3,18,0.03,100000,0.1
0.4806464,0.35,18,0.03,100000,0.1
0.5532056,0.4,18,0.03,100000,0.1
0.60397404,0.45,18,0.03,100000,0.1
0.6685138,0.5,18,0.03,100000,0.1
0.7116551,0.55,18,0.03,100000,0.1
0.7616368,0.6,18,0.03,100000,0.1
0.81856245,0.65,18,0.03,100000,0.1
0.86762387,0.7,18,0.03,100000,0.1
0.91432863,0.75,18,0.03,100000,0.1
0.94404006,0.8,18,0.03,100000,0.1
0.96441334,0.85,18,0.03,100000,0.1
0.99330395,0.9,18,0.03,100000,0.1
0.99781674,0.95,18,0.03,100000,0.1
0.554497,0.05,18,0.04,100000,0.1
0.64677465,0.1,18,0.04,100000,0.1
0.69965297,0.15,18,0.04,100000,0.1
0.73818254,0.2,18,0.04,100000,0.1
0.776203,0.25,18,0.04,100000,0.1
0.79680705,0.3,18,0.04,100000,0.1
0.82059747,0.35,18,0.04,100000,0.1
0.8535552,0.4,18,0.04,100000,0.1
0.87933713,0.45,18,0.04,100000,0.1
0.9048452,0.5,18,0.04,100000,0.1
0.9254178,0.55,18,0.04,100000,0.1
0.9450515,0.6,18,0.04,100000,0.1
0.95688605,0.65,18,0.04,100000,0.1
0.97000015,0.7,18,0.04,100000,0.1
0.98326254,0.75,18,0.04,100000,0.1
0.9899431,0.8,18,0.04,100000,0.1
0.99667627,0.85,18,0.04,100000,0.1
0.9999998,0.9,18,0.04,100000,0.1
0.9999998,0.95,18,0.04,100000,0.1
0.53368163,0.05,18,0.05,100000,0.1
0.6710957,0.1,18,0.05,100000,0.1
0.7160851,0.15,18,0.05,100000,0.1
0.74823636,0.2,18,0.05,100000,0.1
0.7733598,0.25,18,0.05,100000,0.1
0.79950505,0.3,18,0.05,100000,0.1
0.8228396,0.35,18,0.05,100000,0.1
0.84206533,0.4,18,0.05,100000,0.1
0.8667296,0.45,18,0.05,100000,0.1
0.88709164,0.5,18,0.05,100000,0.1
0.9117966,0.55,18,0.05,100000,0.1
0.93751866,0.6,18,0.05,100000,0.1
0.95230097,0.65,18,0.05,100000,0.1
0.96698755,0.7,18,0.05,100000,0.1
0.9750926,0.75,18,0.05,100000,0.1
0.981666,0.8,18,0.05,100000,0.1
0.98827934,0.85,18,0.05,100000,0.1
0.997555,0.9,18,0.05,100000,0.1
1.0000001,0.95,18,0.05,100000,0.1
0.0073500327,0.05,19,0.01,100000,0.1
0.057901055,0.1,19,0.01,100000,0.1
0.0872375,0.15,19,0.01,100000,0.1
0.13001114,0.2,19,0.01,100000,0.1
0.22092517,0.25,19,0.01,100000,0.1
0.3199241,0.3,19,0.01,100000,0.1
0.36862007,0.35,19,0.01,100000,0.1
0.44397163,0.4,19,0.01,100000,0.1
0.5049746,0.45,19,0.01,100000,0.1
0.5946781,0.5,19,0.01,100000,0.1
0.67735964,0.55,19,0.01,100000,0.1
0.7583113,0.6,19,0.01,100000,0.1
0.7980143,0.65,19,0.01,100000,0.1
0.87783396,0.7,19,0.01,100000,0.1
0.9234739,0.75,19,0.01,100000,0.1
0.9750537,0.8,19,0.01,100000,0.1
0.98803765,0.85,19,0.01,100000,0.1
1.0,0.9,19,0.01,100000,0.1
1.0,0.95,19,0.01,100000,0.1
0.018481387,0.05,19,0.02,100000,0.1
0.07661577,0.1,19,0.02,100000,0.1
0.13001488,0.15,19,0.02,100000,0.1
0.19693121,0.2,19,0.02,100000,0.1
0.28283,0.25,19,0.02,100000,0.1
0.3710623,0.3,19,0.02,100000,0.1
0.4404268,0.35,19,0.02,100000,0.1
0.5573574,0.4,19,0.02,100000,0.1
0.61913127,0.45,19,0.02,100000,0.1
0.6874521,0.5,19,0.02,100000,0.1
0.77864283,0.55,19,0.02,100000,0.1
0.8286093,0.6,19,0.02,100000,0.1
0.88802624,0.65,19,0.02,100000,0.1
0.9138727,0.7,19,0.02,100000,0.1
0.9458369,0.75,19,0.02,100000,0.1
0.9622825,0.8,19,0.02,100000,0.1
0.975166,0.85,19,0.02,100000,0.1
0.98768085,0.9,19,0.02,100000,0.1
0.9968011,0.95,19,0.02,100000,0.1
0.38299906,0.05,19,0.03,100000,0.1
0.46293822,0.1,19,0.03,100000,0.1
0.51138306,0.15,19,0.03,100000,0.1
0.55760014,0.2,19,0.03,100000,0.1
0.57806265,0.25,19,0.03,100000,0.1
0.6014582,0.3,19,0.03,100000,0.1
0.6491158,0.35,19,0.03,100000,0.1
0.6744963,0.4,19,0.03,100000,0.1
0.7405787,0.45,19,0.03,100000,0.1
0.78065497,0.5,19,0.03,100000,0.1
0.81594753,0.55,19,0.03,100000,0.1
0.8542552,0.6,19,0.03,100000,0.1
0.87836516,0.65,19,0.03,100000,0.1
0.92042863,0.7,19,0.03,100000,0.1
0.9400939,0.75,19,0.03,100000,0.1
0.9574706,0.8,19,0.03,100000,0.1
0.9746362,0.85,19,0.03,100000,0.1
0.9894437,0.9,19,0.03,100000,0.1
0.99785674,0.95,19,0.03,100000,0.1
0.5384775,0.05,19,0.04,100000,0.1
0.5984641,0.1,19,0.04,100000,0.1
0.6284205,0.15,19,0.04,100000,0.1
0.6528896,0.2,19,0.04,100000,0.1
0.6852249,0.25,19,0.04,100000,0.1
0.70432866,0.3,19,0.04,100000,0.1
0.7264562,0.35,19,0.04,100000,0.1
0.77754474,0.4,19,0.04,100000,0.1
0.8095005,0.45,19,0.04,100000,0.1
0.8401639,0.5,19,0.04,100000,0.1
0.8569877,0.55,19,0.04,100000,0.1
0.8933581,0.6,19,0.04,100000,0.1
0.9151021,0.65,19,0.04,100000,0.1
0.9465819,0.7,19,0.04,100000,0.1
0.9631412,0.75,19,0.04,100000,0.1
0.97782344,0.8,19,0.04,100000,0.1
0.98916996,0.85,19,0.04,100000,0.1
0.99550617,0.9,19,0.04,100000,0.1
0.9986718,0.95,19,0.04,100000,0.1
0.60446537,0.05,19,0.05,100000,0.1
0.68626535,0.1,19,0.05,100000,0.1
0.72124225,0.15,19,0.05,100000,0.1
0.753483,0.2,19,0.05,100000,0.1
0.77048427,0.25,19,0.05,100000,0.1
0.78987706,0.3,19,0.05,100000,0.1
0.8023866,0.35,19,0.05,100000,0.1
0.8233625,0.4,19,0.05,100000,0.1
0.8494173,0.45,19,0.05,100000,0.1
0.873871,0.5,19,0.05,100000,0.1
0.89838773,0.55,19,0.05,100000,0.1
0.92016166,0.6,19,0.05,100000,0.1
0.93522596,0.65,19,0.05,100000,0.1
0.95399547,0.7,19,0.05,100000,0.1
0.9753884,0.75,19,0.05,100000,0.1
0.9818756,0.8,19,0.05,100000,0.1
0.9882431,0.85,19,0.05,100000,0.1
0.9934797,0.9,19,0.05,100000,0.1
0.9960771,0.95,19,0.05,100000,0.1
0.028924854,0.05,20,0.01,100000,0.1
0.0679162,0.1,20,0.01,100000,0.1
0.09925907,0.15,20,0.01,100000,0.1
0.14347787,0.2,20,0.01,100000,0.1
0.18837152,0.25,20,0.01,100000,0.1
0.23888248,0.3,20,0.01,100000,0.1
0.2628356,0.35,20,0.01,100000,0.1
0.313421,0.4,20,0.01,100000,0.1
0.37571928,0.45,20,0.01,100000,0.1
0.45663196,0.5,20,0.01,100000,0.1
0.53800553,0.55,20,0.01,100000,0.1
0.6178236,0.6,20,0.01,100000,0.1
0.7448243,0.65,20,0.01,100000,0.1
0.83564013,0.7,20,0.01,100000,0.1
0.8777155,0.75,20,0.01,100000,0.1
0.8954561,0.8,20,0.01,100000,0.1
0.9479755,0.85,20,0.01,100000,0.1
0.97135705,0.9,20,0.01,100000,0.1
0.9887667,0.95,20,0.01,100000,0.1
0.03403921,0.05,20,0.02,100000,0.1
0.07543964,0.1,20,0.02,100000,0.1
0.11028171,0.15,20,0.02,100000,0.1
0.15173432,0.2,20,0.02,100000,0.1
0.18659182,0.25,20,0.02,100000,0.1
0.24004789,0.3,20,0.02,100000,0.1
0.29483178,0.35,20,0.02,100000,0.1
0.37845704,0.4,20,0.02,100000,0.1
0.45132768,0.45,20,0.02,100000,0.1
0.531868,0.5,20,0.02,100000,0.1
0.63420886,0.55,20,0.02,100000,0.1
0.70893526,0.6,20,0.02,100000,0.1
0.7740694,0.65,20,0.02,100000,0.1
0.8413875,0.7,20,0.02,100000,0.1
0.8992618,0.75,20,0.02,100000,0.1
0.9336906,0.8,20,0.02,100000,0.1
0.96523476,0.85,20,0.02,100000,0.1
0.9907711,0.9,20,0.02,100000,0.1
0.99385804,0.95,20,0.02,100000,0.1
0.35753483,0.05,20,0.03,100000,0.1
0.5838608,0.1,20,0.03,100000,0.1
0.70401186,0.15,20,0.03,100000,0.1
0.7583839,0.2,20,0.03,100000,0.1
0.801471,0.25,20,0.03,100000,0.1
0.83971566,0.3,20,0.03,100000,0.1
0.858575,0.35,20,0.03,100000,0.1
0.8775602,0.4,20,0.03,100000,0.1
0.8893713,0.45,20,0.03,100000,0.1
0.9106314,0.5,20,0.03,100000,0.1
0.92254037,0.55,20,0.03,100000,0.1
0.92726535,0.6,20,0.03,100000,0.1
0.9318953,0.65,20,0.03,100000,0.1
0.94334054,0.7,20,0.03,100000,0.1
0.9456606,0.75,20,0.03,100000,0.1
0.9572141,0.8,20,0.03,100000,0.1
0.96861196,0.85,20,0.03,100000,0.1
0.97999555,0.9,20,0.03,100000,0.1
0.99556094,0.95,20,0.03,100000,0.1
0.2168853,0.05,20,0.04,100000,0.1
0.3095487,0.1,20,0.04,100000,0.1
0.3603527,0.15,20,0.04,100000,0.1
0.41550943,0.2,20,0.04,100000,0.1
0.47988656,0.25,20,0.04,100000,0.1
0.53209776,0.3,20,0.04,100000,0.1
0.57074636,0.35,20,0.04,100000,0.1
0.6203442,0.4,20,0.04,100000,0.1
0.6470016,0.45,20,0.04,100000,0.1
0.6850142,0.5,20,0.04,100000,0.1
0.7285724,0.55,20,0.04,100000,0.1
0.78708565,0.6,20,0.04,100000,0.1
0.8202855,0.65,20,0.04,100000,0.1
0.8701646,0.7,20,0.04,100000,0.1
0.89951783,0.75,20,0.04,100000,0.1
0.93455654,0.8,20,0.04,100000,0.1
0.97470737,0.85,20,0.04,100000,0.1
0.9910964,0.9,20,0.04,100000,0.1
1.0000001,0.95,20,0.04,100000,0.1
0.25752568,0.05,20,0.05,100000,0.1
0.4093407,0.1,20,0.05,100000,0.1
0.5345349,0.15,20,0.05,100000,0.1
0.60934097,0.2,20,0.05,100000,0.1
0.66578996,0.25,20,0.05,100000,0.1
0.7052719,0.3,20,0.05,100000,0.1
0.7428032,0.35,20,0.05,100000,0.1
0.76511997,0.4,20,0.05,100000,0.1
0.78316796,0.45,20,0.05,100000,0.1
0.8041498,0.5,20,0.05,100000,0.1
0.8296041,0.55,20,0.05,100000,0.1
0.8535318,0.6,20,0.05,100000,0.1
0.8816168,0.65,20,0.05,100000,0.1
0.9112524,0.7,20,0.05,100000,0.1
0.94193995,0.75,20,0.05,100000,0.1
0.96341723,0.8,20,0.05,100000,0.1
0.9762077,0.85,20,0.05,100000,0.1
0.98892486,0.9,20,0.05,100000,0.1
0.9972171,0.95,20,0.05,100000,0.1
0.0496205,0.05,21,0.01,100000,0.1
0.08515045,0.1,21,0.01,100000,0.1
0.14110716,0.15,21,0.01,100000,0.1
0.23931204,0.2,21,0.01,100000,0.1
0.30674237,0.25,21,0.01,100000,0.1
0.39649767,0.3,21,0.01,100000,0.1
0.45746294,0.35,21,0.01,100000,0.1
0.5251876,0.4,21,0.01,100000,0.1
0.620019,0.45,21,0.01,100000,0.1
0.67452914,0.5,21,0.01,100000,0.1
0.75357354,0.55,21,0.01,100000,0.1
0.77982354,0.6,21,0.01,100000,0.1
0.8325896,0.65,21,0.01,100000,0.1
0.8774346,0.7,21,0.01,100000,0.1
0.9170496,0.75,21,0.01,100000,0.1
0.92963326,0.8,21,0.01,100000,0.1
0.96846765,0.85,21,0.01,100000,0.1
0.98735875,0.9,21,0.01,100000,0.1
0.9935798,0.95,21,0.01,100000,0.1
0.34680215,0.05,21,0.02,100000,0.1
0.40777022,0.1,21,0.02,100000,0.1
0.46088067,0.15,21,0.02,100000,0.1
0.510235,0.2,21,0.02,100000,0.1
0.5521636,0.25,21,0.02,100000,0.1
0.59025484,0.3,21,0.02,100000,0.1
0.624209,0.35,21,0.02,100000,0.1
0.65592647,0.4,21,0.02,100000,0.1
0.6731976,0.45,21,0.02,100000,0.1
0.7246193,0.5,21,0.02,100000,0.1
0.76589435,0.55,21,0.02,100000,0.1
0.8168705,0.6,21,0.02,100000,0.1
0.85459864,0.65,21,0.02,100000,0.1
0.8880179,0.7,21,0.02,100000,0.1
0.9083427,0.75,21,0.02,100000,0.1
0.9410983,0.8,21,0.02,100000,0.1
0.9674303,0.85,21,0.02,100000,0.1
0.9839706,0.9,21,0.02,100000,0.1
0.9999999,0.95,21,0.02,100000,0.1
0.19151354,0.05,21,0.03,100000,0.1
0.26448086,0.1,21,0.03,100000,0.1
0.32213652,0.15,21,0.03,100000,0.1
0.3675097,0.2,21,0.03,100000,0.1
0.44579524,0.25,21,0.03,100000,0.1
0.5092695,0.3,21,0.03,100000,0.1
0.5580177,0.35,21,0.03,100000,0.1
0.6145336,0.4,21,0.03,100000,0.1
0.6728535,0.45,21,0.03,100000,0.1
0.7142439,0.5,21,0.03,100000,0.1
0.7622349,0.55,21,0.03,100000,0.1
0.8006033,0.6,21,0.03,100000,0.1
0.85253274,0.65,21,0.03,100000,0.1
0.881419,0.7,21,0.03,100000,0.1
0.92162406,0.75,21,0.03,100000,0.1
0.9479952,0.8,21,0.03,100000,0.1
0.96982086,0.85,21,0.03,100000,0.1
0.98302484,0.9,21,0.03,100000,0.1
0.9940202,0.95,21,0.03,100000,0.1
0.571817,0.05,21,0.04,100000,0.1
0.6946217,0.1,21,0.04,100000,0.1
0.73198557,0.15,21,0.04,100000,0.1
0.7585195,0.2,21,0.04,100000,0.1
0.7799221,0.25,21,0.04,100000,0.1
0.7949503,0.3,21,0.04,100000,0.1
0.81317085,0.35,21,0.04,100000,0.1
0.8250714,0.4,21,0.04,100000,0.1
0.8348169,0.45,21,0.04,100000,0.1
0.84799564,0.5,21,0.04,100000,0.1
0.86457616,0.55,21,0.04,100000,0.1
0.88087976,0.6,21,0.04,100000,0.1
0.9004742,0.65,21,0.04,100000,0.1
0.9232001,0.7,21,0.04,100000,0.1
0.9425448,0.75,21,0.04,100000,0.1
0.95726097,0.8,21,0.04,100000,0.1
0.97644854,0.85,21,0.04,100000,0.1
0.99538636,0.9,21,0.04,100000,0.1
1.0000008,0.95,21,0.04,100000,0.1
0.6100154,0.05,21,0.05,100000,0.1
0.72845054,0.1,21,0.05,100000,0.1
0.75400215,0.15,21,0.05,100000,0.1
0.776695,0.2,21,0.05,100000,0.1
0.79691803,0.25,21,0.05,100000,0.1
0.8080652,0.3,21,0.05,100000,0.1
0.82968587,0.35,21,0.05,100000,0.1
0.8426452,0.4,21,0.05,100000,0.1
0.8595553,0.45,21,0.05,100000,0.1
0.87778246,0.5,21,0.05,100000,0.1
0.89200294,0.55,21,0.05,100000,0.1
0.9017715,0.6,21,0.05,100000,0.1
0.91416705,0.65,21,0.05,100000,0.1
0.9265,0.7,21,0.05,100000,0.1
0.94442177,0.75,21,0.05,100000,0.1
0.9621981,0.8,21,0.05,100000,0.1
0.9744415,0.85,21,0.05,100000,0.1
0.9892814,0.9,21,0.05,100000,0.1
0.99739224,0.95,21,0.05,100000,0.1
0.10987598,0.05,22,0.01,100000,0.1
0.22553918,0.1,22,0.01,100000,0.1
0.30779487,0.15,22,0.01,100000,0.1
0.41347128,0.2,22,0.01,100000,0.1
0.48786917,0.25,22,0.01,100000,0.1
0.52805847,0.3,22,0.01,100000,0.1
0.55935055,0.35,22,0.01,100000,0.1
0.6238982,0.4,22,0.01,100000,0.1
0.67943054,0.45,22,0.01,100000,0.1
0.7271341,0.5,22,0.01,100000,0.1
0.7832201,0.55,22,0.01,100000,0.1
0.84647584,0.6,22,0.01,100000,0.1
0.90927494,0.65,22,0.01,100000,0.1
0.9242605,0.7,22,0.01,100000,0.1
0.96295226,0.75,22,0.01,100000,0.1
0.96295226,0.8,22,0.01,100000,0.1
0.97826713,0.85,22,0.01,100000,0.1
0.9854668,0.9,22,0.01,100000,0.1
1.0000001,0.95,22,0.01,100000,0.1
0.071195915,0.05,22,0.02,100000,0.1
0.1369143,0.1,22,0.02,100000,0.1
0.22758542,0.15,22,0.02,100000,0.1
0.29244882,0.2,22,0.02,100000,0.1
0.3607142,0.25,22,0.02,100000,0.1
0.43925238,0.3,22,0.02,100000,0.1
0.50009084,0.35,22,0.02,100000,0.1
0.5963062,0.4,22,0.02,100000,0.1
0.642883,0.45,22,0.02,100000,0.1
0.7028659,0.5,22,0.02,100000,0.1
0.7656908,0.55,22,0.02,100000,0.1
0.8106578,0.6,22,0.02,100000,0.1
0.84538555,0.65,22,0.02,100000,0.1
0.8880279,0.7,22,0.02,100000,0.1
0.9289667,0.75,22,0.02,100000,0.1
0.95986027,0.8,22,0.02,100000,0.1
0.979976,0.85,22,0.02,100000,0.1
0.986656,0.9,22,0.02,100000,0.1
0.9936383,0.95,22,0.02,100000,0.1
0.21497005,0.05,22,0.03,100000,0.1
0.33661988,0.1,22,0.03,100000,0.1
0.43421978,0.15,22,0.03,100000,0.1
0.5277031,0.2,22,0.03,100000,0.1
0.5950388,0.25,22,0.03,100000,0.1
0.6523835,0.3,22,0.03,100000,0.1
0.7122212,0.35,22,0.03,100000,0.1
0.74970794,0.4,22,0.03,100000,0.1
0.79908705,0.45,22,0.03,100000,0.1
0.82873976,0.5,22,0.03,100000,0.1
0.8580282,0.55,22,0.03,100000,0.1
0.89762026,0.6,22,0.03,100000,0.1
0.9117291,0.65,22,0.03,100000,0.1
0.94296575,0.7,22,0.03,100000,0.1
0.9549403,0.75,22,0.03,100000,0.1
0.9741207,0.8,22,0.03,100000,0.1
0.981199,0.85,22,0.03,100000,0.1
0.99554014,0.9,22,0.03,100000,0.1
0.9999994,0.95,22,0.03,100000,0.1
0.22908095,0.05,22,0.04,100000,0.1
0.3718183,0.1,22,0.04,100000,0.1
0.48156247,0.15,22,0.04,100000,0.1
0.5647867,0.2,22,0.04,100000,0.1
0.6353536,0.25,22,0.04,100000,0.1
0.6782052,0.3,22,0.04,100000,0.1
0.7344876,0.35,22,0.04,100000,0.1
0.7729546,0.4,22,0.04,100000,0.1
0.7997323,0.45,22,0.04,100000,0.1
0.8394802,0.5,22,0.04,100000,0.1
0.8775122,0.55,22,0.04,100000,0.1
0.89806783,0.6,22,0.04,100000,0.1
0.9249655,0.65,22,0.04,100000,0.1
0.95739496,0.7,22,0.04,100000,0.1
0.9741425,0.75,22,0.04,100000,0.1
0.98151463,0.8,22,0.04,100000,0.1
0.99445456,0.85,22,0.04,100000,0.1
0.99801403,0.9,22,0.04,100000,0.1
0.99999964,0.95,22,0.04,100000,0.1
0.37095788,0.05,22,0.05,100000,0.1
0.4844825,0.1,22,0.05,100000,0.1
0.5712923,0.15,22,0.05,100000,0.1
0.6379923,0.2,22,0.05,100000,0.1
0.6815143,0.25,22,0.05,100000,0.1
0.71554697,0.3,22,0.05,100000,0.1
0.7631351,0.35,22,0.05,100000,0.1
0.78928584,0.4,22,0.05,100000,0.1
0.82302994,0.45,22,0.05,100000,0.1
0.85763824,0.5,22,0.05,100000,0.1
0.8773114,0.55,22,0.05,100000,0.1
0.90358615,0.6,22,0.05,100000,0.1
0.9264877,0.65,22,0.05,100000,0.1
0.9430023,0.7,22,0.05,100000,0.1
0.95979214,0.75,22,0.05,100000,0.1
0.9793308,0.8,22,0.05,100000,0.1
0.9926129,0.85,22,0.05,100000,0.1
0.9956337,0.9,22,0.05,100000,0.1
1.0000005,0.95,22,0.05,100000,0.1
0.008087522,0.05,23,0.01,100000,0.1
0.024316933,0.1,23,0.01,100000,0.1
0.072688825,0.15,23,0.01,100000,0.1
0.097453035,0.2,23,0.01,100000,0.1
0.12939559,0.25,23,0.01,100000,0.1
0.16939536,0.3,23,0.01,100000,0.1
0.21665382,0.35,23,0.01,100000,0.1
0.29439348,0.4,23,0.01,100000,0.1
0.37377605,0.45,23,0.01,100000,0.1
0.48100898,0.5,23,0.01,100000,0.1
0.61054164,0.55,23,0.01,100000,0.1
0.6716307,0.6,23,0.01,100000,0.1
0.73294705,0.65,23,0.01,100000,0.1
0.8312001,0.7,23,0.01,100000,0.1
0.87677556,0.75,23,0.01,100000,0.1
0.93574625,0.8,23,0.01,100000,0.1
0.9504592,0.85,23,0.01,100000,0.1
0.97900563,0.9,23,0.01,100000,0.1
0.9860897,0.95,23,0.01,100000,0.1
0.004291037,0.05,23,0.02,100000,0.1
0.037781116,0.1,23,0.02,100000,0.1
0.11208578,0.15,23,0.02,100000,0.1
0.18668026,0.2,23,0.02,100000,0.1
0.29034075,0.25,23,0.02,100000,0.1
0.37722847,0.3,23,0.02,100000,0.1
0.46450382,0.35,23,0.02,100000,0.1
0.56268257,0.4,23,0.02,100000,0.1
0.63693315,0.45,23,0.02,100000,0.1
0.6977562,0.5,23,0.02,100000,0.1
0.7616816,0.55,23,0.02,100000,0.1
0.82324564,0.6,23,0.02,100000,0.1
0.87291855,0.65,23,0.02,100000,0.1
0.91057736,0.7,23,0.02,100000,0.1
0.9409873,0.75,23,0.02,100000,0.1
0.97062373,0.8,23,0.02,100000,0.1
0.98196036,0.85,23,0.02,100000,0.1
0.9963936,0.9,23,0.02,100000,0.1
0.9963936,0.95,23,0.02,100000,0.1
0.04753228,0.05,23,0.03,100000,0.1
0.11411533,0.1,23,0.03,100000,0.1
0.19401611,0.15,23,0.03,100000,0.1
0.31615692,0.2,23,0.03,100000,0.1
0.40336108,0.25,23,0.03,100000,0.1
0.4858547,0.3,23,0.03,100000,0.1
0.57084507,0.35,23,0.03,100000,0.1
0.64901596,0.4,23,0.03,100000,0.1
0.7189861,0.45,23,0.03,100000,0.1
0.7757409,0.5,23,0.03,100000,0.1
0.81402916,0.55,23,0.03,100000,0.1
0.8502748,0.6,23,0.03,100000,0.1
0.88294643,0.65,23,0.03,100000,0.1
0.9058044,0.7,23,0.03,100000,0.1
0.9206129,0.75,23,0.03,100000,0.1
0.9483264,0.8,23,0.03,100000,0.1
0.97288376,0.85,23,0.03,100000,0.1
0.9802552,0.9,23,0.03,100000,0.1
0.99999976,0.95,23,0.03,100000,0.1
0.27597427,0.05,23,0.04,100000,0.1
0.38183498,0.1,23,0.04,100000,0.1
0.45927006,0.15,23,0.04,100000,0.1
0.5190139,0.2,23,0.04,100000,0.1
0.56669563,0.25,23,0.04,100000,0.1
0.6259587,0.3,23,0.04,100000,0.1
0.67206097,0.35,23,0.04,100000,0.1
0.72322285,0.4,23,0.04,100000,0.1
0.76633954,0.45,23,0.04,100000,0.1
0.79795754,0.5,23,0.04,100000,0.1
0.82946193,0.55,23,0.04,100000,0.1
0.86094064,0.6,23,0.04,100000,0.1
0.89744025,0.65,23,0.04,100000,0.1
0.9155208,0.7,23,0.04,100000,0.1
0.9553642,0.75,23,0.04,100000,0.1
0.9660678,0.8,23,0.04,100000,0.1
0.98220444,0.85,23,0.04,100000,0.1
0.9948213,0.9,23,0.04,100000,0.1
0.99828553,0.95,23,0.04,100000,0.1
0.5278663,0.05,23,0.05,100000,0.1
0.6845707,0.1,23,0.05,100000,0.1
0.7519428,0.15,23,0.05,100000,0.1
0.78318727,0.2,23,0.05,100000,0.1
0.8140282,0.25,23,0.05,100000,0.1
0.84786487,0.3,23,0.05,100000,0.1
0.85811573,0.35,23,0.05,100000,0.1
0.87245685,0.4,23,0.05,100000,0.1
0.8842149,0.45,23,0.05,100000,0.1
0.9001923,0.5,23,0.05,100000,0.1
0.9116269,0.55,23,0.05,100000,0.1
0.92429346,0.6,23,0.05,100000,0.1
0.94181865,0.65,23,0.05,100000,0.1
0.9520194,0.7,23,0.05,100000,0.1
0.9663177,0.75,23,0.05,100000,0.1
0.9720466,0.8,23,0.05,100000,0.1
0.9833779,0.85,23,0.05,100000,0.1
0.99438745,0.9,23,0.05,100000,0.1
0.99859333,0.95,23,0.05,100000,0.1
0.0,0.05,24,0.01,100000,0.1
0.0,0.1,24,0.01,100000,0.1
0.0,0.15,24,0.01,100000,0.1
0.05501387,0.2,24,0.01,100000,0.1
0.10231849,0.25,24,0.01,100000,0.1
0.14000674,0.3,24,0.01,100000,0.1
0.203769,0.35,24,0.01,100000,0.1
0.29527867,0.4,24,0.01,100000,0.1
0.35833767,0.45,24,0.01,100000,0.1
0.4832761,0.5,24,0.01,100000,0.1
0.5800633,0.55,24,0.01,100000,0.1
0.6761335,0.6,24,0.01,100000,0.1
0.72800183,0.65,24,0.01,100000,0.1
0.7794673,0.7,24,0.01,100000,0.1
0.8647138,0.75,24,0.01,100000,0.1
0.94948125,0.8,24,0.01,100000,0.1
0.9832504,0.85,24,0.01,100000,0.1
0.991808,0.9,24,0.01,100000,0.1
0.99999994,0.95,24,0.01,100000,0.1
0.004305996,0.05,24,0.02,100000,0.1
0.033616055,0.1,24,0.02,100000,0.1
0.07124719,0.15,24,0.02,100000,0.1
0.112775214,0.2,24,0.02,100000,0.1
0.17416348,0.25,24,0.02,100000,0.1
0.22715773,0.3,24,0.02,100000,0.1
0.28302583,0.35,24,0.02,100000,0.1
0.37128586,0.4,24,0.02,100000,0.1
0.4658679,0.45,24,0.02,100000,0.1
0.55959165,0.5,24,0.02,100000,0.1
0.6566172,0.55,24,0.02,100000,0.1
0.7216363,0.6,24,0.02,100000,0.1
0.76764256,0.65,24,0.02,100000,0.1
0.82817376,0.7,24,0.02,100000,0.1
0.88905185,0.75,24,0.02,100000,0.1
0.9484801,0.8,24,0.02,100000,0.1
0.9668494,0.85,24,0.02,100000,0.1
0.99277115,0.9,24,0.02,100000,0.1
0.9999999,0.95,24,0.02,100000,0.1
0.012443255,0.05,24,0.03,100000,0.1
0.077939525,0.1,24,0.03,100000,0.1
0.14826193,0.15,24,0.03,100000,0.1
0.22261739,0.2,24,0.03,100000,0.1
0.30607742,0.25,24,0.03,100000,0.1
0.3714484,0.3,24,0.03,100000,0.1
0.4546547,0.35,24,0.03,100000,0.1
0.52640927,0.4,24,0.03,100000,0.1
0.62081707,0.45,24,0.03,100000,0.1
0.692423,0.5,24,0.03,100000,0.1
0.7504599,0.55,24,0.03,100000,0.1
0.7965833,0.6,24,0.03,100000,0.1
0.84457815,0.65,24,0.03,100000,0.1
0.90581226,0.7,24,0.03,100000,0.1
0.9425353,0.75,24,0.03,100000,0.1
0.9673325,0.8,24,0.03,100000,0.1
0.9870665,0.85,24,0.03,100000,0.1
0.9957363,0.9,24,0.03,100000,0.1
1.0000002,0.95,24,0.03,100000,0.1
0.06062978,0.05,24,0.04,100000,0.1
0.1401261,0.1,24,0.04,100000,0.1
0.2380102,0.15,24,0.04,100000,0.1
0.31211492,0.2,24,0.04,100000,0.1
0.38737112,0.25,24,0.04,100000,0.1
0.4632255,0.3,24,0.04,100000,0.1
0.5471944,0.35,24,0.04,100000,0.1
0.6203318,0.4,24,0.04,100000,0.1
0.6756109,0.45,24,0.04,100000,0.1
0.7577442,0.5,24,0.04,100000,0.1
0.80020297,0.55,24,0.04,100000,0.1
0.84718376,0.6,24,0.04,100000,0.1
0.89927924,0.65,24,0.04,100000,0.1
0.9280687,0.7,24,0.04,100000,0.1
0.9543923,0.75,24,0.04,100000,0.1
0.9739935,0.8,24,0.04,100000,0.1
0.99032474,0.85,24,0.04,100000,0.1
0.9969081,0.9,24,0.04,100000,0.1
1.0000002,0.95,24,0.04,100000,0.1
0.22274837,0.05,24,0.05,100000,0.1
0.3284844,0.1,24,0.05,100000,0.1
0.40136603,0.15,24,0.05,100000,0.1
0.46596733,0.2,24,0.05,100000,0.1
0.53973955,0.25,24,0.05,100000,0.1
0.5881118,0.3,24,0.05,100000,0.1
0.63319397,0.35,24,0.05,100000,0.1
0.6964815,0.4,24,0.05,100000,0.1
0.7640727,0.45,24,0.05,100000,0.1
0.8129172,0.5,24,0.05,100000,0.1
0.85206705,0.55,24,0.05,100000,0.1
0.87685835,0.6,24,0.05,100000,0.1
0.9134493,0.65,24,0.05,100000,0.1
0.9366114,0.7,24,0.05,100000,0.1
0.95941645,0.75,24,0.05,100000,0.1
0.9820333,0.8,24,0.05,100000,0.1
0.9898909,0.85,24,0.05,100000,0.1
0.9950609,0.9,24,0.05,100000,0.1
0.9989336,0.95,24,0.05,100000,0.1
0.0,0.05,25,0.01,100000,0.1
0.03170409,0.1,25,0.01,100000,0.1
0.05508356,0.15,25,0.01,100000,0.1
0.08754163,0.2,25,0.01,100000,0.1
0.19829065,0.25,25,0.01,100000,0.1
0.26933345,0.3,25,0.01,100000,0.1
0.35523677,0.35,25,0.01,100000,0.1
0.40226465,0.4,25,0.01,100000,0.1
0.49468675,0.45,25,0.01,100000,0.1
0.58856136,0.5,25,0.01,100000,0.1
0.73446065,0.55,25,0.01,100000,0.1
0.80340254,0.6,25,0.01,100000,0.1
0.8570131,0.65,25,0.01,100000,0.1
0.90915287,0.7,25,0.01,100000,0.1
0.94091016,0.75,25,0.01,100000,0.1
0.9712902,0.8,25,0.01,100000,0.1
0.97858834,0.85,25,0.01,100000,0.1
0.97858834,0.9,25,0.01,100000,0.1
0.99287874,0.95,25,0.01,100000,0.1
0.0,0.05,25,0.02,100000,0.1
0.007821023,0.1,25,0.02,100000,0.1
0.019201213,0.15,25,0.02,100000,0.1
0.09846025,0.2,25,0.02,100000,0.1
0.18820487,0.25,25,0.02,100000,0.1
0.30264515,0.3,25,0.02,100000,0.1
0.42913422,0.35,25,0.02,100000,0.1
0.509948,0.4,25,0.02,100000,0.1
0.5896019,0.45,25,0.02,100000,0.1
0.64782566,0.5,25,0.02,100000,0.1
0.70207244,0.55,25,0.02,100000,0.1
0.7480938,0.6,25,0.02,100000,0.1
0.81018376,0.65,25,0.02,100000,0.1
0.8969848,0.7,25,0.02,100000,0.1
0.9498509,0.75,25,0.02,100000,0.1
0.9715686,0.8,25,0.02,100000,0.1
0.98924583,0.85,25,0.02,100000,0.1
1.0000002,0.9,25,0.02,100000,0.1
1.0000002,0.95,25,0.02,100000,0.1
0.06691792,0.05,25,0.03,100000,0.1
0.14501037,0.1,25,0.03,100000,0.1
0.24157059,0.15,25,0.03,100000,0.1
0.31112507,0.2,25,0.03,100000,0.1
0.3718953,0.25,25,0.03,100000,0.1
0.44056606,0.3,25,0.03,100000,0.1
0.49885657,0.35,25,0.03,100000,0.1
0.5800697,0.4,25,0.03,100000,0.1
0.6429268,0.45,25,0.03,100000,0.1
0.7161384,0.5,25,0.03,100000,0.1
0.75865096,0.55,25,0.03,100000,0.1
0.8037339,0.6,25,0.03,100000,0.1
0.83324707,0.65,25,0.03,100000,0.1
0.8776281,0.7,25,0.03,100000,0.1
0.9277409,0.75,25,0.03,100000,0.1
0.96517444,0.8,25,0.03,100000,0.1
0.98743904,0.85,25,0.03,100000,0.1
0.9976943,0.9,25,0.03,100000,0.1
1.0000001,0.95,25,0.03,100000,0.1
0.062340595,0.05,25,0.04,100000,0.1
0.1333171,0.1,25,0.04,100000,0.1
0.23539662,0.15,25,0.04,100000,0.1
0.3209076,0.2,25,0.04,100000,0.1
0.4005573,0.25,25,0.04,100000,0.1
0.48663014,0.3,25,0.04,100000,0.1
0.5572393,0.35,25,0.04,100000,0.1
0.6306546,0.4,25,0.04,100000,0.1
0.67825866,0.45,25,0.04,100000,0.1
0.7316467,0.5,25,0.04,100000,0.1
0.7831237,0.55,25,0.04,100000,0.1
0.838931,0.6,25,0.04,100000,0.1
0.88844365,0.65,25,0.04,100000,0.1
0.92918336,0.7,25,0.04,100000,0.1
0.9560453,0.75,25,0.04,100000,0.1
0.9826398,0.8,25,0.04,100000,0.1
0.9947542,0.85,25,0.04,100000,0.1
0.99999946,0.9,25,0.04,100000,0.1
0.99999946,0.95,25,0.04,100000,0.1
0.30746493,0.05,25,0.05,100000,0.1
0.39481527,0.1,25,0.05,100000,0.1
0.4709183,0.15,25,0.05,100000,0.1
0.5117021,0.2,25,0.05,100000,0.1
0.55584455,0.25,25,0.05,100000,0.1
0.6073327,0.3,25,0.05,100000,0.1
0.64330345,0.35,25,0.05,100000,0.1
0.6937739,0.4,25,0.05,100000,0.1
0.7282581,0.45,25,0.05,100000,0.1
0.77015716,0.5,25,0.05,100000,0.1
0.8054097,0.55,25,0.05,100000,0.1
0.8418888,0.6,25,0.05,100000,0.1
0.8659456,0.65,25,0.05,100000,0.1
0.8936802,0.7,25,0.05,100000,0.1
0.91510797,0.75,25,0.05,100000,0.1
0.945099,0.8,25,0.05,100000,0.1
0.96423703,0.85,25,0.05,100000,0.1
0.9792464,0.9,25,0.05,100000,0.1
0.9999998,0.95,25,0.05,100000,0.1
0.031098288,0.05,26,0.01,100000,0.1
0.06958091,0.1,26,0.01,100000,0.1
0.14572635,0.15,26,0.01,100000,0.1
0.17559499,0.2,26,0.01,100000,0.1
0.22569607,0.25,26,0.01,100000,0.1
0.29205284,0.3,26,0.01,100000,0.1
0.31997922,0.35,26,0.01,100000,0.1
0.41438204,0.4,26,0.01,100000,0.1
0.46486485,0.45,26,0.01,100000,0.1
0.5290494,0.5,26,0.01,100000,0.1
0.5868621,0.55,26,0.01,100000,0.1
0.6930501,0.6,26,0.01,100000,0.1
0.76493007,0.65,26,0.01,100000,0.1
0.84137565,0.7,26,0.01,100000,0.1
0.8911723,0.75,26,0.01,100000,0.1
0.9328832,0.8,26,0.01,100000,0.1
0.95290107,0.85,26,0.01,100000,0.1
0.98637223,0.9,26,0.01,100000,0.1
0.9934505,0.95,26,0.01,100000,0.1
0.026557086,0.05,26,0.02,100000,0.1
0.05301704,0.1,26,0.02,100000,0.1
0.07944536,0.15,26,0.02,100000,0.1
0.14049612,0.2,26,0.02,100000,0.1
0.17040426,0.25,26,0.02,100000,0.1
0.22612588,0.3,26,0.02,100000,0.1
0.285392,0.35,26,0.02,100000,0.1
0.37382138,0.4,26,0.02,100000,0.1
0.42123502,0.45,26,0.02,100000,0.1
0.5191492,0.5,26,0.02,100000,0.1
0.58724815,0.55,26,0.02,100000,0.1
0.6733557,0.6,26,0.02,100000,0.1
0.7418537,0.65,26,0.02,100000,0.1
0.8083579,0.7,26,0.02,100000,0.1
0.86425704,0.75,26,0.02,100000,0.1
0.91017854,0.8,26,0.02,100000,0.1
0.941582,0.85,26,0.02,100000,0.1
0.97614396,0.9,26,0.02,100000,0.1
0.989862,0.95,26,0.02,100000,0.1
0.084076256,0.05,26,0.03,100000,0.1
0.1498872,0.1,26,0.03,100000,0.1
0.20041677,0.15,26,0.03,100000,0.1
0.24160318,0.2,26,0.03,100000,0.1
0.29420155,0.25,26,0.03,100000,0.1
0.36417446,0.3,26,0.03,100000,0.1
0.44002494,0.35,26,0.03,100000,0.1
0.50715315,0.4,26,0.03,100000,0.1
0.5782471,0.45,26,0.03,100000,0.1
0.6622623,0.5,26,0.03,100000,0.1
0.73118407,0.55,26,0.03,100000,0.1
0.7777748,0.6,26,0.03,100000,0.1
0.8230738,0.65,26,0.03,100000,0.1
0.88735545,0.7,26,0.03,100000,0.1
0.9253826,0.75,26,0.03,100000,0.1
0.9662648,0.8,26,0.03,100000,0.1
0.98327535,0.85,26,0.03,100000,0.1
0.9918548,0.9,26,0.03,100000,0.1
0.99795,0.95,26,0.03,100000,0.1
0.14057408,0.05,26,0.04,100000,0.1
0.19362974,0.1,26,0.04,100000,0.1
0.2519717,0.15,26,0.04,100000,0.1
0.30053544,0.2,26,0.04,100000,0.1
0.34293506,0.25,26,0.04,100000,0.1
0.40158617,0.3,26,0.04,100000,0.1
0.4704799,0.35,26,0.04,100000,0.1
0.5263389,0.4,26,0.04,100000,0.1
0.6073094,0.45,26,0.04,100000,0.1
0.6681015,0.5,26,0.04,100000,0.1
0.7430734,0.55,26,0.04,100000,0.1
0.78704464,0.6,26,0.04,100000,0.1
0.82732266,0.65,26,0.04,100000,0.1
0.8676326,0.7,26,0.04,100000,0.1
0.8988125,0.75,26,0.04,100000,0.1
0.9308749,0.8,26,0.04,100000,0.1
0.96006125,0.85,26,0.04,100000,0.1
0.98194045,0.9,26,0.04,100000,0.1
0.9968159,0.95,26,0.04,100000,0.1
0.12255419,0.05,26,0.05,100000,0.1
0.22896564,0.1,26,0.05,100000,0.1
0.30523902,0.15,26,0.05,100000,0.1
0.368003,0.2,26,0.05,100000,0.1
0.41642052,0.25,26,0.05,100000,0.1
0.47594684,0.3,26,0.05,100000,0.1
0.5274398,0.35,26,0.05,100000,0.1
0.6030736,0.4,26,0.05,100000,0.1
0.6652231,0.45,26,0.05,100000,0.1
0.719085,0.5,26,0.05,100000,0.1
0.7803322,0.55,26,0.05,100000,0.1
0.8164034,0.6,26,0.05,100000,0.1
0.8564272,0.65,26,0.05,100000,0.1
0.89358795,0.7,26,0.05,100000,0.1
0.94554025,0.75,26,0.05,100000,0.1
0.9608292,0.8,26,0.05,100000,0.1
0.9838879,0.85,26,0.05,100000,0.1
0.9959295,0.9,26,0.05,100000,0.1
1.0000005,0.95,26,0.05,100000,0.1
0.0,0.05,27,0.01,100000,0.1
0.016303938,0.1,27,0.01,100000,0.1
0.024085958,0.15,27,0.01,100000,0.1
0.04062857,0.2,27,0.01,100000,0.1
0.09727405,0.25,27,0.01,100000,0.1
0.15365335,0.3,27,0.01,100000,0.1
0.25769052,0.35,27,0.01,100000,0.1
0.31952628,0.4,27,0.01,100000,0.1
0.40741456,0.45,27,0.01,100000,0.1
0.5386991,0.5,27,0.01,100000,0.1
0.6335564,0.55,27,0.01,100000,0.1
0.718593,0.6,27,0.01,100000,0.1
0.7783952,0.65,27,0.01,100000,0.1
0.8169239,0.7,27,0.01,100000,0.1
0.9084667,0.75,27,0.01,100000,0.1
0.94627583,0.8,27,0.01,100000,0.1
0.984998,0.85,27,0.01,100000,0.1
0.9924829,0.9,27,0.01,100000,0.1
0.9999999,0.95,27,0.01,100000,0.1
0.0040904353,0.05,27,0.02,100000,0.1
0.020396853,0.1,27,0.02,100000,0.1
0.040433872,0.15,27,0.02,100000,0.1
0.06895151,0.2,27,0.02,100000,0.1
0.1255351,0.25,27,0.02,100000,0.1
0.19383973,0.3,27,0.02,100000,0.1
0.27425173,0.35,27,0.02,100000,0.1
0.33741572,0.4,27,0.02,100000,0.1
0.45843956,0.45,27,0.02,100000,0.1
0.5379708,0.5,27,0.02,100000,0.1
0.646058,0.55,27,0.02,100000,0.1
0.7390407,0.6,27,0.02,100000,0.1
0.79171634,0.65,27,0.02,100000,0.1
0.87234515,0.7,27,0.02,100000,0.1
0.9141871,0.75,27,0.02,100000,0.1
0.9586284,0.8,27,0.02,100000,0.1
0.9858103,0.85,27,0.02,100000,0.1
0.99323696,0.9,27,0.02,100000,0.1
0.9966036,0.95,27,0.02,100000,0.1
0.008106145,0.05,27,0.03,100000,0.1
0.029300556,0.1,27,0.03,100000,0.1
0.063558005,0.15,27,0.03,100000,0.1
0.14411312,0.2,27,0.03,100000,0.1
0.22276224,0.25,27,0.03,100000,0.1
0.30155098,0.3,27,0.03,100000,0.1
0.37621835,0.35,27,0.03,100000,0.1
0.43624604,0.4,27,0.03,100000,0.1
0.5310937,0.45,27,0.03,100000,0.1
0.64292276,0.5,27,0.03,100000,0.1
0.71190244,0.55,27,0.03,100000,0.1
0.77776974,0.6,27,0.03,100000,0.1
0.83065975,0.65,27,0.03,100000,0.1
0.86258686,0.7,27,0.03,100000,0.1
0.8950975,0.75,27,0.03,100000,0.1
0.9561672,0.8,27,0.03,100000,0.1
0.9813485,0.85,27,0.03,100000,0.1
0.9933098,0.9,27,0.03,100000,0.1
0.99533707,0.95,27,0.03,100000,0.1
0.08294033,0.05,27,0.04,100000,0.1
0.13753563,0.1,27,0.04,100000,0.1
0.20802933,0.15,27,0.04,100000,0.1
0.26827154,0.2,27,0.04,100000,0.1
0.3411118,0.25,27,0.04,100000,0.1
0.41607124,0.3,27,0.04,100000,0.1
0.47473124,0.35,27,0.04,100000,0.1
0.530056,0.4,27,0.04,100000,0.1
0.592394,0.45,27,0.04,100000,0.1
0.65677637,0.5,27,0.04,100000,0.1
0.7167238,0.55,27,0.04,100000,0.1
0.7856598,0.6,27,0.04,100000,0.1
0.84810853,0.65,27,0.04,100000,0.1
0.8898196,0.7,27,0.04,100000,0.1
0.92595893,0.75,27,0.04,100000,0.1
0.96132857,0.8,27,0.04,100000,0.1
0.9781927,0.85,27,0.04,100000,0.1
0.9947479,0.9,27,0.04,100000,0.1
0.99999976,0.95,27,0.04,100000,0.1
0.05233678,0.05,27,0.05,100000,0.1
0.10370161,0.1,27,0.05,100000,0.1
0.15089136,0.15,27,0.05,100000,0.1
0.21701834,0.2,27,0.05,100000,0.1
0.2781372,0.25,27,0.05,100000,0.1
0.3415974,0.3,27,0.05,100000,0.1
0.4107324,0.35,27,0.05,100000,0.1
0.48616028,0.4,27,0.05,100000,0.1
0.5633852,0.45,27,0.05,100000,0.1
0.64998513,0.5,27,0.05,100000,0.1
0.737591,0.55,27,0.05,100000,0.1
0.80842644,0.6,27,0.05,100000,0.1
0.8620073,0.65,27,0.05,100000,0.1
0.9050478,0.7,27,0.05,100000,0.1
0.949451,0.75,27,0.05,100000,0.1
0.9729118,0.8,27,0.05,100000,0.1
0.9844115,0.85,27,0.05,100000,0.1
0.9933548,0.9,27,0.05,100000,0.1
0.9972509,0.95,27,0.05,100000,0.1
0.031032102,0.05,28,0.01,100000,0.1
0.038785405,0.1,28,0.01,100000,0.1
0.07756243,0.15,28,0.01,100000,0.1
0.1459342,0.2,28,0.01,100000,0.1
0.2287916,0.25,28,0.01,100000,0.1
0.32583472,0.3,28,0.01,100000,0.1
0.41448852,0.35,28,0.01,100000,0.1
0.5037085,0.4,28,0.01,100000,0.1
0.5837728,0.45,28,0.01,100000,0.1
0.65537846,0.5,28,0.01,100000,0.1
0.74098647,0.55,28,0.01,100000,0.1
0.762801,0.6,28,0.01,100000,0.1
0.82755774,0.65,28,0.01,100000,0.1
0.8756906,0.7,28,0.01,100000,0.1
0.9031627,0.75,28,0.01,100000,0.1
0.9379481,0.8,28,0.01,100000,0.1
0.97946143,0.85,28,0.01,100000,0.1
0.9999999,0.9,28,0.01,100000,0.1
0.9999999,0.95,28,0.01,100000,0.1
0.058796242,0.05,28,0.02,100000,0.1
0.124008745,0.1,28,0.02,100000,0.1
0.22257398,0.15,28,0.02,100000,0.1
0.30459902,0.2,28,0.02,100000,0.1
0.40658283,0.25,28,0.02,100000,0.1
0.48297384,0.3,28,0.02,100000,0.1
0.56569505,0.35,28,0.02,100000,0.1
0.66120946,0.4,28,0.02,100000,0.1
0.70904934,0.45,28,0.02,100000,0.1
0.75353044,0.5,28,0.02,100000,0.1
0.7876129,0.55,28,0.02,100000,0.1
0.82081604,0.6,28,0.02,100000,0.1
0.8702492,0.65,28,0.02,100000,0.1
0.9002598,0.7,28,0.02,100000,0.1
0.92674774,0.75,28,0.02,100000,0.1
0.9490111,0.8,28,0.02,100000,0.1
0.95559424,0.85,28,0.02,100000,0.1
0.97158206,0.9,28,0.02,100000,0.1
0.9906805,0.95,28,0.02,100000,0.1
0.2168557,0.05,28,0.03,100000,0.1
0.3164063,0.1,28,0.03,100000,0.1
0.4192485,0.15,28,0.03,100000,0.1
0.49617696,0.2,28,0.03,100000,0.1
0.5390296,0.25,28,0.03,100000,0.1
0.5871381,0.3,28,0.03,100000,0.1
0.65231067,0.35,28,0.03,100000,0.1
0.6924514,0.4,28,0.03,100000,0.1
0.73927736,0.45,28,0.03,100000,0.1
0.7714651,0.5,28,0.03,100000,0.1
0.80818677,0.55,28,0.03,100000,0.1
0.85212064,0.6,28,0.03,100000,0.1
0.89287436,0.65,28,0.03,100000,0.1
0.9243545,0.7,28,0.03,100000,0.1
0.93904763,0.75,28,0.03,100000,0.1
0.96306205,0.8,28,0.03,100000,0.1
0.97483295,0.85,28,0.03,100000,0.1
0.98897415,0.9,28,0.03,100000,0.1
0.99999976,0.95,28,0.03,100000,0.1
0.20572422,0.05,28,0.04,100000,0.1
0.31708094,0.1,28,0.04,100000,0.1
0.3935093,0.15,28,0.04,100000,0.1
0.45433062,0.2,28,0.04,100000,0.1
0.50781095,0.25,28,0.04,100000,0.1
0.5535562,0.3,28,0.04,100000,0.1
0.60600793,0.35,28,0.04,100000,0.1
0.65636176,0.4,28,0.04,100000,0.1
0.70316714,0.45,28,0.04,100000,0.1
0.73511565,0.5,28,0.04,100000,0.1
0.78136164,0.55,28,0.04,100000,0.1
0.8274615,0.6,28,0.04,100000,0.1
0.8715971,0.65,28,0.04,100000,0.1
0.9012942,0.7,28,0.04,100000,0.1
0.92185646,0.75,28,0.04,100000,0.1
0.9426301,0.8,28,0.04,100000,0.1
0.95769477,0.85,28,0.04,100000,0.1
0.97466886,0.9,28,0.04,100000,0.1
0.995181,0.95,28,0.04,100000,0.1
0.2190464,0.05,28,0.05,100000,0.1
0.39067,0.1,28,0.05,100000,0.1
0.49626994,0.15,28,0.05,100000,0.1
0.56070626,0.2,28,0.05,100000,0.1
0.6127907,0.25,28,0.05,100000,0.1
0.65307236,0.3,28,0.05,100000,0.1
0.68915975,0.35,28,0.05,100000,0.1
0.7177818,0.4,28,0.05,100000,0.1
0.75300646,0.45,28,0.05,100000,0.1
0.7900991,0.5,28,0.05,100000,0.1
0.83643645,0.55,28,0.05,100000,0.1
0.874335,0.6,28,0.05,100000,0.1
0.90811515,0.65,28,0.05,100000,0.1
0.92066896,0.7,28,0.05,100000,0.1
0.95240617,0.75,28,0.05,100000,0.1
0.9661416,0.8,28,0.05,100000,0.1
0.983766,0.85,28,0.05,100000,0.1
0.9958412,0.9,28,0.05,100000,0.1
0.99999964,0.95,28,0.05,100000,0.1
0.033914804,0.05,29,0.01,100000,0.1
0.06685422,0.1,29,0.01,100000,0.1
0.123598225,0.15,29,0.01,100000,0.1
0.20519464,0.2,29,0.01,100000,0.1
0.2777799,0.25,29,0.01,100000,0.1
0.32594433,0.3,29,0.01,100000,0.1
0.34966138,0.35,29,0.01,100000,0.1
0.43684804,0.4,29,0.01,100000,0.1
0.50820494,0.45,29,0.01,100000,0.1
0.53964514,0.5,29,0.01,100000,0.1
0.64717424,0.55,29,0.01,100000,0.1
0.73889846,0.6,29,0.01,100000,0.1
0.78482276,0.65,29,0.01,100000,0.1
0.8077211,0.7,29,0.01,100000,0.1
0.8373837,0.75,29,0.01,100000,0.1
0.8819589,0.8,29,0.01,100000,0.1
0.955574,0.85,29,0.01,100000,0.1
0.9853653,0.9,29,0.01,100000,0.1
0.9999999,0.95,29,0.01,100000,0.1
0.096041195,0.05,29,0.02,100000,0.1
0.15765534,0.1,29,0.02,100000,0.1
0.20643343,0.15,29,0.02,100000,0.1
0.27168983,0.2,29,0.02,100000,0.1
0.35355657,0.25,29,0.02,100000,0.1
0.41796324,0.3,29,0.02,100000,0.1
0.44394162,0.35,29,0.02,100000,0.1
0.49981108,0.4,29,0.02,100000,0.1
0.5547489,0.45,29,0.02,100000,0.1
0.60111815,0.5,29,0.02,100000,0.1
0.6832586,0.55,29,0.02,100000,0.1
0.73218155,0.6,29,0.02,100000,0.1
0.7728265,0.65,29,0.02,100000,0.1
0.82496196,0.7,29,0.02,100000,0.1
0.8774832,0.75,29,0.02,100000,0.1
0.9184085,0.8,29,0.02,100000,0.1
0.9470375,0.85,29,0.02,100000,0.1
0.9798451,0.9,29,0.02,100000,0.1
0.98824215,0.95,29,0.02,100000,0.1
0.14059192,0.05,29,0.03,100000,0.1
0.23632005,0.1,29,0.03,100000,0.1
0.33214766,0.15,29,0.03,100000,0.1
0.39090478,0.2,29,0.03,100000,0.1
0.45767295,0.25,29,0.03,100000,0.1
0.52882946,0.3,29,0.03,100000,0.1
0.58936435,0.35,29,0.03,100000,0.1
0.64745283,0.4,29,0.03,100000,0.1
0.68194836,0.45,29,0.03,100000,0.1
0.71955204,0.5,29,0.03,100000,0.1
0.7591232,0.55,29,0.03,100000,0.1
0.7959875,0.6,29,0.03,100000,0.1
0.8374263,0.65,29,0.03,100000,0.1
0.8763674,0.7,29,0.03,100000,0.1
0.9194493,0.75,29,0.03,100000,0.1
0.94343,0.8,29,0.03,100000,0.1
0.9694701,0.85,29,0.03,100000,0.1
0.9929944,0.9,29,0.03,100000,0.1
0.9976773,0.95,29,0.03,100000,0.1
0.12163263,0.05,29,0.04,100000,0.1
0.2323664,0.1,29,0.04,100000,0.1
0.31529838,0.15,29,0.04,100000,0.1
0.40024456,0.2,29,0.04,100000,0.1
0.4407812,0.25,29,0.04,100000,0.1
0.5080607,0.3,29,0.04,100000,0.1
0.5615258,0.35,29,0.04,100000,0.1
0.6064696,0.4,29,0.04,100000,0.1
0.6591489,0.45,29,0.04,100000,0.1
0.7032645,0.5,29,0.04,100000,0.1
0.73954105,0.55,29,0.04,100000,0.1
0.7941435,0.6,29,0.04,100000,0.1
0.8513773,0.65,29,0.04,100000,0.1
0.90113217,0.7,29,0.04,100000,0.1
0.9330753,0.75,29,0.04,100000,0.1
0.96512264,0.8,29,0.04,100000,0.1
0.97963,0.85,29,0.04,100000,0.1
0.9944741,0.9,29,0.04,100000,0.1
1.0000002,0.95,29,0.04,100000,0.1
0.10378869,0.05,29,0.05,100000,0.1
0.2068224,0.1,29,0.05,100000,0.1
0.30544883,0.15,29,0.05,100000,0.1
0.39688265,0.2,29,0.05,100000,0.1
0.48712707,0.25,29,0.05,100000,0.1
0.54856306,0.3,29,0.05,100000,0.1
0.6260869,0.35,29,0.05,100000,0.1
0.681343,0.4,29,0.05,100000,0.1
0.7455068,0.45,29,0.05,100000,0.1
0.7892382,0.5,29,0.05,100000,0.1
0.8268687,0.55,29,0.05,100000,0.1
0.86749953,0.6,29,0.05,100000,0.1
0.89136684,0.65,29,0.05,100000,0.1
0.91660005,0.7,29,0.05,100000,0.1
0.9461907,0.75,29,0.05,100000,0.1
0.9625671,0.8,29,0.05,100000,0.1
0.98011076,0.85,29,0.05,100000,0.1
0.9928233,0.9,29,0.05,100000,0.1
0.99854743,0.95,29,0.05,100000,0.1
0.0,0.05,30,0.01,100000,0.1
0.0,0.1,30,0.01,100000,0.1
0.033449788,0.15,30,0.01,100000,0.1
0.073720165,0.2,30,0.01,100000,0.1
0.15443572,0.25,30,0.01,100000,0.1
0.21813487,0.3,30,0.01,100000,0.1
0.27251032,0.35,30,0.01,100000,0.1
0.41142994,0.4,30,0.01,100000,0.1
0.5040124,0.45,30,0.01,100000,0.1
0.5951655,0.5,30,0.01,100000,0.1
0.67208666,0.55,30,0.01,100000,0.1
0.74872446,0.6,30,0.01,100000,0.1
0.81736493,0.65,30,0.01,100000,0.1
0.87121046,0.7,30,0.01,100000,0.1
0.90981835,0.75,30,0.01,100000,0.1
0.92458165,0.8,30,0.01,100000,0.1
0.9703171,0.85,30,0.01,100000,0.1
0.98524284,0.9,30,0.01,100000,0.1
0.99300116,0.95,30,0.01,100000,0.1
0.007840933,0.05,30,0.02,100000,0.1
0.03887304,0.1,30,0.02,100000,0.1
0.054217905,0.15,30,0.02,100000,0.1
0.10072953,0.2,30,0.02,100000,0.1
0.15729491,0.25,30,0.02,100000,0.1
0.22830862,0.3,30,0.02,100000,0.1
0.3137168,0.35,30,0.02,100000,0.1
0.4266576,0.4,30,0.02,100000,0.1
0.48909876,0.45,30,0.02,100000,0.1
0.56168973,0.5,30,0.02,100000,0.1
0.62731934,0.55,30,0.02,100000,0.1
0.68939567,0.6,30,0.02,100000,0.1
0.77272433,0.65,30,0.02,100000,0.1
0.8483977,0.7,30,0.02,100000,0.1
0.8985415,0.75,30,0.02,100000,0.1
0.9267673,0.8,30,0.02,100000,0.1
0.9623052,0.85,30,0.02,100000,0.1
0.99014086,0.9,30,0.02,100000,0.1
1.0,0.95,30,0.02,100000,0.1
0.09349813,0.05,30,0.03,100000,0.1
0.1678799,0.1,30,0.03,100000,0.1
0.26933956,0.15,30,0.03,100000,0.1
0.35952446,0.2,30,0.03,100000,0.1
0.43938813,0.25,30,0.03,100000,0.1
0.50184005,0.3,30,0.03,100000,0.1
0.56950384,0.35,30,0.03,100000,0.1
0.6207325,0.4,30,0.03,100000,0.1
0.6676927,0.45,30,0.03,100000,0.1
0.722015,0.5,30,0.03,100000,0.1
0.76675457,0.55,30,0.03,100000,0.1
0.80096185,0.6,30,0.03,100000,0.1
0.8449026,0.65,30,0.03,100000,0.1
0.8886865,0.7,30,0.03,100000,0.1
0.9109094,0.75,30,0.03,100000,0.1
0.94011444,0.8,30,0.03,100000,0.1
0.97149515,0.85,30,0.03,100000,0.1
0.988184,0.9,30,0.03,100000,0.1
0.9955174,0.95,30,0.03,100000,0.1
0.013049045,0.05,30,0.04,100000,0.1
0.052107535,0.1,30,0.04,100000,0.1
0.09831634,0.15,30,0.04,100000,0.1
0.14059913,0.2,30,0.04,100000,0.1
0.19319604,0.25,30,0.04,100000,0.1
0.26989815,0.3,30,0.04,100000,0.1
0.35590303,0.35,30,0.04,100000,0.1
0.4250881,0.4,30,0.04,100000,0.1
0.5048279,0.45,30,0.04,100000,0.1
0.6094277,0.5,30,0.04,100000,0.1
0.68572575,0.55,30,0.04,100000,0.1
0.76308197,0.6,30,0.04,100000,0.1
0.8385642,0.65,30,0.04,100000,0.1
0.90307796,0.7,30,0.04,100000,0.1
0.93758917,0.75,30,0.04,100000,0.1
0.9669414,0.8,30,0.04,100000,0.1
0.984068,0.85,30,0.04,100000,0.1
0.9904259,0.9,30,0.04,100000,0.1
0.9969731,0.95,30,0.04,100000,0.1
0.16088066,0.05,30,0.05,100000,0.1
0.24284098,0.1,30,0.05,100000,0.1
0.3372525,0.15,30,0.05,100000,0.1
0.44972056,0.2,30,0.05,100000,0.1
0.53715205,0.25,30,0.05,100000,0.1
0.59233415,0.3,30,0.05,100000,0.1
0.6482187,0.35,30,0.05,100000,0.1
0.69246745,0.4,30,0.05,100000,0.1
0.74063987,0.45,30,0.05,100000,0.1
0.7846378,0.5,30,0.05,100000,0.1
0.8413486,0.55,30,0.05,100000,0.1
0.8754377,0.6,30,0.05,100000,0.1
0.9138521,0.65,30,0.05,100000,0.1
0.9437795,0.7,30,0.05,100000,0.1
0.96748745,0.75,30,0.05,100000,0.1
0.98435926,0.8,30,0.05,100000,0.1
0.9931949,0.85,30,0.05,100000,0.1
0.9959196,0.9,30,0.05,100000,0.1
0.9999998,0.95,30,0.05,100000,0.1
0.0,0.05,31,0.01,100000,0.1
0.024942176,0.1,31,0.01,100000,0.1
0.06555319,0.15,31,0.01,100000,0.1
0.09823619,0.2,31,0.01,100000,0.1
0.12206294,0.25,31,0.01,100000,0.1
0.1453054,0.3,31,0.01,100000,0.1
0.20970415,0.35,31,0.01,100000,0.1
0.27264956,0.4,31,0.01,100000,0.1
0.3830597,0.45,31,0.01,100000,0.1
0.5305269,0.5,31,0.01,100000,0.1
0.6005918,0.55,31,0.01,100000,0.1
0.6838547,0.6,31,0.01,100000,0.1
0.79863274,0.65,31,0.01,100000,0.1
0.8521144,0.7,31,0.01,100000,0.1
0.8749695,0.75,31,0.01,100000,0.1
0.93383926,0.8,31,0.01,100000,0.1
0.9561112,0.85,31,0.01,100000,0.1
0.9775773,0.9,31,0.01,100000,0.1
0.9999999,0.95,31,0.01,100000,0.1
0.0038504386,0.05,31,0.02,100000,0.1
0.037793413,0.1,31,0.02,100000,0.1
0.07153848,0.15,31,0.02,100000,0.1
0.10471645,0.2,31,0.02,100000,0.1
0.1604758,0.25,31,0.02,100000,0.1
0.2308016,0.3,31,0.02,100000,0.1
0.31798613,0.35,31,0.02,100000,0.1
0.43131688,0.4,31,0.02,100000,0.1
0.5496737,0.45,31,0.02,100000,0.1
0.63430244,0.5,31,0.02,100000,0.1
0.71179664,0.55,31,0.02,100000,0.1
0.785655,0.6,31,0.02,100000,0.1
0.8338917,0.65,31,0.02,100000,0.1
0.86504847,0.7,31,0.02,100000,0.1
0.8989581,0.75,31,0.02,100000,0.1
0.95657,0.8,31,0.02,100000,0.1
0.9731429,0.85,31,0.02,100000,0.1
0.99001426,0.9,31,0.02,100000,0.1
1.0,0.95,31,0.02,100000,0.1
0.0076827807,0.05,31,0.03,100000,0.1
0.038073666,0.1,31,0.03,100000,0.1
0.087501965,0.15,31,0.03,100000,0.1
0.12973951,0.2,31,0.03,100000,0.1
0.17416634,0.25,31,0.03,100000,0.1
0.23192525,0.3,31,0.03,100000,0.1
0.30906296,0.35,31,0.03,100000,0.1
0.3918125,0.4,31,0.03,100000,0.1
0.47471705,0.45,31,0.03,100000,0.1
0.5619336,0.5,31,0.03,100000,0.1
0.6248012,0.55,31,0.03,100000,0.1
0.72483134,0.6,31,0.03,100000,0.1
0.8076578,0.65,31,0.03,100000,0.1
0.8606908,0.7,31,0.03,100000,0.1
0.9017386,0.75,31,0.03,100000,0.1
0.9465238,0.8,31,0.03,100000,0.1
0.9688058,0.85,31,0.03,100000,0.1
0.98881066,0.9,31,0.03,100000,0.1
0.9999999,0.95,31,0.03,100000,0.1
0.045771293,0.05,31,0.04,100000,0.1
0.09341,0.1,31,0.04,100000,0.1
0.15187597,0.15,31,0.04,100000,0.1
0.20242514,0.2,31,0.04,100000,0.1
0.24904166,0.25,31,0.04,100000,0.1
0.3010631,0.3,31,0.04,100000,0.1
0.3774435,0.35,31,0.04,100000,0.1
0.43563676,0.4,31,0.04,100000,0.1
0.499967,0.45,31,0.04,100000,0.1
0.5966272,0.5,31,0.04,100000,0.1
0.6897461,0.55,31,0.04,100000,0.1
0.76845324,0.6,31,0.04,100000,0.1
0.8364714,0.65,31,0.04,100000,0.1
0.8861271,0.7,31,0.04,100000,0.1
0.92207646,0.75,31,0.04,100000,0.1
0.94709367,0.8,31,0.04,100000,0.1
0.97385156,0.85,31,0.04,100000,0.1
0.99289644,0.9,31,0.04,100000,0.1
1.0,0.95,31,0.04,100000,0.1
0.09347505,0.05,31,0.05,100000,0.1
0.15746877,0.1,31,0.05,100000,0.1
0.23032412,0.15,31,0.05,100000,0.1
0.30839506,0.2,31,0.05,100000,0.1
0.3751317,0.25,31,0.05,100000,0.1
0.43236712,0.3,31,0.05,100000,0.1
0.5024083,0.35,31,0.05,100000,0.1
0.5859157,0.4,31,0.05,100000,0.1
0.6618631,0.45,31,0.05,100000,0.1
0.72051543,0.5,31,0.05,100000,0.1
0.7812599,0.55,31,0.05,100000,0.1
0.8231083,0.6,31,0.05,100000,0.1
0.8749585,0.65,31,0.05,100000,0.1
0.91456,0.7,31,0.05,100000,0.1
0.9484284,0.75,31,0.05,100000,0.1
0.96303475,0.8,31,0.05,100000,0.1
0.983971,0.85,31,0.05,100000,0.1
0.9959247,0.9,31,0.05,100000,0.1
1.0000007,0.95,31,0.05,100000,0.1
0.2858744,0.05,1,0.01,1000000,0.1
0.40314722,0.1,1,0.01,1000000,0.1
0.47734413,0.15,1,0.01,1000000,0.1
0.5269579,0.2,1,0.01,1000000,0.1
0.56806344,0.25,1,0.01,1000000,0.1
0.60183,0.3,1,0.01,1000000,0.1
0.6364928,0.35,1,0.01,1000000,0.1
0.6721285,0.4,1,0.01,1000000,0.1
0.7075693,0.45,1,0.01,1000000,0.1
0.73451805,0.5,1,0.01,1000000,0.1
0.7668449,0.55,1,0.01,1000000,0.1
0.8033047,0.6,1,0.01,1000000,0.1
0.83939755,0.65,1,0.01,1000000,0.1
0.874672,0.7,1,0.01,1000000,0.1
0.9071383,0.75,1,0.01,1000000,0.1
0.9380771,0.8,1,0.01,1000000,0.1
0.96549815,0.85,1,0.01,1000000,0.1
0.98365533,0.9,1,0.01,1000000,0.1
0.99556625,0.95,1,0.01,1000000,0.1
0.0,0.05,32,0.01,100000,0.1
0.0,0.1,32,0.01,100000,0.1
0.0,0.15,32,0.01,100000,0.1
0.0,0.2,32,0.01,100000,0.1
0.007486984,0.25,32,0.01,100000,0.1
0.09296411,0.3,32,0.01,100000,0.1
0.22179244,0.35,32,0.01,100000,0.1
0.30682695,0.4,32,0.01,100000,0.1
0.48009428,0.45,32,0.01,100000,0.1
0.63099957,0.5,32,0.01,100000,0.1
0.7338388,0.55,32,0.01,100000,0.1
0.81332284,0.6,32,0.01,100000,0.1
0.83989733,0.65,32,0.01,100000,0.1
0.89454144,0.7,32,0.01,100000,0.1
0.920359,0.75,32,0.01,100000,0.1
0.940618,0.8,32,0.01,100000,0.1
0.9801077,0.85,32,0.01,100000,0.1
0.99345386,0.9,32,0.01,100000,0.1
0.9999999,0.95,32,0.01,100000,0.1
0.0037886447,0.05,32,0.02,100000,0.1
0.040868923,0.1,32,0.02,100000,0.1
0.08180235,0.15,32,0.02,100000,0.1
0.12281798,0.2,32,0.02,100000,0.1
0.18526217,0.25,32,0.02,100000,0.1
0.25446337,0.3,32,0.02,100000,0.1
0.3377404,0.35,32,0.02,100000,0.1
0.44525185,0.4,32,0.02,100000,0.1
0.51646346,0.45,32,0.02,100000,0.1
0.60405093,0.5,32,0.02,100000,0.1
0.7028511,0.55,32,0.02,100000,0.1
0.7825953,0.6,32,0.02,100000,0.1
0.8275132,0.65,32,0.02,100000,0.1
0.88610184,0.7,32,0.02,100000,0.1
0.9309525,0.75,32,0.02,100000,0.1
0.96065056,0.8,32,0.02,100000,0.1
0.9837386,0.85,32,0.02,100000,0.1
0.99693084,0.9,32,0.02,100000,0.1
0.9999993,0.95,32,0.02,100000,0.1
0.18341923,0.05,32,0.03,100000,0.1
0.27534148,0.1,32,0.03,100000,0.1
0.33953294,0.15,32,0.03,100000,0.1
0.412782,0.2,32,0.03,100000,0.1
0.47284412,0.25,32,0.03,100000,0.1
0.53699416,0.3,32,0.03,100000,0.1
0.599865,0.35,32,0.03,100000,0.1
0.66438234,0.4,32,0.03,100000,0.1
0.7261074,0.45,32,0.03,100000,0.1
0.77052534,0.5,32,0.03,100000,0.1
0.79725516,0.55,32,0.03,100000,0.1
0.8382645,0.6,32,0.03,100000,0.1
0.86026657,0.65,32,0.03,100000,0.1
0.9103898,0.7,32,0.03,100000,0.1
0.9392503,0.75,32,0.03,100000,0.1
0.95566005,0.8,32,0.03,100000,0.1
0.97228026,0.85,32,0.03,100000,0.1
0.9885075,0.9,32,0.03,100000,0.1
1.0000001,0.95,32,0.03,100000,0.1
0.08886357,0.05,32,0.04,100000,0.1
0.17382026,0.1,32,0.04,100000,0.1
0.2685791,0.15,32,0.04,100000,0.1
0.35058838,0.2,32,0.04,100000,0.1
0.42335168,0.25,32,0.04,100000,0.1
0.4839293,0.3,32,0.04,100000,0.1
0.56278193,0.35,32,0.04,100000,0.1
0.63007885,0.4,32,0.04,100000,0.1
0.70043385,0.45,32,0.04,100000,0.1
0.76718324,0.5,32,0.04,100000,0.1
0.80613595,0.55,32,0.04,100000,0.1
0.84344965,0.6,32,0.04,100000,0.1
0.8876305,0.65,32,0.04,100000,0.1
0.9190436,0.7,32,0.04,100000,0.1
0.9463485,0.75,32,0.04,100000,0.1
0.9645722,0.8,32,0.04,100000,0.1
0.98435664,0.85,32,0.04,100000,0.1
0.9949825,0.9,32,0.04,100000,0.1
0.9985642,0.95,32,0.04,100000,0.1
0.32778245,0.05,32,0.05,100000,0.1
0.48830792,0.1,32,0.05,100000,0.1
0.5822372,0.15,32,0.05,100000,0.1
0.6452584,0.2,32,0.05,100000,0.1
0.6844554,0.25,32,0.05,100000,0.1
0.7319365,0.3,32,0.05,100000,0.1
0.77329195,0.35,32,0.05,100000,0.1
0.7997956,0.4,32,0.05,100000,0.1
0.8332219,0.45,32,0.05,100000,0.1
0.85789025,0.5,32,0.05,100000,0.1
0.8665541,0.55,32,0.05,100000,0.1
0.8981099,0.6,32,0.05,100000,0.1
0.9181488,0.65,32,0.05,100000,0.1
0.94100046,0.7,32,0.05,100000,0.1
0.9536718,0.75,32,0.05,100000,0.1
0.96935743,0.8,32,0.05,100000,0.1
0.98465323,0.85,32,0.05,100000,0.1
0.997133,0.9,32,0.05,100000,0.1
1.0000001,0.95,32,0.05,100000,0.1
0.6343593,0.05,1,0.02,1000000,0.1
0.6931206,0.1,1,0.02,1000000,0.1
0.7304162,0.15,1,0.02,1000000,0.1
0.75712454,0.2,1,0.02,1000000,0.1
0.7837375,0.25,1,0.02,1000000,0.1
0.8048112,0.3,1,0.02,1000000,0.1
0.823486,0.35,1,0.02,1000000,0.1
0.84028965,0.4,1,0.02,1000000,0.1
0.8581825,0.45,1,0.02,1000000,0.1
0.87844455,0.5,1,0.02,1000000,0.1
0.8896002,0.55,1,0.02,1000000,0.1
0.90323,0.6,1,0.02,1000000,0.1
0.9138792,0.65,1,0.02,1000000,0.1
0.9251564,0.7,1,0.02,1000000,0.1
0.9396055,0.75,1,0.02,1000000,0.1
0.9551316,0.8,1,0.02,1000000,0.1
0.9678809,0.85,1,0.02,1000000,0.1
0.98172486,0.9,1,0.02,1000000,0.1
0.9928015,0.95,1,0.02,1000000,0.1
0.014729818,0.05,33,0.01,100000,0.1
0.058064986,0.1,33,0.01,100000,0.1
0.13044928,0.15,33,0.01,100000,0.1
0.20789753,0.2,33,0.01,100000,0.1
0.24378495,0.25,33,0.01,100000,0.1
0.34095824,0.3,33,0.01,100000,0.1
0.41074678,0.35,33,0.01,100000,0.1
0.44483405,0.4,33,0.01,100000,0.1
0.5194452,0.45,33,0.01,100000,0.1
0.5743156,0.5,33,0.01,100000,0.1
0.67134964,0.55,33,0.01,100000,0.1
0.7309207,0.6,33,0.01,100000,0.1
0.8032642,0.65,33,0.01,100000,0.1
0.8488553,0.7,33,0.01,100000,0.1
0.8954072,0.75,33,0.01,100000,0.1
0.9150771,0.8,33,0.01,100000,0.1
0.9611242,0.85,33,0.01,100000,0.1
0.9873903,0.9,33,0.01,100000,0.1
1.0,0.95,33,0.01,100000,0.1
0.018779758,0.05,33,0.02,100000,0.1
0.033302702,0.1,33,0.02,100000,0.1
0.059164684,0.15,33,0.02,100000,0.1
0.121979766,0.2,33,0.02,100000,0.1
0.17318168,0.25,33,0.02,100000,0.1
0.2535559,0.3,33,0.02,100000,0.1
0.34756887,0.35,33,0.02,100000,0.1
0.43343025,0.4,33,0.02,100000,0.1
0.5400389,0.45,33,0.02,100000,0.1
0.6176781,0.5,33,0.02,100000,0.1
0.67704517,0.55,33,0.02,100000,0.1
0.7400048,0.6,33,0.02,100000,0.1
0.80526465,0.65,33,0.02,100000,0.1
0.8255901,0.7,33,0.02,100000,0.1
0.87796843,0.75,33,0.02,100000,0.1
0.9147504,0.8,33,0.02,100000,0.1
0.94196504,0.85,33,0.02,100000,0.1
0.98291,0.9,33,0.02,100000,0.1
1.0,0.95,33,0.02,100000,0.1
0.007970998,0.05,33,0.03,100000,0.1
0.029021159,0.1,33,0.03,100000,0.1
0.07489698,0.15,33,0.03,100000,0.1
0.12796104,0.2,33,0.03,100000,0.1
0.20167324,0.25,33,0.03,100000,0.1
0.2701408,0.3,33,0.03,100000,0.1
0.33499658,0.35,33,0.03,100000,0.1
0.39342126,0.4,33,0.03,100000,0.1
0.46801814,0.45,33,0.03,100000,0.1
0.53974384,0.5,33,0.03,100000,0.1
0.6199744,0.55,33,0.03,100000,0.1
0.69753236,0.6,33,0.03,100000,0.1
0.7575783,0.65,33,0.03,100000,0.1
0.8294293,0.7,33,0.03,100000,0.1
0.8649679,0.75,33,0.03,100000,0.1
0.9080523,0.8,33,0.03,100000,0.1
0.9383969,0.85,33,0.03,100000,0.1
0.97178644,0.9,33,0.03,100000,0.1
0.9949656,0.95,33,0.03,100000,0.1
0.042855207,0.05,33,0.04,100000,0.1
0.10045105,0.1,33,0.04,100000,0.1
0.1790399,0.15,33,0.04,100000,0.1
0.25175306,0.2,33,0.04,100000,0.1
0.32129747,0.25,33,0.04,100000,0.1
0.40120977,0.3,33,0.04,100000,0.1
0.49079853,0.35,33,0.04,100000,0.1
0.54449975,0.4,33,0.04,100000,0.1
0.603667,0.45,33,0.04,100000,0.1
0.6664682,0.5,33,0.04,100000,0.1
0.71688026,0.55,33,0.04,100000,0.1
0.7702901,0.6,33,0.04,100000,0.1
0.8269915,0.65,33,0.04,100000,0.1
0.8776633,0.7,33,0.04,100000,0.1
0.92149514,0.75,33,0.04,100000,0.1
0.95207065,0.8,33,0.04,100000,0.1
0.9698427,0.85,33,0.04,100000,0.1
0.9871221,0.9,33,0.04,100000,0.1
0.9938218,0.95,33,0.04,100000,0.1
0.19082281,0.05,33,0.05,100000,0.1
0.3000271,0.1,33,0.05,100000,0.1
0.39022145,0.15,33,0.05,100000,0.1
0.47025827,0.2,33,0.05,100000,0.1
0.53554857,0.25,33,0.05,100000,0.1
0.57030123,0.3,33,0.05,100000,0.1
0.61043274,0.35,33,0.05,100000,0.1
0.65611655,0.4,33,0.05,100000,0.1
0.6944021,0.45,33,0.05,100000,0.1
0.7369211,0.5,33,0.05,100000,0.1
0.7676904,0.55,33,0.05,100000,0.1
0.80857366,0.6,33,0.05,100000,0.1
0.85504174,0.65,33,0.05,100000,0.1
0.896597,0.7,33,0.05,100000,0.1
0.92716694,0.75,33,0.05,100000,0.1
0.9616355,0.8,33,0.05,100000,0.1
0.97919375,0.85,33,0.05,100000,0.1
0.9925929,0.9,33,0.05,100000,0.1
0.9977061,0.95,33,0.05,100000,0.1
0.0,0.05,34,0.01,100000,0.1
0.01885979,0.1,34,0.01,100000,0.1
0.03766477,0.15,34,0.01,100000,0.1
0.055929914,0.2,34,0.01,100000,0.1
0.09259044,0.25,34,0.01,100000,0.1
0.12016214,0.3,34,0.01,100000,0.1
0.20900849,0.35,34,0.01,100000,0.1
0.3074429,0.4,34,0.01,100000,0.1
0.44563025,0.45,34,0.01,100000,0.1
0.584475,0.5,34,0.01,100000,0.1
0.64482087,0.55,34,0.01,100000,0.1
0.7832749,0.6,34,0.01,100000,0.1
0.82649916,0.65,34,0.01,100000,0.1
0.8510535,0.7,34,0.01,100000,0.1
0.9106511,0.75,34,0.01,100000,0.1
0.9444074,0.8,34,0.01,100000,0.1
0.9920735,0.85,34,0.01,100000,0.1
0.9920735,0.9,34,0.01,100000,0.1
1.0000001,0.95,34,0.01,100000,0.1
0.34029716,0.05,2,0.01,1000000,0.1
0.4333605,0.1,2,0.01,1000000,0.1
0.4882841,0.15,2,0.01,1000000,0.1
0.5418147,0.2,2,0.01,1000000,0.1
0.59511584,0.25,2,0.01,1000000,0.1
0.64192176,0.3,2,0.01,1000000,0.1
0.6831083,0.35,2,0.01,1000000,0.1
0.72278774,0.4,2,0.01,1000000,0.1
0.764172,0.45,2,0.01,1000000,0.1
0.8062156,0.5,2,0.01,1000000,0.1
0.84410584,0.55,2,0.01,1000000,0.1
0.87686384,0.6,2,0.01,1000000,0.1
0.909967,0.65,2,0.01,1000000,0.1
0.9363582,0.7,2,0.01,1000000,0.1
0.9586801,0.75,2,0.01,1000000,0.1
0.9722543,0.8,2,0.01,1000000,0.1
0.9879667,0.85,2,0.01,1000000,0.1
0.99612325,0.9,2,0.01,1000000,0.1
0.9991912,0.95,2,0.01,1000000,0.1
0.028643036,0.05,34,0.02,100000,0.1
0.08016485,0.1,34,0.02,100000,0.1
0.13825198,0.15,34,0.02,100000,0.1
0.20856173,0.2,34,0.02,100000,0.1
0.2593246,0.25,34,0.02,100000,0.1
0.3815249,0.3,34,0.02,100000,0.1
0.46201524,0.35,34,0.02,100000,0.1
0.5255863,0.4,34,0.02,100000,0.1
0.6000585,0.45,34,0.02,100000,0.1
0.69323176,0.5,34,0.02,100000,0.1
0.7450932,0.55,34,0.02,100000,0.1
0.79944956,0.6,34,0.02,100000,0.1
0.83962023,0.65,34,0.02,100000,0.1
0.86490065,0.7,34,0.02,100000,0.1
0.90878844,0.75,34,0.02,100000,0.1
0.94117314,0.8,34,0.02,100000,0.1
0.9518109,0.85,34,0.02,100000,0.1
0.983231,0.9,34,0.02,100000,0.1
0.9936582,0.95,34,0.02,100000,0.1
0.022822125,0.05,34,0.03,100000,0.1
0.047898803,0.1,34,0.03,100000,0.1
0.100034006,0.15,34,0.03,100000,0.1
0.15650444,0.2,34,0.03,100000,0.1
0.22931352,0.25,34,0.03,100000,0.1
0.33055103,0.3,34,0.03,100000,0.1
0.4201416,0.35,34,0.03,100000,0.1
0.5002323,0.4,34,0.03,100000,0.1
0.58481634,0.45,34,0.03,100000,0.1
0.6517525,0.5,34,0.03,100000,0.1
0.73925,0.55,34,0.03,100000,0.1
0.79888785,0.6,34,0.03,100000,0.1
0.84455085,0.65,34,0.03,100000,0.1
0.8879603,0.7,34,0.03,100000,0.1
0.93548214,0.75,34,0.03,100000,0.1
0.96715885,0.8,34,0.03,100000,0.1
0.98472667,0.85,34,0.03,100000,0.1
0.993554,0.9,34,0.03,100000,0.1
0.9999997,0.95,34,0.03,100000,0.1
0.15215236,0.05,34,0.04,100000,0.1
0.2784918,0.1,34,0.04,100000,0.1
0.37538925,0.15,34,0.04,100000,0.1
0.4686791,0.2,34,0.04,100000,0.1
0.55770355,0.25,34,0.04,100000,0.1
0.6231467,0.3,34,0.04,100000,0.1
0.682111,0.35,34,0.04,100000,0.1
0.73023117,0.4,34,0.04,100000,0.1
0.7765313,0.45,34,0.04,100000,0.1
0.81722504,0.5,34,0.04,100000,0.1
0.85619044,0.55,34,0.04,100000,0.1
0.89217114,0.6,34,0.04,100000,0.1
0.91475767,0.65,34,0.04,100000,0.1
0.92984235,0.7,34,0.04,100000,0.1
0.94296116,0.75,34,0.04,100000,0.1
0.96172464,0.8,34,0.04,100000,0.1
0.9763605,0.85,34,0.04,100000,0.1
0.9873712,0.9,34,0.04,100000,0.1
1.0000001,0.95,34,0.04,100000,0.1
0.53924763,0.05,34,0.05,100000,0.1
0.6292178,0.1,34,0.05,100000,0.1
0.6783695,0.15,34,0.05,100000,0.1
0.71584296,0.2,34,0.05,100000,0.1
0.7423862,0.25,34,0.05,100000,0.1
0.7654166,0.3,34,0.05,100000,0.1
0.7854266,0.35,34,0.05,100000,0.1
0.80515766,0.4,34,0.05,100000,0.1
0.8250214,0.45,34,0.05,100000,0.1
0.83720696,0.5,34,0.05,100000,0.1
0.85232365,0.55,34,0.05,100000,0.1
0.8746366,0.6,34,0.05,100000,0.1
0.89718544,0.65,34,0.05,100000,0.1
0.9133151,0.7,34,0.05,100000,0.1
0.9281933,0.75,34,0.05,100000,0.1
0.94172305,0.8,34,0.05,100000,0.1
0.9635811,0.85,34,0.05,100000,0.1
0.9769228,0.9,34,0.05,100000,0.1
0.99715817,0.95,34,0.05,100000,0.1
0.70977145,0.05,2,0.02,1000000,0.1
0.7843755,0.1,2,0.02,1000000,0.1
0.8158107,0.15,2,0.02,1000000,0.1
0.83670014,0.2,2,0.02,1000000,0.1
0.85103786,0.25,2,0.02,1000000,0.1
0.86550504,0.3,2,0.02,1000000,0.1
0.8778143,0.35,2,0.02,1000000,0.1
0.8894745,0.4,2,0.02,1000000,0.1
0.9004008,0.45,2,0.02,1000000,0.1
0.9120063,0.5,2,0.02,1000000,0.1
0.92197627,0.55,2,0.02,1000000,0.1
0.93403924,0.6,2,0.02,1000000,0.1
0.94368744,0.65,2,0.02,1000000,0.1
0.9549794,0.7,2,0.02,1000000,0.1
0.962927,0.75,2,0.02,1000000,0.1
0.9757012,0.8,2,0.02,1000000,0.1
0.98545104,0.85,2,0.02,1000000,0.1
0.992778,0.9,2,0.02,1000000,0.1
0.99847424,0.95,2,0.02,1000000,0.1
0.063727796,0.05,35,0.01,100000,0.1
0.08707233,0.1,35,0.01,100000,0.1
0.10310442,0.15,35,0.01,100000,0.1
0.17947128,0.2,35,0.01,100000,0.1
0.22597975,0.25,35,0.01,100000,0.1
0.3176072,0.3,35,0.01,100000,0.1
0.3779794,0.35,35,0.01,100000,0.1
0.43026632,0.4,35,0.01,100000,0.1
0.50283647,0.45,35,0.01,100000,0.1
0.58402586,0.5,35,0.01,100000,0.1
0.6421567,0.55,35,0.01,100000,0.1
0.7274706,0.6,35,0.01,100000,0.1
0.784009,0.65,35,0.01,100000,0.1
0.87521017,0.7,35,0.01,100000,0.1
0.92540914,0.75,35,0.01,100000,0.1
0.93243027,0.8,35,0.01,100000,0.1
0.9600838,0.85,35,0.01,100000,0.1
0.98079556,0.9,35,0.01,100000,0.1
0.9941494,0.95,35,0.01,100000,0.1
0.16298622,0.05,35,0.02,100000,0.1
0.25630596,0.1,35,0.02,100000,0.1
0.37025312,0.15,35,0.02,100000,0.1
0.45482197,0.2,35,0.02,100000,0.1
0.51080495,0.25,35,0.02,100000,0.1
0.5604401,0.3,35,0.02,100000,0.1
0.60522354,0.35,35,0.02,100000,0.1
0.65302885,0.4,35,0.02,100000,0.1
0.69822085,0.45,35,0.02,100000,0.1
0.7597581,0.5,35,0.02,100000,0.1
0.8174013,0.55,35,0.02,100000,0.1
0.85769033,0.6,35,0.02,100000,0.1
0.8883278,0.65,35,0.02,100000,0.1
0.9216934,0.7,35,0.02,100000,0.1
0.9447544,0.75,35,0.02,100000,0.1
0.9580859,0.8,35,0.02,100000,0.1
0.9777678,0.85,35,0.02,100000,0.1
0.9967678,0.9,35,0.02,100000,0.1
1.0000004,0.95,35,0.02,100000,0.1
0.3072674,0.05,35,0.03,100000,0.1
0.4184457,0.1,35,0.03,100000,0.1
0.5093688,0.15,35,0.03,100000,0.1
0.5584871,0.2,35,0.03,100000,0.1
0.59746736,0.25,35,0.03,100000,0.1
0.631299,0.3,35,0.03,100000,0.1
0.6837086,0.35,35,0.03,100000,0.1
0.7289842,0.4,35,0.03,100000,0.1
0.7624279,0.45,35,0.03,100000,0.1
0.8021382,0.5,35,0.03,100000,0.1
0.82597744,0.55,35,0.03,100000,0.1
0.8564346,0.6,35,0.03,100000,0.1
0.8819491,0.65,35,0.03,100000,0.1
0.9193599,0.7,35,0.03,100000,0.1
0.9472851,0.75,35,0.03,100000,0.1
0.97021115,0.8,35,0.03,100000,0.1
0.9888074,0.85,35,0.03,100000,0.1
0.9978154,0.9,35,0.03,100000,0.1
0.9999997,0.95,35,0.03,100000,0.1
0.607662,0.05,35,0.04,100000,0.1
0.70755774,0.1,35,0.04,100000,0.1
0.7523853,0.15,35,0.04,100000,0.1
0.7789826,0.2,35,0.04,100000,0.1
0.80913866,0.25,35,0.04,100000,0.1
0.83383775,0.3,35,0.04,100000,0.1
0.85296583,0.35,35,0.04,100000,0.1
0.8651381,0.4,35,0.04,100000,0.1
0.88806665,0.45,35,0.04,100000,0.1
0.8968186,0.5,35,0.04,100000,0.1
0.90739965,0.55,35,0.04,100000,0.1
0.9227069,0.6,35,0.04,100000,0.1
0.9418579,0.65,35,0.04,100000,0.1
0.9588731,0.7,35,0.04,100000,0.1
0.9710676,0.75,35,0.04,100000,0.1
0.98155904,0.8,35,0.04,100000,0.1
0.98830646,0.85,35,0.04,100000,0.1
0.99327403,0.9,35,0.04,100000,0.1
1.0,0.95,35,0.04,100000,0.1
0.61793983,0.05,35,0.05,100000,0.1
0.7353706,0.1,35,0.05,100000,0.1
0.7630393,0.15,35,0.05,100000,0.1
0.7947048,0.2,35,0.05,100000,0.1
0.82341874,0.25,35,0.05,100000,0.1
0.83351374,0.3,35,0.05,100000,0.1
0.8551148,0.35,35,0.05,100000,0.1
0.87519413,0.4,35,0.05,100000,0.1
0.8951448,0.45,35,0.05,100000,0.1
0.9066507,0.5,35,0.05,100000,0.1
0.91497993,0.55,35,0.05,100000,0.1
0.924872,0.6,35,0.05,100000,0.1
0.93896854,0.65,35,0.05,100000,0.1
0.9543422,0.7,35,0.05,100000,0.1
0.96676624,0.75,35,0.05,100000,0.1
0.9890151,0.8,35,0.05,100000,0.1
0.9931668,0.85,35,0.05,100000,0.1
0.99447614,0.9,35,0.05,100000,0.1
1.0000002,0.95,35,0.05,100000,0.1
0.0,0.05,36,0.01,100000,0.1
0.0,0.1,36,0.01,100000,0.1
0.0,0.15,36,0.01,100000,0.1
0.007536157,0.2,36,0.01,100000,0.1
0.04029623,0.25,36,0.01,100000,0.1
0.10314963,0.3,36,0.01,100000,0.1
0.23074333,0.35,36,0.01,100000,0.1
0.3002396,0.4,36,0.01,100000,0.1
0.43968603,0.45,36,0.01,100000,0.1
0.5381047,0.5,36,0.01,100000,0.1
0.6071139,0.55,36,0.01,100000,0.1
0.666334,0.6,36,0.01,100000,0.1
0.7648436,0.65,36,0.01,100000,0.1
0.82439125,0.7,36,0.01,100000,0.1
0.88281524,0.75,36,0.01,100000,0.1
0.9574964,0.8,36,0.01,100000,0.1
0.9855503,0.85,36,0.01,100000,0.1
0.9999999,0.9,36,0.01,100000,0.1
0.9999999,0.95,36,0.01,100000,0.1
0.0,0.05,36,0.02,100000,0.1
0.012432249,0.1,36,0.02,100000,0.1
0.024816582,0.15,36,0.02,100000,0.1
0.057508826,0.2,36,0.02,100000,0.1
0.09306927,0.25,36,0.02,100000,0.1
0.18323514,0.3,36,0.02,100000,0.1
0.23157765,0.35,36,0.02,100000,0.1
0.36703363,0.4,36,0.02,100000,0.1
0.46608812,0.45,36,0.02,100000,0.1
0.54796445,0.5,36,0.02,100000,0.1
0.6477637,0.55,36,0.02,100000,0.1
0.7280349,0.6,36,0.02,100000,0.1
0.790063,0.65,36,0.02,100000,0.1
0.8426118,0.7,36,0.02,100000,0.1
0.89898396,0.75,36,0.02,100000,0.1
0.93294,0.8,36,0.02,100000,0.1
0.9738307,0.85,36,0.02,100000,0.1
0.9890483,0.9,36,0.02,100000,0.1
1.0,0.95,36,0.02,100000,0.1
0.0,0.05,36,0.03,100000,0.1
0.002557444,0.1,36,0.03,100000,0.1
0.007846059,0.15,36,0.03,100000,0.1
0.016483778,0.2,36,0.03,100000,0.1
0.039179817,0.25,36,0.03,100000,0.1
0.10755034,0.3,36,0.03,100000,0.1
0.21144815,0.35,36,0.03,100000,0.1
0.32290724,0.4,36,0.03,100000,0.1
0.4724066,0.45,36,0.03,100000,0.1
0.6183677,0.5,36,0.03,100000,0.1
0.7177954,0.55,36,0.03,100000,0.1
0.79580486,0.6,36,0.03,100000,0.1
0.8455443,0.65,36,0.03,100000,0.1
0.8958397,0.7,36,0.03,100000,0.1
0.9301131,0.75,36,0.03,100000,0.1
0.9585184,0.8,36,0.03,100000,0.1
0.9766283,0.85,36,0.03,100000,0.1
0.99742764,0.9,36,0.03,100000,0.1
0.99999976,0.95,36,0.03,100000,0.1
0.21361506,0.05,3,0.01,1000000,0.1
0.2976162,0.1,3,0.01,1000000,0.1
0.3637374,0.15,3,0.01,1000000,0.1
0.42241058,0.2,3,0.01,1000000,0.1
0.47670954,0.25,3,0.01,1000000,0.1
0.5291725,0.3,3,0.01,1000000,0.1
0.58112764,0.35,3,0.01,1000000,0.1
0.6290892,0.4,3,0.01,1000000,0.1
0.67971337,0.45,3,0.01,1000000,0.1
0.7278362,0.5,3,0.01,1000000,0.1
0.7726272,0.55,3,0.01,1000000,0.1
0.8110168,0.6,3,0.01,1000000,0.1
0.85630363,0.65,3,0.01,1000000,0.1
0.88882804,0.7,3,0.01,1000000,0.1
0.9154431,0.75,3,0.01,1000000,0.1
0.9473303,0.8,3,0.01,1000000,0.1
0.9682298,0.85,3,0.01,1000000,0.1
0.9847188,0.9,3,0.01,1000000,0.1
0.9952256,0.95,3,0.01,1000000,0.1
0.0018863537,0.05,36,0.04,100000,0.1
0.008132867,0.1,36,0.04,100000,0.1
0.038811788,0.15,36,0.04,100000,0.1
0.08376449,0.2,36,0.04,100000,0.1
0.142807,0.25,36,0.04,100000,0.1
0.22913696,0.3,36,0.04,100000,0.1
0.32122654,0.35,36,0.04,100000,0.1
0.4270769,0.4,36,0.04,100000,0.1
0.5313392,0.45,36,0.04,100000,0.1
0.63867766,0.5,36,0.04,100000,0.1
0.73141915,0.55,36,0.04,100000,0.1
0.8027857,0.6,36,0.04,100000,0.1
0.8561815,0.65,36,0.04,100000,0.1
0.905534,0.7,36,0.04,100000,0.1
0.9467187,0.75,36,0.04,100000,0.1
0.97308624,0.8,36,0.04,100000,0.1
0.9892054,0.85,36,0.04,100000,0.1
0.99659103,0.9,36,0.04,100000,0.1
1.0000005,0.95,36,0.04,100000,0.1
0.0,0.05,36,0.05,100000,0.1
0.005223159,0.1,36,0.05,100000,0.1
0.046715394,0.15,36,0.05,100000,0.1
0.08853269,0.2,36,0.05,100000,0.1
0.16179132,0.25,36,0.05,100000,0.1
0.25043964,0.3,36,0.05,100000,0.1
0.33148316,0.35,36,0.05,100000,0.1
0.43501458,0.4,36,0.05,100000,0.1
0.5487558,0.45,36,0.05,100000,0.1
0.6506055,0.5,36,0.05,100000,0.1
0.71557325,0.55,36,0.05,100000,0.1
0.7987565,0.6,36,0.05,100000,0.1
0.8594629,0.65,36,0.05,100000,0.1
0.9186636,0.7,36,0.05,100000,0.1
0.95224583,0.75,36,0.05,100000,0.1
0.97472334,0.8,36,0.05,100000,0.1
0.9879401,0.85,36,0.05,100000,0.1
0.99559075,0.9,36,0.05,100000,0.1
1.0000002,0.95,36,0.05,100000,0.1
0.0,0.05,37,0.01,100000,0.1
0.0074702296,0.1,37,0.01,100000,0.1
0.0074702296,0.15,37,0.01,100000,0.1
0.014995878,0.2,37,0.01,100000,0.1
0.02232914,0.25,37,0.01,100000,0.1
0.054962892,0.3,37,0.01,100000,0.1
0.13008545,0.35,37,0.01,100000,0.1
0.30630815,0.4,37,0.01,100000,0.1
0.42925155,0.45,37,0.01,100000,0.1
0.5628321,0.5,37,0.01,100000,0.1
0.6665719,0.55,37,0.01,100000,0.1
0.74496204,0.6,37,0.01,100000,0.1
0.836368,0.65,37,0.01,100000,0.1
0.91293013,0.7,37,0.01,100000,0.1
0.9366531,0.75,37,0.01,100000,0.1
0.980137,0.8,37,0.01,100000,0.1
0.980137,0.85,37,0.01,100000,0.1
0.980137,0.9,37,0.01,100000,0.1
0.99999976,0.95,37,0.01,100000,0.1
0.0039175213,0.05,37,0.02,100000,0.1
0.015163167,0.1,37,0.02,100000,0.1
0.026957665,0.15,37,0.02,100000,0.1
0.0579637,0.2,37,0.02,100000,0.1
0.12232446,0.25,37,0.02,100000,0.1
0.19566616,0.3,37,0.02,100000,0.1
0.29084048,0.35,37,0.02,100000,0.1
0.37557456,0.4,37,0.02,100000,0.1
0.48008654,0.45,37,0.02,100000,0.1
0.5682574,0.5,37,0.02,100000,0.1
0.674798,0.55,37,0.02,100000,0.1
0.7362352,0.6,37,0.02,100000,0.1
0.82174456,0.65,37,0.02,100000,0.1
0.8776302,0.7,37,0.02,100000,0.1
0.93369114,0.75,37,0.02,100000,0.1
0.9615431,0.8,37,0.02,100000,0.1
0.9824839,0.85,37,0.02,100000,0.1
0.9930393,0.9,37,0.02,100000,0.1
0.99999976,0.95,37,0.02,100000,0.1
0.0,0.05,37,0.03,100000,0.1
0.0,0.1,37,0.03,100000,0.1
0.008071068,0.15,37,0.03,100000,0.1
0.05315892,0.2,37,0.03,100000,0.1
0.12118954,0.25,37,0.03,100000,0.1
0.25575346,0.3,37,0.03,100000,0.1
0.39889053,0.35,37,0.03,100000,0.1
0.52305365,0.4,37,0.03,100000,0.1
0.6204641,0.45,37,0.03,100000,0.1
0.73320657,0.5,37,0.03,100000,0.1
0.79422265,0.55,37,0.03,100000,0.1
0.84790164,0.6,37,0.03,100000,0.1
0.87908727,0.65,37,0.03,100000,0.1
0.924848,0.7,37,0.03,100000,0.1
0.95097417,0.75,37,0.03,100000,0.1
0.9815981,0.8,37,0.03,100000,0.1
0.9977483,0.85,37,0.03,100000,0.1
0.99999994,0.9,37,0.03,100000,0.1
0.99999994,0.95,37,0.03,100000,0.1
0.73951733,0.05,3,0.02,1000000,0.1
0.7810802,0.1,3,0.02,1000000,0.1
0.80790836,0.15,3,0.02,1000000,0.1
0.8234508,0.2,3,0.02,1000000,0.1
0.836435,0.25,3,0.02,1000000,0.1
0.8520719,0.3,3,0.02,1000000,0.1
0.8632989,0.35,3,0.02,1000000,0.1
0.87640184,0.4,3,0.02,1000000,0.1
0.88809973,0.45,3,0.02,1000000,0.1
0.90046436,0.5,3,0.02,1000000,0.1
0.91010815,0.55,3,0.02,1000000,0.1
0.91885966,0.6,3,0.02,1000000,0.1
0.9317438,0.65,3,0.02,1000000,0.1
0.94349784,0.7,3,0.02,1000000,0.1
0.9551322,0.75,3,0.02,1000000,0.1
0.9678223,0.8,3,0.02,1000000,0.1
0.9804274,0.85,3,0.02,1000000,0.1
0.9908657,0.9,3,0.02,1000000,0.1
0.9984123,0.95,3,0.02,1000000,0.1
0.061060052,0.05,37,0.04,100000,0.1
0.1379499,0.1,37,0.04,100000,0.1
0.22923149,0.15,37,0.04,100000,0.1
0.3287701,0.2,37,0.04,100000,0.1
0.4154619,0.25,37,0.04,100000,0.1
0.5167048,0.3,37,0.04,100000,0.1
0.59646934,0.35,37,0.04,100000,0.1
0.68937755,0.4,37,0.04,100000,0.1
0.76278794,0.45,37,0.04,100000,0.1
0.8077992,0.5,37,0.04,100000,0.1
0.85257703,0.55,37,0.04,100000,0.1
0.88733613,0.6,37,0.04,100000,0.1
0.9255511,0.65,37,0.04,100000,0.1
0.9399449,0.7,37,0.04,100000,0.1
0.9599142,0.75,37,0.04,100000,0.1
0.98655367,0.8,37,0.04,100000,0.1
0.9916333,0.85,37,0.04,100000,0.1
0.9969181,0.9,37,0.04,100000,0.1
0.9999997,0.95,37,0.04,100000,0.1
0.30503196,0.05,37,0.05,100000,0.1
0.40475377,0.1,37,0.05,100000,0.1
0.4769413,0.15,37,0.05,100000,0.1
0.51495105,0.2,37,0.05,100000,0.1
0.5781446,0.25,37,0.05,100000,0.1
0.647238,0.3,37,0.05,100000,0.1
0.71415067,0.35,37,0.05,100000,0.1
0.7575956,0.4,37,0.05,100000,0.1
0.8044758,0.45,37,0.05,100000,0.1
0.84238386,0.5,37,0.05,100000,0.1
0.8786839,0.55,37,0.05,100000,0.1
0.91057754,0.6,37,0.05,100000,0.1
0.94090855,0.65,37,0.05,100000,0.1
0.9580793,0.7,37,0.05,100000,0.1
0.9710452,0.75,37,0.05,100000,0.1
0.9851473,0.8,37,0.05,100000,0.1
0.99074864,0.85,37,0.05,100000,0.1
0.9947707,0.9,37,0.05,100000,0.1
0.99618566,0.95,37,0.05,100000,0.1
0.0080582015,0.05,38,0.01,100000,0.1
0.06322132,0.1,38,0.01,100000,0.1
0.13320303,0.15,38,0.01,100000,0.1
0.24840413,0.2,38,0.01,100000,0.1
0.34680226,0.25,38,0.01,100000,0.1
0.3979254,0.3,38,0.01,100000,0.1
0.48632988,0.35,38,0.01,100000,0.1
0.559527,0.4,38,0.01,100000,0.1
0.6115109,0.45,38,0.01,100000,0.1
0.6771888,0.5,38,0.01,100000,0.1
0.74961054,0.55,38,0.01,100000,0.1
0.76414967,0.6,38,0.01,100000,0.1
0.8151341,0.65,38,0.01,100000,0.1
0.87239987,0.7,38,0.01,100000,0.1
0.89384913,0.75,38,0.01,100000,0.1
0.9363285,0.8,38,0.01,100000,0.1
0.97111756,0.85,38,0.01,100000,0.1
0.99999976,0.9,38,0.01,100000,0.1
0.99999976,0.95,38,0.01,100000,0.1
0.03330992,0.05,38,0.02,100000,0.1
0.07850058,0.1,38,0.02,100000,0.1
0.15129249,0.15,38,0.02,100000,0.1
0.26778412,0.2,38,0.02,100000,0.1
0.33960629,0.25,38,0.02,100000,0.1
0.4413951,0.3,38,0.02,100000,0.1
0.519149,0.35,38,0.02,100000,0.1
0.5814964,0.4,38,0.02,100000,0.1
0.6426877,0.45,38,0.02,100000,0.1
0.6742407,0.5,38,0.02,100000,0.1
0.74472606,0.55,38,0.02,100000,0.1
0.8369416,0.6,38,0.02,100000,0.1
0.864573,0.65,38,0.02,100000,0.1
0.90304565,0.7,38,0.02,100000,0.1
0.9253351,0.75,38,0.02,100000,0.1
0.95918816,0.8,38,0.02,100000,0.1
0.97762376,0.85,38,0.02,100000,0.1
0.99610215,0.9,38,0.02,100000,0.1
1.0000004,0.95,38,0.02,100000,0.1
0.07222625,0.05,38,0.03,100000,0.1
0.15970083,0.1,38,0.03,100000,0.1
0.2547049,0.15,38,0.03,100000,0.1
0.3494366,0.2,38,0.03,100000,0.1
0.41860324,0.25,38,0.03,100000,0.1
0.4930669,0.3,38,0.03,100000,0.1
0.55014634,0.35,38,0.03,100000,0.1
0.61509037,0.4,38,0.03,100000,0.1
0.678032,0.45,38,0.03,100000,0.1
0.7280417,0.5,38,0.03,100000,0.1
0.772535,0.55,38,0.03,100000,0.1
0.81658804,0.6,38,0.03,100000,0.1
0.8579499,0.65,38,0.03,100000,0.1
0.8913132,0.7,38,0.03,100000,0.1
0.9422603,0.75,38,0.03,100000,0.1
0.97243613,0.8,38,0.03,100000,0.1
0.9927967,0.85,38,0.03,100000,0.1
0.9999998,0.9,38,0.03,100000,0.1
0.9999998,0.95,38,0.03,100000,0.1
0.02814012,0.05,38,0.04,100000,0.1
0.12727787,0.1,38,0.04,100000,0.1
0.25277135,0.15,38,0.04,100000,0.1
0.34962222,0.2,38,0.04,100000,0.1
0.43956956,0.25,38,0.04,100000,0.1
0.5250524,0.3,38,0.04,100000,0.1
0.58721924,0.35,38,0.04,100000,0.1
0.653266,0.4,38,0.04,100000,0.1
0.70926553,0.45,38,0.04,100000,0.1
0.7753696,0.5,38,0.04,100000,0.1
0.81559426,0.55,38,0.04,100000,0.1
0.859474,0.6,38,0.04,100000,0.1
0.8866224,0.65,38,0.04,100000,0.1
0.9263471,0.7,38,0.04,100000,0.1
0.94047076,0.75,38,0.04,100000,0.1
0.9583386,0.8,38,0.04,100000,0.1
0.9795837,0.85,38,0.04,100000,0.1
0.9933734,0.9,38,0.04,100000,0.1
0.9983853,0.95,38,0.04,100000,0.1
0.26141047,0.05,38,0.05,100000,0.1
0.41824034,0.1,38,0.05,100000,0.1
0.5286219,0.15,38,0.05,100000,0.1
0.6302013,0.2,38,0.05,100000,0.1
0.69900084,0.25,38,0.05,100000,0.1
0.7521791,0.3,38,0.05,100000,0.1
0.8021444,0.35,38,0.05,100000,0.1
0.8474913,0.4,38,0.05,100000,0.1
0.8679147,0.45,38,0.05,100000,0.1
0.89210886,0.5,38,0.05,100000,0.1
0.9079819,0.55,38,0.05,100000,0.1
0.92241204,0.6,38,0.05,100000,0.1
0.9366199,0.65,38,0.05,100000,0.1
0.9453302,0.7,38,0.05,100000,0.1
0.95933247,0.75,38,0.05,100000,0.1
0.97350115,0.8,38,0.05,100000,0.1
0.98899883,0.85,38,0.05,100000,0.1
0.99866885,0.9,38,0.05,100000,0.1
1.0,0.95,38,0.05,100000,0.1
0.0095029455,0.05,4,0.01,1000000,0.1
0.018358149,0.1,4,0.01,1000000,0.1
0.035622403,0.15,4,0.01,1000000,0.1
0.06672709,0.2,4,0.01,1000000,0.1
0.101480685,0.25,4,0.01,1000000,0.1
0.15905306,0.3,4,0.01,1000000,0.1
0.23517127,0.35,4,0.01,1000000,0.1
0.32599777,0.4,4,0.01,1000000,0.1
0.41201738,0.45,4,0.01,1000000,0.1
0.5164218,0.5,4,0.01,1000000,0.1
0.6255483,0.55,4,0.01,1000000,0.1
0.7096616,0.6,4,0.01,1000000,0.1
0.7945673,0.65,4,0.01,1000000,0.1
0.8628446,0.7,4,0.01,1000000,0.1
0.9180393,0.75,4,0.01,1000000,0.1
0.95304036,0.8,4,0.01,1000000,0.1
0.98229796,0.85,4,0.01,1000000,0.1
0.99415004,0.9,4,0.01,1000000,0.1
0.99955356,0.95,4,0.01,1000000,0.1
0.008363749,0.05,39,0.01,100000,0.1
0.04847663,0.1,39,0.01,100000,0.1
0.111226134,0.15,39,0.01,100000,0.1
0.16687694,0.2,39,0.01,100000,0.1
0.2458843,0.25,39,0.01,100000,0.1
0.31678066,0.3,39,0.01,100000,0.1
0.37084815,0.35,39,0.01,100000,0.1
0.4650649,0.4,39,0.01,100000,0.1
0.5257186,0.45,39,0.01,100000,0.1
0.6024355,0.5,39,0.01,100000,0.1
0.67763525,0.55,39,0.01,100000,0.1
0.7150878,0.6,39,0.01,100000,0.1
0.7748816,0.65,39,0.01,100000,0.1
0.8270038,0.7,39,0.01,100000,0.1
0.8773491,0.75,39,0.01,100000,0.1
0.91461277,0.8,39,0.01,100000,0.1
0.9441244,0.85,39,0.01,100000,0.1
0.9716037,0.9,39,0.01,100000,0.1
1.0000001,0.95,39,0.01,100000,0.1
0.01495486,0.05,39,0.02,100000,0.1
0.04854507,0.1,39,0.02,100000,0.1
0.09236885,0.15,39,0.02,100000,0.1
0.14396001,0.2,39,0.02,100000,0.1
0.19519286,0.25,39,0.02,100000,0.1
0.2569162,0.3,39,0.02,100000,0.1
0.35425824,0.35,39,0.02,100000,0.1
0.4222321,0.4,39,0.02,100000,0.1
0.46791327,0.45,39,0.02,100000,0.1
0.59104806,0.5,39,0.02,100000,0.1
0.692291,0.55,39,0.02,100000,0.1
0.75463206,0.6,39,0.02,100000,0.1
0.80006313,0.65,39,0.02,100000,0.1
0.85828996,0.7,39,0.02,100000,0.1
0.88908905,0.75,39,0.02,100000,0.1
0.9402846,0.8,39,0.02,100000,0.1
0.9636987,0.85,39,0.02,100000,0.1
0.9801338,0.9,39,0.02,100000,0.1
0.9968512,0.95,39,0.02,100000,0.1
0.039594054,0.05,39,0.03,100000,0.1
0.09849484,0.1,39,0.03,100000,0.1
0.18794417,0.15,39,0.03,100000,0.1
0.23644675,0.2,39,0.03,100000,0.1
0.3072851,0.25,39,0.03,100000,0.1
0.37217286,0.3,39,0.03,100000,0.1
0.4343278,0.35,39,0.03,100000,0.1
0.4966196,0.4,39,0.03,100000,0.1
0.56519485,0.45,39,0.03,100000,0.1
0.64396274,0.5,39,0.03,100000,0.1
0.7218907,0.55,39,0.03,100000,0.1
0.7656638,0.6,39,0.03,100000,0.1
0.83139014,0.65,39,0.03,100000,0.1
0.874197,0.7,39,0.03,100000,0.1
0.9141345,0.75,39,0.03,100000,0.1
0.9538366,0.8,39,0.03,100000,0.1
0.9726685,0.85,39,0.03,100000,0.1
0.99110544,0.9,39,0.03,100000,0.1
0.99999994,0.95,39,0.03,100000,0.1
0.55076706,0.05,39,0.04,100000,0.1
0.6615766,0.1,39,0.04,100000,0.1
0.71789914,0.15,39,0.04,100000,0.1
0.7530401,0.2,39,0.04,100000,0.1
0.78459096,0.25,39,0.04,100000,0.1
0.810533,0.3,39,0.04,100000,0.1
0.82693887,0.35,39,0.04,100000,0.1
0.83972675,0.4,39,0.04,100000,0.1
0.85594064,0.45,39,0.04,100000,0.1
0.8686221,0.5,39,0.04,100000,0.1
0.88850754,0.55,39,0.04,100000,0.1
0.89947605,0.6,39,0.04,100000,0.1
0.91386855,0.65,39,0.04,100000,0.1
0.9350172,0.7,39,0.04,100000,0.1
0.9474845,0.75,39,0.04,100000,0.1
0.96502304,0.8,39,0.04,100000,0.1
0.98288137,0.85,39,0.04,100000,0.1
0.9863391,0.9,39,0.04,100000,0.1
0.9966283,0.95,39,0.04,100000,0.1
0.5230576,0.05,39,0.05,100000,0.1
0.6231419,0.1,39,0.05,100000,0.1
0.6533805,0.15,39,0.05,100000,0.1
0.68850935,0.2,39,0.05,100000,0.1
0.7338316,0.25,39,0.05,100000,0.1
0.76064944,0.3,39,0.05,100000,0.1
0.7784704,0.35,39,0.05,100000,0.1
0.8064616,0.4,39,0.05,100000,0.1
0.82119626,0.45,39,0.05,100000,0.1
0.8357711,0.5,39,0.05,100000,0.1
0.855007,0.55,39,0.05,100000,0.1
0.8783413,0.6,39,0.05,100000,0.1
0.894349,0.65,39,0.05,100000,0.1
0.91020495,0.7,39,0.05,100000,0.1
0.92452693,0.75,39,0.05,100000,0.1
0.9430632,0.8,39,0.05,100000,0.1
0.9647337,0.85,39,0.05,100000,0.1
0.98862255,0.9,39,0.05,100000,0.1
0.9957504,0.95,39,0.05,100000,0.1
0.110229835,0.05,4,0.02,1000000,0.1
0.24229354,0.1,4,0.02,1000000,0.1
0.33859578,0.15,4,0.02,1000000,0.1
0.4167322,0.2,4,0.02,1000000,0.1
0.4776198,0.25,4,0.02,1000000,0.1
0.5255993,0.3,4,0.02,1000000,0.1
0.56833917,0.35,4,0.02,1000000,0.1
0.60691816,0.4,4,0.02,1000000,0.1
0.6488716,0.45,4,0.02,1000000,0.1
0.6885412,0.5,4,0.02,1000000,0.1
0.72809863,0.55,4,0.02,1000000,0.1
0.7627957,0.6,4,0.02,1000000,0.1
0.8082455,0.65,4,0.02,1000000,0.1
0.8520432,0.7,4,0.02,1000000,0.1
0.89462703,0.75,4,0.02,1000000,0.1
0.9349943,0.8,4,0.02,1000000,0.1
0.9656003,0.85,4,0.02,1000000,0.1
0.9876344,0.9,4,0.02,1000000,0.1
0.9985246,0.95,4,0.02,1000000,0.1
0.074019685,0.05,40,0.01,100000,0.1
0.15001851,0.1,40,0.01,100000,0.1
0.16924329,0.15,40,0.01,100000,0.1
0.26201174,0.2,40,0.01,100000,0.1
0.31707734,0.25,40,0.01,100000,0.1
0.40882033,0.3,40,0.01,100000,0.1
0.53381175,0.35,40,0.01,100000,0.1
0.60630727,0.4,40,0.01,100000,0.1
0.6599331,0.45,40,0.01,100000,0.1
0.7133139,0.5,40,0.01,100000,0.1
0.75826335,0.55,40,0.01,100000,0.1
0.8022454,0.6,40,0.01,100000,0.1
0.8196443,0.65,40,0.01,100000,0.1
0.8711109,0.7,40,0.01,100000,0.1
0.9319981,0.75,40,0.01,100000,0.1
0.97490996,0.8,40,0.01,100000,0.1
1.0000001,0.85,40,0.01,100000,0.1
1.0000001,0.9,40,0.01,100000,0.1
1.0000001,0.95,40,0.01,100000,0.1
0.24677005,0.05,40,0.02,100000,0.1
0.4025635,0.1,40,0.02,100000,0.1
0.49359664,0.15,40,0.02,100000,0.1
0.566327,0.2,40,0.02,100000,0.1
0.6300207,0.25,40,0.02,100000,0.1
0.6909539,0.3,40,0.02,100000,0.1
0.72691333,0.35,40,0.02,100000,0.1
0.7821474,0.4,40,0.02,100000,0.1
0.80630803,0.45,40,0.02,100000,0.1
0.82966113,0.5,40,0.02,100000,0.1
0.8490551,0.55,40,0.02,100000,0.1
0.86089087,0.6,40,0.02,100000,0.1
0.90324503,0.65,40,0.02,100000,0.1
0.9146097,0.7,40,0.02,100000,0.1
0.94219,0.75,40,0.02,100000,0.1
0.96141535,0.8,40,0.02,100000,0.1
0.9767405,0.85,40,0.02,100000,0.1
0.9843185,0.9,40,0.02,100000,0.1
0.99616617,0.95,40,0.02,100000,0.1
0.18839642,0.05,40,0.03,100000,0.1
0.32955334,0.1,40,0.03,100000,0.1
0.42026106,0.15,40,0.03,100000,0.1
0.49277356,0.2,40,0.03,100000,0.1
0.54864186,0.25,40,0.03,100000,0.1
0.601632,0.3,40,0.03,100000,0.1
0.66001195,0.35,40,0.03,100000,0.1
0.70551646,0.4,40,0.03,100000,0.1
0.74887496,0.45,40,0.03,100000,0.1
0.7956483,0.5,40,0.03,100000,0.1
0.8469539,0.55,40,0.03,100000,0.1
0.88124514,0.6,40,0.03,100000,0.1
0.91908413,0.65,40,0.03,100000,0.1
0.9349158,0.7,40,0.03,100000,0.1
0.951095,0.75,40,0.03,100000,0.1
0.9694104,0.8,40,0.03,100000,0.1
0.9823562,0.85,40,0.03,100000,0.1
0.992845,0.9,40,0.03,100000,0.1
1.0,0.95,40,0.03,100000,0.1
0.5933705,0.05,40,0.04,100000,0.1
0.7220936,0.1,40,0.04,100000,0.1
0.7689847,0.15,40,0.04,100000,0.1
0.81966794,0.2,40,0.04,100000,0.1
0.83884746,0.25,40,0.04,100000,0.1
0.86033386,0.3,40,0.04,100000,0.1
0.8736374,0.35,40,0.04,100000,0.1
0.89290816,0.4,40,0.04,100000,0.1
0.89290816,0.45,40,0.04,100000,0.1
0.8986239,0.5,40,0.04,100000,0.1
0.90642536,0.55,40,0.04,100000,0.1
0.9120565,0.6,40,0.04,100000,0.1
0.9217775,0.65,40,0.04,100000,0.1
0.9422892,0.7,40,0.04,100000,0.1
0.9593342,0.75,40,0.04,100000,0.1
0.97456366,0.8,40,0.04,100000,0.1
0.9893659,0.85,40,0.04,100000,0.1
0.9928905,0.9,40,0.04,100000,0.1
0.9984606,0.95,40,0.04,100000,0.1
0.33907905,0.05,40,0.05,100000,0.1
0.5049707,0.1,40,0.05,100000,0.1
0.61937714,0.15,40,0.05,100000,0.1
0.68094164,0.2,40,0.05,100000,0.1
0.73592424,0.25,40,0.05,100000,0.1
0.77773696,0.3,40,0.05,100000,0.1
0.80281377,0.35,40,0.05,100000,0.1
0.8162441,0.4,40,0.05,100000,0.1
0.84259033,0.45,40,0.05,100000,0.1
0.854179,0.5,40,0.05,100000,0.1
0.87938404,0.55,40,0.05,100000,0.1
0.90160584,0.6,40,0.05,100000,0.1
0.9074183,0.65,40,0.05,100000,0.1
0.9261412,0.7,40,0.05,100000,0.1
0.94342244,0.75,40,0.05,100000,0.1
0.9603133,0.8,40,0.05,100000,0.1
0.97879225,0.85,40,0.05,100000,0.1
0.98857576,0.9,40,0.05,100000,0.1
0.99731207,0.95,40,0.05,100000,0.1
0.00854333,0.05,41,0.01,100000,0.1
0.02455429,0.1,41,0.01,100000,0.1
0.032692738,0.15,41,0.01,100000,0.1
0.065384805,0.2,41,0.01,100000,0.1
0.08113093,0.25,41,0.01,100000,0.1
0.1206577,0.3,41,0.01,100000,0.1
0.2081997,0.35,41,0.01,100000,0.1
0.31881633,0.4,41,0.01,100000,0.1
0.37391979,0.45,41,0.01,100000,0.1
0.4990208,0.5,41,0.01,100000,0.1
0.6062746,0.55,41,0.01,100000,0.1
0.6992914,0.6,41,0.01,100000,0.1
0.7839023,0.65,41,0.01,100000,0.1
0.8358569,0.7,41,0.01,100000,0.1
0.8959965,0.75,41,0.01,100000,0.1
0.95517915,0.8,41,0.01,100000,0.1
0.9859502,0.85,41,0.01,100000,0.1
0.9999999,0.9,41,0.01,100000,0.1
0.9999999,0.95,41,0.01,100000,0.1
0.016385976,0.05,41,0.02,100000,0.1
0.1062388,0.1,41,0.02,100000,0.1
0.16177705,0.15,41,0.02,100000,0.1
0.23490667,0.2,41,0.02,100000,0.1
0.29938713,0.25,41,0.02,100000,0.1
0.34076652,0.3,41,0.02,100000,0.1
0.41552165,0.35,41,0.02,100000,0.1
0.460793,0.4,41,0.02,100000,0.1
0.5277189,0.45,41,0.02,100000,0.1
0.6005432,0.5,41,0.02,100000,0.1
0.65317506,0.55,41,0.02,100000,0.1
0.7013164,0.6,41,0.02,100000,0.1
0.7573096,0.65,41,0.02,100000,0.1
0.80564165,0.7,41,0.02,100000,0.1
0.8463313,0.75,41,0.02,100000,0.1
0.89320403,0.8,41,0.02,100000,0.1
0.9209534,0.85,41,0.02,100000,0.1
0.95612097,0.9,41,0.02,100000,0.1
0.9883928,0.95,41,0.02,100000,0.1
0.09855295,0.05,5,0.01,1000000,0.1
0.21979482,0.1,5,0.01,1000000,0.1
0.31857732,0.15,5,0.01,1000000,0.1
0.41128114,0.2,5,0.01,1000000,0.1
0.49465185,0.25,5,0.01,1000000,0.1
0.56409156,0.3,5,0.01,1000000,0.1
0.6233695,0.35,5,0.01,1000000,0.1
0.67288995,0.4,5,0.01,1000000,0.1
0.7195038,0.45,5,0.01,1000000,0.1
0.75204915,0.5,5,0.01,1000000,0.1
0.7953219,0.55,5,0.01,1000000,0.1
0.8197809,0.6,5,0.01,1000000,0.1
0.8514138,0.65,5,0.01,1000000,0.1
0.88425994,0.7,5,0.01,1000000,0.1
0.90686727,0.75,5,0.01,1000000,0.1
0.94342685,0.8,5,0.01,1000000,0.1
0.9676213,0.85,5,0.01,1000000,0.1
0.9868321,0.9,5,0.01,1000000,0.1
0.99796903,0.95,5,0.01,1000000,0.1
0.031202532,0.05,41,0.03,100000,0.1
0.115265965,0.1,41,0.03,100000,0.1
0.20168303,0.15,41,0.03,100000,0.1
0.2927154,0.2,41,0.03,100000,0.1
0.3713866,0.25,41,0.03,100000,0.1
0.41309384,0.3,41,0.03,100000,0.1
0.46207225,0.35,41,0.03,100000,0.1
0.52760285,0.4,41,0.03,100000,0.1
0.57850343,0.45,41,0.03,100000,0.1
0.6246734,0.5,41,0.03,100000,0.1
0.69363374,0.55,41,0.03,100000,0.1
0.7528952,0.6,41,0.03,100000,0.1
0.794387,0.65,41,0.03,100000,0.1
0.84709847,0.7,41,0.03,100000,0.1
0.8861087,0.75,41,0.03,100000,0.1
0.9281578,0.8,41,0.03,100000,0.1
0.9586811,0.85,41,0.03,100000,0.1
0.9795329,0.9,41,0.03,100000,0.1
0.9975125,0.95,41,0.03,100000,0.1
0.055627204,0.05,41,0.04,100000,0.1
0.111442536,0.1,41,0.04,100000,0.1
0.20269129,0.15,41,0.04,100000,0.1
0.27954197,0.2,41,0.04,100000,0.1
0.3726833,0.25,41,0.04,100000,0.1
0.45432758,0.3,41,0.04,100000,0.1
0.5363497,0.35,41,0.04,100000,0.1
0.62909245,0.4,41,0.04,100000,0.1
0.6924924,0.45,41,0.04,100000,0.1
0.73239666,0.5,41,0.04,100000,0.1
0.758353,0.55,41,0.04,100000,0.1
0.80726296,0.6,41,0.04,100000,0.1
0.8379668,0.65,41,0.04,100000,0.1
0.8898302,0.7,41,0.04,100000,0.1
0.9356734,0.75,41,0.04,100000,0.1
0.960411,0.8,41,0.04,100000,0.1
0.98148775,0.85,41,0.04,100000,0.1
0.99251974,0.9,41,0.04,100000,0.1
0.99807537,0.95,41,0.04,100000,0.1
0.076481126,0.05,41,0.05,100000,0.1
0.17513733,0.1,41,0.05,100000,0.1
0.29586476,0.15,41,0.05,100000,0.1
0.3934411,0.2,41,0.05,100000,0.1
0.4850439,0.25,41,0.05,100000,0.1
0.5735587,0.3,41,0.05,100000,0.1
0.6387435,0.35,41,0.05,100000,0.1
0.6914266,0.4,41,0.05,100000,0.1
0.7384634,0.45,41,0.05,100000,0.1
0.78720516,0.5,41,0.05,100000,0.1
0.83116853,0.55,41,0.05,100000,0.1
0.86074275,0.6,41,0.05,100000,0.1
0.89632154,0.65,41,0.05,100000,0.1
0.91792285,0.7,41,0.05,100000,0.1
0.9458127,0.75,41,0.05,100000,0.1
0.9595079,0.8,41,0.05,100000,0.1
0.97626805,0.85,41,0.05,100000,0.1
0.9866096,0.9,41,0.05,100000,0.1
0.9985029,0.95,41,0.05,100000,0.1
0.008341901,0.05,42,0.01,100000,0.1
0.016062442,0.1,42,0.01,100000,0.1
0.023857081,0.15,42,0.01,100000,0.1
0.048545104,0.2,42,0.01,100000,0.1
0.09852205,0.25,42,0.01,100000,0.1
0.16311081,0.3,42,0.01,100000,0.1
0.25825953,0.35,42,0.01,100000,0.1
0.322354,0.4,42,0.01,100000,0.1
0.41704524,0.45,42,0.01,100000,0.1
0.47134575,0.5,42,0.01,100000,0.1
0.56248444,0.55,42,0.01,100000,0.1
0.6838661,0.6,42,0.01,100000,0.1
0.78223974,0.65,42,0.01,100000,0.1
0.87881804,0.7,42,0.01,100000,0.1
0.9246221,0.75,42,0.01,100000,0.1
0.9551853,0.8,42,0.01,100000,0.1
0.9778376,0.85,42,0.01,100000,0.1
0.9927278,0.9,42,0.01,100000,0.1
1.0,0.95,42,0.01,100000,0.1
0.011721909,0.05,42,0.02,100000,0.1
0.05019535,0.1,42,0.02,100000,0.1
0.08567804,0.15,42,0.02,100000,0.1
0.12876844,0.2,42,0.02,100000,0.1
0.16698658,0.25,42,0.02,100000,0.1
0.23555613,0.3,42,0.02,100000,0.1
0.28830707,0.35,42,0.02,100000,0.1
0.3809276,0.4,42,0.02,100000,0.1
0.47214606,0.45,42,0.02,100000,0.1
0.5607116,0.5,42,0.02,100000,0.1
0.66244984,0.55,42,0.02,100000,0.1
0.76691854,0.6,42,0.02,100000,0.1
0.83458734,0.65,42,0.02,100000,0.1
0.9051477,0.7,42,0.02,100000,0.1
0.9300606,0.75,42,0.02,100000,0.1
0.96503067,0.8,42,0.02,100000,0.1
0.9791849,0.85,42,0.02,100000,0.1
0.99321973,0.9,42,0.02,100000,0.1
0.9999997,0.95,42,0.02,100000,0.1
0.59854984,0.05,5,0.02,1000000,0.1
0.6503171,0.1,5,0.02,1000000,0.1
0.68266535,0.15,5,0.02,1000000,0.1
0.7125383,0.2,5,0.02,1000000,0.1
0.74018866,0.25,5,0.02,1000000,0.1
0.7675822,0.3,5,0.02,1000000,0.1
0.79146147,0.35,5,0.02,1000000,0.1
0.8132948,0.4,5,0.02,1000000,0.1
0.8301289,0.45,5,0.02,1000000,0.1
0.8498445,0.5,5,0.02,1000000,0.1
0.86535347,0.55,5,0.02,1000000,0.1
0.89207065,0.6,5,0.02,1000000,0.1
0.91554713,0.65,5,0.02,1000000,0.1
0.93506294,0.7,5,0.02,1000000,0.1
0.9526792,0.75,5,0.02,1000000,0.1
0.97253996,0.8,5,0.02,1000000,0.1
0.98571813,0.85,5,0.02,1000000,0.1
0.9938387,0.9,5,0.02,1000000,0.1
0.99936527,0.95,5,0.02,1000000,0.1
0.0024594038,0.05,42,0.03,100000,0.1
0.021473119,0.1,42,0.03,100000,0.1
0.048004862,0.15,42,0.03,100000,0.1
0.09773545,0.2,42,0.03,100000,0.1
0.14733219,0.25,42,0.03,100000,0.1
0.23079327,0.3,42,0.03,100000,0.1
0.3233606,0.35,42,0.03,100000,0.1
0.4170139,0.4,42,0.03,100000,0.1
0.5449585,0.45,42,0.03,100000,0.1
0.6144479,0.5,42,0.03,100000,0.1
0.7065863,0.55,42,0.03,100000,0.1
0.8129125,0.6,42,0.03,100000,0.1
0.8668106,0.65,42,0.03,100000,0.1
0.9173642,0.7,42,0.03,100000,0.1
0.948021,0.75,42,0.03,100000,0.1
0.9744725,0.8,42,0.03,100000,0.1
0.99097824,0.85,42,0.03,100000,0.1
0.99763083,0.9,42,0.03,100000,0.1
0.99999994,0.95,42,0.03,100000,0.1
0.09139573,0.05,42,0.04,100000,0.1
0.18074071,0.1,42,0.04,100000,0.1
0.26225534,0.15,42,0.04,100000,0.1
0.32468614,0.2,42,0.04,100000,0.1
0.39153123,0.25,42,0.04,100000,0.1
0.4591159,0.3,42,0.04,100000,0.1
0.53925693,0.35,42,0.04,100000,0.1
0.6044271,0.4,42,0.04,100000,0.1
0.6766418,0.45,42,0.04,100000,0.1
0.7433304,0.5,42,0.04,100000,0.1
0.80895096,0.55,42,0.04,100000,0.1
0.8580599,0.6,42,0.04,100000,0.1
0.88977176,0.65,42,0.04,100000,0.1
0.9365378,0.7,42,0.04,100000,0.1
0.9610561,0.75,42,0.04,100000,0.1
0.98185277,0.8,42,0.04,100000,0.1
0.99362105,0.85,42,0.04,100000,0.1
0.9984023,0.9,42,0.04,100000,0.1
0.9984023,0.95,42,0.04,100000,0.1
0.2170447,0.05,42,0.05,100000,0.1
0.32989118,0.1,42,0.05,100000,0.1
0.40031072,0.15,42,0.05,100000,0.1
0.46652678,0.2,42,0.05,100000,0.1
0.5310775,0.25,42,0.05,100000,0.1
0.57153517,0.3,42,0.05,100000,0.1
0.63087445,0.35,42,0.05,100000,0.1
0.68220454,0.4,42,0.05,100000,0.1
0.73325783,0.45,42,0.05,100000,0.1
0.7872615,0.5,42,0.05,100000,0.1
0.82645607,0.55,42,0.05,100000,0.1
0.85709184,0.6,42,0.05,100000,0.1
0.8927747,0.65,42,0.05,100000,0.1
0.9197842,0.7,42,0.05,100000,0.1
0.94974697,0.75,42,0.05,100000,0.1
0.9638448,0.8,42,0.05,100000,0.1
0.99179095,0.85,42,0.05,100000,0.1
0.99735755,0.9,42,0.05,100000,0.1
1.0000002,0.95,42,0.05,100000,0.1
0.0,0.05,43,0.01,100000,0.1
0.0,0.1,43,0.01,100000,0.1
0.015754547,0.15,43,0.01,100000,0.1
0.06270106,0.2,43,0.01,100000,0.1
0.07092949,0.25,43,0.01,100000,0.1
0.09505625,0.3,43,0.01,100000,0.1
0.14144196,0.35,43,0.01,100000,0.1
0.1955104,0.4,43,0.01,100000,0.1
0.2800105,0.45,43,0.01,100000,0.1
0.34746924,0.5,43,0.01,100000,0.1
0.4524573,0.55,43,0.01,100000,0.1
0.5775856,0.6,43,0.01,100000,0.1
0.66355115,0.65,43,0.01,100000,0.1
0.73031825,0.7,43,0.01,100000,0.1
0.832164,0.75,43,0.01,100000,0.1
0.8833324,0.8,43,0.01,100000,0.1
0.93460566,0.85,43,0.01,100000,0.1
0.94884163,0.9,43,0.01,100000,0.1
0.99272984,0.95,43,0.01,100000,0.1
0.00818106,0.05,43,0.02,100000,0.1
0.028701454,0.1,43,0.02,100000,0.1
0.07479272,0.15,43,0.02,100000,0.1
0.11994412,0.2,43,0.02,100000,0.1
0.19063565,0.25,43,0.02,100000,0.1
0.28609657,0.3,43,0.02,100000,0.1
0.36014867,0.35,43,0.02,100000,0.1
0.42981094,0.4,43,0.02,100000,0.1
0.5318,0.45,43,0.02,100000,0.1
0.5640978,0.5,43,0.02,100000,0.1
0.61488825,0.55,43,0.02,100000,0.1
0.6711722,0.6,43,0.02,100000,0.1
0.73032284,0.65,43,0.02,100000,0.1
0.797349,0.7,43,0.02,100000,0.1
0.8709377,0.75,43,0.02,100000,0.1
0.92970324,0.8,43,0.02,100000,0.1
0.9733113,0.85,43,0.02,100000,0.1
0.98817295,0.9,43,0.02,100000,0.1
1.0000004,0.95,43,0.02,100000,0.1
0.0,0.05,43,0.03,100000,0.1
0.010773751,0.1,43,0.03,100000,0.1
0.049411915,0.15,43,0.03,100000,0.1
0.084416,0.2,43,0.03,100000,0.1
0.13598053,0.25,43,0.03,100000,0.1
0.19982299,0.3,43,0.03,100000,0.1
0.25812012,0.35,43,0.03,100000,0.1
0.31569397,0.4,43,0.03,100000,0.1
0.3912553,0.45,43,0.03,100000,0.1
0.4944646,0.5,43,0.03,100000,0.1
0.5514423,0.55,43,0.03,100000,0.1
0.6055523,0.6,43,0.03,100000,0.1
0.6918806,0.65,43,0.03,100000,0.1
0.7741228,0.7,43,0.03,100000,0.1
0.83280355,0.75,43,0.03,100000,0.1
0.88356876,0.8,43,0.03,100000,0.1
0.9333733,0.85,43,0.03,100000,0.1
0.9679426,0.9,43,0.03,100000,0.1
0.9904071,0.95,43,0.03,100000,0.1
0.045422636,0.05,43,0.04,100000,0.1
0.11653749,0.1,43,0.04,100000,0.1
0.18711945,0.15,43,0.04,100000,0.1
0.2611458,0.2,43,0.04,100000,0.1
0.32619524,0.25,43,0.04,100000,0.1
0.36231652,0.3,43,0.04,100000,0.1
0.42460278,0.35,43,0.04,100000,0.1
0.48991987,0.4,43,0.04,100000,0.1
0.5560523,0.45,43,0.04,100000,0.1
0.61269534,0.5,43,0.04,100000,0.1
0.69189006,0.55,43,0.04,100000,0.1
0.7573575,0.6,43,0.04,100000,0.1
0.8096629,0.65,43,0.04,100000,0.1
0.8545964,0.7,43,0.04,100000,0.1
0.8982796,0.75,43,0.04,100000,0.1
0.9381372,0.8,43,0.04,100000,0.1
0.9688758,0.85,43,0.04,100000,0.1
0.9932517,0.9,43,0.04,100000,0.1
1.0000001,0.95,43,0.04,100000,0.1
0.052948188,0.05,43,0.05,100000,0.1
0.10519197,0.1,43,0.05,100000,0.1
0.1849444,0.15,43,0.05,100000,0.1
0.24648952,0.2,43,0.05,100000,0.1
0.3162843,0.25,43,0.05,100000,0.1
0.40412644,0.3,43,0.05,100000,0.1
0.4703494,0.35,43,0.05,100000,0.1
0.52843046,0.4,43,0.05,100000,0.1
0.602428,0.45,43,0.05,100000,0.1
0.66065276,0.5,43,0.05,100000,0.1
0.73020357,0.55,43,0.05,100000,0.1
0.78234357,0.6,43,0.05,100000,0.1
0.8301485,0.65,43,0.05,100000,0.1
0.87102616,0.7,43,0.05,100000,0.1
0.91587055,0.75,43,0.05,100000,0.1
0.9411898,0.8,43,0.05,100000,0.1
0.9788537,0.85,43,0.05,100000,0.1
0.99604803,0.9,43,0.05,100000,0.1
1.0000004,0.95,43,0.05,100000,0.1
0.0059066107,0.05,6,0.01,1000000,0.1
0.039913625,0.1,6,0.01,1000000,0.1
0.11851233,0.15,6,0.01,1000000,0.1
0.20075876,0.2,6,0.01,1000000,0.1
0.30608973,0.25,6,0.01,1000000,0.1
0.4138303,0.3,6,0.01,1000000,0.1
0.5035338,0.35,6,0.01,1000000,0.1
0.5901778,0.4,6,0.01,1000000,0.1
0.674224,0.45,6,0.01,1000000,0.1
0.7363519,0.5,6,0.01,1000000,0.1
0.78975654,0.55,6,0.01,1000000,0.1
0.8421928,0.6,6,0.01,1000000,0.1
0.88700235,0.65,6,0.01,1000000,0.1
0.92263734,0.7,6,0.01,1000000,0.1
0.94904023,0.75,6,0.01,1000000,0.1
0.96878695,0.8,6,0.01,1000000,0.1
0.98577935,0.85,6,0.01,1000000,0.1
0.99594873,0.9,6,0.01,1000000,0.1
0.99954623,0.95,6,0.01,1000000,0.1
0.007666342,0.05,44,0.01,100000,0.1
0.118072554,0.1,44,0.01,100000,0.1
0.21891904,0.15,44,0.01,100000,0.1
0.35429436,0.2,44,0.01,100000,0.1
0.48104173,0.25,44,0.01,100000,0.1
0.5381017,0.3,44,0.01,100000,0.1
0.613688,0.35,44,0.01,100000,0.1
0.6626419,0.4,44,0.01,100000,0.1
0.723077,0.45,44,0.01,100000,0.1
0.7639663,0.5,44,0.01,100000,0.1
0.7837908,0.55,44,0.01,100000,0.1
0.81121004,0.6,44,0.01,100000,0.1
0.8512396,0.65,44,0.01,100000,0.1
0.88507444,0.7,44,0.01,100000,0.1
0.9056717,0.75,44,0.01,100000,0.1
0.93219775,0.8,44,0.01,100000,0.1
0.9727273,0.85,44,0.01,100000,0.1
0.9865579,0.9,44,0.01,100000,0.1
0.9999998,0.95,44,0.01,100000,0.1
0.09958763,0.05,44,0.02,100000,0.1
0.19688152,0.1,44,0.02,100000,0.1
0.3298988,0.15,44,0.02,100000,0.1
0.42137584,0.2,44,0.02,100000,0.1
0.49397573,0.25,44,0.02,100000,0.1
0.5623152,0.3,44,0.02,100000,0.1
0.6229243,0.35,44,0.02,100000,0.1
0.67259157,0.4,44,0.02,100000,0.1
0.71498924,0.45,44,0.02,100000,0.1
0.74739075,0.5,44,0.02,100000,0.1
0.7862918,0.55,44,0.02,100000,0.1
0.8039103,0.6,44,0.02,100000,0.1
0.84644437,0.65,44,0.02,100000,0.1
0.89168346,0.7,44,0.02,100000,0.1
0.9231296,0.75,44,0.02,100000,0.1
0.9551137,0.8,44,0.02,100000,0.1
0.9796634,0.85,44,0.02,100000,0.1
0.989947,0.9,44,0.02,100000,0.1
0.9999999,0.95,44,0.02,100000,0.1
0.11444513,0.05,44,0.03,100000,0.1
0.2575184,0.1,44,0.03,100000,0.1
0.3395089,0.15,44,0.03,100000,0.1
0.44591433,0.2,44,0.03,100000,0.1
0.52651256,0.25,44,0.03,100000,0.1
0.5889554,0.3,44,0.03,100000,0.1
0.6657432,0.35,44,0.03,100000,0.1
0.71008354,0.4,44,0.03,100000,0.1
0.74653393,0.45,44,0.03,100000,0.1
0.7777615,0.5,44,0.03,100000,0.1
0.8166078,0.55,44,0.03,100000,0.1
0.8508506,0.6,44,0.03,100000,0.1
0.8874651,0.65,44,0.03,100000,0.1
0.9214954,0.7,44,0.03,100000,0.1
0.94100493,0.75,44,0.03,100000,0.1
0.9696267,0.8,44,0.03,100000,0.1
0.9862826,0.85,44,0.03,100000,0.1
0.9935304,0.9,44,0.03,100000,0.1
0.9935304,0.95,44,0.03,100000,0.1
0.14637774,0.05,44,0.04,100000,0.1
0.24824299,0.1,44,0.04,100000,0.1
0.35466006,0.15,44,0.04,100000,0.1
0.4727941,0.2,44,0.04,100000,0.1
0.5419154,0.25,44,0.04,100000,0.1
0.59922427,0.3,44,0.04,100000,0.1
0.65493935,0.35,44,0.04,100000,0.1
0.6953031,0.4,44,0.04,100000,0.1
0.7442074,0.45,44,0.04,100000,0.1
0.79849243,0.5,44,0.04,100000,0.1
0.83341026,0.55,44,0.04,100000,0.1
0.8751563,0.6,44,0.04,100000,0.1
0.912585,0.65,44,0.04,100000,0.1
0.94258565,0.7,44,0.04,100000,0.1
0.9569685,0.75,44,0.04,100000,0.1
0.9708414,0.8,44,0.04,100000,0.1
0.9880046,0.85,44,0.04,100000,0.1
0.99476147,0.9,44,0.04,100000,0.1
0.9983025,0.95,44,0.04,100000,0.1
0.47308248,0.05,44,0.05,100000,0.1
0.64429927,0.1,44,0.05,100000,0.1
0.7420843,0.15,44,0.05,100000,0.1
0.7921287,0.2,44,0.05,100000,0.1
0.83946556,0.25,44,0.05,100000,0.1
0.8647652,0.3,44,0.05,100000,0.1
0.8902255,0.35,44,0.05,100000,0.1
0.9139391,0.4,44,0.05,100000,0.1
0.9272972,0.45,44,0.05,100000,0.1
0.9463759,0.5,44,0.05,100000,0.1
0.9552298,0.55,44,0.05,100000,0.1
0.96247065,0.6,44,0.05,100000,0.1
0.96690965,0.65,44,0.05,100000,0.1
0.9755596,0.7,44,0.05,100000,0.1
0.97701025,0.75,44,0.05,100000,0.1
0.98129183,0.8,44,0.05,100000,0.1
0.98717654,0.85,44,0.05,100000,0.1
0.9986785,0.9,44,0.05,100000,0.1
1.0000001,0.95,44,0.05,100000,0.1
0.78303194,0.05,6,0.02,1000000,0.1
0.8265458,0.1,6,0.02,1000000,0.1
0.8481993,0.15,6,0.02,1000000,0.1
0.867121,0.2,6,0.02,1000000,0.1
0.8774611,0.25,6,0.02,1000000,0.1
0.8898943,0.3,6,0.02,1000000,0.1
0.8977632,0.35,6,0.02,1000000,0.1
0.90674216,0.4,6,0.02,1000000,0.1
0.91681206,0.45,6,0.02,1000000,0.1
0.9243759,0.5,6,0.02,1000000,0.1
0.9325813,0.55,6,0.02,1000000,0.1
0.93985593,0.6,6,0.02,1000000,0.1
0.95042163,0.65,6,0.02,1000000,0.1
0.9598443,0.7,6,0.02,1000000,0.1
0.9688758,0.75,6,0.02,1000000,0.1
0.9801656,0.8,6,0.02,1000000,0.1
0.9879287,0.85,6,0.02,1000000,0.1
0.9954976,0.9,6,0.02,1000000,0.1
0.9993272,0.95,6,0.02,1000000,0.1
0.0,0.05,45,0.01,100000,0.1
0.0,0.1,45,0.01,100000,0.1
0.025618192,0.15,45,0.01,100000,0.1
0.09128813,0.2,45,0.01,100000,0.1
0.16427624,0.25,45,0.01,100000,0.1
0.24526231,0.3,45,0.01,100000,0.1
0.34212485,0.35,45,0.01,100000,0.1
0.45175415,0.4,45,0.01,100000,0.1
0.578854,0.45,45,0.01,100000,0.1
0.6885166,0.5,45,0.01,100000,0.1
0.7348289,0.55,45,0.01,100000,0.1
0.7805002,0.6,45,0.01,100000,0.1
0.857335,0.65,45,0.01,100000,0.1
0.89554745,0.7,45,0.01,100000,0.1
0.9557964,0.75,45,0.01,100000,0.1
0.98585063,0.8,45,0.01,100000,0.1
0.9930098,0.85,45,0.01,100000,0.1
0.9930098,0.9,45,0.01,100000,0.1
0.9999999,0.95,45,0.01,100000,0.1
0.027548559,0.05,45,0.02,100000,0.1
0.09031476,0.1,45,0.02,100000,0.1
0.15319362,0.15,45,0.02,100000,0.1
0.23832212,0.2,45,0.02,100000,0.1
0.30795878,0.25,45,0.02,100000,0.1
0.43462718,0.3,45,0.02,100000,0.1
0.5137864,0.35,45,0.02,100000,0.1
0.5814361,0.4,45,0.02,100000,0.1
0.64479417,0.45,45,0.02,100000,0.1
0.7297382,0.5,45,0.02,100000,0.1
0.78925145,0.55,45,0.02,100000,0.1
0.8397115,0.6,45,0.02,100000,0.1
0.8721059,0.65,45,0.02,100000,0.1
0.92657435,0.7,45,0.02,100000,0.1
0.94090813,0.75,45,0.02,100000,0.1
0.97241557,0.8,45,0.02,100000,0.1
0.98284817,0.85,45,0.02,100000,0.1
0.98959404,0.9,45,0.02,100000,0.1
1.0000005,0.95,45,0.02,100000,0.1
0.023490187,0.05,45,0.03,100000,0.1
0.061267443,0.1,45,0.03,100000,0.1
0.15619396,0.15,45,0.03,100000,0.1
0.24179842,0.2,45,0.03,100000,0.1
0.33128875,0.25,45,0.03,100000,0.1
0.44136497,0.3,45,0.03,100000,0.1
0.5578802,0.35,45,0.03,100000,0.1
0.63976747,0.4,45,0.03,100000,0.1
0.71105456,0.45,45,0.03,100000,0.1
0.79558223,0.5,45,0.03,100000,0.1
0.84806585,0.55,45,0.03,100000,0.1
0.8929176,0.6,45,0.03,100000,0.1
0.9250422,0.65,45,0.03,100000,0.1
0.9667113,0.7,45,0.03,100000,0.1
0.9878567,0.75,45,0.03,100000,0.1
0.99031544,0.8,45,0.03,100000,0.1
0.99513173,0.85,45,0.03,100000,0.1
1.0,0.9,45,0.03,100000,0.1
1.0,0.95,45,0.03,100000,0.1
0.39716136,0.05,45,0.04,100000,0.1
0.47641867,0.1,45,0.04,100000,0.1
0.5245398,0.15,45,0.04,100000,0.1
0.56577355,0.2,45,0.04,100000,0.1
0.61574817,0.25,45,0.04,100000,0.1
0.66927075,0.3,45,0.04,100000,0.1
0.70424867,0.35,45,0.04,100000,0.1
0.73887837,0.4,45,0.04,100000,0.1
0.7822039,0.45,45,0.04,100000,0.1
0.80963063,0.5,45,0.04,100000,0.1
0.83986956,0.55,45,0.04,100000,0.1
0.86679286,0.6,45,0.04,100000,0.1
0.89666826,0.65,45,0.04,100000,0.1
0.9232507,0.7,45,0.04,100000,0.1
0.9563604,0.75,45,0.04,100000,0.1
0.9738106,0.8,45,0.04,100000,0.1
0.98277825,0.85,45,0.04,100000,0.1
0.9948734,0.9,45,0.04,100000,0.1
0.9982194,0.95,45,0.04,100000,0.1
0.6007996,0.05,45,0.05,100000,0.1
0.71974146,0.1,45,0.05,100000,0.1
0.7490716,0.15,45,0.05,100000,0.1
0.7762539,0.2,45,0.05,100000,0.1
0.7931036,0.25,45,0.05,100000,0.1
0.8111752,0.3,45,0.05,100000,0.1
0.83390737,0.35,45,0.05,100000,0.1
0.85050064,0.4,45,0.05,100000,0.1
0.87723017,0.45,45,0.05,100000,0.1
0.90257806,0.5,45,0.05,100000,0.1
0.92446995,0.55,45,0.05,100000,0.1
0.9450708,0.6,45,0.05,100000,0.1
0.9611006,0.65,45,0.05,100000,0.1
0.9787311,0.7,45,0.05,100000,0.1
0.9900598,0.75,45,0.05,100000,0.1
0.99434936,0.8,45,0.05,100000,0.1
0.99722683,0.85,45,0.05,100000,0.1
1.0000001,0.9,45,0.05,100000,0.1
1.0000001,0.95,45,0.05,100000,0.1
0.021943232,0.05,46,0.01,100000,0.1
0.1143054,0.1,46,0.01,100000,0.1
0.1849891,0.15,46,0.01,100000,0.1
0.24060619,0.2,46,0.01,100000,0.1
0.31745827,0.25,46,0.01,100000,0.1
0.36625654,0.3,46,0.01,100000,0.1
0.4266881,0.35,46,0.01,100000,0.1
0.4943775,0.4,46,0.01,100000,0.1
0.54763484,0.45,46,0.01,100000,0.1
0.5807372,0.5,46,0.01,100000,0.1
0.67461866,0.55,46,0.01,100000,0.1
0.73572165,0.6,46,0.01,100000,0.1
0.76893675,0.65,46,0.01,100000,0.1
0.82255864,0.7,46,0.01,100000,0.1
0.86163867,0.75,46,0.01,100000,0.1
0.9150221,0.8,46,0.01,100000,0.1
0.9481471,0.85,46,0.01,100000,0.1
0.9744238,0.9,46,0.01,100000,0.1
0.99343747,0.95,46,0.01,100000,0.1
0.03169363,0.05,46,0.02,100000,0.1
0.105591536,0.1,46,0.02,100000,0.1
0.17030746,0.15,46,0.02,100000,0.1
0.2281603,0.2,46,0.02,100000,0.1
0.30316582,0.25,46,0.02,100000,0.1
0.3677982,0.3,46,0.02,100000,0.1
0.44236112,0.35,46,0.02,100000,0.1
0.5013104,0.4,46,0.02,100000,0.1
0.55358654,0.45,46,0.02,100000,0.1
0.6168459,0.5,46,0.02,100000,0.1
0.69127625,0.55,46,0.02,100000,0.1
0.7750291,0.6,46,0.02,100000,0.1
0.8078593,0.65,46,0.02,100000,0.1
0.83723783,0.7,46,0.02,100000,0.1
0.88472366,0.75,46,0.02,100000,0.1
0.9279996,0.8,46,0.02,100000,0.1
0.96056145,0.85,46,0.02,100000,0.1
0.98612094,0.9,46,0.02,100000,0.1
0.99638474,0.95,46,0.02,100000,0.1
0.08211046,0.05,46,0.03,100000,0.1
0.15314785,0.1,46,0.03,100000,0.1
0.23250297,0.15,46,0.03,100000,0.1
0.29563808,0.2,46,0.03,100000,0.1
0.38493448,0.25,46,0.03,100000,0.1
0.4527174,0.3,46,0.03,100000,0.1
0.5222111,0.35,46,0.03,100000,0.1
0.58508754,0.4,46,0.03,100000,0.1
0.62393516,0.45,46,0.03,100000,0.1
0.67011434,0.5,46,0.03,100000,0.1
0.70837706,0.55,46,0.03,100000,0.1
0.7559939,0.6,46,0.03,100000,0.1
0.7986729,0.65,46,0.03,100000,0.1
0.8504472,0.7,46,0.03,100000,0.1
0.897722,0.75,46,0.03,100000,0.1
0.9280467,0.8,46,0.03,100000,0.1
0.96325016,0.85,46,0.03,100000,0.1
0.98627776,0.9,46,0.03,100000,0.1
0.99534214,0.95,46,0.03,100000,0.1
0.07961933,0.05,46,0.04,100000,0.1
0.16206072,0.1,46,0.04,100000,0.1
0.24584928,0.15,46,0.04,100000,0.1
0.31499347,0.2,46,0.04,100000,0.1
0.38355482,0.25,46,0.04,100000,0.1
0.4536339,0.3,46,0.04,100000,0.1
0.52180946,0.35,46,0.04,100000,0.1
0.59170794,0.4,46,0.04,100000,0.1
0.6449979,0.45,46,0.04,100000,0.1
0.6954268,0.5,46,0.04,100000,0.1
0.7347085,0.55,46,0.04,100000,0.1
0.77555376,0.6,46,0.04,100000,0.1
0.82395756,0.65,46,0.04,100000,0.1
0.8611681,0.7,46,0.04,100000,0.1
0.8976036,0.75,46,0.04,100000,0.1
0.9381524,0.8,46,0.04,100000,0.1
0.9639522,0.85,46,0.04,100000,0.1
0.9784294,0.9,46,0.04,100000,0.1
0.99283266,0.95,46,0.04,100000,0.1
0.2478673,0.05,46,0.05,100000,0.1
0.40034214,0.1,46,0.05,100000,0.1
0.51009685,0.15,46,0.05,100000,0.1
0.5946208,0.2,46,0.05,100000,0.1
0.65612286,0.25,46,0.05,100000,0.1
0.7062134,0.3,46,0.05,100000,0.1
0.7582002,0.35,46,0.05,100000,0.1
0.79052263,0.4,46,0.05,100000,0.1
0.82659364,0.45,46,0.05,100000,0.1
0.862606,0.5,46,0.05,100000,0.1
0.88802356,0.55,46,0.05,100000,0.1
0.9293239,0.6,46,0.05,100000,0.1
0.9479563,0.65,46,0.05,100000,0.1
0.971826,0.7,46,0.05,100000,0.1
0.97885174,0.75,46,0.05,100000,0.1
0.9854404,0.8,46,0.05,100000,0.1
0.9907972,0.85,46,0.05,100000,0.1
0.99866873,0.9,46,0.05,100000,0.1
0.9999994,0.95,46,0.05,100000,0.1
0.21702416,0.05,7,0.01,1000000,0.1
0.28742626,0.1,7,0.01,1000000,0.1
0.34002838,0.15,7,0.01,1000000,0.1
0.39599466,0.2,7,0.01,1000000,0.1
0.46045297,0.25,7,0.01,1000000,0.1
0.52319455,0.3,7,0.01,1000000,0.1
0.59123296,0.35,7,0.01,1000000,0.1
0.6532965,0.4,7,0.01,1000000,0.1
0.7113662,0.45,7,0.01,1000000,0.1
0.7586529,0.5,7,0.01,1000000,0.1
0.8102064,0.55,7,0.01,1000000,0.1
0.85124075,0.6,7,0.01,1000000,0.1
0.8882646,0.65,7,0.01,1000000,0.1
0.9184121,0.7,7,0.01,1000000,0.1
0.9447464,0.75,7,0.01,1000000,0.1
0.96431,0.8,7,0.01,1000000,0.1
0.9837802,0.85,7,0.01,1000000,0.1
0.99372154,0.9,7,0.01,1000000,0.1
0.99822694,0.95,7,0.01,1000000,0.1
0.015765205,0.05,47,0.01,100000,0.1
0.03152129,0.1,47,0.01,100000,0.1
0.07586026,0.15,47,0.01,100000,0.1
0.09146737,0.2,47,0.01,100000,0.1
0.18299395,0.25,47,0.01,100000,0.1
0.25083986,0.3,47,0.01,100000,0.1
0.31659135,0.35,47,0.01,100000,0.1
0.39137393,0.4,47,0.01,100000,0.1
0.45817658,0.45,47,0.01,100000,0.1
0.5384826,0.5,47,0.01,100000,0.1
0.62583286,0.55,47,0.01,100000,0.1
0.70653486,0.6,47,0.01,100000,0.1
0.78085464,0.65,47,0.01,100000,0.1
0.82958585,0.7,47,0.01,100000,0.1
0.89464897,0.75,47,0.01,100000,0.1
0.9438412,0.8,47,0.01,100000,0.1
0.95832956,0.85,47,0.01,100000,0.1
0.9865805,0.9,47,0.01,100000,0.1
0.9999999,0.95,47,0.01,100000,0.1
0.018198788,0.05,47,0.02,100000,0.1
0.058177415,0.1,47,0.02,100000,0.1
0.10263129,0.15,47,0.02,100000,0.1
0.1681513,0.2,47,0.02,100000,0.1
0.19407824,0.25,47,0.02,100000,0.1
0.2685534,0.3,47,0.02,100000,0.1
0.31143355,0.35,47,0.02,100000,0.1
0.37534314,0.4,47,0.02,100000,0.1
0.4935665,0.45,47,0.02,100000,0.1
0.5690553,0.5,47,0.02,100000,0.1
0.6440532,0.55,47,0.02,100000,0.1
0.71870744,0.6,47,0.02,100000,0.1
0.7978624,0.65,47,0.02,100000,0.1
0.826481,0.7,47,0.02,100000,0.1
0.88827544,0.75,47,0.02,100000,0.1
0.93418163,0.8,47,0.02,100000,0.1
0.9838647,0.85,47,0.02,100000,0.1
0.9959253,0.9,47,0.02,100000,0.1
0.9959253,0.95,47,0.02,100000,0.1
0.042176623,0.05,47,0.03,100000,0.1
0.109231606,0.1,47,0.03,100000,0.1
0.17843215,0.15,47,0.03,100000,0.1
0.23881114,0.2,47,0.03,100000,0.1
0.30135047,0.25,47,0.03,100000,0.1
0.37153947,0.3,47,0.03,100000,0.1
0.43570903,0.35,47,0.03,100000,0.1
0.49933946,0.4,47,0.03,100000,0.1
0.57727104,0.45,47,0.03,100000,0.1
0.63290197,0.5,47,0.03,100000,0.1
0.7005631,0.55,47,0.03,100000,0.1
0.76539665,0.6,47,0.03,100000,0.1
0.81447214,0.65,47,0.03,100000,0.1
0.8554985,0.7,47,0.03,100000,0.1
0.908696,0.75,47,0.03,100000,0.1
0.94181484,0.8,47,0.03,100000,0.1
0.966964,0.85,47,0.03,100000,0.1
0.9900044,0.9,47,0.03,100000,0.1
0.99767333,0.95,47,0.03,100000,0.1
0.054752894,0.05,47,0.04,100000,0.1
0.12325258,0.1,47,0.04,100000,0.1
0.20512873,0.15,47,0.04,100000,0.1
0.2884336,0.2,47,0.04,100000,0.1
0.38112816,0.25,47,0.04,100000,0.1
0.44697595,0.3,47,0.04,100000,0.1
0.5029999,0.35,47,0.04,100000,0.1
0.57082975,0.4,47,0.04,100000,0.1
0.6267338,0.45,47,0.04,100000,0.1
0.6785195,0.5,47,0.04,100000,0.1
0.7419425,0.55,47,0.04,100000,0.1
0.7906232,0.6,47,0.04,100000,0.1
0.8289763,0.65,47,0.04,100000,0.1
0.8713417,0.7,47,0.04,100000,0.1
0.9122432,0.75,47,0.04,100000,0.1
0.950739,0.8,47,0.04,100000,0.1
0.9770895,0.85,47,0.04,100000,0.1
0.9943093,0.9,47,0.04,100000,0.1
0.9999999,0.95,47,0.04,100000,0.1
0.08360005,0.05,47,0.05,100000,0.1
0.14595672,0.1,47,0.05,100000,0.1
0.22103453,0.15,47,0.05,100000,0.1
0.29616776,0.2,47,0.05,100000,0.1
0.38349062,0.25,47,0.05,100000,0.1
0.45246756,0.3,47,0.05,100000,0.1
0.5177876,0.35,47,0.05,100000,0.1
0.58591217,0.4,47,0.05,100000,0.1
0.6511344,0.45,47,0.05,100000,0.1
0.704933,0.5,47,0.05,100000,0.1
0.7486759,0.55,47,0.05,100000,0.1
0.7978306,0.6,47,0.05,100000,0.1
0.8423894,0.65,47,0.05,100000,0.1
0.8795309,0.7,47,0.05,100000,0.1
0.9074522,0.75,47,0.05,100000,0.1
0.94033384,0.8,47,0.05,100000,0.1
0.9629481,0.85,47,0.05,100000,0.1
0.9873351,0.9,47,0.05,100000,0.1
0.9972094,0.95,47,0.05,100000,0.1
0.6981113,0.05,7,0.02,1000000,0.1
0.7555444,0.1,7,0.02,1000000,0.1
0.79078037,0.15,7,0.02,1000000,0.1
0.81475675,0.2,7,0.02,1000000,0.1
0.8342751,0.25,7,0.02,1000000,0.1
0.8475594,0.3,7,0.02,1000000,0.1
0.86282504,0.35,7,0.02,1000000,0.1
0.8768573,0.4,7,0.02,1000000,0.1
0.8881968,0.45,7,0.02,1000000,0.1
0.90233344,0.5,7,0.02,1000000,0.1
0.91687435,0.55,7,0.02,1000000,0.1
0.92944854,0.6,7,0.02,1000000,0.1
0.9397571,0.65,7,0.02,1000000,0.1
0.95326835,0.7,7,0.02,1000000,0.1
0.9642251,0.75,7,0.02,1000000,0.1
0.9742847,0.8,7,0.02,1000000,0.1
0.98467803,0.85,7,0.02,1000000,0.1
0.994239,0.9,7,0.02,1000000,0.1
0.99912393,0.95,7,0.02,1000000,0.1
0.0,0.05,48,0.01,100000,0.1
0.0,0.1,48,0.01,100000,0.1
0.007858581,0.15,48,0.01,100000,0.1
0.015164348,0.2,48,0.01,100000,0.1
0.04758176,0.25,48,0.01,100000,0.1
0.10317357,0.3,48,0.01,100000,0.1
0.18250939,0.35,48,0.01,100000,0.1
0.30891928,0.4,48,0.01,100000,0.1
0.43291497,0.45,48,0.01,100000,0.1
0.5463913,0.5,48,0.01,100000,0.1
0.63044655,0.55,48,0.01,100000,0.1
0.67547596,0.6,48,0.01,100000,0.1
0.751553,0.65,48,0.01,100000,0.1
0.85362726,0.7,48,0.01,100000,0.1
0.92696494,0.75,48,0.01,100000,0.1
0.9641896,0.8,48,0.01,100000,0.1
0.9792231,0.85,48,0.01,100000,0.1
1.0,0.9,48,0.01,100000,0.1
1.0,0.95,48,0.01,100000,0.1
0.028887412,0.05,48,0.02,100000,0.1
0.053017914,0.1,48,0.02,100000,0.1
0.129598,0.15,48,0.02,100000,0.1
0.19799787,0.2,48,0.02,100000,0.1
0.2793307,0.25,48,0.02,100000,0.1
0.34567192,0.3,48,0.02,100000,0.1
0.43219393,0.35,48,0.02,100000,0.1
0.52194864,0.4,48,0.02,100000,0.1
0.6254726,0.45,48,0.02,100000,0.1
0.70597667,0.5,48,0.02,100000,0.1
0.76276076,0.55,48,0.02,100000,0.1
0.82617235,0.6,48,0.02,100000,0.1
0.88984996,0.65,48,0.02,100000,0.1
0.92325115,0.7,48,0.02,100000,0.1
0.9444522,0.75,48,0.02,100000,0.1
0.95960945,0.8,48,0.02,100000,0.1
0.98867196,0.85,48,0.02,100000,0.1
0.99999976,0.9,48,0.02,100000,0.1
0.99999976,0.95,48,0.02,100000,0.1
0.00806712,0.05,48,0.03,100000,0.1
0.048221774,0.1,48,0.03,100000,0.1
0.08237121,0.15,48,0.03,100000,0.1
0.12926106,0.2,48,0.03,100000,0.1
0.24921043,0.25,48,0.03,100000,0.1
0.34777912,0.3,48,0.03,100000,0.1
0.44533417,0.35,48,0.03,100000,0.1
0.5314678,0.4,48,0.03,100000,0.1
0.61274105,0.45,48,0.03,100000,0.1
0.67765474,0.5,48,0.03,100000,0.1
0.7529126,0.55,48,0.03,100000,0.1
0.8178654,0.6,48,0.03,100000,0.1
0.8520931,0.65,48,0.03,100000,0.1
0.8864607,0.7,48,0.03,100000,0.1
0.9278962,0.75,48,0.03,100000,0.1
0.9590922,0.8,48,0.03,100000,0.1
0.9763299,0.85,48,0.03,100000,0.1
0.9907578,0.9,48,0.03,100000,0.1
1.0000004,0.95,48,0.03,100000,0.1
0.5733547,0.05,48,0.04,100000,0.1
0.6256861,0.1,48,0.04,100000,0.1
0.6626488,0.15,48,0.04,100000,0.1
0.6774471,0.2,48,0.04,100000,0.1
0.6975222,0.25,48,0.04,100000,0.1
0.7218342,0.3,48,0.04,100000,0.1
0.74765956,0.35,48,0.04,100000,0.1
0.775061,0.4,48,0.04,100000,0.1
0.82248986,0.45,48,0.04,100000,0.1
0.84598345,0.5,48,0.04,100000,0.1
0.86765265,0.55,48,0.04,100000,0.1
0.88009346,0.6,48,0.04,100000,0.1
0.906926,0.65,48,0.04,100000,0.1
0.93173075,0.7,48,0.04,100000,0.1
0.95645124,0.75,48,0.04,100000,0.1
0.96515447,0.8,48,0.04,100000,0.1
0.9843423,0.85,48,0.04,100000,0.1
0.99303955,0.9,48,0.04,100000,0.1
1.0,0.95,48,0.04,100000,0.1
0.6481221,0.05,48,0.05,100000,0.1
0.737652,0.1,48,0.05,100000,0.1
0.76893353,0.15,48,0.05,100000,0.1
0.7882435,0.2,48,0.05,100000,0.1
0.8120407,0.25,48,0.05,100000,0.1
0.83280426,0.3,48,0.05,100000,0.1
0.8530602,0.35,48,0.05,100000,0.1
0.87099844,0.4,48,0.05,100000,0.1
0.8916287,0.45,48,0.05,100000,0.1
0.90045786,0.5,48,0.05,100000,0.1
0.915072,0.55,48,0.05,100000,0.1
0.94403285,0.6,48,0.05,100000,0.1
0.9586254,0.65,48,0.05,100000,0.1
0.97734535,0.7,48,0.05,100000,0.1
0.9845114,0.75,48,0.05,100000,0.1
0.9913462,0.8,48,0.05,100000,0.1
0.9999992,0.85,48,0.05,100000,0.1
0.9999992,0.9,48,0.05,100000,0.1
0.9999992,0.95,48,0.05,100000,0.1
0.0,0.05,49,0.01,100000,0.1
0.0078095,0.1,49,0.01,100000,0.1
0.030362243,0.15,49,0.01,100000,0.1
0.03792316,0.2,49,0.01,100000,0.1
0.08310858,0.25,49,0.01,100000,0.1
0.16538735,0.3,49,0.01,100000,0.1
0.28245115,0.35,49,0.01,100000,0.1
0.35458106,0.4,49,0.01,100000,0.1
0.489594,0.45,49,0.01,100000,0.1
0.56106955,0.5,49,0.01,100000,0.1
0.6738507,0.55,49,0.01,100000,0.1
0.7311301,0.6,49,0.01,100000,0.1
0.78736347,0.65,49,0.01,100000,0.1
0.83596104,0.7,49,0.01,100000,0.1
0.912903,0.75,49,0.01,100000,0.1
0.94076043,0.8,49,0.01,100000,0.1
0.96678054,0.85,49,0.01,100000,0.1
0.9735254,0.9,49,0.01,100000,0.1
0.99346477,0.95,49,0.01,100000,0.1
0.0040200916,0.05,49,0.02,100000,0.1
0.027260512,0.1,49,0.02,100000,0.1
0.07029739,0.15,49,0.02,100000,0.1
0.124346875,0.2,49,0.02,100000,0.1
0.1692702,0.25,49,0.02,100000,0.1
0.24188223,0.3,49,0.02,100000,0.1
0.30197135,0.35,49,0.02,100000,0.1
0.38843548,0.4,49,0.02,100000,0.1
0.48284134,0.45,49,0.02,100000,0.1
0.5906271,0.5,49,0.02,100000,0.1
0.6826393,0.55,49,0.02,100000,0.1
0.75102663,0.6,49,0.02,100000,0.1
0.8046245,0.65,49,0.02,100000,0.1
0.84053224,0.7,49,0.02,100000,0.1
0.8972816,0.75,49,0.02,100000,0.1
0.9427657,0.8,49,0.02,100000,0.1
0.98067456,0.85,49,0.02,100000,0.1
0.99700344,0.9,49,0.02,100000,0.1
0.99700344,0.95,49,0.02,100000,0.1
0.04745283,0.05,49,0.03,100000,0.1
0.08129296,0.1,49,0.03,100000,0.1
0.12915404,0.15,49,0.03,100000,0.1
0.19520432,0.2,49,0.03,100000,0.1
0.26599455,0.25,49,0.03,100000,0.1
0.34682816,0.3,49,0.03,100000,0.1
0.42974257,0.35,49,0.03,100000,0.1
0.51676375,0.4,49,0.03,100000,0.1
0.60308266,0.45,49,0.03,100000,0.1
0.70748365,0.5,49,0.03,100000,0.1
0.78518105,0.55,49,0.03,100000,0.1
0.83844376,0.6,49,0.03,100000,0.1
0.8808025,0.65,49,0.03,100000,0.1
0.92379284,0.7,49,0.03,100000,0.1
0.95646626,0.75,49,0.03,100000,0.1
0.97501844,0.8,49,0.03,100000,0.1
0.9865253,0.85,49,0.03,100000,0.1
0.9929359,0.9,49,0.03,100000,0.1
0.99999964,0.95,49,0.03,100000,0.1
0.12923658,0.05,8,0.01,1000000,0.1
0.27146572,0.1,8,0.01,1000000,0.1
0.3885695,0.15,8,0.01,1000000,0.1
0.4864008,0.2,8,0.01,1000000,0.1
0.5678427,0.25,8,0.01,1000000,0.1
0.6562826,0.3,8,0.01,1000000,0.1
0.7178113,0.35,8,0.01,1000000,0.1
0.7664305,0.4,8,0.01,1000000,0.1
0.8074755,0.45,8,0.01,1000000,0.1
0.84712094,0.5,8,0.01,1000000,0.1
0.87837416,0.55,8,0.01,1000000,0.1
0.9007147,0.6,8,0.01,1000000,0.1
0.92157364,0.65,8,0.01,1000000,0.1
0.94360155,0.7,8,0.01,1000000,0.1
0.9552876,0.75,8,0.01,1000000,0.1
0.9705091,0.8,8,0.01,1000000,0.1
0.9867276,0.85,8,0.01,1000000,0.1
0.9936711,0.9,8,0.01,1000000,0.1
0.9982604,0.95,8,0.01,1000000,0.1
0.17837524,0.05,49,0.04,100000,0.1
0.2748121,0.1,49,0.04,100000,0.1
0.35434642,0.15,49,0.04,100000,0.1
0.43231484,0.2,49,0.04,100000,0.1
0.5162821,0.25,49,0.04,100000,0.1
0.5782076,0.3,49,0.04,100000,0.1
0.6074987,0.35,49,0.04,100000,0.1
0.6729632,0.4,49,0.04,100000,0.1
0.7275093,0.45,49,0.04,100000,0.1
0.7848831,0.5,49,0.04,100000,0.1
0.8230304,0.55,49,0.04,100000,0.1
0.85903233,0.6,49,0.04,100000,0.1
0.8892877,0.65,49,0.04,100000,0.1
0.9228343,0.7,49,0.04,100000,0.1
0.955526,0.75,49,0.04,100000,0.1
0.9764223,0.8,49,0.04,100000,0.1
0.9884637,0.85,49,0.04,100000,0.1
0.99676335,0.9,49,0.04,100000,0.1
1.0000004,0.95,49,0.04,100000,0.1
0.4170119,0.05,49,0.05,100000,0.1
0.5240323,0.1,49,0.05,100000,0.1
0.6061569,0.15,49,0.05,100000,0.1
0.6681445,0.2,49,0.05,100000,0.1
0.7114505,0.25,49,0.05,100000,0.1
0.75796205,0.3,49,0.05,100000,0.1
0.7893364,0.35,49,0.05,100000,0.1
0.81589377,0.4,49,0.05,100000,0.1
0.8454442,0.45,49,0.05,100000,0.1
0.8600825,0.5,49,0.05,100000,0.1
0.8891754,0.55,49,0.05,100000,0.1
0.91075236,0.6,49,0.05,100000,0.1
0.93079656,0.65,49,0.05,100000,0.1
0.94654256,0.7,49,0.05,100000,0.1
0.96638817,0.75,49,0.05,100000,0.1
0.9817832,0.8,49,0.05,100000,0.1
0.9944472,0.85,49,0.05,100000,0.1
0.9972414,0.9,49,0.05,100000,0.1
1.0000005,0.95,49,0.05,100000,0.1
0.0,0.05,50,0.01,100000,0.1
0.0,0.1,50,0.01,100000,0.1
0.0,0.15,50,0.01,100000,0.1
0.007953829,0.2,50,0.01,100000,0.1
0.025828943,0.25,50,0.01,100000,0.1
0.04309404,0.3,50,0.01,100000,0.1
0.096535824,0.35,50,0.01,100000,0.1
0.18469582,0.4,50,0.01,100000,0.1
0.34130532,0.45,50,0.01,100000,0.1
0.49553692,0.5,50,0.01,100000,0.1
0.6658862,0.55,50,0.01,100000,0.1
0.7654984,0.6,50,0.01,100000,0.1
0.8055328,0.65,50,0.01,100000,0.1
0.8953427,0.7,50,0.01,100000,0.1
0.9444363,0.75,50,0.01,100000,0.1
0.97665477,0.8,50,0.01,100000,0.1
0.992463,0.85,50,0.01,100000,0.1
0.992463,0.9,50,0.01,100000,0.1
0.992463,0.95,50,0.01,100000,0.1
0.034776263,0.05,50,0.02,100000,0.1
0.10386318,0.1,50,0.02,100000,0.1
0.17235613,0.15,50,0.02,100000,0.1
0.24139345,0.2,50,0.02,100000,0.1
0.29269946,0.25,50,0.02,100000,0.1
0.34806654,0.3,50,0.02,100000,0.1
0.42434126,0.35,50,0.02,100000,0.1
0.48277873,0.4,50,0.02,100000,0.1
0.57116026,0.45,50,0.02,100000,0.1
0.65461355,0.5,50,0.02,100000,0.1
0.7088058,0.55,50,0.02,100000,0.1
0.7908478,0.6,50,0.02,100000,0.1
0.8718663,0.65,50,0.02,100000,0.1
0.90784925,0.7,50,0.02,100000,0.1
0.9483809,0.75,50,0.02,100000,0.1
0.98407835,0.8,50,0.02,100000,0.1
0.99611217,0.85,50,0.02,100000,0.1
1.0000001,0.9,50,0.02,100000,0.1
1.0000001,0.95,50,0.02,100000,0.1
0.0,0.05,50,0.03,100000,0.1
0.0,0.1,50,0.03,100000,0.1
0.0027201173,0.15,50,0.03,100000,0.1
0.013254774,0.2,50,0.03,100000,0.1
0.045956694,0.25,50,0.03,100000,0.1
0.1569478,0.3,50,0.03,100000,0.1
0.29633984,0.35,50,0.03,100000,0.1
0.43765467,0.4,50,0.03,100000,0.1
0.57924235,0.45,50,0.03,100000,0.1
0.6956114,0.5,50,0.03,100000,0.1
0.78214735,0.55,50,0.03,100000,0.1
0.8543601,0.6,50,0.03,100000,0.1
0.9090747,0.65,50,0.03,100000,0.1
0.94872546,0.7,50,0.03,100000,0.1
0.9803229,0.75,50,0.03,100000,0.1
0.9827779,0.8,50,0.03,100000,0.1
0.9975459,0.85,50,0.03,100000,0.1
0.9975459,0.9,50,0.03,100000,0.1
1.0000002,0.95,50,0.03,100000,0.1
0.22457553,0.05,50,0.04,100000,0.1
0.33972323,0.1,50,0.04,100000,0.1
0.4233919,0.15,50,0.04,100000,0.1
0.4922307,0.2,50,0.04,100000,0.1
0.5490623,0.25,50,0.04,100000,0.1
0.5919122,0.3,50,0.04,100000,0.1
0.65003717,0.35,50,0.04,100000,0.1
0.7013637,0.4,50,0.04,100000,0.1
0.75474066,0.45,50,0.04,100000,0.1
0.7935988,0.5,50,0.04,100000,0.1
0.83118963,0.55,50,0.04,100000,0.1
0.863137,0.6,50,0.04,100000,0.1
0.8973662,0.65,50,0.04,100000,0.1
0.9444141,0.7,50,0.04,100000,0.1
0.96277696,0.75,50,0.04,100000,0.1
0.9758563,0.8,50,0.04,100000,0.1
0.9892541,0.85,50,0.04,100000,0.1
0.9982293,0.9,50,0.04,100000,0.1
0.9982293,0.95,50,0.04,100000,0.1
0.70765865,0.05,8,0.02,1000000,0.1
0.7681972,0.1,8,0.02,1000000,0.1
0.7990326,0.15,8,0.02,1000000,0.1
0.82430553,0.2,8,0.02,1000000,0.1
0.84986365,0.25,8,0.02,1000000,0.1
0.8695283,0.3,8,0.02,1000000,0.1
0.885969,0.35,8,0.02,1000000,0.1
0.9007569,0.4,8,0.02,1000000,0.1
0.9138383,0.45,8,0.02,1000000,0.1
0.9225115,0.5,8,0.02,1000000,0.1
0.9321182,0.55,8,0.02,1000000,0.1
0.9393183,0.6,8,0.02,1000000,0.1
0.9507688,0.65,8,0.02,1000000,0.1
0.9591479,0.7,8,0.02,1000000,0.1
0.96656615,0.75,8,0.02,1000000,0.1
0.97511935,0.8,8,0.02,1000000,0.1
0.98530644,0.85,8,0.02,1000000,0.1
0.9936725,0.9,8,0.02,1000000,0.1
0.9986831,0.95,8,0.02,1000000,0.1
0.46982205,0.05,50,0.05,100000,0.1
0.59474665,0.1,50,0.05,100000,0.1
0.67158425,0.15,50,0.05,100000,0.1
0.703209,0.2,50,0.05,100000,0.1
0.7335006,0.25,50,0.05,100000,0.1
0.760346,0.3,50,0.05,100000,0.1
0.78494644,0.35,50,0.05,100000,0.1
0.8101363,0.4,50,0.05,100000,0.1
0.8192376,0.45,50,0.05,100000,0.1
0.8497268,0.5,50,0.05,100000,0.1
0.8819873,0.55,50,0.05,100000,0.1
0.91876775,0.6,50,0.05,100000,0.1
0.9340095,0.65,50,0.05,100000,0.1
0.95830005,0.7,50,0.05,100000,0.1
0.97758317,0.75,50,0.05,100000,0.1
0.98509246,0.8,50,0.05,100000,0.1
0.9955466,0.85,50,0.05,100000,0.1
0.9984912,0.9,50,0.05,100000,0.1
1.0000002,0.95,50,0.05,100000,0.1
0.047003668,0.05,51,0.01,100000,0.1
0.06949559,0.1,51,0.01,100000,0.1
0.10794243,0.15,51,0.01,100000,0.1
0.15273286,0.2,51,0.01,100000,0.1
0.19769463,0.25,51,0.01,100000,0.1
0.26473767,0.3,51,0.01,100000,0.1
0.33006683,0.35,51,0.01,100000,0.1
0.37473717,0.4,51,0.01,100000,0.1
0.46298715,0.45,51,0.01,100000,0.1
0.56459486,0.5,51,0.01,100000,0.1
0.65863806,0.55,51,0.01,100000,0.1
0.72407377,0.6,51,0.01,100000,0.1
0.7673473,0.65,51,0.01,100000,0.1
0.79624915,0.7,51,0.01,100000,0.1
0.8810513,0.75,51,0.01,100000,0.1
0.9166867,0.8,51,0.01,100000,0.1
0.9516029,0.85,51,0.01,100000,0.1
0.99287087,0.9,51,0.01,100000,0.1
1.0000002,0.95,51,0.01,100000,0.1
0.052771688,0.05,51,0.02,100000,0.1
0.07920256,0.1,51,0.02,100000,0.1
0.12749551,0.15,51,0.02,100000,0.1
0.17260844,0.2,51,0.02,100000,0.1
0.239041,0.25,51,0.02,100000,0.1
0.29399863,0.3,51,0.02,100000,0.1
0.34492826,0.35,51,0.02,100000,0.1
0.41775203,0.4,51,0.02,100000,0.1
0.49696317,0.45,51,0.02,100000,0.1
0.53601485,0.5,51,0.02,100000,0.1
0.58895993,0.55,51,0.02,100000,0.1
0.6557295,0.6,51,0.02,100000,0.1
0.7393593,0.65,51,0.02,100000,0.1
0.787159,0.7,51,0.02,100000,0.1
0.8353346,0.75,51,0.02,100000,0.1
0.86991626,0.8,51,0.02,100000,0.1
0.9388795,0.85,51,0.02,100000,0.1
0.9700806,0.9,51,0.02,100000,0.1
0.9967466,0.95,51,0.02,100000,0.1
0.078767814,0.05,51,0.03,100000,0.1
0.13933782,0.1,51,0.03,100000,0.1
0.17649388,0.15,51,0.03,100000,0.1
0.22841667,0.2,51,0.03,100000,0.1
0.27252182,0.25,51,0.03,100000,0.1
0.31911868,0.3,51,0.03,100000,0.1
0.37972373,0.35,51,0.03,100000,0.1
0.43662775,0.4,51,0.03,100000,0.1
0.49483338,0.45,51,0.03,100000,0.1
0.5760595,0.5,51,0.03,100000,0.1
0.6525087,0.55,51,0.03,100000,0.1
0.6954151,0.6,51,0.03,100000,0.1
0.7476899,0.65,51,0.03,100000,0.1
0.7968038,0.7,51,0.03,100000,0.1
0.85444117,0.75,51,0.03,100000,0.1
0.8968162,0.8,51,0.03,100000,0.1
0.93910486,0.85,51,0.03,100000,0.1
0.96488816,0.9,51,0.03,100000,0.1
0.99312663,0.95,51,0.03,100000,0.1
0.046058588,0.05,51,0.04,100000,0.1
0.10029586,0.1,51,0.04,100000,0.1
0.15692127,0.15,51,0.04,100000,0.1
0.22446196,0.2,51,0.04,100000,0.1
0.2750334,0.25,51,0.04,100000,0.1
0.34582105,0.3,51,0.04,100000,0.1
0.41580746,0.35,51,0.04,100000,0.1
0.5000886,0.4,51,0.04,100000,0.1
0.5723672,0.45,51,0.04,100000,0.1
0.63958424,0.5,51,0.04,100000,0.1
0.7025155,0.55,51,0.04,100000,0.1
0.75405145,0.6,51,0.04,100000,0.1
0.8161611,0.65,51,0.04,100000,0.1
0.868518,0.7,51,0.04,100000,0.1
0.8931677,0.75,51,0.04,100000,0.1
0.94426024,0.8,51,0.04,100000,0.1
0.9721776,0.85,51,0.04,100000,0.1
0.99309087,0.9,51,0.04,100000,0.1
1.0000005,0.95,51,0.04,100000,0.1
0.11165145,0.05,51,0.05,100000,0.1
0.18408328,0.1,51,0.05,100000,0.1
0.24265258,0.15,51,0.05,100000,0.1
0.28558767,0.2,51,0.05,100000,0.1
0.33745274,0.25,51,0.05,100000,0.1
0.39306572,0.3,51,0.05,100000,0.1
0.45291948,0.35,51,0.05,100000,0.1
0.5342793,0.4,51,0.05,100000,0.1
0.5999677,0.45,51,0.05,100000,0.1
0.677318,0.5,51,0.05,100000,0.1
0.7229647,0.55,51,0.05,100000,0.1
0.79086,0.6,51,0.05,100000,0.1
0.8453417,0.65,51,0.05,100000,0.1
0.8929315,0.7,51,0.05,100000,0.1
0.9265825,0.75,51,0.05,100000,0.1
0.9542577,0.8,51,0.05,100000,0.1
0.98093855,0.85,51,0.05,100000,0.1
0.99746066,0.9,51,0.05,100000,0.1
1.0,0.95,51,0.05,100000,0.1
0.19389541,0.05,52,0.01,100000,0.1
0.25270084,0.1,52,0.01,100000,0.1
0.3398266,0.15,52,0.01,100000,0.1
0.39732945,0.2,52,0.01,100000,0.1
0.46148342,0.25,52,0.01,100000,0.1
0.5396299,0.3,52,0.01,100000,0.1
0.58871335,0.35,52,0.01,100000,0.1
0.63824624,0.4,52,0.01,100000,0.1
0.6939377,0.45,52,0.01,100000,0.1
0.7490401,0.5,52,0.01,100000,0.1
0.81828296,0.55,52,0.01,100000,0.1
0.852538,0.6,52,0.01,100000,0.1
0.8863046,0.65,52,0.01,100000,0.1
0.9060669,0.7,52,0.01,100000,0.1
0.94675934,0.75,52,0.01,100000,0.1
0.9599173,0.8,52,0.01,100000,0.1
0.98024255,0.85,52,0.01,100000,0.1
0.99324155,0.9,52,0.01,100000,0.1
1.0,0.95,52,0.01,100000,0.1
0.41403818,0.05,52,0.02,100000,0.1
0.49753544,0.1,52,0.02,100000,0.1
0.5422933,0.15,52,0.02,100000,0.1
0.5717892,0.2,52,0.02,100000,0.1
0.5981998,0.25,52,0.02,100000,0.1
0.6463797,0.3,52,0.02,100000,0.1
0.6720405,0.35,52,0.02,100000,0.1
0.71589786,0.4,52,0.02,100000,0.1
0.76324064,0.45,52,0.02,100000,0.1
0.78169787,0.5,52,0.02,100000,0.1
0.8294534,0.55,52,0.02,100000,0.1
0.86207837,0.6,52,0.02,100000,0.1
0.9085023,0.65,52,0.02,100000,0.1
0.92249465,0.7,52,0.02,100000,0.1
0.95111704,0.75,52,0.02,100000,0.1
0.9688278,0.8,52,0.02,100000,0.1
0.9861151,0.85,52,0.02,100000,0.1
0.99324715,0.9,52,0.02,100000,0.1
0.99668795,0.95,52,0.02,100000,0.1
0.045928504,0.05,9,0.01,1000000,0.1
0.10955508,0.1,9,0.01,1000000,0.1
0.19235131,0.15,9,0.01,1000000,0.1
0.27141082,0.2,9,0.01,1000000,0.1
0.35160196,0.25,9,0.01,1000000,0.1
0.42822853,0.3,9,0.01,1000000,0.1
0.5019301,0.35,9,0.01,1000000,0.1
0.57439584,0.4,9,0.01,1000000,0.1
0.6507607,0.45,9,0.01,1000000,0.1
0.7192556,0.5,9,0.01,1000000,0.1
0.77889717,0.55,9,0.01,1000000,0.1
0.82860523,0.6,9,0.01,1000000,0.1
0.87458146,0.65,9,0.01,1000000,0.1
0.914704,0.7,9,0.01,1000000,0.1
0.94377905,0.75,9,0.01,1000000,0.1
0.9644488,0.8,9,0.01,1000000,0.1
0.9855367,0.85,9,0.01,1000000,0.1
0.9963202,0.9,9,0.01,1000000,0.1
1.0,0.95,9,0.01,1000000,0.1
0.30441707,0.05,52,0.03,100000,0.1
0.4449151,0.1,52,0.03,100000,0.1
0.5476281,0.15,52,0.03,100000,0.1
0.5860536,0.2,52,0.03,100000,0.1
0.62400204,0.25,52,0.03,100000,0.1
0.64675707,0.3,52,0.03,100000,0.1
0.68162674,0.35,52,0.03,100000,0.1
0.7318468,0.4,52,0.03,100000,0.1
0.7789456,0.45,52,0.03,100000,0.1
0.8187193,0.5,52,0.03,100000,0.1
0.85050327,0.55,52,0.03,100000,0.1
0.8821183,0.6,52,0.03,100000,0.1
0.9088634,0.65,52,0.03,100000,0.1
0.9402325,0.7,52,0.03,100000,0.1
0.9571213,0.75,52,0.03,100000,0.1
0.97363794,0.8,52,0.03,100000,0.1
0.99066085,0.85,52,0.03,100000,0.1
0.99534017,0.9,52,0.03,100000,0.1
1.0000002,0.95,52,0.03,100000,0.1
0.6156056,0.05,52,0.04,100000,0.1
0.7579824,0.1,52,0.04,100000,0.1
0.8010659,0.15,52,0.04,100000,0.1
0.81893283,0.2,52,0.04,100000,0.1
0.8294442,0.25,52,0.04,100000,0.1
0.8453231,0.3,52,0.04,100000,0.1
0.85953736,0.35,52,0.04,100000,0.1
0.8681052,0.4,52,0.04,100000,0.1
0.8819588,0.45,52,0.04,100000,0.1
0.8891153,0.5,52,0.04,100000,0.1
0.90509754,0.55,52,0.04,100000,0.1
0.9174468,0.6,52,0.04,100000,0.1
0.9298124,0.65,52,0.04,100000,0.1
0.9420708,0.7,52,0.04,100000,0.1
0.95055354,0.75,52,0.04,100000,0.1
0.9729921,0.8,52,0.04,100000,0.1
0.98661566,0.85,52,0.04,100000,0.1
0.99675053,0.9,52,0.04,100000,0.1
1.0000006,0.95,52,0.04,100000,0.1
0.57479537,0.05,52,0.05,100000,0.1
0.7085172,0.1,52,0.05,100000,0.1
0.7629661,0.15,52,0.05,100000,0.1
0.7940189,0.2,52,0.05,100000,0.1
0.83610666,0.25,52,0.05,100000,0.1
0.8593856,0.3,52,0.05,100000,0.1
0.8842762,0.35,52,0.05,100000,0.1
0.9071792,0.4,52,0.05,100000,0.1
0.9217851,0.45,52,0.05,100000,0.1
0.9362098,0.5,52,0.05,100000,0.1
0.9490149,0.55,52,0.05,100000,0.1
0.9644051,0.6,52,0.05,100000,0.1
0.9830899,0.65,52,0.05,100000,0.1
0.9929786,0.7,52,0.05,100000,0.1
0.9958364,0.75,52,0.05,100000,0.1
0.9971925,0.8,52,0.05,100000,0.1
1.0000007,0.85,52,0.05,100000,0.1
1.0000007,0.9,52,0.05,100000,0.1
1.0000007,0.95,52,0.05,100000,0.1
0.0,0.05,53,0.01,100000,0.1
0.0075827725,0.1,53,0.01,100000,0.1
0.03662066,0.15,53,0.01,100000,0.1
0.07442518,0.2,53,0.01,100000,0.1
0.17800467,0.25,53,0.01,100000,0.1
0.26480055,0.3,53,0.01,100000,0.1
0.32862952,0.35,53,0.01,100000,0.1
0.38491055,0.4,53,0.01,100000,0.1
0.461512,0.45,53,0.01,100000,0.1
0.58685166,0.5,53,0.01,100000,0.1
0.7107049,0.55,53,0.01,100000,0.1
0.7787426,0.6,53,0.01,100000,0.1
0.8404078,0.65,53,0.01,100000,0.1
0.893984,0.7,53,0.01,100000,0.1
0.91388977,0.75,53,0.01,100000,0.1
0.96764684,0.8,53,0.01,100000,0.1
0.98735344,0.85,53,0.01,100000,0.1
0.99380076,0.9,53,0.01,100000,0.1
0.9999999,0.95,53,0.01,100000,0.1
0.0,0.05,53,0.02,100000,0.1
0.0,0.1,53,0.02,100000,0.1
0.022629054,0.15,53,0.02,100000,0.1
0.0525215,0.2,53,0.02,100000,0.1
0.089914374,0.25,53,0.02,100000,0.1
0.17580578,0.3,53,0.02,100000,0.1
0.2929457,0.35,53,0.02,100000,0.1
0.46271673,0.4,53,0.02,100000,0.1
0.5880238,0.45,53,0.02,100000,0.1
0.66665024,0.5,53,0.02,100000,0.1
0.7368979,0.55,53,0.02,100000,0.1
0.8128851,0.6,53,0.02,100000,0.1
0.8547131,0.65,53,0.02,100000,0.1
0.90243834,0.7,53,0.02,100000,0.1
0.94623214,0.75,53,0.02,100000,0.1
0.9764413,0.8,53,0.02,100000,0.1
0.99349266,0.85,53,0.02,100000,0.1
0.9999997,0.9,53,0.02,100000,0.1
0.9999997,0.95,53,0.02,100000,0.1
0.7132686,0.05,9,0.02,1000000,0.1
0.76987594,0.1,9,0.02,1000000,0.1
0.8000791,0.15,9,0.02,1000000,0.1
0.8225971,0.2,9,0.02,1000000,0.1
0.84169704,0.25,9,0.02,1000000,0.1
0.85529757,0.3,9,0.02,1000000,0.1
0.87108296,0.35,9,0.02,1000000,0.1
0.8858194,0.4,9,0.02,1000000,0.1
0.89951056,0.45,9,0.02,1000000,0.1
0.9124544,0.5,9,0.02,1000000,0.1
0.92437047,0.55,9,0.02,1000000,0.1
0.9350343,0.6,9,0.02,1000000,0.1
0.94499856,0.65,9,0.02,1000000,0.1
0.9551672,0.7,9,0.02,1000000,0.1
0.96607304,0.75,9,0.02,1000000,0.1
0.9778317,0.8,9,0.02,1000000,0.1
0.9893917,0.85,9,0.02,1000000,0.1
0.9956593,0.9,9,0.02,1000000,0.1
0.9997678,0.95,9,0.02,1000000,0.1
0.005152408,0.05,53,0.03,100000,0.1
0.04589685,0.1,53,0.03,100000,0.1
0.15985171,0.15,53,0.03,100000,0.1
0.24738732,0.2,53,0.03,100000,0.1
0.3685795,0.25,53,0.03,100000,0.1
0.49039328,0.3,53,0.03,100000,0.1
0.60154504,0.35,53,0.03,100000,0.1
0.687102,0.4,53,0.03,100000,0.1
0.7815719,0.45,53,0.03,100000,0.1
0.8261842,0.5,53,0.03,100000,0.1
0.86309594,0.55,53,0.03,100000,0.1
0.90468436,0.6,53,0.03,100000,0.1
0.93222183,0.65,53,0.03,100000,0.1
0.95734906,0.7,53,0.03,100000,0.1
0.98467547,0.75,53,0.03,100000,0.1
0.9916309,0.8,53,0.03,100000,0.1
0.9938181,0.85,53,0.03,100000,0.1
0.9999998,0.9,53,0.03,100000,0.1
0.9999998,0.95,53,0.03,100000,0.1
0.042485774,0.05,53,0.04,100000,0.1
0.13883728,0.1,53,0.04,100000,0.1
0.22641496,0.15,53,0.04,100000,0.1
0.31118557,0.2,53,0.04,100000,0.1
0.41156718,0.25,53,0.04,100000,0.1
0.5114361,0.3,53,0.04,100000,0.1
0.5848422,0.35,53,0.04,100000,0.1
0.65625876,0.4,53,0.04,100000,0.1
0.7142293,0.45,53,0.04,100000,0.1
0.78202957,0.5,53,0.04,100000,0.1
0.8376141,0.55,53,0.04,100000,0.1
0.87494826,0.6,53,0.04,100000,0.1
0.9141752,0.65,53,0.04,100000,0.1
0.9500034,0.7,53,0.04,100000,0.1
0.9719772,0.75,53,0.04,100000,0.1
0.9953206,0.8,53,0.04,100000,0.1
0.99860775,0.85,53,0.04,100000,0.1
0.99860775,0.9,53,0.04,100000,0.1
1.0,0.95,53,0.04,100000,0.1
0.08090025,0.05,53,0.05,100000,0.1
0.15574136,0.1,53,0.05,100000,0.1
0.2504925,0.15,53,0.05,100000,0.1
0.33118773,0.2,53,0.05,100000,0.1
0.41285482,0.25,53,0.05,100000,0.1
0.4975601,0.3,53,0.05,100000,0.1
0.5775254,0.35,53,0.05,100000,0.1
0.64007896,0.4,53,0.05,100000,0.1
0.7149104,0.45,53,0.05,100000,0.1
0.77753925,0.5,53,0.05,100000,0.1
0.81138563,0.55,53,0.05,100000,0.1
0.8598147,0.6,53,0.05,100000,0.1
0.8974334,0.65,53,0.05,100000,0.1
0.93073666,0.7,53,0.05,100000,0.1
0.95187145,0.75,53,0.05,100000,0.1
0.9728278,0.8,53,0.05,100000,0.1
0.9832884,0.85,53,0.05,100000,0.1
0.9987357,0.9,53,0.05,100000,0.1
1.0000004,0.95,53,0.05,100000,0.1
0.07449378,0.05,54,0.01,100000,0.1
0.13962282,0.1,54,0.01,100000,0.1
0.22668241,0.15,54,0.01,100000,0.1
0.28443274,0.2,54,0.01,100000,0.1
0.3281236,0.25,54,0.01,100000,0.1
0.4064061,0.3,54,0.01,100000,0.1
0.48281524,0.35,54,0.01,100000,0.1
0.57225555,0.4,54,0.01,100000,0.1
0.61487037,0.45,54,0.01,100000,0.1
0.66953087,0.5,54,0.01,100000,0.1
0.7650744,0.55,54,0.01,100000,0.1
0.7920418,0.6,54,0.01,100000,0.1
0.8191933,0.65,54,0.01,100000,0.1
0.866204,0.7,54,0.01,100000,0.1
0.9265551,0.75,54,0.01,100000,0.1
0.95990384,0.8,54,0.01,100000,0.1
0.9738281,0.85,54,0.01,100000,0.1
0.99337083,0.9,54,0.01,100000,0.1
0.99337083,0.95,54,0.01,100000,0.1
0.056838613,0.05,54,0.02,100000,0.1
0.11229586,0.1,54,0.02,100000,0.1
0.14447938,0.15,54,0.02,100000,0.1
0.18847896,0.2,54,0.02,100000,0.1
0.23902938,0.25,54,0.02,100000,0.1
0.30155492,0.3,54,0.02,100000,0.1
0.38225496,0.35,54,0.02,100000,0.1
0.4481242,0.4,54,0.02,100000,0.1
0.51231617,0.45,54,0.02,100000,0.1
0.5916967,0.5,54,0.02,100000,0.1
0.7011115,0.55,54,0.02,100000,0.1
0.7656067,0.6,54,0.02,100000,0.1
0.8030193,0.65,54,0.02,100000,0.1
0.8505223,0.7,54,0.02,100000,0.1
0.9166338,0.75,54,0.02,100000,0.1
0.94970024,0.8,54,0.02,100000,0.1
0.97887194,0.85,54,0.02,100000,0.1
0.98936266,0.9,54,0.02,100000,0.1
1.0000002,0.95,54,0.02,100000,0.1
0.03613102,0.05,54,0.03,100000,0.1
0.08224163,0.1,54,0.03,100000,0.1
0.13351458,0.15,54,0.03,100000,0.1
0.22191599,0.2,54,0.03,100000,0.1
0.28261393,0.25,54,0.03,100000,0.1
0.36220625,0.3,54,0.03,100000,0.1
0.45547882,0.35,54,0.03,100000,0.1
0.5259813,0.4,54,0.03,100000,0.1
0.59386104,0.45,54,0.03,100000,0.1
0.65667486,0.5,54,0.03,100000,0.1
0.71604526,0.55,54,0.03,100000,0.1
0.7712815,0.6,54,0.03,100000,0.1
0.79277617,0.65,54,0.03,100000,0.1
0.85173297,0.7,54,0.03,100000,0.1
0.9061293,0.75,54,0.03,100000,0.1
0.94389963,0.8,54,0.03,100000,0.1
0.9812946,0.85,54,0.03,100000,0.1
0.99051625,0.9,54,0.03,100000,0.1
0.99999976,0.95,54,0.03,100000,0.1
0.14501837,0.05,10,0.01,1000000,0.1
0.2461001,0.1,10,0.01,1000000,0.1
0.33208382,0.15,10,0.01,1000000,0.1
0.40551668,0.2,10,0.01,1000000,0.1
0.4709081,0.25,10,0.01,1000000,0.1
0.53872144,0.3,10,0.01,1000000,0.1
0.5929986,0.35,10,0.01,1000000,0.1
0.65505606,0.4,10,0.01,1000000,0.1
0.70189834,0.45,10,0.01,1000000,0.1
0.7472125,0.5,10,0.01,1000000,0.1
0.78655195,0.55,10,0.01,1000000,0.1
0.82980573,0.6,10,0.01,1000000,0.1
0.8646786,0.65,10,0.01,1000000,0.1
0.89794415,0.7,10,0.01,1000000,0.1
0.9275453,0.75,10,0.01,1000000,0.1
0.9521716,0.8,10,0.01,1000000,0.1
0.9756754,0.85,10,0.01,1000000,0.1
0.99076474,0.9,10,0.01,1000000,0.1
0.9995099,0.95,10,0.01,1000000,0.1
0.27600658,0.05,54,0.04,100000,0.1
0.38241792,0.1,54,0.04,100000,0.1
0.49797183,0.15,54,0.04,100000,0.1
0.5546828,0.2,54,0.04,100000,0.1
0.60595185,0.25,54,0.04,100000,0.1
0.6377532,0.3,54,0.04,100000,0.1
0.6717142,0.35,54,0.04,100000,0.1
0.71630687,0.4,54,0.04,100000,0.1
0.75005054,0.45,54,0.04,100000,0.1
0.7759632,0.5,54,0.04,100000,0.1
0.81661123,0.55,54,0.04,100000,0.1
0.85514,0.6,54,0.04,100000,0.1
0.8786756,0.65,54,0.04,100000,0.1
0.90776277,0.7,54,0.04,100000,0.1
0.9410356,0.75,54,0.04,100000,0.1
0.9734697,0.8,54,0.04,100000,0.1
0.987723,0.85,54,0.04,100000,0.1
0.99477625,0.9,54,0.04,100000,0.1
0.99999976,0.95,54,0.04,100000,0.1
0.4863431,0.05,54,0.05,100000,0.1
0.60282147,0.1,54,0.05,100000,0.1
0.66222405,0.15,54,0.05,100000,0.1
0.7004832,0.2,54,0.05,100000,0.1
0.728296,0.25,54,0.05,100000,0.1
0.76006174,0.3,54,0.05,100000,0.1
0.7919749,0.35,54,0.05,100000,0.1
0.81389564,0.4,54,0.05,100000,0.1
0.83702123,0.45,54,0.05,100000,0.1
0.85713077,0.5,54,0.05,100000,0.1
0.87848276,0.55,54,0.05,100000,0.1
0.89002043,0.6,54,0.05,100000,0.1
0.9126009,0.65,54,0.05,100000,0.1
0.9351895,0.7,54,0.05,100000,0.1
0.96771985,0.75,54,0.05,100000,0.1
0.98172516,0.8,54,0.05,100000,0.1
0.98896086,0.85,54,0.05,100000,0.1
0.9972429,0.9,54,0.05,100000,0.1
0.9986694,0.95,54,0.05,100000,0.1
0.0,0.05,55,0.01,100000,0.1
0.0,0.1,55,0.01,100000,0.1
0.0,0.15,55,0.01,100000,0.1
0.0064918157,0.2,55,0.01,100000,0.1
0.027851403,0.25,55,0.01,100000,0.1
0.05687393,0.3,55,0.01,100000,0.1
0.112562634,0.35,55,0.01,100000,0.1
0.18961184,0.4,55,0.01,100000,0.1
0.28687572,0.45,55,0.01,100000,0.1
0.3696763,0.5,55,0.01,100000,0.1
0.527962,0.55,55,0.01,100000,0.1
0.670695,0.6,55,0.01,100000,0.1
0.8056241,0.65,55,0.01,100000,0.1
0.85244644,0.7,55,0.01,100000,0.1
0.8986869,0.75,55,0.01,100000,0.1
0.93701684,0.8,55,0.01,100000,0.1
0.9752615,0.85,55,0.01,100000,0.1
0.99398327,0.9,55,0.01,100000,0.1
1.0000001,0.95,55,0.01,100000,0.1
0.0,0.05,55,0.02,100000,0.1
0.003724185,0.1,55,0.02,100000,0.1
0.02271779,0.15,55,0.02,100000,0.1
0.07173284,0.2,55,0.02,100000,0.1
0.15802298,0.25,55,0.02,100000,0.1
0.22848575,0.3,55,0.02,100000,0.1
0.30860475,0.35,55,0.02,100000,0.1
0.41437757,0.4,55,0.02,100000,0.1
0.47611523,0.45,55,0.02,100000,0.1
0.5510427,0.5,55,0.02,100000,0.1
0.6706649,0.55,55,0.02,100000,0.1
0.7786804,0.6,55,0.02,100000,0.1
0.84393126,0.65,55,0.02,100000,0.1
0.9287516,0.7,55,0.02,100000,0.1
0.94948715,0.75,55,0.02,100000,0.1
0.97325516,0.8,55,0.02,100000,0.1
0.9967022,0.85,55,0.02,100000,0.1
1.0000004,0.9,55,0.02,100000,0.1
1.0000004,0.95,55,0.02,100000,0.1
0.0,0.05,55,0.03,100000,0.1
0.030826438,0.1,55,0.03,100000,0.1
0.07236038,0.15,55,0.03,100000,0.1
0.14685628,0.2,55,0.03,100000,0.1
0.23366955,0.25,55,0.03,100000,0.1
0.3138978,0.3,55,0.03,100000,0.1
0.40143114,0.35,55,0.03,100000,0.1
0.5063772,0.4,55,0.03,100000,0.1
0.609951,0.45,55,0.03,100000,0.1
0.70929706,0.5,55,0.03,100000,0.1
0.787327,0.55,55,0.03,100000,0.1
0.8515764,0.6,55,0.03,100000,0.1
0.90401864,0.65,55,0.03,100000,0.1
0.9390985,0.7,55,0.03,100000,0.1
0.960369,0.75,55,0.03,100000,0.1
0.9814524,0.8,55,0.03,100000,0.1
0.9884323,0.85,55,0.03,100000,0.1
0.99305636,0.9,55,0.03,100000,0.1
0.99999994,0.95,55,0.03,100000,0.1
0.73206913,0.05,10,0.02,1000000,0.1
0.78017825,0.1,10,0.02,1000000,0.1
0.7993281,0.15,10,0.02,1000000,0.1
0.8189362,0.2,10,0.02,1000000,0.1
0.8361657,0.25,10,0.02,1000000,0.1
0.8527371,0.3,10,0.02,1000000,0.1
0.8660915,0.35,10,0.02,1000000,0.1
0.88301545,0.4,10,0.02,1000000,0.1
0.89754134,0.45,10,0.02,1000000,0.1
0.9124972,0.5,10,0.02,1000000,0.1
0.925178,0.55,10,0.02,1000000,0.1
0.9371861,0.6,10,0.02,1000000,0.1
0.94789314,0.65,10,0.02,1000000,0.1
0.9593334,0.7,10,0.02,1000000,0.1
0.9690222,0.75,10,0.02,1000000,0.1
0.9785302,0.8,10,0.02,1000000,0.1
0.9877206,0.85,10,0.02,1000000,0.1
0.9937771,0.9,10,0.02,1000000,0.1
0.99840677,0.95,10,0.02,1000000,0.1
0.059088115,0.05,55,0.04,100000,0.1
0.15977156,0.1,55,0.04,100000,0.1
0.24731101,0.15,55,0.04,100000,0.1
0.35264665,0.2,55,0.04,100000,0.1
0.43284735,0.25,55,0.04,100000,0.1
0.5017941,0.3,55,0.04,100000,0.1
0.5732026,0.35,55,0.04,100000,0.1
0.67218864,0.4,55,0.04,100000,0.1
0.75737846,0.45,55,0.04,100000,0.1
0.82615286,0.5,55,0.04,100000,0.1
0.86028326,0.55,55,0.04,100000,0.1
0.8957961,0.6,55,0.04,100000,0.1
0.9258769,0.65,55,0.04,100000,0.1
0.9521001,0.7,55,0.04,100000,0.1
0.96793395,0.75,55,0.04,100000,0.1
0.9781919,0.8,55,0.04,100000,0.1
0.99488074,0.85,55,0.04,100000,0.1
0.99828416,0.9,55,0.04,100000,0.1
1.0000005,0.95,55,0.04,100000,0.1
0.22793657,0.05,55,0.05,100000,0.1
0.3169158,0.1,55,0.05,100000,0.1
0.4004576,0.15,55,0.05,100000,0.1
0.4581269,0.2,55,0.05,100000,0.1
0.51956934,0.25,55,0.05,100000,0.1
0.57769275,0.3,55,0.05,100000,0.1
0.6264474,0.35,55,0.05,100000,0.1
0.6815732,0.4,55,0.05,100000,0.1
0.732675,0.45,55,0.05,100000,0.1
0.78232527,0.5,55,0.05,100000,0.1
0.85169303,0.55,55,0.05,100000,0.1
0.89730483,0.6,55,0.05,100000,0.1
0.9356868,0.65,55,0.05,100000,0.1
0.9637346,0.7,55,0.05,100000,0.1
0.9780527,0.75,55,0.05,100000,0.1
0.98900664,0.8,55,0.05,100000,0.1
0.9945216,0.85,55,0.05,100000,0.1
0.9972098,0.9,55,0.05,100000,0.1
1.0000004,0.95,55,0.05,100000,0.1
0.0,0.05,56,0.01,100000,0.1
0.0,0.1,56,0.01,100000,0.1
0.008054939,0.15,56,0.01,100000,0.1
0.023675766,0.2,56,0.01,100000,0.1
0.07108792,0.25,56,0.01,100000,0.1
0.12542346,0.3,56,0.01,100000,0.1
0.16317609,0.35,56,0.01,100000,0.1
0.30640858,0.4,56,0.01,100000,0.1
0.41044575,0.45,56,0.01,100000,0.1
0.54953104,0.5,56,0.01,100000,0.1
0.6446886,0.55,56,0.01,100000,0.1
0.7024536,0.6,56,0.01,100000,0.1
0.77450687,0.65,56,0.01,100000,0.1
0.8820771,0.7,56,0.01,100000,0.1
0.9248285,0.75,56,0.01,100000,0.1
0.9659422,0.8,56,0.01,100000,0.1
0.9659422,0.85,56,0.01,100000,0.1
0.9864816,0.9,56,0.01,100000,0.1
0.9999999,0.95,56,0.01,100000,0.1
0.058389563,0.05,56,0.02,100000,0.1
0.09309219,0.1,56,0.02,100000,0.1
0.1463775,0.15,56,0.02,100000,0.1
0.18377866,0.2,56,0.02,100000,0.1
0.24389622,0.25,56,0.02,100000,0.1
0.32887,0.3,56,0.02,100000,0.1
0.43570963,0.35,56,0.02,100000,0.1
0.5337879,0.4,56,0.02,100000,0.1
0.6164767,0.45,56,0.02,100000,0.1
0.73038286,0.5,56,0.02,100000,0.1
0.78340614,0.55,56,0.02,100000,0.1
0.8285598,0.6,56,0.02,100000,0.1
0.86732817,0.65,56,0.02,100000,0.1
0.9058508,0.7,56,0.02,100000,0.1
0.9369641,0.75,56,0.02,100000,0.1
0.95366174,0.8,56,0.02,100000,0.1
0.97717947,0.85,56,0.02,100000,0.1
0.9870806,0.9,56,0.02,100000,0.1
0.9936222,0.95,56,0.02,100000,0.1
0.0052089808,0.05,56,0.03,100000,0.1
0.022997774,0.1,56,0.03,100000,0.1
0.06099409,0.15,56,0.03,100000,0.1
0.12062947,0.2,56,0.03,100000,0.1
0.20534682,0.25,56,0.03,100000,0.1
0.28051284,0.3,56,0.03,100000,0.1
0.37521383,0.35,56,0.03,100000,0.1
0.46839142,0.4,56,0.03,100000,0.1
0.5753302,0.45,56,0.03,100000,0.1
0.6479788,0.5,56,0.03,100000,0.1
0.72791564,0.55,56,0.03,100000,0.1
0.8155948,0.6,56,0.03,100000,0.1
0.85955197,0.65,56,0.03,100000,0.1
0.89192045,0.7,56,0.03,100000,0.1
0.92613786,0.75,56,0.03,100000,0.1
0.96025467,0.8,56,0.03,100000,0.1
0.98220104,0.85,56,0.03,100000,0.1
0.9911145,0.9,56,0.03,100000,0.1
0.99999946,0.95,56,0.03,100000,0.1
0.08500913,0.05,56,0.04,100000,0.1
0.17518263,0.1,56,0.04,100000,0.1
0.25587973,0.15,56,0.04,100000,0.1
0.32812035,0.2,56,0.04,100000,0.1
0.39068502,0.25,56,0.04,100000,0.1
0.48950467,0.3,56,0.04,100000,0.1
0.57422936,0.35,56,0.04,100000,0.1
0.64403284,0.4,56,0.04,100000,0.1
0.71810293,0.45,56,0.04,100000,0.1
0.7887863,0.5,56,0.04,100000,0.1
0.8209573,0.55,56,0.04,100000,0.1
0.8686722,0.6,56,0.04,100000,0.1
0.8990661,0.65,56,0.04,100000,0.1
0.92445,0.7,56,0.04,100000,0.1
0.94928384,0.75,56,0.04,100000,0.1
0.96927124,0.8,56,0.04,100000,0.1
0.9788492,0.85,56,0.04,100000,0.1
0.9935514,0.9,56,0.04,100000,0.1
0.9983532,0.95,56,0.04,100000,0.1
0.57627195,0.05,56,0.05,100000,0.1
0.6492309,0.1,56,0.05,100000,0.1
0.68371713,0.15,56,0.05,100000,0.1
0.7090998,0.2,56,0.05,100000,0.1
0.74023074,0.25,56,0.05,100000,0.1
0.7630146,0.3,56,0.05,100000,0.1
0.78981864,0.35,56,0.05,100000,0.1
0.80255485,0.4,56,0.05,100000,0.1
0.8383388,0.45,56,0.05,100000,0.1
0.8593196,0.5,56,0.05,100000,0.1
0.87879914,0.55,56,0.05,100000,0.1
0.89542663,0.6,56,0.05,100000,0.1
0.9203218,0.65,56,0.05,100000,0.1
0.9329086,0.7,56,0.05,100000,0.1
0.9491686,0.75,56,0.05,100000,0.1
0.965413,0.8,56,0.05,100000,0.1
0.97352827,0.85,56,0.05,100000,0.1
0.9814071,0.9,56,0.05,100000,0.1
0.99597645,0.95,56,0.05,100000,0.1
0.015639283,0.05,11,0.01,1000000,0.1
0.038356394,0.1,11,0.01,1000000,0.1
0.08834492,0.15,11,0.01,1000000,0.1
0.15047026,0.2,11,0.01,1000000,0.1
0.21511738,0.25,11,0.01,1000000,0.1
0.29020163,0.3,11,0.01,1000000,0.1
0.37670782,0.35,11,0.01,1000000,0.1
0.44645596,0.4,11,0.01,1000000,0.1
0.5358892,0.45,11,0.01,1000000,0.1
0.6117033,0.5,11,0.01,1000000,0.1
0.67186946,0.55,11,0.01,1000000,0.1
0.7491663,0.6,11,0.01,1000000,0.1
0.80885774,0.65,11,0.01,1000000,0.1
0.8575865,0.7,11,0.01,1000000,0.1
0.9012497,0.75,11,0.01,1000000,0.1
0.93598306,0.8,11,0.01,1000000,0.1
0.96626484,0.85,11,0.01,1000000,0.1
0.9798142,0.9,11,0.01,1000000,0.1
0.9909184,0.95,11,0.01,1000000,0.1
0.007141041,0.05,57,0.01,100000,0.1
0.007141041,0.1,57,0.01,100000,0.1
0.023529427,0.15,57,0.01,100000,0.1
0.047706347,0.2,57,0.01,100000,0.1
0.103235036,0.25,57,0.01,100000,0.1
0.13492022,0.3,57,0.01,100000,0.1
0.22941022,0.35,57,0.01,100000,0.1
0.31301963,0.4,57,0.01,100000,0.1
0.47353077,0.45,57,0.01,100000,0.1
0.60314476,0.5,57,0.01,100000,0.1
0.7103419,0.55,57,0.01,100000,0.1
0.7924239,0.6,57,0.01,100000,0.1
0.8515619,0.65,57,0.01,100000,0.1
0.8664086,0.7,57,0.01,100000,0.1
0.92402303,0.75,57,0.01,100000,0.1
0.960518,0.8,57,0.01,100000,0.1
0.9808771,0.85,57,0.01,100000,0.1
0.9941331,0.9,57,0.01,100000,0.1
0.9999999,0.95,57,0.01,100000,0.1
0.03662339,0.05,57,0.02,100000,0.1
0.08106786,0.1,57,0.02,100000,0.1
0.12455753,0.15,57,0.02,100000,0.1
0.20434718,0.2,57,0.02,100000,0.1
0.28385687,0.25,57,0.02,100000,0.1
0.36174485,0.3,57,0.02,100000,0.1
0.4346184,0.35,57,0.02,100000,0.1
0.5352759,0.4,57,0.02,100000,0.1
0.6454808,0.45,57,0.02,100000,0.1
0.72468436,0.5,57,0.02,100000,0.1
0.7962032,0.55,57,0.02,100000,0.1
0.8486027,0.6,57,0.02,100000,0.1
0.8707413,0.65,57,0.02,100000,0.1
0.918048,0.7,57,0.02,100000,0.1
0.94976145,0.75,57,0.02,100000,0.1
0.97886556,0.8,57,0.02,100000,0.1
0.9964921,0.85,57,0.02,100000,0.1
1.0000002,0.9,57,0.02,100000,0.1
1.0000002,0.95,57,0.02,100000,0.1
0.11433763,0.05,57,0.03,100000,0.1
0.21316536,0.1,57,0.03,100000,0.1
0.3106489,0.15,57,0.03,100000,0.1
0.40443018,0.2,57,0.03,100000,0.1
0.46082607,0.25,57,0.03,100000,0.1
0.53433967,0.3,57,0.03,100000,0.1
0.59273475,0.35,57,0.03,100000,0.1
0.68323815,0.4,57,0.03,100000,0.1
0.7359246,0.45,57,0.03,100000,0.1
0.7965472,0.5,57,0.03,100000,0.1
0.84869003,0.55,57,0.03,100000,0.1
0.8928207,0.6,57,0.03,100000,0.1
0.9269625,0.65,57,0.03,100000,0.1
0.94621545,0.7,57,0.03,100000,0.1
0.960578,0.75,57,0.03,100000,0.1
0.9699855,0.8,57,0.03,100000,0.1
0.98167896,0.85,57,0.03,100000,0.1
0.9930078,0.9,57,0.03,100000,0.1
0.9953651,0.95,57,0.03,100000,0.1
0.28717363,0.05,57,0.04,100000,0.1
0.40341046,0.1,57,0.04,100000,0.1
0.47445297,0.15,57,0.04,100000,0.1
0.54218197,0.2,57,0.04,100000,0.1
0.6047824,0.25,57,0.04,100000,0.1
0.66143787,0.3,57,0.04,100000,0.1
0.7070979,0.35,57,0.04,100000,0.1
0.752791,0.4,57,0.04,100000,0.1
0.79032505,0.45,57,0.04,100000,0.1
0.8392453,0.5,57,0.04,100000,0.1
0.87275004,0.55,57,0.04,100000,0.1
0.901994,0.6,57,0.04,100000,0.1
0.9371499,0.65,57,0.04,100000,0.1
0.95823616,0.7,57,0.04,100000,0.1
0.9678495,0.75,57,0.04,100000,0.1
0.9811937,0.8,57,0.04,100000,0.1
0.9849709,0.85,57,0.04,100000,0.1
0.99251646,0.9,57,0.04,100000,0.1
1.0000004,0.95,57,0.04,100000,0.1
0.3730643,0.05,57,0.05,100000,0.1
0.47882983,0.1,57,0.05,100000,0.1
0.5532501,0.15,57,0.05,100000,0.1
0.6159257,0.2,57,0.05,100000,0.1
0.6650649,0.25,57,0.05,100000,0.1
0.72008324,0.3,57,0.05,100000,0.1
0.76787066,0.35,57,0.05,100000,0.1
0.80277705,0.4,57,0.05,100000,0.1
0.82850033,0.45,57,0.05,100000,0.1
0.86369264,0.5,57,0.05,100000,0.1
0.8987767,0.55,57,0.05,100000,0.1
0.93007314,0.6,57,0.05,100000,0.1
0.9494622,0.65,57,0.05,100000,0.1
0.9640075,0.7,57,0.05,100000,0.1
0.97453785,0.75,57,0.05,100000,0.1
0.9887878,0.8,57,0.05,100000,0.1
0.9930788,0.85,57,0.05,100000,0.1
0.9959164,0.9,57,0.05,100000,0.1
0.99862736,0.95,57,0.05,100000,0.1
0.53152424,0.05,11,0.02,1000000,0.1
0.5645447,0.1,11,0.02,1000000,0.1
0.5998708,0.15,11,0.02,1000000,0.1
0.629662,0.2,11,0.02,1000000,0.1
0.65684545,0.25,11,0.02,1000000,0.1
0.6902796,0.3,11,0.02,1000000,0.1
0.72589725,0.35,11,0.02,1000000,0.1
0.7539732,0.4,11,0.02,1000000,0.1
0.79206675,0.45,11,0.02,1000000,0.1
0.8220094,0.5,11,0.02,1000000,0.1
0.85247713,0.55,11,0.02,1000000,0.1
0.88282675,0.6,11,0.02,1000000,0.1
0.9093971,0.65,11,0.02,1000000,0.1
0.9311876,0.7,11,0.02,1000000,0.1
0.9502432,0.75,11,0.02,1000000,0.1
0.96439797,0.8,11,0.02,1000000,0.1
0.9793361,0.85,11,0.02,1000000,0.1
0.9863198,0.9,11,0.02,1000000,0.1
0.99635285,0.95,11,0.02,1000000,0.1
0.0,0.05,58,0.01,100000,0.1
0.008401932,0.1,58,0.01,100000,0.1
0.033569906,0.15,58,0.01,100000,0.1
0.075455844,0.2,58,0.01,100000,0.1
0.09949279,0.25,58,0.01,100000,0.1
0.17418456,0.3,58,0.01,100000,0.1
0.26479465,0.35,58,0.01,100000,0.1
0.345948,0.4,58,0.01,100000,0.1
0.48236254,0.45,58,0.01,100000,0.1
0.5850457,0.5,58,0.01,100000,0.1
0.67073476,0.55,58,0.01,100000,0.1
0.70151097,0.6,58,0.01,100000,0.1
0.76396984,0.65,58,0.01,100000,0.1
0.85618347,0.7,58,0.01,100000,0.1
0.9179721,0.75,58,0.01,100000,0.1
0.9407841,0.8,58,0.01,100000,0.1
0.9782589,0.85,58,0.01,100000,0.1
0.98589754,0.9,58,0.01,100000,0.1
0.9999999,0.95,58,0.01,100000,0.1
0.054560784,0.05,58,0.02,100000,0.1
0.11748478,0.1,58,0.02,100000,0.1
0.159498,0.15,58,0.02,100000,0.1
0.20502445,0.2,58,0.02,100000,0.1
0.2713543,0.25,58,0.02,100000,0.1
0.3448568,0.3,58,0.02,100000,0.1
0.43046856,0.35,58,0.02,100000,0.1
0.50708824,0.4,58,0.02,100000,0.1
0.58394974,0.45,58,0.02,100000,0.1
0.6793573,0.5,58,0.02,100000,0.1
0.7431399,0.55,58,0.02,100000,0.1
0.827262,0.6,58,0.02,100000,0.1
0.8625375,0.65,58,0.02,100000,0.1
0.9170414,0.7,58,0.02,100000,0.1
0.9472173,0.75,58,0.02,100000,0.1
0.9626325,0.8,58,0.02,100000,0.1
0.97773683,0.85,58,0.02,100000,0.1
0.9889861,0.9,58,0.02,100000,0.1
0.9928085,0.95,58,0.02,100000,0.1
0.19460423,0.05,58,0.03,100000,0.1
0.27588895,0.1,58,0.03,100000,0.1
0.33473948,0.15,58,0.03,100000,0.1
0.40145397,0.2,58,0.03,100000,0.1
0.5017124,0.25,58,0.03,100000,0.1
0.573187,0.3,58,0.03,100000,0.1
0.6656707,0.35,58,0.03,100000,0.1
0.7096749,0.4,58,0.03,100000,0.1
0.75359666,0.45,58,0.03,100000,0.1
0.7974922,0.5,58,0.03,100000,0.1
0.83826834,0.55,58,0.03,100000,0.1
0.8632283,0.6,58,0.03,100000,0.1
0.8853876,0.65,58,0.03,100000,0.1
0.92041844,0.7,58,0.03,100000,0.1
0.9405186,0.75,58,0.03,100000,0.1
0.965702,0.8,58,0.03,100000,0.1
0.9780984,0.85,58,0.03,100000,0.1
0.9955165,0.9,58,0.03,100000,0.1
0.9999998,0.95,58,0.03,100000,0.1
0.15966335,0.05,58,0.04,100000,0.1
0.2440082,0.1,58,0.04,100000,0.1
0.31930867,0.15,58,0.04,100000,0.1
0.40464374,0.2,58,0.04,100000,0.1
0.46630606,0.25,58,0.04,100000,0.1
0.5279262,0.3,58,0.04,100000,0.1
0.6138364,0.35,58,0.04,100000,0.1
0.6683719,0.4,58,0.04,100000,0.1
0.71068,0.45,58,0.04,100000,0.1
0.7793564,0.5,58,0.04,100000,0.1
0.82503456,0.55,58,0.04,100000,0.1
0.8547866,0.6,58,0.04,100000,0.1
0.89388984,0.65,58,0.04,100000,0.1
0.9312065,0.7,58,0.04,100000,0.1
0.9506184,0.75,58,0.04,100000,0.1
0.97186095,0.8,58,0.04,100000,0.1
0.98508155,0.85,58,0.04,100000,0.1
0.99260706,0.9,58,0.04,100000,0.1
0.9999999,0.95,58,0.04,100000,0.1
0.4548469,0.05,58,0.05,100000,0.1
0.5705167,0.1,58,0.05,100000,0.1
0.6393054,0.15,58,0.05,100000,0.1
0.6933627,0.2,58,0.05,100000,0.1
0.71635157,0.25,58,0.05,100000,0.1
0.7453361,0.3,58,0.05,100000,0.1
0.78321624,0.35,58,0.05,100000,0.1
0.802863,0.4,58,0.05,100000,0.1
0.82671183,0.45,58,0.05,100000,0.1
0.8609699,0.5,58,0.05,100000,0.1
0.888147,0.55,58,0.05,100000,0.1
0.91067225,0.6,58,0.05,100000,0.1
0.92838544,0.65,58,0.05,100000,0.1
0.9548946,0.7,58,0.05,100000,0.1
0.97262114,0.75,58,0.05,100000,0.1
0.9813696,0.8,58,0.05,100000,0.1
0.99288523,0.85,58,0.05,100000,0.1
0.99859375,0.9,58,0.05,100000,0.1
1.0000004,0.95,58,0.05,100000,0.1
0.0,0.05,59,0.01,100000,0.1
0.0,0.1,59,0.01,100000,0.1
0.0076621915,0.15,59,0.01,100000,0.1
0.015314875,0.2,59,0.01,100000,0.1
0.053180754,0.25,59,0.01,100000,0.1
0.09056729,0.3,59,0.01,100000,0.1
0.12806569,0.35,59,0.01,100000,0.1
0.2254776,0.4,59,0.01,100000,0.1
0.30400547,0.45,59,0.01,100000,0.1
0.44217497,0.5,59,0.01,100000,0.1
0.52898866,0.55,59,0.01,100000,0.1
0.607445,0.6,59,0.01,100000,0.1
0.6923658,0.65,59,0.01,100000,0.1
0.7955814,0.7,59,0.01,100000,0.1
0.8919877,0.75,59,0.01,100000,0.1
0.93317145,0.8,59,0.01,100000,0.1
0.9668987,0.85,59,0.01,100000,0.1
0.9805094,0.9,59,0.01,100000,0.1
1.0000002,0.95,59,0.01,100000,0.1
0.0,0.05,59,0.02,100000,0.1
0.0,0.1,59,0.02,100000,0.1
0.018851757,0.15,59,0.02,100000,0.1
0.041290354,0.2,59,0.02,100000,0.1
0.09288709,0.25,59,0.02,100000,0.1
0.14344943,0.3,59,0.02,100000,0.1
0.21733855,0.35,59,0.02,100000,0.1
0.27534187,0.4,59,0.02,100000,0.1
0.39637205,0.45,59,0.02,100000,0.1
0.4861984,0.5,59,0.02,100000,0.1
0.5838995,0.55,59,0.02,100000,0.1
0.65103495,0.6,59,0.02,100000,0.1
0.7352346,0.65,59,0.02,100000,0.1
0.8052879,0.7,59,0.02,100000,0.1
0.8719678,0.75,59,0.02,100000,0.1
0.92125034,0.8,59,0.02,100000,0.1
0.9658602,0.85,59,0.02,100000,0.1
0.98315233,0.9,59,0.02,100000,0.1
0.99007565,0.95,59,0.02,100000,0.1
0.16877173,0.05,12,0.01,1000000,0.1
0.28450927,0.1,12,0.01,1000000,0.1
0.36884698,0.15,12,0.01,1000000,0.1
0.4345975,0.2,12,0.01,1000000,0.1
0.5074864,0.25,12,0.01,1000000,0.1
0.56210077,0.3,12,0.01,1000000,0.1
0.6033946,0.35,12,0.01,1000000,0.1
0.6525614,0.4,12,0.01,1000000,0.1
0.699357,0.45,12,0.01,1000000,0.1
0.73287827,0.5,12,0.01,1000000,0.1
0.76573306,0.55,12,0.01,1000000,0.1
0.80383086,0.6,12,0.01,1000000,0.1
0.8471375,0.65,12,0.01,1000000,0.1
0.8816254,0.7,12,0.01,1000000,0.1
0.9118351,0.75,12,0.01,1000000,0.1
0.9461584,0.8,12,0.01,1000000,0.1
0.9701954,0.85,12,0.01,1000000,0.1
0.9850107,0.9,12,0.01,1000000,0.1
0.99529934,0.95,12,0.01,1000000,0.1
0.0026538915,0.05,59,0.03,100000,0.1
0.013067593,0.1,59,0.03,100000,0.1
0.028533043,0.15,59,0.03,100000,0.1
0.07431229,0.2,59,0.03,100000,0.1
0.15361449,0.25,59,0.03,100000,0.1
0.2208204,0.3,59,0.03,100000,0.1
0.3264707,0.35,59,0.03,100000,0.1
0.42605087,0.4,59,0.03,100000,0.1
0.52238846,0.45,59,0.03,100000,0.1
0.59353113,0.5,59,0.03,100000,0.1
0.6665923,0.55,59,0.03,100000,0.1
0.74398893,0.6,59,0.03,100000,0.1
0.8120481,0.65,59,0.03,100000,0.1
0.8670982,0.7,59,0.03,100000,0.1
0.91306645,0.75,59,0.03,100000,0.1
0.9368583,0.8,59,0.03,100000,0.1
0.960719,0.85,59,0.03,100000,0.1
0.9860403,0.9,59,0.03,100000,0.1
0.99999994,0.95,59,0.03,100000,0.1
0.0056072427,0.05,59,0.04,100000,0.1
0.016932333,0.1,59,0.04,100000,0.1
0.07661666,0.15,59,0.04,100000,0.1
0.14304696,0.2,59,0.04,100000,0.1
0.21277112,0.25,59,0.04,100000,0.1
0.29879203,0.3,59,0.04,100000,0.1
0.38435298,0.35,59,0.04,100000,0.1
0.47696355,0.4,59,0.04,100000,0.1
0.5573092,0.45,59,0.04,100000,0.1
0.6329089,0.5,59,0.04,100000,0.1
0.6978671,0.55,59,0.04,100000,0.1
0.76276034,0.6,59,0.04,100000,0.1
0.82130235,0.65,59,0.04,100000,0.1
0.88302857,0.7,59,0.04,100000,0.1
0.91551834,0.75,59,0.04,100000,0.1
0.95133185,0.8,59,0.04,100000,0.1
0.97526044,0.85,59,0.04,100000,0.1
0.9870857,0.9,59,0.04,100000,0.1
0.9953496,0.95,59,0.04,100000,0.1
0.026175885,0.05,59,0.05,100000,0.1
0.114815705,0.1,59,0.05,100000,0.1
0.20087431,0.15,59,0.05,100000,0.1
0.28230268,0.2,59,0.05,100000,0.1
0.36880058,0.25,59,0.05,100000,0.1
0.45105872,0.3,59,0.05,100000,0.1
0.5258762,0.35,59,0.05,100000,0.1
0.6023677,0.4,59,0.05,100000,0.1
0.65792215,0.45,59,0.05,100000,0.1
0.7372954,0.5,59,0.05,100000,0.1
0.79317594,0.55,59,0.05,100000,0.1
0.8398472,0.6,59,0.05,100000,0.1
0.88046026,0.65,59,0.05,100000,0.1
0.91225505,0.7,59,0.05,100000,0.1
0.944272,0.75,59,0.05,100000,0.1
0.9592092,0.8,59,0.05,100000,0.1
0.9783816,0.85,59,0.05,100000,0.1
0.9891436,0.9,59,0.05,100000,0.1
0.9985993,0.95,59,0.05,100000,0.1
0.066040866,0.05,60,0.01,100000,0.1
0.084743924,0.1,60,0.01,100000,0.1
0.13031799,0.15,60,0.01,100000,0.1
0.15863055,0.2,60,0.01,100000,0.1
0.21469706,0.25,60,0.01,100000,0.1
0.25990388,0.3,60,0.01,100000,0.1
0.37009376,0.35,60,0.01,100000,0.1
0.42406678,0.4,60,0.01,100000,0.1
0.4521196,0.45,60,0.01,100000,0.1
0.49678037,0.5,60,0.01,100000,0.1
0.58791333,0.55,60,0.01,100000,0.1
0.6510358,0.6,60,0.01,100000,0.1
0.7387503,0.65,60,0.01,100000,0.1
0.80933994,0.7,60,0.01,100000,0.1
0.83583164,0.75,60,0.01,100000,0.1
0.9060338,0.8,60,0.01,100000,0.1
0.93184465,0.85,60,0.01,100000,0.1
0.98310083,0.9,60,0.01,100000,0.1
0.99999976,0.95,60,0.01,100000,0.1
0.18029165,0.05,60,0.02,100000,0.1
0.267561,0.1,60,0.02,100000,0.1
0.31989044,0.15,60,0.02,100000,0.1
0.35748714,0.2,60,0.02,100000,0.1
0.40113595,0.25,60,0.02,100000,0.1
0.42896762,0.3,60,0.02,100000,0.1
0.4685702,0.35,60,0.02,100000,0.1
0.5286152,0.4,60,0.02,100000,0.1
0.58821857,0.45,60,0.02,100000,0.1
0.66232586,0.5,60,0.02,100000,0.1
0.7213732,0.55,60,0.02,100000,0.1
0.7679451,0.6,60,0.02,100000,0.1
0.82173246,0.65,60,0.02,100000,0.1
0.8795527,0.7,60,0.02,100000,0.1
0.91364044,0.75,60,0.02,100000,0.1
0.9432849,0.8,60,0.02,100000,0.1
0.969932,0.85,60,0.02,100000,0.1
0.9924956,0.9,60,0.02,100000,0.1
0.9999999,0.95,60,0.02,100000,0.1
0.61970437,0.05,12,0.02,1000000,0.1
0.72550315,0.1,12,0.02,1000000,0.1
0.7713601,0.15,12,0.02,1000000,0.1
0.8068359,0.2,12,0.02,1000000,0.1
0.83331007,0.25,12,0.02,1000000,0.1
0.85422003,0.3,12,0.02,1000000,0.1
0.8731925,0.35,12,0.02,1000000,0.1
0.8899268,0.4,12,0.02,1000000,0.1
0.90202284,0.45,12,0.02,1000000,0.1
0.91576445,0.5,12,0.02,1000000,0.1
0.9246049,0.55,12,0.02,1000000,0.1
0.93407744,0.6,12,0.02,1000000,0.1
0.942541,0.65,12,0.02,1000000,0.1
0.9523856,0.7,12,0.02,1000000,0.1
0.96711314,0.75,12,0.02,1000000,0.1
0.97964865,0.8,12,0.02,1000000,0.1
0.98843646,0.85,12,0.02,1000000,0.1
0.9957132,0.9,12,0.02,1000000,0.1
0.9995841,0.95,12,0.02,1000000,0.1
0.5717086,0.05,60,0.03,100000,0.1
0.68935925,0.1,60,0.03,100000,0.1
0.7298938,0.15,60,0.03,100000,0.1
0.7550837,0.2,60,0.03,100000,0.1
0.77488667,0.25,60,0.03,100000,0.1
0.7825111,0.3,60,0.03,100000,0.1
0.80501896,0.35,60,0.03,100000,0.1
0.8198194,0.4,60,0.03,100000,0.1
0.84232205,0.45,60,0.03,100000,0.1
0.85964984,0.5,60,0.03,100000,0.1
0.879068,0.55,60,0.03,100000,0.1
0.89137954,0.6,60,0.03,100000,0.1
0.9109675,0.65,60,0.03,100000,0.1
0.9284232,0.7,60,0.03,100000,0.1
0.9501859,0.75,60,0.03,100000,0.1
0.9763495,0.8,60,0.03,100000,0.1
0.99078417,0.85,60,0.03,100000,0.1
0.99313146,0.9,60,0.03,100000,0.1
0.99769634,0.95,60,0.03,100000,0.1
0.4841403,0.05,60,0.04,100000,0.1
0.57206863,0.1,60,0.04,100000,0.1
0.6021273,0.15,60,0.04,100000,0.1
0.62656116,0.2,60,0.04,100000,0.1
0.6601467,0.25,60,0.04,100000,0.1
0.68914014,0.3,60,0.04,100000,0.1
0.73139393,0.35,60,0.04,100000,0.1
0.7679566,0.4,60,0.04,100000,0.1
0.7972859,0.45,60,0.04,100000,0.1
0.8243312,0.5,60,0.04,100000,0.1
0.8532422,0.55,60,0.04,100000,0.1
0.878453,0.6,60,0.04,100000,0.1
0.90149117,0.65,60,0.04,100000,0.1
0.91397226,0.7,60,0.04,100000,0.1
0.951219,0.75,60,0.04,100000,0.1
0.9618461,0.8,60,0.04,100000,0.1
0.9759038,0.85,60,0.04,100000,0.1
0.9931249,0.9,60,0.04,100000,0.1
0.99828774,0.95,60,0.04,100000,0.1
0.6435016,0.05,60,0.05,100000,0.1
0.74629736,0.1,60,0.05,100000,0.1
0.78367823,0.15,60,0.05,100000,0.1
0.8093272,0.2,60,0.05,100000,0.1
0.8196133,0.25,60,0.05,100000,0.1
0.8269523,0.3,60,0.05,100000,0.1
0.8402908,0.35,60,0.05,100000,0.1
0.8476891,0.4,60,0.05,100000,0.1
0.86366254,0.45,60,0.05,100000,0.1
0.8710628,0.5,60,0.05,100000,0.1
0.8827203,0.55,60,0.05,100000,0.1
0.9001495,0.6,60,0.05,100000,0.1
0.9161059,0.65,60,0.05,100000,0.1
0.9363262,0.7,60,0.05,100000,0.1
0.94336575,0.75,60,0.05,100000,0.1
0.958999,0.8,60,0.05,100000,0.1
0.9775831,0.85,60,0.05,100000,0.1
0.9959414,0.9,60,0.05,100000,0.1
0.9999996,0.95,60,0.05,100000,0.1
0.018665059,0.05,61,0.01,100000,0.1
0.046096444,0.1,61,0.01,100000,0.1
0.06532538,0.15,61,0.01,100000,0.1
0.13035938,0.2,61,0.01,100000,0.1
0.16699928,0.25,61,0.01,100000,0.1
0.20509636,0.3,61,0.01,100000,0.1
0.3407896,0.35,61,0.01,100000,0.1
0.44085363,0.4,61,0.01,100000,0.1
0.53123486,0.45,61,0.01,100000,0.1
0.6108856,0.5,61,0.01,100000,0.1
0.7070106,0.55,61,0.01,100000,0.1
0.82954293,0.6,61,0.01,100000,0.1
0.8554664,0.65,61,0.01,100000,0.1
0.8982696,0.7,61,0.01,100000,0.1
0.9321805,0.75,61,0.01,100000,0.1
0.97516125,0.8,61,0.01,100000,0.1
0.97516125,0.85,61,0.01,100000,0.1
0.9921351,0.9,61,0.01,100000,0.1
0.99999994,0.95,61,0.01,100000,0.1
0.019754998,0.05,61,0.02,100000,0.1
0.043904506,0.1,61,0.02,100000,0.1
0.095308825,0.15,61,0.02,100000,0.1
0.14198075,0.2,61,0.02,100000,0.1
0.21965995,0.25,61,0.02,100000,0.1
0.30959433,0.3,61,0.02,100000,0.1
0.39433628,0.35,61,0.02,100000,0.1
0.4747349,0.4,61,0.02,100000,0.1
0.5879039,0.45,61,0.02,100000,0.1
0.7050057,0.5,61,0.02,100000,0.1
0.7610574,0.55,61,0.02,100000,0.1
0.8241555,0.6,61,0.02,100000,0.1
0.86799836,0.65,61,0.02,100000,0.1
0.90384334,0.7,61,0.02,100000,0.1
0.93667746,0.75,61,0.02,100000,0.1
0.9720163,0.8,61,0.02,100000,0.1
0.98982614,0.85,61,0.02,100000,0.1
0.99999946,0.9,61,0.02,100000,0.1
0.99999946,0.95,61,0.02,100000,0.1
0.0521914,0.05,61,0.03,100000,0.1
0.114568286,0.1,61,0.03,100000,0.1
0.18939914,0.15,61,0.03,100000,0.1
0.26262337,0.2,61,0.03,100000,0.1
0.3191155,0.25,61,0.03,100000,0.1
0.41717416,0.3,61,0.03,100000,0.1
0.48663464,0.35,61,0.03,100000,0.1
0.53628594,0.4,61,0.03,100000,0.1
0.5938661,0.45,61,0.03,100000,0.1
0.68058705,0.5,61,0.03,100000,0.1
0.7193308,0.55,61,0.03,100000,0.1
0.77854717,0.6,61,0.03,100000,0.1
0.8467076,0.65,61,0.03,100000,0.1
0.89293164,0.7,61,0.03,100000,0.1
0.93298703,0.75,61,0.03,100000,0.1
0.9780842,0.8,61,0.03,100000,0.1
0.99999976,0.85,61,0.03,100000,0.1
0.99999976,0.9,61,0.03,100000,0.1
0.99999976,0.95,61,0.03,100000,0.1
0.10429073,0.05,61,0.04,100000,0.1
0.18432593,0.1,61,0.04,100000,0.1
0.25994736,0.15,61,0.04,100000,0.1
0.33416042,0.2,61,0.04,100000,0.1
0.4110193,0.25,61,0.04,100000,0.1
0.46807405,0.3,61,0.04,100000,0.1
0.52765644,0.35,61,0.04,100000,0.1
0.5945518,0.4,61,0.04,100000,0.1
0.67470086,0.45,61,0.04,100000,0.1
0.73789006,0.5,61,0.04,100000,0.1
0.79965425,0.55,61,0.04,100000,0.1
0.8592993,0.6,61,0.04,100000,0.1
0.9059418,0.65,61,0.04,100000,0.1
0.94316524,0.7,61,0.04,100000,0.1
0.96743995,0.75,61,0.04,100000,0.1
0.9881366,0.8,61,0.04,100000,0.1
0.99506056,0.85,61,0.04,100000,0.1
0.99842244,0.9,61,0.04,100000,0.1
1.0,0.95,61,0.04,100000,0.1
0.116958804,0.05,61,0.05,100000,0.1
0.2117994,0.1,61,0.05,100000,0.1
0.30118692,0.15,61,0.05,100000,0.1
0.3768397,0.2,61,0.05,100000,0.1
0.45386988,0.25,61,0.05,100000,0.1
0.51678425,0.3,61,0.05,100000,0.1
0.57870936,0.35,61,0.05,100000,0.1
0.63756514,0.4,61,0.05,100000,0.1
0.6902978,0.45,61,0.05,100000,0.1
0.7459291,0.5,61,0.05,100000,0.1
0.78834915,0.55,61,0.05,100000,0.1
0.83415544,0.6,61,0.05,100000,0.1
0.87832093,0.65,61,0.05,100000,0.1
0.91378456,0.7,61,0.05,100000,0.1
0.9378174,0.75,61,0.05,100000,0.1
0.96600366,0.8,61,0.05,100000,0.1
0.9867934,0.85,61,0.05,100000,0.1
0.9946512,0.9,61,0.05,100000,0.1
0.99861616,0.95,61,0.05,100000,0.1
0.037595358,0.05,62,0.01,100000,0.1
0.12883672,0.1,62,0.01,100000,0.1
0.20627692,0.15,62,0.01,100000,0.1
0.305792,0.2,62,0.01,100000,0.1
0.41909146,0.25,62,0.01,100000,0.1
0.5405587,0.3,62,0.01,100000,0.1
0.57764435,0.35,62,0.01,100000,0.1
0.6581488,0.4,62,0.01,100000,0.1
0.7188945,0.45,62,0.01,100000,0.1
0.784653,0.5,62,0.01,100000,0.1
0.8445246,0.55,62,0.01,100000,0.1
0.8806408,0.6,62,0.01,100000,0.1
0.92535883,0.65,62,0.01,100000,0.1
0.92535883,0.7,62,0.01,100000,0.1
0.94612944,0.75,62,0.01,100000,0.1
0.9597541,0.8,62,0.01,100000,0.1
0.9860346,0.85,62,0.01,100000,0.1
0.9999999,0.9,62,0.01,100000,0.1
0.9999999,0.95,62,0.01,100000,0.1
0.029053971,0.05,62,0.02,100000,0.1
0.095386945,0.1,62,0.02,100000,0.1
0.11512617,0.15,62,0.02,100000,0.1
0.1974609,0.2,62,0.02,100000,0.1
0.2936512,0.25,62,0.02,100000,0.1
0.3899298,0.3,62,0.02,100000,0.1
0.45409602,0.35,62,0.02,100000,0.1
0.5458859,0.4,62,0.02,100000,0.1
0.59603703,0.45,62,0.02,100000,0.1
0.65839434,0.5,62,0.02,100000,0.1
0.73711413,0.55,62,0.02,100000,0.1
0.79007375,0.6,62,0.02,100000,0.1
0.881815,0.65,62,0.02,100000,0.1
0.9196091,0.7,62,0.02,100000,0.1
0.95296633,0.75,62,0.02,100000,0.1
0.96365964,0.8,62,0.02,100000,0.1
0.98177606,0.85,62,0.02,100000,0.1
0.99647766,0.9,62,0.02,100000,0.1
1.0000004,0.95,62,0.02,100000,0.1
0.61963165,0.05,13,0.01,1000000,0.1
0.72370076,0.1,13,0.01,1000000,0.1
0.76905876,0.15,13,0.01,1000000,0.1
0.80156404,0.2,13,0.01,1000000,0.1
0.8274229,0.25,13,0.01,1000000,0.1
0.848139,0.3,13,0.01,1000000,0.1
0.8665083,0.35,13,0.01,1000000,0.1
0.88208514,0.4,13,0.01,1000000,0.1
0.89318466,0.45,13,0.01,1000000,0.1
0.90367675,0.5,13,0.01,1000000,0.1
0.9155835,0.55,13,0.01,1000000,0.1
0.92984,0.6,13,0.01,1000000,0.1
0.94227093,0.65,13,0.01,1000000,0.1
0.95749253,0.7,13,0.01,1000000,0.1
0.9664697,0.75,13,0.01,1000000,0.1
0.9749352,0.8,13,0.01,1000000,0.1
0.9856739,0.85,13,0.01,1000000,0.1
0.9935981,0.9,13,0.01,1000000,0.1
0.99863577,0.95,13,0.01,1000000,0.1
0.66494524,0.05,62,0.03,100000,0.1
0.78155166,0.1,62,0.03,100000,0.1
0.82967883,0.15,62,0.03,100000,0.1
0.8473489,0.2,62,0.03,100000,0.1
0.8650657,0.25,62,0.03,100000,0.1
0.8750138,0.3,62,0.03,100000,0.1
0.88501376,0.35,62,0.03,100000,0.1
0.8899838,0.4,62,0.03,100000,0.1
0.89982605,0.45,62,0.03,100000,0.1
0.9049832,0.5,62,0.03,100000,0.1
0.9126898,0.55,62,0.03,100000,0.1
0.92234755,0.6,62,0.03,100000,0.1
0.93712264,0.65,62,0.03,100000,0.1
0.9491588,0.7,62,0.03,100000,0.1
0.9615769,0.75,62,0.03,100000,0.1
0.9812444,0.8,62,0.03,100000,0.1
0.99299383,0.85,62,0.03,100000,0.1
0.9953389,0.9,62,0.03,100000,0.1
0.9999999,0.95,62,0.03,100000,0.1
0.5771488,0.05,62,0.04,100000,0.1
0.6652573,0.1,62,0.04,100000,0.1
0.71604586,0.15,62,0.04,100000,0.1
0.7375361,0.2,62,0.04,100000,0.1
0.7552793,0.25,62,0.04,100000,0.1
0.78255343,0.3,62,0.04,100000,0.1
0.8038228,0.35,62,0.04,100000,0.1
0.81555265,0.4,62,0.04,100000,0.1
0.82145345,0.45,62,0.04,100000,0.1
0.8447146,0.5,62,0.04,100000,0.1
0.8601876,0.55,62,0.04,100000,0.1
0.88502705,0.6,62,0.04,100000,0.1
0.91219413,0.65,62,0.04,100000,0.1
0.9292515,0.7,62,0.04,100000,0.1
0.95382565,0.75,62,0.04,100000,0.1
0.97281396,0.8,62,0.04,100000,0.1
0.980159,0.85,62,0.04,100000,0.1
0.9963019,0.9,62,0.04,100000,0.1
0.99811345,0.95,62,0.04,100000,0.1
0.6722001,0.05,62,0.05,100000,0.1
0.82460684,0.1,62,0.05,100000,0.1
0.8665011,0.15,62,0.05,100000,0.1
0.87875867,0.2,62,0.05,100000,0.1
0.88940656,0.25,62,0.05,100000,0.1
0.9059073,0.3,62,0.05,100000,0.1
0.9118339,0.35,62,0.05,100000,0.1
0.923622,0.4,62,0.05,100000,0.1
0.92973393,0.45,62,0.05,100000,0.1
0.9443181,0.5,62,0.05,100000,0.1
0.9533158,0.55,62,0.05,100000,0.1
0.96655387,0.6,62,0.05,100000,0.1
0.97572184,0.65,62,0.05,100000,0.1
0.98139834,0.7,62,0.05,100000,0.1
0.98870355,0.75,62,0.05,100000,0.1
0.99158335,0.8,62,0.05,100000,0.1
0.992912,0.85,62,0.05,100000,0.1
1.0000005,0.9,62,0.05,100000,0.1
1.0000005,0.95,62,0.05,100000,0.1
0.0,0.05,63,0.01,100000,0.1
0.0,0.1,63,0.01,100000,0.1
0.008274166,0.15,63,0.01,100000,0.1
0.024243867,0.2,63,0.01,100000,0.1
0.04040905,0.25,63,0.01,100000,0.1
0.08697213,0.3,63,0.01,100000,0.1
0.157703,0.35,63,0.01,100000,0.1
0.24453098,0.4,63,0.01,100000,0.1
0.33726364,0.45,63,0.01,100000,0.1
0.4515397,0.5,63,0.01,100000,0.1
0.5431593,0.55,63,0.01,100000,0.1
0.6622581,0.6,63,0.01,100000,0.1
0.75909644,0.65,63,0.01,100000,0.1
0.8543552,0.7,63,0.01,100000,0.1
0.94261175,0.75,63,0.01,100000,0.1
0.9709493,0.8,63,0.01,100000,0.1
0.9783167,0.85,63,0.01,100000,0.1
0.98569286,0.9,63,0.01,100000,0.1
1.0,0.95,63,0.01,100000,0.1
0.0,0.05,63,0.02,100000,0.1
0.049563427,0.1,63,0.02,100000,0.1
0.0939767,0.15,63,0.02,100000,0.1
0.16239403,0.2,63,0.02,100000,0.1
0.22205465,0.25,63,0.02,100000,0.1
0.26573902,0.3,63,0.02,100000,0.1
0.3288121,0.35,63,0.02,100000,0.1
0.39199048,0.4,63,0.02,100000,0.1
0.48047593,0.45,63,0.02,100000,0.1
0.57238716,0.5,63,0.02,100000,0.1
0.6644236,0.55,63,0.02,100000,0.1
0.7515077,0.6,63,0.02,100000,0.1
0.81946695,0.65,63,0.02,100000,0.1
0.87155855,0.7,63,0.02,100000,0.1
0.9166432,0.75,63,0.02,100000,0.1
0.9532767,0.8,63,0.02,100000,0.1
0.9787941,0.85,63,0.02,100000,0.1
0.98947424,0.9,63,0.02,100000,0.1
1.0,0.95,63,0.02,100000,0.1
0.73655736,0.05,13,0.02,1000000,0.1
0.7978477,0.1,13,0.02,1000000,0.1
0.82517767,0.15,13,0.02,1000000,0.1
0.84357715,0.2,13,0.02,1000000,0.1
0.8621827,0.25,13,0.02,1000000,0.1
0.8757841,0.3,13,0.02,1000000,0.1
0.8901317,0.35,13,0.02,1000000,0.1
0.9037402,0.4,13,0.02,1000000,0.1
0.91319454,0.45,13,0.02,1000000,0.1
0.9223252,0.5,13,0.02,1000000,0.1
0.93280005,0.55,13,0.02,1000000,0.1
0.9417932,0.6,13,0.02,1000000,0.1
0.9498832,0.65,13,0.02,1000000,0.1
0.9576519,0.7,13,0.02,1000000,0.1
0.9665491,0.75,13,0.02,1000000,0.1
0.9745265,0.8,13,0.02,1000000,0.1
0.98402894,0.85,13,0.02,1000000,0.1
0.9910424,0.9,13,0.02,1000000,0.1
0.99802226,0.95,13,0.02,1000000,0.1
0.028565604,0.05,63,0.03,100000,0.1
0.061191294,0.1,63,0.03,100000,0.1
0.11516373,0.15,63,0.03,100000,0.1
0.16392595,0.2,63,0.03,100000,0.1
0.25002345,0.25,63,0.03,100000,0.1
0.33055037,0.3,63,0.03,100000,0.1
0.4270836,0.35,63,0.03,100000,0.1
0.5017592,0.4,63,0.03,100000,0.1
0.5800575,0.45,63,0.03,100000,0.1
0.67452794,0.5,63,0.03,100000,0.1
0.7566756,0.55,63,0.03,100000,0.1
0.8277702,0.6,63,0.03,100000,0.1
0.89624274,0.65,63,0.03,100000,0.1
0.9288726,0.7,63,0.03,100000,0.1
0.94744766,0.75,63,0.03,100000,0.1
0.9612706,0.8,63,0.03,100000,0.1
0.979993,0.85,63,0.03,100000,0.1
0.98683923,0.9,63,0.03,100000,0.1
1.0000007,0.95,63,0.03,100000,0.1
0.21452132,0.05,63,0.04,100000,0.1
0.302615,0.1,63,0.04,100000,0.1
0.37568745,0.15,63,0.04,100000,0.1
0.4381824,0.2,63,0.04,100000,0.1
0.49741676,0.25,63,0.04,100000,0.1
0.53685206,0.3,63,0.04,100000,0.1
0.5780074,0.35,63,0.04,100000,0.1
0.6330696,0.4,63,0.04,100000,0.1
0.6912798,0.45,63,0.04,100000,0.1
0.7360889,0.5,63,0.04,100000,0.1
0.7969549,0.55,63,0.04,100000,0.1
0.85578007,0.6,63,0.04,100000,0.1
0.8938612,0.65,63,0.04,100000,0.1
0.93767244,0.7,63,0.04,100000,0.1
0.9504008,0.75,63,0.04,100000,0.1
0.9629728,0.8,63,0.04,100000,0.1
0.97876954,0.85,63,0.04,100000,0.1
0.98936063,0.9,63,0.04,100000,0.1
0.9983556,0.95,63,0.04,100000,0.1
0.4948495,0.05,63,0.05,100000,0.1
0.57688946,0.1,63,0.05,100000,0.1
0.6253294,0.15,63,0.05,100000,0.1
0.66587955,0.2,63,0.05,100000,0.1
0.6972888,0.25,63,0.05,100000,0.1
0.73133135,0.3,63,0.05,100000,0.1
0.76261425,0.35,63,0.05,100000,0.1
0.78485316,0.4,63,0.05,100000,0.1
0.80571264,0.45,63,0.05,100000,0.1
0.8392205,0.5,63,0.05,100000,0.1
0.8709491,0.55,63,0.05,100000,0.1
0.89832824,0.6,63,0.05,100000,0.1
0.9214085,0.65,63,0.05,100000,0.1
0.9398536,0.7,63,0.05,100000,0.1
0.95693916,0.75,63,0.05,100000,0.1
0.9665531,0.8,63,0.05,100000,0.1
0.9805452,0.85,63,0.05,100000,0.1
0.9944485,0.9,63,0.05,100000,0.1
0.9986414,0.95,63,0.05,100000,0.1
0.015703376,0.05,64,0.01,100000,0.1
0.031443037,0.1,64,0.01,100000,0.1
0.047117,0.15,64,0.01,100000,0.1
0.07006024,0.2,64,0.01,100000,0.1
0.13082245,0.25,64,0.01,100000,0.1
0.19049868,0.3,64,0.01,100000,0.1
0.27998838,0.35,64,0.01,100000,0.1
0.36854008,0.4,64,0.01,100000,0.1
0.46374846,0.45,64,0.01,100000,0.1
0.550314,0.5,64,0.01,100000,0.1
0.6223527,0.55,64,0.01,100000,0.1
0.6709884,0.6,64,0.01,100000,0.1
0.7196077,0.65,64,0.01,100000,0.1
0.79160976,0.7,64,0.01,100000,0.1
0.8558772,0.75,64,0.01,100000,0.1
0.92571086,0.8,64,0.01,100000,0.1
0.9598571,0.85,64,0.01,100000,0.1
0.9795697,0.9,64,0.01,100000,0.1
0.9935534,0.95,64,0.01,100000,0.1
0.028597321,0.05,64,0.02,100000,0.1
0.08488547,0.1,64,0.02,100000,0.1
0.12534383,0.15,64,0.02,100000,0.1
0.18885855,0.2,64,0.02,100000,0.1
0.24023972,0.25,64,0.02,100000,0.1
0.2826219,0.3,64,0.02,100000,0.1
0.33713502,0.35,64,0.02,100000,0.1
0.430465,0.4,64,0.02,100000,0.1
0.50548077,0.45,64,0.02,100000,0.1
0.59735173,0.5,64,0.02,100000,0.1
0.6539944,0.55,64,0.02,100000,0.1
0.7184909,0.6,64,0.02,100000,0.1
0.7972242,0.65,64,0.02,100000,0.1
0.8608466,0.7,64,0.02,100000,0.1
0.92264897,0.75,64,0.02,100000,0.1
0.96007043,0.8,64,0.02,100000,0.1
0.9891109,0.85,64,0.02,100000,0.1
1.0000006,0.9,64,0.02,100000,0.1
1.0000006,0.95,64,0.02,100000,0.1
0.078294136,0.05,64,0.03,100000,0.1
0.13796772,0.1,64,0.03,100000,0.1
0.21121177,0.15,64,0.03,100000,0.1
0.27384046,0.2,64,0.03,100000,0.1
0.35464594,0.25,64,0.03,100000,0.1
0.40799198,0.3,64,0.03,100000,0.1
0.46298325,0.35,64,0.03,100000,0.1
0.5419889,0.4,64,0.03,100000,0.1
0.5917297,0.45,64,0.03,100000,0.1
0.6639493,0.5,64,0.03,100000,0.1
0.7574685,0.55,64,0.03,100000,0.1
0.80758333,0.6,64,0.03,100000,0.1
0.8532138,0.65,64,0.03,100000,0.1
0.8934144,0.7,64,0.03,100000,0.1
0.9286135,0.75,64,0.03,100000,0.1
0.96110916,0.8,64,0.03,100000,0.1
0.9802529,0.85,64,0.03,100000,0.1
0.9975377,0.9,64,0.03,100000,0.1
0.9975377,0.95,64,0.03,100000,0.1
0.112573646,0.05,64,0.04,100000,0.1
0.19746357,0.1,64,0.04,100000,0.1
0.25483778,0.15,64,0.04,100000,0.1
0.3305341,0.2,64,0.04,100000,0.1
0.39751697,0.25,64,0.04,100000,0.1
0.45534682,0.3,64,0.04,100000,0.1
0.51457053,0.35,64,0.04,100000,0.1
0.56612015,0.4,64,0.04,100000,0.1
0.63382953,0.45,64,0.04,100000,0.1
0.6959748,0.5,64,0.04,100000,0.1
0.7464705,0.55,64,0.04,100000,0.1
0.79806775,0.6,64,0.04,100000,0.1
0.8440164,0.65,64,0.04,100000,0.1
0.88895303,0.7,64,0.04,100000,0.1
0.9244509,0.75,64,0.04,100000,0.1
0.9540897,0.8,64,0.04,100000,0.1
0.9804811,0.85,64,0.04,100000,0.1
0.99273264,0.9,64,0.04,100000,0.1
0.99999934,0.95,64,0.04,100000,0.1
0.5986094,0.05,64,0.05,100000,0.1
0.7076363,0.1,64,0.05,100000,0.1
0.7318002,0.15,64,0.05,100000,0.1
0.7512649,0.2,64,0.05,100000,0.1
0.77349854,0.25,64,0.05,100000,0.1
0.8017815,0.3,64,0.05,100000,0.1
0.8224399,0.35,64,0.05,100000,0.1
0.84178483,0.4,64,0.05,100000,0.1
0.85786426,0.45,64,0.05,100000,0.1
0.8722241,0.5,64,0.05,100000,0.1
0.89391357,0.55,64,0.05,100000,0.1
0.91578406,0.6,64,0.05,100000,0.1
0.93604577,0.65,64,0.05,100000,0.1
0.94880587,0.7,64,0.05,100000,0.1
0.96309924,0.75,64,0.05,100000,0.1
0.98011315,0.8,64,0.05,100000,0.1
0.99144846,0.85,64,0.05,100000,0.1
0.99851185,0.9,64,0.05,100000,0.1
0.9999998,0.95,64,0.05,100000,0.1
0.03063811,0.05,65,0.01,100000,0.1
0.056071427,0.1,65,0.01,100000,0.1
0.10665294,0.15,65,0.01,100000,0.1
0.140169,0.2,65,0.01,100000,0.1
0.17303675,0.25,65,0.01,100000,0.1
0.20650928,0.3,65,0.01,100000,0.1
0.26328924,0.35,65,0.01,100000,0.1
0.33646008,0.4,65,0.01,100000,0.1
0.4254461,0.45,65,0.01,100000,0.1
0.52874213,0.5,65,0.01,100000,0.1
0.58376807,0.55,65,0.01,100000,0.1
0.66973186,0.6,65,0.01,100000,0.1
0.758897,0.65,65,0.01,100000,0.1
0.8035551,0.7,65,0.01,100000,0.1
0.88714814,0.75,65,0.01,100000,0.1
0.93253696,0.8,65,0.01,100000,0.1
0.97068346,0.85,65,0.01,100000,0.1
0.9923469,0.9,65,0.01,100000,0.1
0.9999999,0.95,65,0.01,100000,0.1
0.09044746,0.05,14,0.01,1000000,0.1
0.17240278,0.1,14,0.01,1000000,0.1
0.26225665,0.15,14,0.01,1000000,0.1
0.33376765,0.2,14,0.01,1000000,0.1
0.40324092,0.25,14,0.01,1000000,0.1
0.47372255,0.3,14,0.01,1000000,0.1
0.5432059,0.35,14,0.01,1000000,0.1
0.60943997,0.4,14,0.01,1000000,0.1
0.66123366,0.45,14,0.01,1000000,0.1
0.7182131,0.5,14,0.01,1000000,0.1
0.7692853,0.55,14,0.01,1000000,0.1
0.810234,0.6,14,0.01,1000000,0.1
0.85330373,0.65,14,0.01,1000000,0.1
0.89295876,0.7,14,0.01,1000000,0.1
0.92855936,0.75,14,0.01,1000000,0.1
0.9560478,0.8,14,0.01,1000000,0.1
0.9801852,0.85,14,0.01,1000000,0.1
0.9919644,0.9,14,0.01,1000000,0.1
0.999519,0.95,14,0.01,1000000,0.1
0.026769442,0.05,65,0.02,100000,0.1
0.068437956,0.1,65,0.02,100000,0.1
0.10256405,0.15,65,0.02,100000,0.1
0.14896384,0.2,65,0.02,100000,0.1
0.20216845,0.25,65,0.02,100000,0.1
0.24433981,0.3,65,0.02,100000,0.1
0.28890005,0.35,65,0.02,100000,0.1
0.35285252,0.4,65,0.02,100000,0.1
0.45273662,0.45,65,0.02,100000,0.1
0.52211654,0.5,65,0.02,100000,0.1
0.6055776,0.55,65,0.02,100000,0.1
0.69607747,0.6,65,0.02,100000,0.1
0.7861114,0.65,65,0.02,100000,0.1
0.85229236,0.7,65,0.02,100000,0.1
0.8913784,0.75,65,0.02,100000,0.1
0.9305512,0.8,65,0.02,100000,0.1
0.9727655,0.85,65,0.02,100000,0.1
0.9796619,0.9,65,0.02,100000,0.1
1.0000005,0.95,65,0.02,100000,0.1
0.087018,0.05,65,0.03,100000,0.1
0.16129369,0.1,65,0.03,100000,0.1
0.24498041,0.15,65,0.03,100000,0.1
0.33202383,0.2,65,0.03,100000,0.1
0.43203124,0.25,65,0.03,100000,0.1
0.49328893,0.3,65,0.03,100000,0.1
0.5415287,0.35,65,0.03,100000,0.1
0.6070548,0.4,65,0.03,100000,0.1
0.6570028,0.45,65,0.03,100000,0.1
0.70708257,0.5,65,0.03,100000,0.1
0.76122683,0.55,65,0.03,100000,0.1
0.8102308,0.6,65,0.03,100000,0.1
0.85160935,0.65,65,0.03,100000,0.1
0.8852517,0.7,65,0.03,100000,0.1
0.9145731,0.75,65,0.03,100000,0.1
0.9527834,0.8,65,0.03,100000,0.1
0.9835463,0.85,65,0.03,100000,0.1
0.99303395,0.9,65,0.03,100000,0.1
1.0000002,0.95,65,0.03,100000,0.1
0.16054626,0.05,65,0.04,100000,0.1
0.28405258,0.1,65,0.04,100000,0.1
0.35791248,0.15,65,0.04,100000,0.1
0.42331836,0.2,65,0.04,100000,0.1
0.47580722,0.25,65,0.04,100000,0.1
0.53131974,0.3,65,0.04,100000,0.1
0.58446187,0.35,65,0.04,100000,0.1
0.6622444,0.4,65,0.04,100000,0.1
0.7204379,0.45,65,0.04,100000,0.1
0.76913846,0.5,65,0.04,100000,0.1
0.82673496,0.55,65,0.04,100000,0.1
0.8636509,0.6,65,0.04,100000,0.1
0.89688134,0.65,65,0.04,100000,0.1
0.9298872,0.7,65,0.04,100000,0.1
0.9589274,0.75,65,0.04,100000,0.1
0.9770898,0.8,65,0.04,100000,0.1
0.9876475,0.85,65,0.04,100000,0.1
0.9964395,0.9,65,0.04,100000,0.1
1.0000002,0.95,65,0.04,100000,0.1
0.4183794,0.05,65,0.05,100000,0.1
0.54742604,0.1,65,0.05,100000,0.1
0.60703784,0.15,65,0.05,100000,0.1
0.63823944,0.2,65,0.05,100000,0.1
0.6707091,0.25,65,0.05,100000,0.1
0.70598423,0.3,65,0.05,100000,0.1
0.7484651,0.35,65,0.05,100000,0.1
0.78215075,0.4,65,0.05,100000,0.1
0.80376863,0.45,65,0.05,100000,0.1
0.83415276,0.5,65,0.05,100000,0.1
0.8631808,0.55,65,0.05,100000,0.1
0.889904,0.6,65,0.05,100000,0.1
0.90697247,0.65,65,0.05,100000,0.1
0.932753,0.7,65,0.05,100000,0.1
0.95114,0.75,65,0.05,100000,0.1
0.97063947,0.8,65,0.05,100000,0.1
0.98343575,0.85,65,0.05,100000,0.1
0.99597335,0.9,65,0.05,100000,0.1
0.99859244,0.95,65,0.05,100000,0.1
0.0,0.05,66,0.01,100000,0.1
0.025092939,0.1,66,0.01,100000,0.1
0.049375366,0.15,66,0.01,100000,0.1
0.07326994,0.2,66,0.01,100000,0.1
0.14629999,0.25,66,0.01,100000,0.1
0.22728996,0.3,66,0.01,100000,0.1
0.28232083,0.35,66,0.01,100000,0.1
0.37670165,0.4,66,0.01,100000,0.1
0.4468729,0.45,66,0.01,100000,0.1
0.52345115,0.5,66,0.01,100000,0.1
0.5993686,0.55,66,0.01,100000,0.1
0.69593906,0.6,66,0.01,100000,0.1
0.7952885,0.65,66,0.01,100000,0.1
0.8634765,0.7,66,0.01,100000,0.1
0.9235551,0.75,66,0.01,100000,0.1
0.95532584,0.8,66,0.01,100000,0.1
0.97819906,0.85,66,0.01,100000,0.1
0.9857336,0.9,66,0.01,100000,0.1
0.992596,0.95,66,0.01,100000,0.1
0.6342375,0.05,14,0.02,1000000,0.1
0.6818459,0.1,14,0.02,1000000,0.1
0.7184838,0.15,14,0.02,1000000,0.1
0.7455287,0.2,14,0.02,1000000,0.1
0.77488434,0.25,14,0.02,1000000,0.1
0.8014775,0.3,14,0.02,1000000,0.1
0.8252982,0.35,14,0.02,1000000,0.1
0.8477137,0.4,14,0.02,1000000,0.1
0.87013894,0.45,14,0.02,1000000,0.1
0.8893108,0.5,14,0.02,1000000,0.1
0.90821904,0.55,14,0.02,1000000,0.1
0.9275623,0.6,14,0.02,1000000,0.1
0.9425885,0.65,14,0.02,1000000,0.1
0.9601458,0.7,14,0.02,1000000,0.1
0.9733937,0.75,14,0.02,1000000,0.1
0.983309,0.8,14,0.02,1000000,0.1
0.9887091,0.85,14,0.02,1000000,0.1
0.99569994,0.9,14,0.02,1000000,0.1
0.99894965,0.95,14,0.02,1000000,0.1
0.0043439083,0.05,66,0.02,100000,0.1
0.038077395,0.1,66,0.02,100000,0.1
0.07608362,0.15,66,0.02,100000,0.1
0.14137575,0.2,66,0.02,100000,0.1
0.20681322,0.25,66,0.02,100000,0.1
0.31841397,0.3,66,0.02,100000,0.1
0.4148738,0.35,66,0.02,100000,0.1
0.5345528,0.4,66,0.02,100000,0.1
0.61947984,0.45,66,0.02,100000,0.1
0.69002056,0.5,66,0.02,100000,0.1
0.76878536,0.55,66,0.02,100000,0.1
0.8231536,0.6,66,0.02,100000,0.1
0.8619191,0.65,66,0.02,100000,0.1
0.9111271,0.7,66,0.02,100000,0.1
0.946157,0.75,66,0.02,100000,0.1
0.96941704,0.8,66,0.02,100000,0.1
0.981026,0.85,66,0.02,100000,0.1
0.9964987,0.9,66,0.02,100000,0.1
1.0000001,0.95,66,0.02,100000,0.1
0.055327795,0.05,66,0.03,100000,0.1
0.11203763,0.1,66,0.03,100000,0.1
0.17093587,0.15,66,0.03,100000,0.1
0.22925463,0.2,66,0.03,100000,0.1
0.32417265,0.25,66,0.03,100000,0.1
0.41566133,0.3,66,0.03,100000,0.1
0.48322737,0.35,66,0.03,100000,0.1
0.57130724,0.4,66,0.03,100000,0.1
0.6176577,0.45,66,0.03,100000,0.1
0.6860036,0.5,66,0.03,100000,0.1
0.7552061,0.55,66,0.03,100000,0.1
0.8003167,0.6,66,0.03,100000,0.1
0.8483914,0.65,66,0.03,100000,0.1
0.885739,0.7,66,0.03,100000,0.1
0.9258806,0.75,66,0.03,100000,0.1
0.9630883,0.8,66,0.03,100000,0.1
0.98541486,0.85,66,0.03,100000,0.1
0.9928454,0.9,66,0.03,100000,0.1
1.0000001,0.95,66,0.03,100000,0.1
0.27087674,0.05,66,0.04,100000,0.1
0.36725792,0.1,66,0.04,100000,0.1
0.4497545,0.15,66,0.04,100000,0.1
0.53698057,0.2,66,0.04,100000,0.1
0.60838467,0.25,66,0.04,100000,0.1
0.66927016,0.3,66,0.04,100000,0.1
0.72226864,0.35,66,0.04,100000,0.1
0.7674022,0.4,66,0.04,100000,0.1
0.8134324,0.45,66,0.04,100000,0.1
0.8417635,0.5,66,0.04,100000,0.1
0.870737,0.55,66,0.04,100000,0.1
0.9034771,0.6,66,0.04,100000,0.1
0.9167082,0.65,66,0.04,100000,0.1
0.9474027,0.7,66,0.04,100000,0.1
0.96629065,0.75,66,0.04,100000,0.1
0.9833721,0.8,66,0.04,100000,0.1
0.9927052,0.85,66,0.04,100000,0.1
0.9964243,0.9,66,0.04,100000,0.1
0.9999999,0.95,66,0.04,100000,0.1
0.5243756,0.05,66,0.05,100000,0.1
0.6374629,0.1,66,0.05,100000,0.1
0.693631,0.15,66,0.05,100000,0.1
0.7416887,0.2,66,0.05,100000,0.1
0.774568,0.25,66,0.05,100000,0.1
0.80563265,0.3,66,0.05,100000,0.1
0.8427959,0.35,66,0.05,100000,0.1
0.85905,0.4,66,0.05,100000,0.1
0.883014,0.45,66,0.05,100000,0.1
0.8977232,0.5,66,0.05,100000,0.1
0.9065483,0.55,66,0.05,100000,0.1
0.92284137,0.6,66,0.05,100000,0.1
0.93294084,0.65,66,0.05,100000,0.1
0.9433886,0.7,66,0.05,100000,0.1
0.96077573,0.75,66,0.05,100000,0.1
0.9694983,0.8,66,0.05,100000,0.1
0.9869983,0.85,66,0.05,100000,0.1
0.9970651,0.9,66,0.05,100000,0.1
0.9985587,0.95,66,0.05,100000,0.1
0.008012429,0.05,67,0.01,100000,0.1
0.032190617,0.1,67,0.01,100000,0.1
0.040552396,0.15,67,0.01,100000,0.1
0.05657845,0.2,67,0.01,100000,0.1
0.081389755,0.25,67,0.01,100000,0.1
0.08939545,0.3,67,0.01,100000,0.1
0.13841541,0.35,67,0.01,100000,0.1
0.19460712,0.4,67,0.01,100000,0.1
0.28044835,0.45,67,0.01,100000,0.1
0.42914873,0.5,67,0.01,100000,0.1
0.529468,0.55,67,0.01,100000,0.1
0.61604756,0.6,67,0.01,100000,0.1
0.78815544,0.65,67,0.01,100000,0.1
0.8791875,0.7,67,0.01,100000,0.1
0.9246929,0.75,67,0.01,100000,0.1
0.9632339,0.8,67,0.01,100000,0.1
0.9788445,0.85,67,0.01,100000,0.1
0.99999976,0.9,67,0.01,100000,0.1
0.99999976,0.95,67,0.01,100000,0.1
0.008444266,0.05,67,0.02,100000,0.1
0.035534196,0.1,67,0.02,100000,0.1
0.048164938,0.15,67,0.02,100000,0.1
0.08360986,0.2,67,0.02,100000,0.1
0.122109845,0.25,67,0.02,100000,0.1
0.18668221,0.3,67,0.02,100000,0.1
0.30219907,0.35,67,0.02,100000,0.1
0.36116785,0.4,67,0.02,100000,0.1
0.47353008,0.45,67,0.02,100000,0.1
0.5686185,0.5,67,0.02,100000,0.1
0.6994078,0.55,67,0.02,100000,0.1
0.7654553,0.6,67,0.02,100000,0.1
0.8305225,0.65,67,0.02,100000,0.1
0.89079505,0.7,67,0.02,100000,0.1
0.9268779,0.75,67,0.02,100000,0.1
0.96241206,0.8,67,0.02,100000,0.1
0.98588914,0.85,67,0.02,100000,0.1
0.9896366,0.9,67,0.02,100000,0.1
0.99664754,0.95,67,0.02,100000,0.1
0.035060704,0.05,67,0.03,100000,0.1
0.07796435,0.1,67,0.03,100000,0.1
0.14649548,0.15,67,0.03,100000,0.1
0.19343872,0.2,67,0.03,100000,0.1
0.25597972,0.25,67,0.03,100000,0.1
0.32833114,0.3,67,0.03,100000,0.1
0.4101823,0.35,67,0.03,100000,0.1
0.4908002,0.4,67,0.03,100000,0.1
0.58926487,0.45,67,0.03,100000,0.1
0.68935126,0.5,67,0.03,100000,0.1
0.763146,0.55,67,0.03,100000,0.1
0.8099893,0.6,67,0.03,100000,0.1
0.8612305,0.65,67,0.03,100000,0.1
0.89978546,0.7,67,0.03,100000,0.1
0.9432397,0.75,67,0.03,100000,0.1
0.97190475,0.8,67,0.03,100000,0.1
0.99274296,0.85,67,0.03,100000,0.1
0.9999999,0.9,67,0.03,100000,0.1
0.9999999,0.95,67,0.03,100000,0.1
0.08324519,0.05,67,0.04,100000,0.1
0.13465409,0.1,67,0.04,100000,0.1
0.17653288,0.15,67,0.04,100000,0.1
0.25720918,0.2,67,0.04,100000,0.1
0.3244079,0.25,67,0.04,100000,0.1
0.38616952,0.3,67,0.04,100000,0.1
0.47650072,0.35,67,0.04,100000,0.1
0.54029006,0.4,67,0.04,100000,0.1
0.6252552,0.45,67,0.04,100000,0.1
0.68232,0.5,67,0.04,100000,0.1
0.75742644,0.55,67,0.04,100000,0.1
0.8319694,0.6,67,0.04,100000,0.1
0.8910555,0.65,67,0.04,100000,0.1
0.93522537,0.7,67,0.04,100000,0.1
0.9566868,0.75,67,0.04,100000,0.1
0.9863991,0.8,67,0.04,100000,0.1
0.9949964,0.85,67,0.04,100000,0.1
0.99836844,0.9,67,0.04,100000,0.1
1.0000001,0.95,67,0.04,100000,0.1
0.03274655,0.05,15,0.01,1000000,0.1
0.07623582,0.1,15,0.01,1000000,0.1
0.123206675,0.15,15,0.01,1000000,0.1
0.18481758,0.2,15,0.01,1000000,0.1
0.2531805,0.25,15,0.01,1000000,0.1
0.32474658,0.3,15,0.01,1000000,0.1
0.39796248,0.35,15,0.01,1000000,0.1
0.4675227,0.4,15,0.01,1000000,0.1
0.5554043,0.45,15,0.01,1000000,0.1
0.6282956,0.5,15,0.01,1000000,0.1
0.69567966,0.55,15,0.01,1000000,0.1
0.76363647,0.6,15,0.01,1000000,0.1
0.8215741,0.65,15,0.01,1000000,0.1
0.8662957,0.7,15,0.01,1000000,0.1
0.9138773,0.75,15,0.01,1000000,0.1
0.94505084,0.8,15,0.01,1000000,0.1
0.9717296,0.85,15,0.01,1000000,0.1
0.9903051,0.9,15,0.01,1000000,0.1
0.995968,0.95,15,0.01,1000000,0.1
0.44325924,0.05,67,0.05,100000,0.1
0.527516,0.1,67,0.05,100000,0.1
0.5825223,0.15,67,0.05,100000,0.1
0.61598635,0.2,67,0.05,100000,0.1
0.660638,0.25,67,0.05,100000,0.1
0.7122291,0.3,67,0.05,100000,0.1
0.74661034,0.35,67,0.05,100000,0.1
0.7898919,0.4,67,0.05,100000,0.1
0.8286653,0.45,67,0.05,100000,0.1
0.85338104,0.5,67,0.05,100000,0.1
0.89308727,0.55,67,0.05,100000,0.1
0.9192131,0.6,67,0.05,100000,0.1
0.94644153,0.65,67,0.05,100000,0.1
0.96304095,0.7,67,0.05,100000,0.1
0.97945654,0.75,67,0.05,100000,0.1
0.99121135,0.8,67,0.05,100000,0.1
0.9957439,0.85,67,0.05,100000,0.1
0.9985983,0.9,67,0.05,100000,0.1
0.9999997,0.95,67,0.05,100000,0.1
0.047863968,0.05,68,0.01,100000,0.1
0.097603254,0.1,68,0.01,100000,0.1
0.16265458,0.15,68,0.01,100000,0.1
0.21128762,0.2,68,0.01,100000,0.1
0.3106401,0.25,68,0.01,100000,0.1
0.39212474,0.3,68,0.01,100000,0.1
0.4170443,0.35,68,0.01,100000,0.1
0.49892405,0.4,68,0.01,100000,0.1
0.5575398,0.45,68,0.01,100000,0.1
0.6073878,0.5,68,0.01,100000,0.1
0.6806022,0.55,68,0.01,100000,0.1
0.73578036,0.6,68,0.01,100000,0.1
0.78384733,0.65,68,0.01,100000,0.1
0.85751325,0.7,68,0.01,100000,0.1
0.9218995,0.75,68,0.01,100000,0.1
0.9542581,0.8,68,0.01,100000,0.1
0.9699248,0.85,68,0.01,100000,0.1
0.97727907,0.9,68,0.01,100000,0.1
1.0000001,0.95,68,0.01,100000,0.1
0.038891546,0.05,68,0.02,100000,0.1
0.108681925,0.1,68,0.02,100000,0.1
0.1948231,0.15,68,0.02,100000,0.1
0.25959235,0.2,68,0.02,100000,0.1
0.34420592,0.25,68,0.02,100000,0.1
0.40695298,0.3,68,0.02,100000,0.1
0.4774339,0.35,68,0.02,100000,0.1
0.56278795,0.4,68,0.02,100000,0.1
0.6055739,0.45,68,0.02,100000,0.1
0.65151745,0.5,68,0.02,100000,0.1
0.7098988,0.55,68,0.02,100000,0.1
0.7735867,0.6,68,0.02,100000,0.1
0.80486834,0.65,68,0.02,100000,0.1
0.83967704,0.7,68,0.02,100000,0.1
0.87800306,0.75,68,0.02,100000,0.1
0.9340878,0.8,68,0.02,100000,0.1
0.96730745,0.85,68,0.02,100000,0.1
0.98903865,0.9,68,0.02,100000,0.1
1.0,0.95,68,0.02,100000,0.1
0.22696896,0.05,68,0.03,100000,0.1
0.4381085,0.1,68,0.03,100000,0.1
0.5438388,0.15,68,0.03,100000,0.1
0.6101829,0.2,68,0.03,100000,0.1
0.6799557,0.25,68,0.03,100000,0.1
0.7253887,0.3,68,0.03,100000,0.1
0.7761832,0.35,68,0.03,100000,0.1
0.81387174,0.4,68,0.03,100000,0.1
0.85258126,0.45,68,0.03,100000,0.1
0.88374865,0.5,68,0.03,100000,0.1
0.9050757,0.55,68,0.03,100000,0.1
0.9307492,0.6,68,0.03,100000,0.1
0.94255006,0.65,68,0.03,100000,0.1
0.9542151,0.7,68,0.03,100000,0.1
0.9703764,0.75,68,0.03,100000,0.1
0.9795884,0.8,68,0.03,100000,0.1
0.98435545,0.85,68,0.03,100000,0.1
0.9936329,0.9,68,0.03,100000,0.1
1.0000001,0.95,68,0.03,100000,0.1
0.44922766,0.05,68,0.04,100000,0.1
0.60208654,0.1,68,0.04,100000,0.1
0.68633837,0.15,68,0.04,100000,0.1
0.72302204,0.2,68,0.04,100000,0.1
0.75922066,0.25,68,0.04,100000,0.1
0.78981274,0.3,68,0.04,100000,0.1
0.81322384,0.35,68,0.04,100000,0.1
0.83713037,0.4,68,0.04,100000,0.1
0.8552261,0.45,68,0.04,100000,0.1
0.88031805,0.5,68,0.04,100000,0.1
0.89800346,0.55,68,0.04,100000,0.1
0.9178028,0.6,68,0.04,100000,0.1
0.9352619,0.65,68,0.04,100000,0.1
0.9441637,0.7,68,0.04,100000,0.1
0.95640916,0.75,68,0.04,100000,0.1
0.97593063,0.8,68,0.04,100000,0.1
0.98978925,0.85,68,0.04,100000,0.1
0.99470216,0.9,68,0.04,100000,0.1
0.9982497,0.95,68,0.04,100000,0.1
0.5763472,0.05,15,0.02,1000000,0.1
0.6735093,0.1,15,0.02,1000000,0.1
0.7263608,0.15,15,0.02,1000000,0.1
0.77090704,0.2,15,0.02,1000000,0.1
0.8042857,0.25,15,0.02,1000000,0.1
0.8306785,0.3,15,0.02,1000000,0.1
0.8512354,0.35,15,0.02,1000000,0.1
0.8682045,0.4,15,0.02,1000000,0.1
0.8808306,0.45,15,0.02,1000000,0.1
0.8997495,0.5,15,0.02,1000000,0.1
0.9124196,0.55,15,0.02,1000000,0.1
0.9246001,0.6,15,0.02,1000000,0.1
0.93931955,0.65,15,0.02,1000000,0.1
0.95169246,0.7,15,0.02,1000000,0.1
0.96240115,0.75,15,0.02,1000000,0.1
0.9726616,0.8,15,0.02,1000000,0.1
0.9820175,0.85,15,0.02,1000000,0.1
0.9931089,0.9,15,0.02,1000000,0.1
0.99908763,0.95,15,0.02,1000000,0.1
0.5848926,0.05,68,0.05,100000,0.1
0.7392373,0.1,68,0.05,100000,0.1
0.80593127,0.15,68,0.05,100000,0.1
0.83831465,0.2,68,0.05,100000,0.1
0.8675664,0.25,68,0.05,100000,0.1
0.87978023,0.3,68,0.05,100000,0.1
0.89836836,0.35,68,0.05,100000,0.1
0.91511637,0.4,68,0.05,100000,0.1
0.92728215,0.45,68,0.05,100000,0.1
0.9469657,0.5,68,0.05,100000,0.1
0.9578099,0.55,68,0.05,100000,0.1
0.96837866,0.6,68,0.05,100000,0.1
0.97598743,0.65,68,0.05,100000,0.1
0.9806061,0.7,68,0.05,100000,0.1
0.9836538,0.75,68,0.05,100000,0.1
0.986693,0.8,68,0.05,100000,0.1
0.99278283,0.85,68,0.05,100000,0.1
0.99870265,0.9,68,0.05,100000,0.1
0.99870265,0.95,68,0.05,100000,0.1
0.015687592,0.05,69,0.01,100000,0.1
0.06994986,0.1,69,0.01,100000,0.1
0.10953132,0.15,69,0.01,100000,0.1
0.14044483,0.2,69,0.01,100000,0.1
0.2009502,0.25,69,0.01,100000,0.1
0.26870707,0.3,69,0.01,100000,0.1
0.32876363,0.35,69,0.01,100000,0.1
0.43446857,0.4,69,0.01,100000,0.1
0.51633894,0.45,69,0.01,100000,0.1
0.5677515,0.5,69,0.01,100000,0.1
0.64101744,0.55,69,0.01,100000,0.1
0.7427282,0.6,69,0.01,100000,0.1
0.8301655,0.65,69,0.01,100000,0.1
0.8517198,0.7,69,0.01,100000,0.1
0.88688576,0.75,69,0.01,100000,0.1
0.93698364,0.8,69,0.01,100000,0.1
0.9723026,0.85,69,0.01,100000,0.1
0.98629904,0.9,69,0.01,100000,0.1
0.99999976,0.95,69,0.01,100000,0.1
0.00837448,0.05,69,0.02,100000,0.1
0.062747635,0.1,69,0.02,100000,0.1
0.09957379,0.15,69,0.02,100000,0.1
0.15242949,0.2,69,0.02,100000,0.1
0.20166601,0.25,69,0.02,100000,0.1
0.3020733,0.3,69,0.02,100000,0.1
0.38611385,0.35,69,0.02,100000,0.1
0.43724972,0.4,69,0.02,100000,0.1
0.51927763,0.45,69,0.02,100000,0.1
0.62784857,0.5,69,0.02,100000,0.1
0.69409037,0.55,69,0.02,100000,0.1
0.75174725,0.6,69,0.02,100000,0.1
0.79825616,0.65,69,0.02,100000,0.1
0.8483671,0.7,69,0.02,100000,0.1
0.878872,0.75,69,0.02,100000,0.1
0.91986746,0.8,69,0.02,100000,0.1
0.9657702,0.85,69,0.02,100000,0.1
0.98910195,0.9,69,0.02,100000,0.1
0.99999976,0.95,69,0.02,100000,0.1
0.01612222,0.05,69,0.03,100000,0.1
0.07167905,0.1,69,0.03,100000,0.1
0.1309807,0.15,69,0.03,100000,0.1
0.19276865,0.2,69,0.03,100000,0.1
0.27597287,0.25,69,0.03,100000,0.1
0.34858528,0.3,69,0.03,100000,0.1
0.44076625,0.35,69,0.03,100000,0.1
0.50485724,0.4,69,0.03,100000,0.1
0.56870407,0.45,69,0.03,100000,0.1
0.6418282,0.5,69,0.03,100000,0.1
0.70550066,0.55,69,0.03,100000,0.1
0.7929369,0.6,69,0.03,100000,0.1
0.84671533,0.65,69,0.03,100000,0.1
0.8868367,0.7,69,0.03,100000,0.1
0.924321,0.75,69,0.03,100000,0.1
0.9550479,0.8,69,0.03,100000,0.1
0.97656244,0.85,69,0.03,100000,0.1
0.99770355,0.9,69,0.03,100000,0.1
0.99999976,0.95,69,0.03,100000,0.1
0.45045796,0.05,69,0.04,100000,0.1
0.5455765,0.1,69,0.04,100000,0.1
0.61953896,0.15,69,0.04,100000,0.1
0.68188727,0.2,69,0.04,100000,0.1
0.74341536,0.25,69,0.04,100000,0.1
0.7734245,0.3,69,0.04,100000,0.1
0.8052747,0.35,69,0.04,100000,0.1
0.82538927,0.4,69,0.04,100000,0.1
0.847622,0.45,69,0.04,100000,0.1
0.8604811,0.5,69,0.04,100000,0.1
0.8843721,0.55,69,0.04,100000,0.1
0.90266293,0.6,69,0.04,100000,0.1
0.92079043,0.65,69,0.04,100000,0.1
0.94430614,0.7,69,0.04,100000,0.1
0.9642442,0.75,69,0.04,100000,0.1
0.98229265,0.8,69,0.04,100000,0.1
0.98951524,0.85,69,0.04,100000,0.1
0.9948389,0.9,69,0.04,100000,0.1
0.9983356,0.95,69,0.04,100000,0.1
0.5368605,0.05,69,0.05,100000,0.1
0.64167887,0.1,69,0.05,100000,0.1
0.68500876,0.15,69,0.05,100000,0.1
0.7228908,0.2,69,0.05,100000,0.1
0.7586135,0.25,69,0.05,100000,0.1
0.7823086,0.3,69,0.05,100000,0.1
0.807317,0.35,69,0.05,100000,0.1
0.82335275,0.4,69,0.05,100000,0.1
0.8395307,0.45,69,0.05,100000,0.1
0.849733,0.5,69,0.05,100000,0.1
0.86667436,0.55,69,0.05,100000,0.1
0.88992923,0.6,69,0.05,100000,0.1
0.9013528,0.65,69,0.05,100000,0.1
0.9200599,0.7,69,0.05,100000,0.1
0.9357996,0.75,69,0.05,100000,0.1
0.9400601,0.8,69,0.05,100000,0.1
0.96593314,0.85,69,0.05,100000,0.1
0.97882485,0.9,69,0.05,100000,0.1
0.9915719,0.95,69,0.05,100000,0.1
0.0077340333,0.05,70,0.01,100000,0.1
0.015139523,0.1,70,0.01,100000,0.1
0.04552347,0.15,70,0.01,100000,0.1
0.07511725,0.2,70,0.01,100000,0.1
0.14897448,0.25,70,0.01,100000,0.1
0.22229756,0.3,70,0.01,100000,0.1
0.28148183,0.35,70,0.01,100000,0.1
0.32439145,0.4,70,0.01,100000,0.1
0.37354922,0.45,70,0.01,100000,0.1
0.48762172,0.5,70,0.01,100000,0.1
0.56539136,0.55,70,0.01,100000,0.1
0.64303946,0.6,70,0.01,100000,0.1
0.7407386,0.65,70,0.01,100000,0.1
0.8375707,0.7,70,0.01,100000,0.1
0.8719485,0.75,70,0.01,100000,0.1
0.9128145,0.8,70,0.01,100000,0.1
0.95875406,0.85,70,0.01,100000,0.1
0.9862707,0.9,70,0.01,100000,0.1
1.0000001,0.95,70,0.01,100000,0.1
0.026606271,0.05,70,0.02,100000,0.1
0.052592147,0.1,70,0.02,100000,0.1
0.09632371,0.15,70,0.02,100000,0.1
0.1252356,0.2,70,0.02,100000,0.1
0.16233043,0.25,70,0.02,100000,0.1
0.23351435,0.3,70,0.02,100000,0.1
0.30692106,0.35,70,0.02,100000,0.1
0.38812584,0.4,70,0.02,100000,0.1
0.5069384,0.45,70,0.02,100000,0.1
0.62258554,0.5,70,0.02,100000,0.1
0.71927214,0.55,70,0.02,100000,0.1
0.8119698,0.6,70,0.02,100000,0.1
0.8626583,0.65,70,0.02,100000,0.1
0.9031887,0.7,70,0.02,100000,0.1
0.9336936,0.75,70,0.02,100000,0.1
0.96710366,0.8,70,0.02,100000,0.1
0.9897572,0.85,70,0.02,100000,0.1
0.9965547,0.9,70,0.02,100000,0.1
1.0000004,0.95,70,0.02,100000,0.1
0.0051790643,0.05,16,0.01,1000000,0.1
0.030855037,0.1,16,0.01,1000000,0.1
0.07267872,0.15,16,0.01,1000000,0.1
0.13607001,0.2,16,0.01,1000000,0.1
0.22266558,0.25,16,0.01,1000000,0.1
0.30812228,0.3,16,0.01,1000000,0.1
0.40187788,0.35,16,0.01,1000000,0.1
0.49103436,0.4,16,0.01,1000000,0.1
0.571413,0.45,16,0.01,1000000,0.1
0.6438399,0.5,16,0.01,1000000,0.1
0.72254324,0.55,16,0.01,1000000,0.1
0.7812403,0.6,16,0.01,1000000,0.1
0.8333277,0.65,16,0.01,1000000,0.1
0.8779635,0.7,16,0.01,1000000,0.1
0.92196393,0.75,16,0.01,1000000,0.1
0.95082515,0.8,16,0.01,1000000,0.1
0.9745727,0.85,16,0.01,1000000,0.1
0.9892678,0.9,16,0.01,1000000,0.1
0.99512935,0.95,16,0.01,1000000,0.1
0.05873359,0.05,70,0.03,100000,0.1
0.09748936,0.1,70,0.03,100000,0.1
0.15894349,0.15,70,0.03,100000,0.1
0.18994942,0.2,70,0.03,100000,0.1
0.24696699,0.25,70,0.03,100000,0.1
0.31871426,0.3,70,0.03,100000,0.1
0.3890779,0.35,70,0.03,100000,0.1
0.4593984,0.4,70,0.03,100000,0.1
0.5292029,0.45,70,0.03,100000,0.1
0.6124147,0.5,70,0.03,100000,0.1
0.6860282,0.55,70,0.03,100000,0.1
0.7706117,0.6,70,0.03,100000,0.1
0.8295838,0.65,70,0.03,100000,0.1
0.88978976,0.7,70,0.03,100000,0.1
0.92959315,0.75,70,0.03,100000,0.1
0.9585116,0.8,70,0.03,100000,0.1
0.98453796,0.85,70,0.03,100000,0.1
0.99125695,0.9,70,0.03,100000,0.1
1.0000004,0.95,70,0.03,100000,0.1
0.2672397,0.05,70,0.04,100000,0.1
0.39570788,0.1,70,0.04,100000,0.1
0.47468993,0.15,70,0.04,100000,0.1
0.5362834,0.2,70,0.04,100000,0.1
0.6110882,0.25,70,0.04,100000,0.1
0.6615351,0.3,70,0.04,100000,0.1
0.7059807,0.35,70,0.04,100000,0.1
0.7485119,0.4,70,0.04,100000,0.1
0.7810518,0.45,70,0.04,100000,0.1
0.82498246,0.5,70,0.04,100000,0.1
0.8521308,0.55,70,0.04,100000,0.1
0.8839397,0.6,70,0.04,100000,0.1
0.9107798,0.65,70,0.04,100000,0.1
0.9340325,0.7,70,0.04,100000,0.1
0.9553253,0.75,70,0.04,100000,0.1
0.9666839,0.8,70,0.04,100000,0.1
0.97813624,0.85,70,0.04,100000,0.1
0.9925603,0.9,70,0.04,100000,0.1
0.9941568,0.95,70,0.04,100000,0.1
0.33720583,0.05,70,0.05,100000,0.1
0.43569213,0.1,70,0.05,100000,0.1
0.5264025,0.15,70,0.05,100000,0.1
0.59575176,0.2,70,0.05,100000,0.1
0.6450001,0.25,70,0.05,100000,0.1
0.69644076,0.3,70,0.05,100000,0.1
0.73438674,0.35,70,0.05,100000,0.1
0.76624626,0.4,70,0.05,100000,0.1
0.8137523,0.45,70,0.05,100000,0.1
0.84602475,0.5,70,0.05,100000,0.1
0.8751139,0.55,70,0.05,100000,0.1
0.9133374,0.6,70,0.05,100000,0.1
0.9433642,0.65,70,0.05,100000,0.1
0.96115863,0.7,70,0.05,100000,0.1
0.9788637,0.75,70,0.05,100000,0.1
0.9870592,0.8,70,0.05,100000,0.1
0.9950179,0.85,70,0.05,100000,0.1
0.9976056,0.9,70,0.05,100000,0.1
1.0,0.95,70,0.05,100000,0.1
0.0,0.05,71,0.01,100000,0.1
0.0,0.1,71,0.01,100000,0.1
0.0,0.15,71,0.01,100000,0.1
0.028225103,0.2,71,0.01,100000,0.1
0.076888934,0.25,71,0.01,100000,0.1
0.1311177,0.3,71,0.01,100000,0.1
0.2547103,0.35,71,0.01,100000,0.1
0.37082654,0.4,71,0.01,100000,0.1
0.47203732,0.45,71,0.01,100000,0.1
0.58657897,0.5,71,0.01,100000,0.1
0.6928553,0.55,71,0.01,100000,0.1
0.7443161,0.6,71,0.01,100000,0.1
0.8017146,0.65,71,0.01,100000,0.1
0.8544433,0.7,71,0.01,100000,0.1
0.91279477,0.75,71,0.01,100000,0.1
0.96376854,0.8,71,0.01,100000,0.1
0.9824152,0.85,71,0.01,100000,0.1
0.9999998,0.9,71,0.01,100000,0.1
0.9999998,0.95,71,0.01,100000,0.1
0.0,0.05,71,0.02,100000,0.1
0.0,0.1,71,0.02,100000,0.1
0.0073393225,0.15,71,0.02,100000,0.1
0.04232233,0.2,71,0.02,100000,0.1
0.08628235,0.25,71,0.02,100000,0.1
0.16026719,0.3,71,0.02,100000,0.1
0.26478913,0.35,71,0.02,100000,0.1
0.3919569,0.4,71,0.02,100000,0.1
0.47960955,0.45,71,0.02,100000,0.1
0.5693669,0.5,71,0.02,100000,0.1
0.66653657,0.55,71,0.02,100000,0.1
0.741319,0.6,71,0.02,100000,0.1
0.8264668,0.65,71,0.02,100000,0.1
0.8852683,0.7,71,0.02,100000,0.1
0.9284224,0.75,71,0.02,100000,0.1
0.9758039,0.8,71,0.02,100000,0.1
0.9865916,0.85,71,0.02,100000,0.1
0.9934877,0.9,71,0.02,100000,0.1
0.99706644,0.95,71,0.02,100000,0.1
0.62601453,0.05,16,0.02,1000000,0.1
0.7628595,0.1,16,0.02,1000000,0.1
0.8185963,0.15,16,0.02,1000000,0.1
0.8485886,0.2,16,0.02,1000000,0.1
0.87288845,0.25,16,0.02,1000000,0.1
0.89734626,0.3,16,0.02,1000000,0.1
0.9148429,0.35,16,0.02,1000000,0.1
0.9293103,0.4,16,0.02,1000000,0.1
0.9375697,0.45,16,0.02,1000000,0.1
0.9488744,0.5,16,0.02,1000000,0.1
0.95868737,0.55,16,0.02,1000000,0.1
0.9673391,0.6,16,0.02,1000000,0.1
0.97574335,0.65,16,0.02,1000000,0.1
0.9814667,0.7,16,0.02,1000000,0.1
0.98694193,0.75,16,0.02,1000000,0.1
0.9913001,0.8,16,0.02,1000000,0.1
0.9945528,0.85,16,0.02,1000000,0.1
0.9975197,0.9,16,0.02,1000000,0.1
0.99883646,0.95,16,0.02,1000000,0.1
0.0025976957,0.05,71,0.03,100000,0.1
0.017937962,0.1,71,0.03,100000,0.1
0.051569052,0.15,71,0.03,100000,0.1
0.11730128,0.2,71,0.03,100000,0.1
0.17856477,0.25,71,0.03,100000,0.1
0.25622416,0.3,71,0.03,100000,0.1
0.36388797,0.35,71,0.03,100000,0.1
0.463905,0.4,71,0.03,100000,0.1
0.5574531,0.45,71,0.03,100000,0.1
0.63901514,0.5,71,0.03,100000,0.1
0.7155976,0.55,71,0.03,100000,0.1
0.78900474,0.6,71,0.03,100000,0.1
0.86333543,0.65,71,0.03,100000,0.1
0.9077982,0.7,71,0.03,100000,0.1
0.95228,0.75,71,0.03,100000,0.1
0.9801131,0.8,71,0.03,100000,0.1
0.99153,0.85,71,0.03,100000,0.1
0.99589294,0.9,71,0.03,100000,0.1
0.9981625,0.95,71,0.03,100000,0.1
0.022719605,0.05,71,0.04,100000,0.1
0.05997221,0.1,71,0.04,100000,0.1
0.123737626,0.15,71,0.04,100000,0.1
0.17801045,0.2,71,0.04,100000,0.1
0.24324836,0.25,71,0.04,100000,0.1
0.3452247,0.3,71,0.04,100000,0.1
0.46754062,0.35,71,0.04,100000,0.1
0.56567436,0.4,71,0.04,100000,0.1
0.6494633,0.45,71,0.04,100000,0.1
0.7086373,0.5,71,0.04,100000,0.1
0.790492,0.55,71,0.04,100000,0.1
0.83736086,0.6,71,0.04,100000,0.1
0.8793211,0.65,71,0.04,100000,0.1
0.9197012,0.7,71,0.04,100000,0.1
0.9345101,0.75,71,0.04,100000,0.1
0.9608007,0.8,71,0.04,100000,0.1
0.9839419,0.85,71,0.04,100000,0.1
0.99356526,0.9,71,0.04,100000,0.1
0.99841624,0.95,71,0.04,100000,0.1
0.14290315,0.05,71,0.05,100000,0.1
0.2347143,0.1,71,0.05,100000,0.1
0.30984417,0.15,71,0.05,100000,0.1
0.3817998,0.2,71,0.05,100000,0.1
0.4485335,0.25,71,0.05,100000,0.1
0.51587266,0.3,71,0.05,100000,0.1
0.5947006,0.35,71,0.05,100000,0.1
0.6631842,0.4,71,0.05,100000,0.1
0.7296023,0.45,71,0.05,100000,0.1
0.7768698,0.5,71,0.05,100000,0.1
0.8270139,0.55,71,0.05,100000,0.1
0.880706,0.6,71,0.05,100000,0.1
0.9192116,0.65,71,0.05,100000,0.1
0.9491931,0.7,71,0.05,100000,0.1
0.9735136,0.75,71,0.05,100000,0.1
0.99101704,0.8,71,0.05,100000,0.1
1.0000006,0.85,71,0.05,100000,0.1
1.0000006,0.9,71,0.05,100000,0.1
1.0000006,0.95,71,0.05,100000,0.1
0.054295667,0.05,72,0.01,100000,0.1
0.09165639,0.1,72,0.01,100000,0.1
0.19694951,0.15,72,0.01,100000,0.1
0.29463977,0.2,72,0.01,100000,0.1
0.35369045,0.25,72,0.01,100000,0.1
0.4503468,0.3,72,0.01,100000,0.1
0.5006804,0.35,72,0.01,100000,0.1
0.5523568,0.4,72,0.01,100000,0.1
0.616087,0.45,72,0.01,100000,0.1
0.67512023,0.5,72,0.01,100000,0.1
0.7400086,0.55,72,0.01,100000,0.1
0.7618367,0.6,72,0.01,100000,0.1
0.8047228,0.65,72,0.01,100000,0.1
0.8689534,0.7,72,0.01,100000,0.1
0.925449,0.75,72,0.01,100000,0.1
0.93934023,0.8,72,0.01,100000,0.1
0.98652136,0.85,72,0.01,100000,0.1
0.9935402,0.9,72,0.01,100000,0.1
0.9935402,0.95,72,0.01,100000,0.1
0.007959947,0.05,72,0.02,100000,0.1
0.015706189,0.1,72,0.02,100000,0.1
0.043324944,0.15,72,0.02,100000,0.1
0.09745112,0.2,72,0.02,100000,0.1
0.16660807,0.25,72,0.02,100000,0.1
0.25829765,0.3,72,0.02,100000,0.1
0.32188874,0.35,72,0.02,100000,0.1
0.429984,0.4,72,0.02,100000,0.1
0.51037925,0.45,72,0.02,100000,0.1
0.6314505,0.5,72,0.02,100000,0.1
0.69963163,0.55,72,0.02,100000,0.1
0.7934438,0.6,72,0.02,100000,0.1
0.850593,0.65,72,0.02,100000,0.1
0.89657867,0.7,72,0.02,100000,0.1
0.94173366,0.75,72,0.02,100000,0.1
0.9660708,0.8,72,0.02,100000,0.1
0.980041,0.85,72,0.02,100000,0.1
0.98992205,0.9,72,0.02,100000,0.1
0.9966883,0.95,72,0.02,100000,0.1
0.081348576,0.05,72,0.03,100000,0.1
0.1470716,0.1,72,0.03,100000,0.1
0.19483593,0.15,72,0.03,100000,0.1
0.24720858,0.2,72,0.03,100000,0.1
0.301053,0.25,72,0.03,100000,0.1
0.36518195,0.3,72,0.03,100000,0.1
0.4240818,0.35,72,0.03,100000,0.1
0.46992174,0.4,72,0.03,100000,0.1
0.5419732,0.45,72,0.03,100000,0.1
0.6064096,0.5,72,0.03,100000,0.1
0.6677967,0.55,72,0.03,100000,0.1
0.7360459,0.6,72,0.03,100000,0.1
0.7923063,0.65,72,0.03,100000,0.1
0.85573334,0.7,72,0.03,100000,0.1
0.91160995,0.75,72,0.03,100000,0.1
0.9515567,0.8,72,0.03,100000,0.1
0.9673858,0.85,72,0.03,100000,0.1
0.99152607,0.9,72,0.03,100000,0.1
0.99796015,0.95,72,0.03,100000,0.1
0.17462783,0.05,72,0.04,100000,0.1
0.2616535,0.1,72,0.04,100000,0.1
0.33066007,0.15,72,0.04,100000,0.1
0.38192308,0.2,72,0.04,100000,0.1
0.45007658,0.25,72,0.04,100000,0.1
0.5066821,0.3,72,0.04,100000,0.1
0.5666804,0.35,72,0.04,100000,0.1
0.624125,0.4,72,0.04,100000,0.1
0.68880075,0.45,72,0.04,100000,0.1
0.7627194,0.5,72,0.04,100000,0.1
0.8086204,0.55,72,0.04,100000,0.1
0.87096643,0.6,72,0.04,100000,0.1
0.8969024,0.65,72,0.04,100000,0.1
0.9210149,0.7,72,0.04,100000,0.1
0.95525527,0.75,72,0.04,100000,0.1
0.9804924,0.8,72,0.04,100000,0.1
0.9888985,0.85,72,0.04,100000,0.1
0.99702185,0.9,72,0.04,100000,0.1
0.99859864,0.95,72,0.04,100000,0.1
0.62932277,0.05,72,0.05,100000,0.1
0.808661,0.1,72,0.05,100000,0.1
0.849646,0.15,72,0.05,100000,0.1
0.8747001,0.2,72,0.05,100000,0.1
0.8886434,0.25,72,0.05,100000,0.1
0.8983919,0.3,72,0.05,100000,0.1
0.90382946,0.35,72,0.05,100000,0.1
0.9106789,0.4,72,0.05,100000,0.1
0.92306995,0.45,72,0.05,100000,0.1
0.9271022,0.5,72,0.05,100000,0.1
0.9380012,0.55,72,0.05,100000,0.1
0.9393009,0.6,72,0.05,100000,0.1
0.9502718,0.65,72,0.05,100000,0.1
0.9624723,0.7,72,0.05,100000,0.1
0.9733977,0.75,72,0.05,100000,0.1
0.9869482,0.8,72,0.05,100000,0.1
0.99226713,0.85,72,0.05,100000,0.1
0.99630034,0.9,72,0.05,100000,0.1
0.9975927,0.95,72,0.05,100000,0.1
0.0024745022,0.05,17,0.01,1000000,0.1
0.022635614,0.1,17,0.01,1000000,0.1
0.053933658,0.15,17,0.01,1000000,0.1
0.09815573,0.2,17,0.01,1000000,0.1
0.16766751,0.25,17,0.01,1000000,0.1
0.24217504,0.3,17,0.01,1000000,0.1
0.32124528,0.35,17,0.01,1000000,0.1
0.40515012,0.4,17,0.01,1000000,0.1
0.4909554,0.45,17,0.01,1000000,0.1
0.57071924,0.5,17,0.01,1000000,0.1
0.6456756,0.55,17,0.01,1000000,0.1
0.7177951,0.6,17,0.01,1000000,0.1
0.788382,0.65,17,0.01,1000000,0.1
0.8413084,0.7,17,0.01,1000000,0.1
0.8912822,0.75,17,0.01,1000000,0.1
0.93027085,0.8,17,0.01,1000000,0.1
0.961316,0.85,17,0.01,1000000,0.1
0.9825724,0.9,17,0.01,1000000,0.1
0.9961173,0.95,17,0.01,1000000,0.1
0.0,0.05,73,0.01,100000,0.1
0.0074310843,0.1,73,0.01,100000,0.1
0.040289976,0.15,73,0.01,100000,0.1
0.073019125,0.2,73,0.01,100000,0.1
0.12141355,0.25,73,0.01,100000,0.1
0.17889336,0.3,73,0.01,100000,0.1
0.23405515,0.35,73,0.01,100000,0.1
0.30463213,0.4,73,0.01,100000,0.1
0.40548277,0.45,73,0.01,100000,0.1
0.4912969,0.5,73,0.01,100000,0.1
0.55960083,0.55,73,0.01,100000,0.1
0.65884596,0.6,73,0.01,100000,0.1
0.7582792,0.65,73,0.01,100000,0.1
0.8408622,0.7,73,0.01,100000,0.1
0.90277106,0.75,73,0.01,100000,0.1
0.9634595,0.8,73,0.01,100000,0.1
0.99319875,0.85,73,0.01,100000,0.1
1.0,0.9,73,0.01,100000,0.1
1.0,0.95,73,0.01,100000,0.1
0.0,0.05,73,0.02,100000,0.1
0.004445701,0.1,73,0.02,100000,0.1
0.03937338,0.15,73,0.02,100000,0.1
0.09087508,0.2,73,0.02,100000,0.1
0.16329344,0.25,73,0.02,100000,0.1
0.2252981,0.3,73,0.02,100000,0.1
0.27472234,0.35,73,0.02,100000,0.1
0.3772789,0.4,73,0.02,100000,0.1
0.46813792,0.45,73,0.02,100000,0.1
0.5768031,0.5,73,0.02,100000,0.1
0.6773152,0.55,73,0.02,100000,0.1
0.7662713,0.6,73,0.02,100000,0.1
0.81794876,0.65,73,0.02,100000,0.1
0.8614983,0.7,73,0.02,100000,0.1
0.9337345,0.75,73,0.02,100000,0.1
0.9732329,0.8,73,0.02,100000,0.1
0.992021,0.85,73,0.02,100000,0.1
0.99615884,0.9,73,0.02,100000,0.1
1.0,0.95,73,0.02,100000,0.1
0.0,0.05,73,0.03,100000,0.1
0.008215569,0.1,73,0.03,100000,0.1
0.022305572,0.15,73,0.03,100000,0.1
0.05506669,0.2,73,0.03,100000,0.1
0.118078925,0.25,73,0.03,100000,0.1
0.19502576,0.3,73,0.03,100000,0.1
0.29669675,0.35,73,0.03,100000,0.1
0.4069344,0.4,73,0.03,100000,0.1
0.50580823,0.45,73,0.03,100000,0.1
0.59743667,0.5,73,0.03,100000,0.1
0.6966395,0.55,73,0.03,100000,0.1
0.7987405,0.6,73,0.03,100000,0.1
0.86140466,0.65,73,0.03,100000,0.1
0.9047297,0.7,73,0.03,100000,0.1
0.9397825,0.75,73,0.03,100000,0.1
0.9724204,0.8,73,0.03,100000,0.1
0.98791754,0.85,73,0.03,100000,0.1
0.9954735,0.9,73,0.03,100000,0.1
1.0000002,0.95,73,0.03,100000,0.1
0.020088252,0.05,73,0.04,100000,0.1
0.08328834,0.1,73,0.04,100000,0.1
0.13640228,0.15,73,0.04,100000,0.1
0.22773495,0.2,73,0.04,100000,0.1
0.29923025,0.25,73,0.04,100000,0.1
0.37022954,0.3,73,0.04,100000,0.1
0.4449216,0.35,73,0.04,100000,0.1
0.5263004,0.4,73,0.04,100000,0.1
0.5981812,0.45,73,0.04,100000,0.1
0.6600537,0.5,73,0.04,100000,0.1
0.7469141,0.55,73,0.04,100000,0.1
0.8063614,0.6,73,0.04,100000,0.1
0.8730254,0.65,73,0.04,100000,0.1
0.92855126,0.7,73,0.04,100000,0.1
0.95211184,0.75,73,0.04,100000,0.1
0.97729,0.8,73,0.04,100000,0.1
0.99146926,0.85,73,0.04,100000,0.1
0.99674475,0.9,73,0.04,100000,0.1
0.99674475,0.95,73,0.04,100000,0.1
0.012494589,0.05,73,0.05,100000,0.1
0.08510176,0.1,73,0.05,100000,0.1
0.19014427,0.15,73,0.05,100000,0.1
0.2746526,0.2,73,0.05,100000,0.1
0.3610821,0.25,73,0.05,100000,0.1
0.44704324,0.3,73,0.05,100000,0.1
0.55142,0.35,73,0.05,100000,0.1
0.6436142,0.4,73,0.05,100000,0.1
0.72044,0.45,73,0.05,100000,0.1
0.77973634,0.5,73,0.05,100000,0.1
0.8484359,0.55,73,0.05,100000,0.1
0.89195,0.6,73,0.05,100000,0.1
0.93261164,0.65,73,0.05,100000,0.1
0.9681881,0.7,73,0.05,100000,0.1
0.98082966,0.75,73,0.05,100000,0.1
0.9930697,0.8,73,0.05,100000,0.1
0.9971826,0.85,73,0.05,100000,0.1
0.9999998,0.9,73,0.05,100000,0.1
0.9999998,0.95,73,0.05,100000,0.1
0.7258748,0.05,17,0.02,1000000,0.1
0.7759576,0.1,17,0.02,1000000,0.1
0.808771,0.15,17,0.02,1000000,0.1
0.82915246,0.2,17,0.02,1000000,0.1
0.85240257,0.25,17,0.02,1000000,0.1
0.86867833,0.3,17,0.02,1000000,0.1
0.8822561,0.35,17,0.02,1000000,0.1
0.89636195,0.4,17,0.02,1000000,0.1
0.90498954,0.45,17,0.02,1000000,0.1
0.91407776,0.5,17,0.02,1000000,0.1
0.92411053,0.55,17,0.02,1000000,0.1
0.9331451,0.6,17,0.02,1000000,0.1
0.9399133,0.65,17,0.02,1000000,0.1
0.9484489,0.7,17,0.02,1000000,0.1
0.95705444,0.75,17,0.02,1000000,0.1
0.9653174,0.8,17,0.02,1000000,0.1
0.9763135,0.85,17,0.02,1000000,0.1
0.98587835,0.9,17,0.02,1000000,0.1
0.9946881,0.95,17,0.02,1000000,0.1
0.009958093,0.05,74,0.01,100000,0.1
0.03897083,0.1,74,0.01,100000,0.1
0.066757105,0.15,74,0.01,100000,0.1
0.09423343,0.2,74,0.01,100000,0.1
0.12182236,0.25,74,0.01,100000,0.1
0.18539312,0.3,74,0.01,100000,0.1
0.25760522,0.35,74,0.01,100000,0.1
0.3390192,0.4,74,0.01,100000,0.1
0.43135262,0.45,74,0.01,100000,0.1
0.5288927,0.5,74,0.01,100000,0.1
0.6193121,0.55,74,0.01,100000,0.1
0.7439411,0.6,74,0.01,100000,0.1
0.7994125,0.65,74,0.01,100000,0.1
0.8504419,0.7,74,0.01,100000,0.1
0.903689,0.75,74,0.01,100000,0.1
0.9388907,0.8,74,0.01,100000,0.1
0.9568159,0.85,74,0.01,100000,0.1
0.9745657,0.9,74,0.01,100000,0.1
0.9915029,0.95,74,0.01,100000,0.1
0.0522453,0.05,74,0.02,100000,0.1
0.08382582,0.1,74,0.02,100000,0.1
0.13388078,0.15,74,0.02,100000,0.1
0.16111624,0.2,74,0.02,100000,0.1
0.20378979,0.25,74,0.02,100000,0.1
0.28012484,0.3,74,0.02,100000,0.1
0.36056715,0.35,74,0.02,100000,0.1
0.43633735,0.4,74,0.02,100000,0.1
0.53365076,0.45,74,0.02,100000,0.1
0.61675155,0.5,74,0.02,100000,0.1
0.7019137,0.55,74,0.02,100000,0.1
0.764645,0.6,74,0.02,100000,0.1
0.81221044,0.65,74,0.02,100000,0.1
0.87463355,0.7,74,0.02,100000,0.1
0.9181389,0.75,74,0.02,100000,0.1
0.95759475,0.8,74,0.02,100000,0.1
0.967955,0.85,74,0.02,100000,0.1
0.9892517,0.9,74,0.02,100000,0.1
0.9999996,0.95,74,0.02,100000,0.1
0.04986415,0.05,74,0.03,100000,0.1
0.0938995,0.1,74,0.03,100000,0.1
0.14288606,0.15,74,0.03,100000,0.1
0.19866022,0.2,74,0.03,100000,0.1
0.28480422,0.25,74,0.03,100000,0.1
0.3630002,0.3,74,0.03,100000,0.1
0.41464758,0.35,74,0.03,100000,0.1
0.5012311,0.4,74,0.03,100000,0.1
0.5720112,0.45,74,0.03,100000,0.1
0.66703844,0.5,74,0.03,100000,0.1
0.736051,0.55,74,0.03,100000,0.1
0.78670454,0.6,74,0.03,100000,0.1
0.85901296,0.65,74,0.03,100000,0.1
0.9068396,0.7,74,0.03,100000,0.1
0.93842643,0.75,74,0.03,100000,0.1
0.97162557,0.8,74,0.03,100000,0.1
0.99058485,0.85,74,0.03,100000,0.1
0.9976682,0.9,74,0.03,100000,0.1
1.0000001,0.95,74,0.03,100000,0.1
0.13201731,0.05,74,0.04,100000,0.1
0.24624419,0.1,74,0.04,100000,0.1
0.3223345,0.15,74,0.04,100000,0.1
0.3848049,0.2,74,0.04,100000,0.1
0.44878525,0.25,74,0.04,100000,0.1
0.49580115,0.3,74,0.04,100000,0.1
0.55506986,0.35,74,0.04,100000,0.1
0.63144493,0.4,74,0.04,100000,0.1
0.6990793,0.45,74,0.04,100000,0.1
0.7628307,0.5,74,0.04,100000,0.1
0.8062809,0.55,74,0.04,100000,0.1
0.8529854,0.6,74,0.04,100000,0.1
0.89526266,0.65,74,0.04,100000,0.1
0.9358891,0.7,74,0.04,100000,0.1
0.9636528,0.75,74,0.04,100000,0.1
0.9877828,0.8,74,0.04,100000,0.1
0.9948573,0.85,74,0.04,100000,0.1
1.0,0.9,74,0.04,100000,0.1
1.0,0.95,74,0.04,100000,0.1
0.54866266,0.05,74,0.05,100000,0.1
0.63025624,0.1,74,0.05,100000,0.1
0.6840111,0.15,74,0.05,100000,0.1
0.7117935,0.2,74,0.05,100000,0.1
0.7270762,0.25,74,0.05,100000,0.1
0.75129163,0.3,74,0.05,100000,0.1
0.7816611,0.35,74,0.05,100000,0.1
0.8148986,0.4,74,0.05,100000,0.1
0.8327568,0.45,74,0.05,100000,0.1
0.8640024,0.5,74,0.05,100000,0.1
0.89310044,0.55,74,0.05,100000,0.1
0.91984063,0.6,74,0.05,100000,0.1
0.947732,0.65,74,0.05,100000,0.1
0.9652749,0.7,74,0.05,100000,0.1
0.9827209,0.75,74,0.05,100000,0.1
0.9872018,0.8,74,0.05,100000,0.1
0.9942837,0.85,74,0.05,100000,0.1
0.9986088,0.9,74,0.05,100000,0.1
1.0000001,0.95,74,0.05,100000,0.1
0.007694683,0.05,75,0.01,100000,0.1
0.016209817,0.1,75,0.01,100000,0.1
0.04212868,0.15,75,0.01,100000,0.1
0.1017232,0.2,75,0.01,100000,0.1
0.15076184,0.25,75,0.01,100000,0.1
0.18321002,0.3,75,0.01,100000,0.1
0.24007434,0.35,75,0.01,100000,0.1
0.2968139,0.4,75,0.01,100000,0.1
0.36863023,0.45,75,0.01,100000,0.1
0.49402565,0.5,75,0.01,100000,0.1
0.59367865,0.55,75,0.01,100000,0.1
0.670963,0.6,75,0.01,100000,0.1
0.76467,0.65,75,0.01,100000,0.1
0.8268746,0.7,75,0.01,100000,0.1
0.90347123,0.75,75,0.01,100000,0.1
0.93357533,0.8,75,0.01,100000,0.1
0.9631188,0.85,75,0.01,100000,0.1
0.99289185,0.9,75,0.01,100000,0.1
0.99289185,0.95,75,0.01,100000,0.1
0.0,0.05,75,0.02,100000,0.1
0.017876087,0.1,75,0.02,100000,0.1
0.026704876,0.15,75,0.02,100000,0.1
0.04840915,0.2,75,0.02,100000,0.1
0.09135088,0.25,75,0.02,100000,0.1
0.13871506,0.3,75,0.02,100000,0.1
0.21021758,0.35,75,0.02,100000,0.1
0.31326655,0.4,75,0.02,100000,0.1
0.398628,0.45,75,0.02,100000,0.1
0.53462934,0.5,75,0.02,100000,0.1
0.6328762,0.55,75,0.02,100000,0.1
0.70921785,0.6,75,0.02,100000,0.1
0.7851337,0.65,75,0.02,100000,0.1
0.8323305,0.7,75,0.02,100000,0.1
0.8994204,0.75,75,0.02,100000,0.1
0.95010555,0.8,75,0.02,100000,0.1
0.97725546,0.85,75,0.02,100000,0.1
0.9850594,0.9,75,0.02,100000,0.1
0.9924326,0.95,75,0.02,100000,0.1
0.13759114,0.05,75,0.03,100000,0.1
0.24332373,0.1,75,0.03,100000,0.1
0.29431644,0.15,75,0.03,100000,0.1
0.3424489,0.2,75,0.03,100000,0.1
0.38696277,0.25,75,0.03,100000,0.1
0.42862707,0.3,75,0.03,100000,0.1
0.50623274,0.35,75,0.03,100000,0.1
0.6009621,0.4,75,0.03,100000,0.1
0.66887647,0.45,75,0.03,100000,0.1
0.73392665,0.5,75,0.03,100000,0.1
0.80615956,0.55,75,0.03,100000,0.1
0.8698383,0.6,75,0.03,100000,0.1
0.9094894,0.65,75,0.03,100000,0.1
0.9332561,0.7,75,0.03,100000,0.1
0.95374954,0.75,75,0.03,100000,0.1
0.971743,0.8,75,0.03,100000,0.1
0.9895736,0.85,75,0.03,100000,0.1
0.99999994,0.9,75,0.03,100000,0.1
0.99999994,0.95,75,0.03,100000,0.1
0.07317102,0.05,75,0.04,100000,0.1
0.14315492,0.1,75,0.04,100000,0.1
0.22311488,0.15,75,0.04,100000,0.1
0.28910583,0.2,75,0.04,100000,0.1
0.37056306,0.25,75,0.04,100000,0.1
0.43304268,0.3,75,0.04,100000,0.1
0.5351744,0.35,75,0.04,100000,0.1
0.61473244,0.4,75,0.04,100000,0.1
0.68744487,0.45,75,0.04,100000,0.1
0.7466405,0.5,75,0.04,100000,0.1
0.8014647,0.55,75,0.04,100000,0.1
0.8477435,0.6,75,0.04,100000,0.1
0.8899464,0.65,75,0.04,100000,0.1
0.9154313,0.7,75,0.04,100000,0.1
0.94798785,0.75,75,0.04,100000,0.1
0.9783903,0.8,75,0.04,100000,0.1
0.98765266,0.85,75,0.04,100000,0.1
0.9927026,0.9,75,0.04,100000,0.1
1.0000006,0.95,75,0.04,100000,0.1
0.0010564828,0.05,18,0.01,1000000,0.1
0.018649958,0.1,18,0.01,1000000,0.1
0.06527224,0.15,18,0.01,1000000,0.1
0.12656607,0.2,18,0.01,1000000,0.1
0.19987646,0.25,18,0.01,1000000,0.1
0.26815766,0.3,18,0.01,1000000,0.1
0.3468766,0.35,18,0.01,1000000,0.1
0.42714602,0.4,18,0.01,1000000,0.1
0.51906925,0.45,18,0.01,1000000,0.1
0.6049925,0.5,18,0.01,1000000,0.1
0.6849278,0.55,18,0.01,1000000,0.1
0.76647896,0.6,18,0.01,1000000,0.1
0.8305885,0.65,18,0.01,1000000,0.1
0.8810322,0.7,18,0.01,1000000,0.1
0.9263842,0.75,18,0.01,1000000,0.1
0.95887935,0.8,18,0.01,1000000,0.1
0.97569877,0.85,18,0.01,1000000,0.1
0.9911523,0.9,18,0.01,1000000,0.1
0.9982802,0.95,18,0.01,1000000,0.1
0.4294816,0.05,75,0.05,100000,0.1
0.49874574,0.1,75,0.05,100000,0.1
0.5470088,0.15,75,0.05,100000,0.1
0.5953808,0.2,75,0.05,100000,0.1
0.6398003,0.25,75,0.05,100000,0.1
0.6698718,0.3,75,0.05,100000,0.1
0.70647186,0.35,75,0.05,100000,0.1
0.74542403,0.4,75,0.05,100000,0.1
0.7892377,0.45,75,0.05,100000,0.1
0.82504475,0.5,75,0.05,100000,0.1
0.8590407,0.55,75,0.05,100000,0.1
0.8928591,0.6,75,0.05,100000,0.1
0.9171323,0.65,75,0.05,100000,0.1
0.94134074,0.7,75,0.05,100000,0.1
0.9671492,0.75,75,0.05,100000,0.1
0.9792216,0.8,75,0.05,100000,0.1
0.98966473,0.85,75,0.05,100000,0.1
0.99552953,0.9,75,0.05,100000,0.1
0.99856734,0.95,75,0.05,100000,0.1
0.11696172,0.05,76,0.01,100000,0.1
0.19605364,0.1,76,0.01,100000,0.1
0.23062761,0.15,76,0.01,100000,0.1
0.3351576,0.2,76,0.01,100000,0.1
0.4056917,0.25,76,0.01,100000,0.1
0.4406904,0.3,76,0.01,100000,0.1
0.4912422,0.35,76,0.01,100000,0.1
0.5432141,0.4,76,0.01,100000,0.1
0.6109134,0.45,76,0.01,100000,0.1
0.644797,0.5,76,0.01,100000,0.1
0.6782348,0.55,76,0.01,100000,0.1
0.745169,0.6,76,0.01,100000,0.1
0.8030505,0.65,76,0.01,100000,0.1
0.8369376,0.7,76,0.01,100000,0.1
0.8866125,0.75,76,0.01,100000,0.1
0.9282748,0.8,76,0.01,100000,0.1
0.96790093,0.85,76,0.01,100000,0.1
0.975833,0.9,76,0.01,100000,0.1
1.0,0.95,76,0.01,100000,0.1
0.15635169,0.05,76,0.02,100000,0.1
0.2810318,0.1,76,0.02,100000,0.1
0.37876037,0.15,76,0.02,100000,0.1
0.45124415,0.2,76,0.02,100000,0.1
0.4880475,0.25,76,0.02,100000,0.1
0.5440808,0.3,76,0.02,100000,0.1
0.5934491,0.35,76,0.02,100000,0.1
0.6342086,0.4,76,0.02,100000,0.1
0.6826498,0.45,76,0.02,100000,0.1
0.7314447,0.5,76,0.02,100000,0.1
0.7724351,0.55,76,0.02,100000,0.1
0.8053165,0.6,76,0.02,100000,0.1
0.84149355,0.65,76,0.02,100000,0.1
0.87790006,0.7,76,0.02,100000,0.1
0.902982,0.75,76,0.02,100000,0.1
0.9320325,0.8,76,0.02,100000,0.1
0.95701766,0.85,76,0.02,100000,0.1
0.9859598,0.9,76,0.02,100000,0.1
0.99644583,0.95,76,0.02,100000,0.1
0.35563666,0.05,76,0.03,100000,0.1
0.51436716,0.1,76,0.03,100000,0.1
0.5867711,0.15,76,0.03,100000,0.1
0.64430374,0.2,76,0.03,100000,0.1
0.6764196,0.25,76,0.03,100000,0.1
0.70826656,0.3,76,0.03,100000,0.1
0.7418949,0.35,76,0.03,100000,0.1
0.75375444,0.4,76,0.03,100000,0.1
0.77543676,0.45,76,0.03,100000,0.1
0.8019807,0.5,76,0.03,100000,0.1
0.8426795,0.55,76,0.03,100000,0.1
0.8621356,0.6,76,0.03,100000,0.1
0.8717597,0.65,76,0.03,100000,0.1
0.9027547,0.7,76,0.03,100000,0.1
0.92165476,0.75,76,0.03,100000,0.1
0.9361843,0.8,76,0.03,100000,0.1
0.9695612,0.85,76,0.03,100000,0.1
0.99313354,0.9,76,0.03,100000,0.1
0.99769014,0.95,76,0.03,100000,0.1
0.6882957,0.05,18,0.02,1000000,0.1
0.71724284,0.1,18,0.02,1000000,0.1
0.7380531,0.15,18,0.02,1000000,0.1
0.75485057,0.2,18,0.02,1000000,0.1
0.7747858,0.25,18,0.02,1000000,0.1
0.792925,0.3,18,0.02,1000000,0.1
0.8148218,0.35,18,0.02,1000000,0.1
0.8355861,0.4,18,0.02,1000000,0.1
0.85140175,0.45,18,0.02,1000000,0.1
0.8687862,0.5,18,0.02,1000000,0.1
0.88403547,0.55,18,0.02,1000000,0.1
0.90552604,0.6,18,0.02,1000000,0.1
0.9254305,0.65,18,0.02,1000000,0.1
0.9421599,0.7,18,0.02,1000000,0.1
0.9564502,0.75,18,0.02,1000000,0.1
0.97265583,0.8,18,0.02,1000000,0.1
0.9867893,0.85,18,0.02,1000000,0.1
0.99379086,0.9,18,0.02,1000000,0.1
0.99833244,0.95,18,0.02,1000000,0.1
0.36774576,0.05,76,0.04,100000,0.1
0.522767,0.1,76,0.04,100000,0.1
0.58553135,0.15,76,0.04,100000,0.1
0.64402366,0.2,76,0.04,100000,0.1
0.6987126,0.25,76,0.04,100000,0.1
0.7270786,0.3,76,0.04,100000,0.1
0.74923384,0.35,76,0.04,100000,0.1
0.7788487,0.4,76,0.04,100000,0.1
0.81256264,0.45,76,0.04,100000,0.1
0.84782964,0.5,76,0.04,100000,0.1
0.876947,0.55,76,0.04,100000,0.1
0.90631974,0.6,76,0.04,100000,0.1
0.9137306,0.65,76,0.04,100000,0.1
0.9321821,0.7,76,0.04,100000,0.1
0.941295,0.75,76,0.04,100000,0.1
0.9557291,0.8,76,0.04,100000,0.1
0.9719535,0.85,76,0.04,100000,0.1
0.98613095,0.9,76,0.04,100000,0.1
0.99504185,0.95,76,0.04,100000,0.1
0.63321215,0.05,76,0.05,100000,0.1
0.78805566,0.1,76,0.05,100000,0.1
0.83582896,0.15,76,0.05,100000,0.1
0.8566758,0.2,76,0.05,100000,0.1
0.8775764,0.25,76,0.05,100000,0.1
0.8968737,0.3,76,0.05,100000,0.1
0.90559465,0.35,76,0.05,100000,0.1
0.90707624,0.4,76,0.05,100000,0.1
0.9172056,0.45,76,0.05,100000,0.1
0.9233333,0.5,76,0.05,100000,0.1
0.93358,0.55,76,0.05,100000,0.1
0.9437233,0.6,76,0.05,100000,0.1
0.9523388,0.65,76,0.05,100000,0.1
0.95527065,0.7,76,0.05,100000,0.1
0.96553594,0.75,76,0.05,100000,0.1
0.97559094,0.8,76,0.05,100000,0.1
0.98568636,0.85,76,0.05,100000,0.1
0.9971147,0.9,76,0.05,100000,0.1
0.9986387,0.95,76,0.05,100000,0.1
0.06216587,0.05,77,0.01,100000,0.1
0.14686996,0.1,77,0.01,100000,0.1
0.21613732,0.15,77,0.01,100000,0.1
0.28416127,0.2,77,0.01,100000,0.1
0.35279402,0.25,77,0.01,100000,0.1
0.4119655,0.3,77,0.01,100000,0.1
0.4871399,0.35,77,0.01,100000,0.1
0.55905604,0.4,77,0.01,100000,0.1
0.6554553,0.45,77,0.01,100000,0.1
0.7366551,0.5,77,0.01,100000,0.1
0.7931329,0.55,77,0.01,100000,0.1
0.8421271,0.6,77,0.01,100000,0.1
0.8845568,0.65,77,0.01,100000,0.1
0.89860094,0.7,77,0.01,100000,0.1
0.94658124,0.75,77,0.01,100000,0.1
0.9877208,0.8,77,0.01,100000,0.1
0.99382216,0.85,77,0.01,100000,0.1
0.99999976,0.9,77,0.01,100000,0.1
0.99999976,0.95,77,0.01,100000,0.1
0.0153316185,0.05,77,0.02,100000,0.1
0.04407342,0.1,77,0.02,100000,0.1
0.0702338,0.15,77,0.02,100000,0.1
0.099908285,0.2,77,0.02,100000,0.1
0.13321552,0.25,77,0.02,100000,0.1
0.207048,0.3,77,0.02,100000,0.1
0.26106244,0.35,77,0.02,100000,0.1
0.315949,0.4,77,0.02,100000,0.1
0.40965596,0.45,77,0.02,100000,0.1
0.4990962,0.5,77,0.02,100000,0.1
0.605101,0.55,77,0.02,100000,0.1
0.71104676,0.6,77,0.02,100000,0.1
0.760235,0.65,77,0.02,100000,0.1
0.8447164,0.7,77,0.02,100000,0.1
0.9154656,0.75,77,0.02,100000,0.1
0.9525426,0.8,77,0.02,100000,0.1
0.98706174,0.85,77,0.02,100000,0.1
0.9967217,0.9,77,0.02,100000,0.1
1.0,0.95,77,0.02,100000,0.1
0.21198085,0.05,77,0.03,100000,0.1
0.37947962,0.1,77,0.03,100000,0.1
0.45051855,0.15,77,0.03,100000,0.1
0.5274658,0.2,77,0.03,100000,0.1
0.58485925,0.25,77,0.03,100000,0.1
0.6392069,0.3,77,0.03,100000,0.1
0.6886317,0.35,77,0.03,100000,0.1
0.74042,0.4,77,0.03,100000,0.1
0.77144104,0.45,77,0.03,100000,0.1
0.80796945,0.5,77,0.03,100000,0.1
0.84647745,0.55,77,0.03,100000,0.1
0.8898479,0.6,77,0.03,100000,0.1
0.8995755,0.65,77,0.03,100000,0.1
0.91356456,0.7,77,0.03,100000,0.1
0.9441179,0.75,77,0.03,100000,0.1
0.9766353,0.8,77,0.03,100000,0.1
0.98122215,0.85,77,0.03,100000,0.1
0.99534446,0.9,77,0.03,100000,0.1
1.0,0.95,77,0.03,100000,0.1
0.41689378,0.05,77,0.04,100000,0.1
0.54639924,0.1,77,0.04,100000,0.1
0.6285032,0.15,77,0.04,100000,0.1
0.68339586,0.2,77,0.04,100000,0.1
0.73808295,0.25,77,0.04,100000,0.1
0.7590717,0.3,77,0.04,100000,0.1
0.78146374,0.35,77,0.04,100000,0.1
0.8127921,0.4,77,0.04,100000,0.1
0.84332645,0.45,77,0.04,100000,0.1
0.8674715,0.5,77,0.04,100000,0.1
0.8878588,0.55,77,0.04,100000,0.1
0.9182027,0.6,77,0.04,100000,0.1
0.94356996,0.65,77,0.04,100000,0.1
0.9569241,0.7,77,0.04,100000,0.1
0.9701307,0.75,77,0.04,100000,0.1
0.9819987,0.8,77,0.04,100000,0.1
0.9902168,0.85,77,0.04,100000,0.1
0.9999994,0.9,77,0.04,100000,0.1
0.9999994,0.95,77,0.04,100000,0.1
0.57186294,0.05,77,0.05,100000,0.1
0.70330435,0.1,77,0.05,100000,0.1
0.7461445,0.15,77,0.05,100000,0.1
0.77294695,0.2,77,0.05,100000,0.1
0.79532987,0.25,77,0.05,100000,0.1
0.8162382,0.3,77,0.05,100000,0.1
0.8330122,0.35,77,0.05,100000,0.1
0.85091674,0.4,77,0.05,100000,0.1
0.86884576,0.45,77,0.05,100000,0.1
0.88381577,0.5,77,0.05,100000,0.1
0.8948166,0.55,77,0.05,100000,0.1
0.9069493,0.6,77,0.05,100000,0.1
0.9289316,0.65,77,0.05,100000,0.1
0.95335245,0.7,77,0.05,100000,0.1
0.9724077,0.75,77,0.05,100000,0.1
0.984303,0.8,77,0.05,100000,0.1
0.98961216,0.85,77,0.05,100000,0.1
0.9934511,0.9,77,0.05,100000,0.1
1.0000006,0.95,77,0.05,100000,0.1
0.0005286101,0.05,19,0.01,1000000,0.1
0.005257465,0.1,19,0.01,1000000,0.1
0.026184456,0.15,19,0.01,1000000,0.1
0.063564874,0.2,19,0.01,1000000,0.1
0.1153883,0.25,19,0.01,1000000,0.1
0.17930818,0.3,19,0.01,1000000,0.1
0.26271436,0.35,19,0.01,1000000,0.1
0.3430505,0.4,19,0.01,1000000,0.1
0.4224131,0.45,19,0.01,1000000,0.1
0.5109942,0.5,19,0.01,1000000,0.1
0.58912975,0.55,19,0.01,1000000,0.1
0.6854827,0.6,19,0.01,1000000,0.1
0.7671167,0.65,19,0.01,1000000,0.1
0.8321289,0.7,19,0.01,1000000,0.1
0.889196,0.75,19,0.01,1000000,0.1
0.93659675,0.8,19,0.01,1000000,0.1
0.963868,0.85,19,0.01,1000000,0.1
0.98317355,0.9,19,0.01,1000000,0.1
0.994769,0.95,19,0.01,1000000,0.1
0.0,0.05,78,0.01,100000,0.1
0.0,0.1,78,0.01,100000,0.1
0.0,0.15,78,0.01,100000,0.1
0.0,0.2,78,0.01,100000,0.1
0.02238278,0.25,78,0.01,100000,0.1
0.0705682,0.3,78,0.01,100000,0.1
0.2356539,0.35,78,0.01,100000,0.1
0.33818096,0.4,78,0.01,100000,0.1
0.48659998,0.45,78,0.01,100000,0.1
0.64050865,0.5,78,0.01,100000,0.1
0.76196945,0.55,78,0.01,100000,0.1
0.81591403,0.6,78,0.01,100000,0.1
0.87607783,0.65,78,0.01,100000,0.1
0.9210548,0.7,78,0.01,100000,0.1
0.94319445,0.75,78,0.01,100000,0.1
0.9790796,0.8,78,0.01,100000,0.1
0.986828,0.85,78,0.01,100000,0.1
0.99364287,0.9,78,0.01,100000,0.1
1.0000002,0.95,78,0.01,100000,0.1
0.029103488,0.05,78,0.02,100000,0.1
0.05827675,0.1,78,0.02,100000,0.1
0.09849242,0.15,78,0.02,100000,0.1
0.13915016,0.2,78,0.02,100000,0.1
0.21473959,0.25,78,0.02,100000,0.1
0.25414482,0.3,78,0.02,100000,0.1
0.31478047,0.35,78,0.02,100000,0.1
0.39227822,0.4,78,0.02,100000,0.1
0.4865039,0.45,78,0.02,100000,0.1
0.5803149,0.5,78,0.02,100000,0.1
0.68315816,0.55,78,0.02,100000,0.1
0.755152,0.6,78,0.02,100000,0.1
0.8232148,0.65,78,0.02,100000,0.1
0.884451,0.7,78,0.02,100000,0.1
0.91472137,0.75,78,0.02,100000,0.1
0.9535859,0.8,78,0.02,100000,0.1
0.973629,0.85,78,0.02,100000,0.1
0.9931741,0.9,78,0.02,100000,0.1
1.0,0.95,78,0.02,100000,0.1
0.09319419,0.05,78,0.03,100000,0.1
0.16664289,0.1,78,0.03,100000,0.1
0.21914025,0.15,78,0.03,100000,0.1
0.26196295,0.2,78,0.03,100000,0.1
0.32006112,0.25,78,0.03,100000,0.1
0.38897997,0.3,78,0.03,100000,0.1
0.48528802,0.35,78,0.03,100000,0.1
0.5666231,0.4,78,0.03,100000,0.1
0.65622216,0.45,78,0.03,100000,0.1
0.74010146,0.5,78,0.03,100000,0.1
0.8118878,0.55,78,0.03,100000,0.1
0.856497,0.6,78,0.03,100000,0.1
0.8965791,0.65,78,0.03,100000,0.1
0.929232,0.7,78,0.03,100000,0.1
0.95280045,0.75,78,0.03,100000,0.1
0.96678746,0.8,78,0.03,100000,0.1
0.98897016,0.85,78,0.03,100000,0.1
0.9956018,0.9,78,0.03,100000,0.1
0.9956018,0.95,78,0.03,100000,0.1
0.23494305,0.05,78,0.04,100000,0.1
0.33288014,0.1,78,0.04,100000,0.1
0.40250883,0.15,78,0.04,100000,0.1
0.46271572,0.2,78,0.04,100000,0.1
0.5187396,0.25,78,0.04,100000,0.1
0.5945239,0.3,78,0.04,100000,0.1
0.6572047,0.35,78,0.04,100000,0.1
0.7012367,0.4,78,0.04,100000,0.1
0.74716717,0.45,78,0.04,100000,0.1
0.8089605,0.5,78,0.04,100000,0.1
0.8461183,0.55,78,0.04,100000,0.1
0.8874301,0.6,78,0.04,100000,0.1
0.9271322,0.65,78,0.04,100000,0.1
0.9561665,0.7,78,0.04,100000,0.1
0.9784495,0.75,78,0.04,100000,0.1
0.9801459,0.8,78,0.04,100000,0.1
0.9917636,0.85,78,0.04,100000,0.1
0.9984036,0.9,78,0.04,100000,0.1
1.0000004,0.95,78,0.04,100000,0.1
0.4246023,0.05,19,0.02,1000000,0.1
0.46963042,0.1,19,0.02,1000000,0.1
0.49622345,0.15,19,0.02,1000000,0.1
0.5287421,0.2,19,0.02,1000000,0.1
0.56180716,0.25,19,0.02,1000000,0.1
0.59192836,0.3,19,0.02,1000000,0.1
0.6217474,0.35,19,0.02,1000000,0.1
0.65796167,0.4,19,0.02,1000000,0.1
0.6879747,0.45,19,0.02,1000000,0.1
0.72211707,0.5,19,0.02,1000000,0.1
0.75407726,0.55,19,0.02,1000000,0.1
0.7805823,0.6,19,0.02,1000000,0.1
0.8101365,0.65,19,0.02,1000000,0.1
0.84052527,0.7,19,0.02,1000000,0.1
0.87728804,0.75,19,0.02,1000000,0.1
0.911943,0.8,19,0.02,1000000,0.1
0.9444931,0.85,19,0.02,1000000,0.1
0.9710101,0.9,19,0.02,1000000,0.1
0.9862772,0.95,19,0.02,1000000,0.1
0.5062156,0.05,78,0.05,100000,0.1
0.638469,0.1,78,0.05,100000,0.1
0.6785175,0.15,78,0.05,100000,0.1
0.70517755,0.2,78,0.05,100000,0.1
0.7361767,0.25,78,0.05,100000,0.1
0.7653755,0.3,78,0.05,100000,0.1
0.78288424,0.35,78,0.05,100000,0.1
0.80612993,0.4,78,0.05,100000,0.1
0.8279224,0.45,78,0.05,100000,0.1
0.85119385,0.5,78,0.05,100000,0.1
0.8858222,0.55,78,0.05,100000,0.1
0.90581,0.6,78,0.05,100000,0.1
0.92854965,0.65,78,0.05,100000,0.1
0.9497753,0.7,78,0.05,100000,0.1
0.9695001,0.75,78,0.05,100000,0.1
0.98342997,0.8,78,0.05,100000,0.1
0.99037224,0.85,78,0.05,100000,0.1
0.9945577,0.9,78,0.05,100000,0.1
1.0,0.95,78,0.05,100000,0.1
0.0,0.05,79,0.01,100000,0.1
0.015416493,0.1,79,0.01,100000,0.1
0.030975653,0.15,79,0.01,100000,0.1
0.038927544,0.2,79,0.01,100000,0.1
0.13743119,0.25,79,0.01,100000,0.1
0.17535898,0.3,79,0.01,100000,0.1
0.23595953,0.35,79,0.01,100000,0.1
0.3179442,0.4,79,0.01,100000,0.1
0.37724227,0.45,79,0.01,100000,0.1
0.45810533,0.5,79,0.01,100000,0.1
0.5012054,0.55,79,0.01,100000,0.1
0.5807302,0.6,79,0.01,100000,0.1
0.6729981,0.65,79,0.01,100000,0.1
0.758019,0.7,79,0.01,100000,0.1
0.81347054,0.75,79,0.01,100000,0.1
0.8634476,0.8,79,0.01,100000,0.1
0.9057714,0.85,79,0.01,100000,0.1
0.961423,0.9,79,0.01,100000,0.1
0.9945347,0.95,79,0.01,100000,0.1
0.027937064,0.05,79,0.02,100000,0.1
0.067545645,0.1,79,0.02,100000,0.1
0.13048065,0.15,79,0.02,100000,0.1
0.21481366,0.2,79,0.02,100000,0.1
0.2800325,0.25,79,0.02,100000,0.1
0.3747709,0.3,79,0.02,100000,0.1
0.4266082,0.35,79,0.02,100000,0.1
0.5006995,0.4,79,0.02,100000,0.1
0.5900918,0.45,79,0.02,100000,0.1
0.64197206,0.5,79,0.02,100000,0.1
0.68235046,0.55,79,0.02,100000,0.1
0.7401781,0.6,79,0.02,100000,0.1
0.8128159,0.65,79,0.02,100000,0.1
0.8450261,0.7,79,0.02,100000,0.1
0.87729746,0.75,79,0.02,100000,0.1
0.909762,0.8,79,0.02,100000,0.1
0.94526196,0.85,79,0.02,100000,0.1
0.97321117,0.9,79,0.02,100000,0.1
0.9906283,0.95,79,0.02,100000,0.1
0.013087986,0.05,79,0.03,100000,0.1
0.07752512,0.1,79,0.03,100000,0.1
0.117926225,0.15,79,0.03,100000,0.1
0.15789089,0.2,79,0.03,100000,0.1
0.21326679,0.25,79,0.03,100000,0.1
0.2637897,0.3,79,0.03,100000,0.1
0.31338245,0.35,79,0.03,100000,0.1
0.36711037,0.4,79,0.03,100000,0.1
0.45152706,0.45,79,0.03,100000,0.1
0.5327845,0.5,79,0.03,100000,0.1
0.6003917,0.55,79,0.03,100000,0.1
0.6807717,0.6,79,0.03,100000,0.1
0.770156,0.65,79,0.03,100000,0.1
0.8165804,0.7,79,0.03,100000,0.1
0.8920593,0.75,79,0.03,100000,0.1
0.94302267,0.8,79,0.03,100000,0.1
0.9843161,0.85,79,0.03,100000,0.1
0.9960907,0.9,79,0.03,100000,0.1
0.9980724,0.95,79,0.03,100000,0.1
0.07697426,0.05,79,0.04,100000,0.1
0.17416432,0.1,79,0.04,100000,0.1
0.26877588,0.15,79,0.04,100000,0.1
0.3460288,0.2,79,0.04,100000,0.1
0.44170165,0.25,79,0.04,100000,0.1
0.5136809,0.3,79,0.04,100000,0.1
0.5926468,0.35,79,0.04,100000,0.1
0.6718991,0.4,79,0.04,100000,0.1
0.7313677,0.45,79,0.04,100000,0.1
0.7725169,0.5,79,0.04,100000,0.1
0.80323595,0.55,79,0.04,100000,0.1
0.8545518,0.6,79,0.04,100000,0.1
0.8931949,0.65,79,0.04,100000,0.1
0.9248859,0.7,79,0.04,100000,0.1
0.9476827,0.75,79,0.04,100000,0.1
0.96694285,0.8,79,0.04,100000,0.1
0.97759825,0.85,79,0.04,100000,0.1
0.9930589,0.9,79,0.04,100000,0.1
0.99999976,0.95,79,0.04,100000,0.1
0.20933972,0.05,79,0.05,100000,0.1
0.34791312,0.1,79,0.05,100000,0.1
0.4702414,0.15,79,0.05,100000,0.1
0.5539879,0.2,79,0.05,100000,0.1
0.62350863,0.25,79,0.05,100000,0.1
0.6648858,0.3,79,0.05,100000,0.1
0.7032487,0.35,79,0.05,100000,0.1
0.7497643,0.4,79,0.05,100000,0.1
0.78769445,0.45,79,0.05,100000,0.1
0.8271622,0.5,79,0.05,100000,0.1
0.8590384,0.55,79,0.05,100000,0.1
0.8907564,0.6,79,0.05,100000,0.1
0.91645956,0.65,79,0.05,100000,0.1
0.93761563,0.7,79,0.05,100000,0.1
0.95039773,0.75,79,0.05,100000,0.1
0.9688805,0.8,79,0.05,100000,0.1
0.98158175,0.85,79,0.05,100000,0.1
0.9957285,0.9,79,0.05,100000,0.1
0.9986343,0.95,79,0.05,100000,0.1
0.0,0.05,80,0.01,100000,0.1
0.008713882,0.1,80,0.01,100000,0.1
0.008713882,0.15,80,0.01,100000,0.1
0.03564994,0.2,80,0.01,100000,0.1
0.10496724,0.25,80,0.01,100000,0.1
0.15543416,0.3,80,0.01,100000,0.1
0.26452488,0.35,80,0.01,100000,0.1
0.39901698,0.4,80,0.01,100000,0.1
0.53922355,0.45,80,0.01,100000,0.1
0.6716694,0.5,80,0.01,100000,0.1
0.7770308,0.55,80,0.01,100000,0.1
0.8259057,0.6,80,0.01,100000,0.1
0.89125377,0.65,80,0.01,100000,0.1
0.907344,0.7,80,0.01,100000,0.1
0.9631308,0.75,80,0.01,100000,0.1
0.97069216,0.8,80,0.01,100000,0.1
0.98557305,0.85,80,0.01,100000,0.1
0.9930934,0.9,80,0.01,100000,0.1
1.0000002,0.95,80,0.01,100000,0.1
0.02526751,0.05,80,0.02,100000,0.1
0.05019076,0.1,80,0.02,100000,0.1
0.071791194,0.15,80,0.02,100000,0.1
0.15532085,0.2,80,0.02,100000,0.1
0.20985687,0.25,80,0.02,100000,0.1
0.2590657,0.3,80,0.02,100000,0.1
0.33302644,0.35,80,0.02,100000,0.1
0.4398419,0.4,80,0.02,100000,0.1
0.50099796,0.45,80,0.02,100000,0.1
0.5792459,0.5,80,0.02,100000,0.1
0.67679036,0.55,80,0.02,100000,0.1
0.7605303,0.6,80,0.02,100000,0.1
0.84036106,0.65,80,0.02,100000,0.1
0.8805846,0.7,80,0.02,100000,0.1
0.90879077,0.75,80,0.02,100000,0.1
0.96056634,0.8,80,0.02,100000,0.1
0.98024523,0.85,80,0.02,100000,0.1
0.99999964,0.9,80,0.02,100000,0.1
0.99999964,0.95,80,0.02,100000,0.1
0.012804516,0.05,80,0.03,100000,0.1
0.031455047,0.1,80,0.03,100000,0.1
0.066363186,0.15,80,0.03,100000,0.1
0.111480325,0.2,80,0.03,100000,0.1
0.176447,0.25,80,0.03,100000,0.1
0.26623216,0.3,80,0.03,100000,0.1
0.33885136,0.35,80,0.03,100000,0.1
0.4573063,0.4,80,0.03,100000,0.1
0.5453106,0.45,80,0.03,100000,0.1
0.6200541,0.5,80,0.03,100000,0.1
0.6898824,0.55,80,0.03,100000,0.1
0.7745551,0.6,80,0.03,100000,0.1
0.832632,0.65,80,0.03,100000,0.1
0.8930858,0.7,80,0.03,100000,0.1
0.93607926,0.75,80,0.03,100000,0.1
0.97848934,0.8,80,0.03,100000,0.1
0.9931554,0.85,80,0.03,100000,0.1
1.0000002,0.9,80,0.03,100000,0.1
1.0000002,0.95,80,0.03,100000,0.1
0.21685219,0.05,20,0.01,1000000,0.1
0.36342517,0.1,20,0.01,1000000,0.1
0.45578092,0.15,20,0.01,1000000,0.1
0.528687,0.2,20,0.01,1000000,0.1
0.59046173,0.25,20,0.01,1000000,0.1
0.6475406,0.3,20,0.01,1000000,0.1
0.6919909,0.35,20,0.01,1000000,0.1
0.72839314,0.4,20,0.01,1000000,0.1
0.7552434,0.45,20,0.01,1000000,0.1
0.78278893,0.5,20,0.01,1000000,0.1
0.8076734,0.55,20,0.01,1000000,0.1
0.836307,0.6,20,0.01,1000000,0.1
0.8648336,0.65,20,0.01,1000000,0.1
0.89827704,0.7,20,0.01,1000000,0.1
0.92699283,0.75,20,0.01,1000000,0.1
0.94468397,0.8,20,0.01,1000000,0.1
0.96453136,0.85,20,0.01,1000000,0.1
0.98560935,0.9,20,0.01,1000000,0.1
0.9977906,0.95,20,0.01,1000000,0.1
0.16306867,0.05,80,0.04,100000,0.1
0.2119367,0.1,80,0.04,100000,0.1
0.28037983,0.15,80,0.04,100000,0.1
0.34945646,0.2,80,0.04,100000,0.1
0.4382388,0.25,80,0.04,100000,0.1
0.5120145,0.3,80,0.04,100000,0.1
0.5990559,0.35,80,0.04,100000,0.1
0.6749323,0.4,80,0.04,100000,0.1
0.748659,0.45,80,0.04,100000,0.1
0.8188422,0.5,80,0.04,100000,0.1
0.8697036,0.55,80,0.04,100000,0.1
0.90301615,0.6,80,0.04,100000,0.1
0.94888365,0.65,80,0.04,100000,0.1
0.96194226,0.7,80,0.04,100000,0.1
0.97482276,0.75,80,0.04,100000,0.1
0.98758954,0.8,80,0.04,100000,0.1
0.99495524,0.85,80,0.04,100000,0.1
0.9967858,0.9,80,0.04,100000,0.1
0.9985375,0.95,80,0.04,100000,0.1
0.04080013,0.05,80,0.05,100000,0.1
0.11202342,0.1,80,0.05,100000,0.1
0.1736361,0.15,80,0.05,100000,0.1
0.26120362,0.2,80,0.05,100000,0.1
0.3606927,0.25,80,0.05,100000,0.1
0.4480158,0.3,80,0.05,100000,0.1
0.5303832,0.35,80,0.05,100000,0.1
0.59040886,0.4,80,0.05,100000,0.1
0.67076874,0.45,80,0.05,100000,0.1
0.7334777,0.5,80,0.05,100000,0.1
0.78852093,0.55,80,0.05,100000,0.1
0.85195357,0.6,80,0.05,100000,0.1
0.89142597,0.65,80,0.05,100000,0.1
0.91809136,0.7,80,0.05,100000,0.1
0.94651705,0.75,80,0.05,100000,0.1
0.97534776,0.8,80,0.05,100000,0.1
0.98706317,0.85,80,0.05,100000,0.1
0.9930005,0.9,80,0.05,100000,0.1
1.0,0.95,80,0.05,100000,0.1
0.0,0.05,81,0.01,100000,0.1
0.0,0.1,81,0.01,100000,0.1
0.01772878,0.15,81,0.01,100000,0.1
0.078232095,0.2,81,0.01,100000,0.1
0.19018199,0.25,81,0.01,100000,0.1
0.22430347,0.3,81,0.01,100000,0.1
0.2747376,0.35,81,0.01,100000,0.1
0.39960653,0.4,81,0.01,100000,0.1
0.46529248,0.45,81,0.01,100000,0.1
0.57055557,0.5,81,0.01,100000,0.1
0.68423975,0.55,81,0.01,100000,0.1
0.7567229,0.6,81,0.01,100000,0.1
0.78052056,0.65,81,0.01,100000,0.1
0.83508664,0.7,81,0.01,100000,0.1
0.87475884,0.75,81,0.01,100000,0.1
0.954944,0.8,81,0.01,100000,0.1
0.9703459,0.85,81,0.01,100000,0.1
0.98549855,0.9,81,0.01,100000,0.1
0.9999999,0.95,81,0.01,100000,0.1
0.00807843,0.05,81,0.02,100000,0.1
0.052076343,0.1,81,0.02,100000,0.1
0.13551614,0.15,81,0.02,100000,0.1
0.19771451,0.2,81,0.02,100000,0.1
0.29778576,0.25,81,0.02,100000,0.1
0.37684524,0.3,81,0.02,100000,0.1
0.46360573,0.35,81,0.02,100000,0.1
0.51917535,0.4,81,0.02,100000,0.1
0.60108596,0.45,81,0.02,100000,0.1
0.6673543,0.5,81,0.02,100000,0.1
0.7784321,0.55,81,0.02,100000,0.1
0.8290704,0.6,81,0.02,100000,0.1
0.86468834,0.65,81,0.02,100000,0.1
0.8970104,0.7,81,0.02,100000,0.1
0.92266935,0.75,81,0.02,100000,0.1
0.9508592,0.8,81,0.02,100000,0.1
0.9686475,0.85,81,0.02,100000,0.1
0.9930787,0.9,81,0.02,100000,0.1
0.9999999,0.95,81,0.02,100000,0.1
0.0056731305,0.05,81,0.03,100000,0.1
0.036664207,0.1,81,0.03,100000,0.1
0.06183368,0.15,81,0.03,100000,0.1
0.11471443,0.2,81,0.03,100000,0.1
0.19932775,0.25,81,0.03,100000,0.1
0.28355584,0.3,81,0.03,100000,0.1
0.37258613,0.35,81,0.03,100000,0.1
0.49318144,0.4,81,0.03,100000,0.1
0.61402625,0.45,81,0.03,100000,0.1
0.6946615,0.5,81,0.03,100000,0.1
0.77409697,0.55,81,0.03,100000,0.1
0.8326551,0.6,81,0.03,100000,0.1
0.88888943,0.65,81,0.03,100000,0.1
0.90903425,0.7,81,0.03,100000,0.1
0.9487974,0.75,81,0.03,100000,0.1
0.96372384,0.8,81,0.03,100000,0.1
0.9855332,0.85,81,0.03,100000,0.1
0.99333996,0.9,81,0.03,100000,0.1
0.9978151,0.95,81,0.03,100000,0.1
0.7172217,0.05,20,0.02,1000000,0.1
0.77811885,0.1,20,0.02,1000000,0.1
0.8125785,0.15,20,0.02,1000000,0.1
0.8365594,0.2,20,0.02,1000000,0.1
0.85447145,0.25,20,0.02,1000000,0.1
0.87142503,0.3,20,0.02,1000000,0.1
0.8820558,0.35,20,0.02,1000000,0.1
0.8936028,0.4,20,0.02,1000000,0.1
0.90421194,0.45,20,0.02,1000000,0.1
0.9108215,0.5,20,0.02,1000000,0.1
0.9195736,0.55,20,0.02,1000000,0.1
0.93069226,0.6,20,0.02,1000000,0.1
0.93797654,0.65,20,0.02,1000000,0.1
0.94644976,0.7,20,0.02,1000000,0.1
0.95556444,0.75,20,0.02,1000000,0.1
0.966478,0.8,20,0.02,1000000,0.1
0.9803317,0.85,20,0.02,1000000,0.1
0.9920838,0.9,20,0.02,1000000,0.1
0.9979957,0.95,20,0.02,1000000,0.1
0.040484108,0.05,81,0.04,100000,0.1
0.11350255,0.1,81,0.04,100000,0.1
0.18418272,0.15,81,0.04,100000,0.1
0.25042304,0.2,81,0.04,100000,0.1
0.31689584,0.25,81,0.04,100000,0.1
0.39083803,0.3,81,0.04,100000,0.1
0.46789747,0.35,81,0.04,100000,0.1
0.54291636,0.4,81,0.04,100000,0.1
0.6154438,0.45,81,0.04,100000,0.1
0.6914166,0.5,81,0.04,100000,0.1
0.7705082,0.55,81,0.04,100000,0.1
0.82699674,0.6,81,0.04,100000,0.1
0.87364376,0.65,81,0.04,100000,0.1
0.920633,0.7,81,0.04,100000,0.1
0.9490066,0.75,81,0.04,100000,0.1
0.9616268,0.8,81,0.04,100000,0.1
0.9849189,0.85,81,0.04,100000,0.1
0.9866427,0.9,81,0.04,100000,0.1
0.99347585,0.95,81,0.04,100000,0.1
0.24307005,0.05,81,0.05,100000,0.1
0.34199274,0.1,81,0.05,100000,0.1
0.41578928,0.15,81,0.05,100000,0.1
0.48736763,0.2,81,0.05,100000,0.1
0.5587855,0.25,81,0.05,100000,0.1
0.5947738,0.3,81,0.05,100000,0.1
0.65504634,0.35,81,0.05,100000,0.1
0.7073244,0.4,81,0.05,100000,0.1
0.7493593,0.45,81,0.05,100000,0.1
0.81912404,0.5,81,0.05,100000,0.1
0.8571573,0.55,81,0.05,100000,0.1
0.8947516,0.6,81,0.05,100000,0.1
0.92456436,0.65,81,0.05,100000,0.1
0.9476319,0.7,81,0.05,100000,0.1
0.9675087,0.75,81,0.05,100000,0.1
0.9788832,0.8,81,0.05,100000,0.1
0.9889134,0.85,81,0.05,100000,0.1
0.99735427,0.9,81,0.05,100000,0.1
0.9999998,0.95,81,0.05,100000,0.1
0.0,0.05,82,0.01,100000,0.1
0.0,0.1,82,0.01,100000,0.1
0.0,0.15,82,0.01,100000,0.1
0.014384767,0.2,82,0.01,100000,0.1
0.021249088,0.25,82,0.01,100000,0.1
0.05712598,0.3,82,0.01,100000,0.1
0.12813205,0.35,82,0.01,100000,0.1
0.16339451,0.4,82,0.01,100000,0.1
0.29999086,0.45,82,0.01,100000,0.1
0.41933355,0.5,82,0.01,100000,0.1
0.53978807,0.55,82,0.01,100000,0.1
0.6184688,0.6,82,0.01,100000,0.1
0.72098434,0.65,82,0.01,100000,0.1
0.83978343,0.7,82,0.01,100000,0.1
0.9384222,0.75,82,0.01,100000,0.1
0.9795615,0.8,82,0.01,100000,0.1
0.9935035,0.85,82,0.01,100000,0.1
0.9935035,0.9,82,0.01,100000,0.1
0.9999999,0.95,82,0.01,100000,0.1
0.0,0.05,82,0.02,100000,0.1
0.0,0.1,82,0.02,100000,0.1
0.003905116,0.15,82,0.02,100000,0.1
0.051084895,0.2,82,0.02,100000,0.1
0.13288964,0.25,82,0.02,100000,0.1
0.23669672,0.3,82,0.02,100000,0.1
0.3061813,0.35,82,0.02,100000,0.1
0.41931096,0.4,82,0.02,100000,0.1
0.5082927,0.45,82,0.02,100000,0.1
0.62034345,0.5,82,0.02,100000,0.1
0.69786036,0.55,82,0.02,100000,0.1
0.75620383,0.6,82,0.02,100000,0.1
0.8407589,0.65,82,0.02,100000,0.1
0.91257364,0.7,82,0.02,100000,0.1
0.9337302,0.75,82,0.02,100000,0.1
0.9692519,0.8,82,0.02,100000,0.1
0.9870071,0.85,82,0.02,100000,0.1
0.9968965,0.9,82,0.02,100000,0.1
0.9968965,0.95,82,0.02,100000,0.1
0.0023676038,0.05,82,0.03,100000,0.1
0.0047512827,0.1,82,0.03,100000,0.1
0.007351932,0.15,82,0.03,100000,0.1
0.019882798,0.2,82,0.03,100000,0.1
0.052693006,0.25,82,0.03,100000,0.1
0.10551763,0.3,82,0.03,100000,0.1
0.19453572,0.35,82,0.03,100000,0.1
0.302553,0.4,82,0.03,100000,0.1
0.44739786,0.45,82,0.03,100000,0.1
0.5972562,0.5,82,0.03,100000,0.1
0.6999074,0.55,82,0.03,100000,0.1
0.7726392,0.6,82,0.03,100000,0.1
0.8453995,0.65,82,0.03,100000,0.1
0.90487164,0.7,82,0.03,100000,0.1
0.96418834,0.75,82,0.03,100000,0.1
0.986731,0.8,82,0.03,100000,0.1
0.99343896,0.85,82,0.03,100000,0.1
0.9978144,0.9,82,0.03,100000,0.1
0.99999994,0.95,82,0.03,100000,0.1
0.3908838,0.05,82,0.04,100000,0.1
0.49949244,0.1,82,0.04,100000,0.1
0.55382013,0.15,82,0.04,100000,0.1
0.6012376,0.2,82,0.04,100000,0.1
0.6481826,0.25,82,0.04,100000,0.1
0.69642705,0.3,82,0.04,100000,0.1
0.7288734,0.35,82,0.04,100000,0.1
0.75934213,0.4,82,0.04,100000,0.1
0.7807738,0.45,82,0.04,100000,0.1
0.82554626,0.5,82,0.04,100000,0.1
0.8663519,0.55,82,0.04,100000,0.1
0.88751036,0.6,82,0.04,100000,0.1
0.91560715,0.65,82,0.04,100000,0.1
0.94655347,0.7,82,0.04,100000,0.1
0.9674807,0.75,82,0.04,100000,0.1
0.9795145,0.8,82,0.04,100000,0.1
0.99139947,0.85,82,0.04,100000,0.1
0.99834025,0.9,82,0.04,100000,0.1
0.9999996,0.95,82,0.04,100000,0.1
0.6298514,0.05,82,0.05,100000,0.1
0.74978137,0.1,82,0.05,100000,0.1
0.7781799,0.15,82,0.05,100000,0.1
0.795312,0.2,82,0.05,100000,0.1
0.80246633,0.25,82,0.05,100000,0.1
0.8209256,0.3,82,0.05,100000,0.1
0.8393346,0.35,82,0.05,100000,0.1
0.8576491,0.4,82,0.05,100000,0.1
0.8631805,0.45,82,0.05,100000,0.1
0.8854806,0.5,82,0.05,100000,0.1
0.9048922,0.55,82,0.05,100000,0.1
0.92430615,0.6,82,0.05,100000,0.1
0.94092757,0.65,82,0.05,100000,0.1
0.96039355,0.7,82,0.05,100000,0.1
0.97816896,0.75,82,0.05,100000,0.1
0.98641247,0.8,82,0.05,100000,0.1
0.99328923,0.85,82,0.05,100000,0.1
0.9986456,0.9,82,0.05,100000,0.1
0.99999964,0.95,82,0.05,100000,0.1
0.0,0.05,83,0.01,100000,0.1
0.006893785,0.1,83,0.01,100000,0.1
0.006893785,0.15,83,0.01,100000,0.1
0.029955452,0.2,83,0.01,100000,0.1
0.0699694,0.25,83,0.01,100000,0.1
0.13183774,0.3,83,0.01,100000,0.1
0.21664606,0.35,83,0.01,100000,0.1
0.29932782,0.4,83,0.01,100000,0.1
0.39005658,0.45,83,0.01,100000,0.1
0.553936,0.5,83,0.01,100000,0.1
0.6719627,0.55,83,0.01,100000,0.1
0.74505264,0.6,83,0.01,100000,0.1
0.84657097,0.65,83,0.01,100000,0.1
0.8748684,0.7,83,0.01,100000,0.1
0.8952522,0.75,83,0.01,100000,0.1
0.9518474,0.8,83,0.01,100000,0.1
0.9723511,0.85,83,0.01,100000,0.1
0.993141,0.9,83,0.01,100000,0.1
1.0,0.95,83,0.01,100000,0.1
0.16703667,0.05,21,0.01,1000000,0.1
0.23427749,0.1,21,0.01,1000000,0.1
0.29197428,0.15,21,0.01,1000000,0.1
0.34847048,0.2,21,0.01,1000000,0.1
0.40411836,0.25,21,0.01,1000000,0.1
0.46803555,0.3,21,0.01,1000000,0.1
0.535836,0.35,21,0.01,1000000,0.1
0.600734,0.4,21,0.01,1000000,0.1
0.66484517,0.45,21,0.01,1000000,0.1
0.71742004,0.5,21,0.01,1000000,0.1
0.7753656,0.55,21,0.01,1000000,0.1
0.8215325,0.6,21,0.01,1000000,0.1
0.8581531,0.65,21,0.01,1000000,0.1
0.8923633,0.7,21,0.01,1000000,0.1
0.91915274,0.75,21,0.01,1000000,0.1
0.9434117,0.8,21,0.01,1000000,0.1
0.96440256,0.85,21,0.01,1000000,0.1
0.9853313,0.9,21,0.01,1000000,0.1
0.99480313,0.95,21,0.01,1000000,0.1
0.011372629,0.05,83,0.02,100000,0.1
0.019362304,0.1,83,0.02,100000,0.1
0.04440371,0.15,83,0.02,100000,0.1
0.092065,0.2,83,0.02,100000,0.1
0.15700378,0.25,83,0.02,100000,0.1
0.2168709,0.3,83,0.02,100000,0.1
0.2872771,0.35,83,0.02,100000,0.1
0.39561206,0.4,83,0.02,100000,0.1
0.4795321,0.45,83,0.02,100000,0.1
0.5670894,0.5,83,0.02,100000,0.1
0.70372057,0.55,83,0.02,100000,0.1
0.7747069,0.6,83,0.02,100000,0.1
0.8535649,0.65,83,0.02,100000,0.1
0.91679406,0.7,83,0.02,100000,0.1
0.94168764,0.75,83,0.02,100000,0.1
0.95998675,0.8,83,0.02,100000,0.1
0.9857812,0.85,83,0.02,100000,0.1
0.99315566,0.9,83,0.02,100000,0.1
0.99999946,0.95,83,0.02,100000,0.1
0.04832647,0.05,83,0.03,100000,0.1
0.15682963,0.1,83,0.03,100000,0.1
0.25741744,0.15,83,0.03,100000,0.1
0.34121206,0.2,83,0.03,100000,0.1
0.4227614,0.25,83,0.03,100000,0.1
0.52523375,0.3,83,0.03,100000,0.1
0.58686924,0.35,83,0.03,100000,0.1
0.62298137,0.4,83,0.03,100000,0.1
0.67600375,0.45,83,0.03,100000,0.1
0.7287014,0.5,83,0.03,100000,0.1
0.7934635,0.55,83,0.03,100000,0.1
0.8409888,0.6,83,0.03,100000,0.1
0.87652194,0.65,83,0.03,100000,0.1
0.9099621,0.7,83,0.03,100000,0.1
0.9311491,0.75,83,0.03,100000,0.1
0.9612921,0.8,83,0.03,100000,0.1
0.97285205,0.85,83,0.03,100000,0.1
0.9911001,0.9,83,0.03,100000,0.1
0.99782366,0.95,83,0.03,100000,0.1
0.3382581,0.05,83,0.04,100000,0.1
0.44427451,0.1,83,0.04,100000,0.1
0.5048669,0.15,83,0.04,100000,0.1
0.53618383,0.2,83,0.04,100000,0.1
0.5733309,0.25,83,0.04,100000,0.1
0.6045864,0.3,83,0.04,100000,0.1
0.64969784,0.35,83,0.04,100000,0.1
0.67681944,0.4,83,0.04,100000,0.1
0.7073834,0.45,83,0.04,100000,0.1
0.74355143,0.5,83,0.04,100000,0.1
0.77178824,0.55,83,0.04,100000,0.1
0.81970716,0.6,83,0.04,100000,0.1
0.86009187,0.65,83,0.04,100000,0.1
0.89126295,0.7,83,0.04,100000,0.1
0.92650265,0.75,83,0.04,100000,0.1
0.9591715,0.8,83,0.04,100000,0.1
0.9763841,0.85,83,0.04,100000,0.1
0.9932473,0.9,83,0.04,100000,0.1
0.9983416,0.95,83,0.04,100000,0.1
0.041454334,0.05,83,0.05,100000,0.1
0.12316593,0.1,83,0.05,100000,0.1
0.20037572,0.15,83,0.05,100000,0.1
0.3038393,0.2,83,0.05,100000,0.1
0.39527017,0.25,83,0.05,100000,0.1
0.48796588,0.3,83,0.05,100000,0.1
0.56273407,0.35,83,0.05,100000,0.1
0.65742457,0.4,83,0.05,100000,0.1
0.72624207,0.45,83,0.05,100000,0.1
0.7786222,0.5,83,0.05,100000,0.1
0.82893455,0.55,83,0.05,100000,0.1
0.87427557,0.6,83,0.05,100000,0.1
0.9106948,0.65,83,0.05,100000,0.1
0.9442984,0.7,83,0.05,100000,0.1
0.97166735,0.75,83,0.05,100000,0.1
0.9831802,0.8,83,0.05,100000,0.1
0.9889173,0.85,83,0.05,100000,0.1
0.9974569,0.9,83,0.05,100000,0.1
0.9974569,0.95,83,0.05,100000,0.1
0.61560595,0.05,21,0.02,1000000,0.1
0.658549,0.1,21,0.02,1000000,0.1
0.6883735,0.15,21,0.02,1000000,0.1
0.71993995,0.2,21,0.02,1000000,0.1
0.74562085,0.25,21,0.02,1000000,0.1
0.76982147,0.3,21,0.02,1000000,0.1
0.79387206,0.35,21,0.02,1000000,0.1
0.8208459,0.4,21,0.02,1000000,0.1
0.8435905,0.45,21,0.02,1000000,0.1
0.86647916,0.5,21,0.02,1000000,0.1
0.8856442,0.55,21,0.02,1000000,0.1
0.9049313,0.6,21,0.02,1000000,0.1
0.92438644,0.65,21,0.02,1000000,0.1
0.9401221,0.7,21,0.02,1000000,0.1
0.9515227,0.75,21,0.02,1000000,0.1
0.9644883,0.8,21,0.02,1000000,0.1
0.9777158,0.85,21,0.02,1000000,0.1
0.98770154,0.9,21,0.02,1000000,0.1
0.9980401,0.95,21,0.02,1000000,0.1
0.031150982,0.05,84,0.01,100000,0.1
0.031150982,0.1,84,0.01,100000,0.1
0.03928328,0.15,84,0.01,100000,0.1
0.0703246,0.2,84,0.01,100000,0.1
0.10907009,0.25,84,0.01,100000,0.1
0.15484315,0.3,84,0.01,100000,0.1
0.2157738,0.35,84,0.01,100000,0.1
0.307215,0.4,84,0.01,100000,0.1
0.4131315,0.45,84,0.01,100000,0.1
0.53203416,0.5,84,0.01,100000,0.1
0.62205905,0.55,84,0.01,100000,0.1
0.7389014,0.6,84,0.01,100000,0.1
0.8123408,0.65,84,0.01,100000,0.1
0.86426854,0.7,84,0.01,100000,0.1
0.9081821,0.75,84,0.01,100000,0.1
0.92967147,0.8,84,0.01,100000,0.1
0.95867854,0.85,84,0.01,100000,0.1
0.97176814,0.9,84,0.01,100000,0.1
1.0000002,0.95,84,0.01,100000,0.1
0.015248198,0.05,84,0.02,100000,0.1
0.031117793,0.1,84,0.02,100000,0.1
0.070884556,0.15,84,0.02,100000,0.1
0.12544498,0.2,84,0.02,100000,0.1
0.1802956,0.25,84,0.02,100000,0.1
0.25055832,0.3,84,0.02,100000,0.1
0.31598684,0.35,84,0.02,100000,0.1
0.39951622,0.4,84,0.02,100000,0.1
0.49345148,0.45,84,0.02,100000,0.1
0.5960236,0.5,84,0.02,100000,0.1
0.6698207,0.55,84,0.02,100000,0.1
0.7393596,0.6,84,0.02,100000,0.1
0.79853433,0.65,84,0.02,100000,0.1
0.86056006,0.7,84,0.02,100000,0.1
0.900728,0.75,84,0.02,100000,0.1
0.9367489,0.8,84,0.02,100000,0.1
0.969292,0.85,84,0.02,100000,0.1
0.9834923,0.9,84,0.02,100000,0.1
0.9969613,0.95,84,0.02,100000,0.1
0.045051567,0.05,84,0.03,100000,0.1
0.08648882,0.1,84,0.03,100000,0.1
0.1302292,0.15,84,0.03,100000,0.1
0.16888449,0.2,84,0.03,100000,0.1
0.1992245,0.25,84,0.03,100000,0.1
0.25086266,0.3,84,0.03,100000,0.1
0.31954986,0.35,84,0.03,100000,0.1
0.3876134,0.4,84,0.03,100000,0.1
0.50756764,0.45,84,0.03,100000,0.1
0.5997195,0.5,84,0.03,100000,0.1
0.69406134,0.55,84,0.03,100000,0.1
0.7611715,0.6,84,0.03,100000,0.1
0.8313094,0.65,84,0.03,100000,0.1
0.8824556,0.7,84,0.03,100000,0.1
0.9138912,0.75,84,0.03,100000,0.1
0.9599446,0.8,84,0.03,100000,0.1
0.96961987,0.85,84,0.03,100000,0.1
0.9912763,0.9,84,0.03,100000,0.1
0.9999997,0.95,84,0.03,100000,0.1
0.2268418,0.05,84,0.04,100000,0.1
0.3196944,0.1,84,0.04,100000,0.1
0.40783814,0.15,84,0.04,100000,0.1
0.45126185,0.2,84,0.04,100000,0.1
0.5118812,0.25,84,0.04,100000,0.1
0.572787,0.3,84,0.04,100000,0.1
0.6212305,0.35,84,0.04,100000,0.1
0.6758242,0.4,84,0.04,100000,0.1
0.72667176,0.45,84,0.04,100000,0.1
0.77485394,0.5,84,0.04,100000,0.1
0.8266681,0.55,84,0.04,100000,0.1
0.8741365,0.6,84,0.04,100000,0.1
0.9086608,0.65,84,0.04,100000,0.1
0.93052983,0.7,84,0.04,100000,0.1
0.9429877,0.75,84,0.04,100000,0.1
0.9698513,0.8,84,0.04,100000,0.1
0.9823529,0.85,84,0.04,100000,0.1
0.99298394,0.9,84,0.04,100000,0.1
1.0,0.95,84,0.04,100000,0.1
0.37173322,0.05,84,0.05,100000,0.1
0.47125074,0.1,84,0.05,100000,0.1
0.52893615,0.15,84,0.05,100000,0.1
0.5910029,0.2,84,0.05,100000,0.1
0.6419551,0.25,84,0.05,100000,0.1
0.68782943,0.3,84,0.05,100000,0.1
0.71708274,0.35,84,0.05,100000,0.1
0.75267893,0.4,84,0.05,100000,0.1
0.7847063,0.45,84,0.05,100000,0.1
0.812034,0.5,84,0.05,100000,0.1
0.8420317,0.55,84,0.05,100000,0.1
0.8634265,0.6,84,0.05,100000,0.1
0.89205736,0.65,84,0.05,100000,0.1
0.92342496,0.7,84,0.05,100000,0.1
0.9477924,0.75,84,0.05,100000,0.1
0.969076,0.8,84,0.05,100000,0.1
0.98029256,0.85,84,0.05,100000,0.1
0.9944798,0.9,84,0.05,100000,0.1
0.9986173,0.95,84,0.05,100000,0.1
0.105111904,0.05,85,0.01,100000,0.1
0.21888603,0.1,85,0.01,100000,0.1
0.33983764,0.15,85,0.01,100000,0.1
0.37040234,0.2,85,0.01,100000,0.1
0.46763337,0.25,85,0.01,100000,0.1
0.5128728,0.3,85,0.01,100000,0.1
0.55613774,0.35,85,0.01,100000,0.1
0.60713416,0.4,85,0.01,100000,0.1
0.65089464,0.45,85,0.01,100000,0.1
0.7148859,0.5,85,0.01,100000,0.1
0.7660328,0.55,85,0.01,100000,0.1
0.8158101,0.6,85,0.01,100000,0.1
0.84483695,0.65,85,0.01,100000,0.1
0.8737083,0.7,85,0.01,100000,0.1
0.9439568,0.75,85,0.01,100000,0.1
0.971721,0.8,85,0.01,100000,0.1
0.98599416,0.85,85,0.01,100000,0.1
0.9931499,0.9,85,0.01,100000,0.1
1.0000001,0.95,85,0.01,100000,0.1
0.09937642,0.05,22,0.01,1000000,0.1
0.18452741,0.1,22,0.01,1000000,0.1
0.28454125,0.15,22,0.01,1000000,0.1
0.36585516,0.2,22,0.01,1000000,0.1
0.4441922,0.25,22,0.01,1000000,0.1
0.5188691,0.3,22,0.01,1000000,0.1
0.5795536,0.35,22,0.01,1000000,0.1
0.64245,0.4,22,0.01,1000000,0.1
0.6961669,0.45,22,0.01,1000000,0.1
0.73971486,0.5,22,0.01,1000000,0.1
0.7862518,0.55,22,0.01,1000000,0.1
0.82659364,0.6,22,0.01,1000000,0.1
0.8658471,0.65,22,0.01,1000000,0.1
0.90972185,0.7,22,0.01,1000000,0.1
0.94299877,0.75,22,0.01,1000000,0.1
0.9608824,0.8,22,0.01,1000000,0.1
0.9751617,0.85,22,0.01,1000000,0.1
0.9907756,0.9,22,0.01,1000000,0.1
0.99824953,0.95,22,0.01,1000000,0.1
0.33792382,0.05,85,0.02,100000,0.1
0.46550182,0.1,85,0.02,100000,0.1
0.5056994,0.15,85,0.02,100000,0.1
0.5870654,0.2,85,0.02,100000,0.1
0.62835914,0.25,85,0.02,100000,0.1
0.6759826,0.3,85,0.02,100000,0.1
0.71306026,0.35,85,0.02,100000,0.1
0.75377,0.4,85,0.02,100000,0.1
0.8052852,0.45,85,0.02,100000,0.1
0.8298589,0.5,85,0.02,100000,0.1
0.8661581,0.55,85,0.02,100000,0.1
0.8877267,0.6,85,0.02,100000,0.1
0.9129134,0.65,85,0.02,100000,0.1
0.9164971,0.7,85,0.02,100000,0.1
0.9478714,0.75,85,0.02,100000,0.1
0.96193296,0.8,85,0.02,100000,0.1
0.98329794,0.85,85,0.02,100000,0.1
0.9967184,0.9,85,0.02,100000,0.1
0.9967184,0.95,85,0.02,100000,0.1
0.19074838,0.05,85,0.03,100000,0.1
0.30234024,0.1,85,0.03,100000,0.1
0.39812106,0.15,85,0.03,100000,0.1
0.48571634,0.2,85,0.03,100000,0.1
0.5466444,0.25,85,0.03,100000,0.1
0.6185184,0.3,85,0.03,100000,0.1
0.6774674,0.35,85,0.03,100000,0.1
0.7225181,0.4,85,0.03,100000,0.1
0.7673654,0.45,85,0.03,100000,0.1
0.81171256,0.5,85,0.03,100000,0.1
0.85217655,0.55,85,0.03,100000,0.1
0.8690633,0.6,85,0.03,100000,0.1
0.903203,0.65,85,0.03,100000,0.1
0.9287379,0.7,85,0.03,100000,0.1
0.9427528,0.75,85,0.03,100000,0.1
0.95902145,0.8,85,0.03,100000,0.1
0.9795891,0.85,85,0.03,100000,0.1
0.99076855,0.9,85,0.03,100000,0.1
1.0000001,0.95,85,0.03,100000,0.1
0.5916402,0.05,85,0.04,100000,0.1
0.7458944,0.1,85,0.04,100000,0.1
0.7985651,0.15,85,0.04,100000,0.1
0.8383421,0.2,85,0.04,100000,0.1
0.869159,0.25,85,0.04,100000,0.1
0.89274585,0.3,85,0.04,100000,0.1
0.9092896,0.35,85,0.04,100000,0.1
0.9236066,0.4,85,0.04,100000,0.1
0.94161075,0.45,85,0.04,100000,0.1
0.95024943,0.5,85,0.04,100000,0.1
0.9574107,0.55,85,0.04,100000,0.1
0.96626085,0.6,85,0.04,100000,0.1
0.9699334,0.65,85,0.04,100000,0.1
0.9788171,0.7,85,0.04,100000,0.1
0.98590565,0.75,85,0.04,100000,0.1
0.98766863,0.8,85,0.04,100000,0.1
0.9894085,0.85,85,0.04,100000,0.1
0.99468476,0.9,85,0.04,100000,0.1
0.99828166,0.95,85,0.04,100000,0.1
0.5917564,0.05,85,0.05,100000,0.1
0.762225,0.1,85,0.05,100000,0.1
0.8216412,0.15,85,0.05,100000,0.1
0.8499777,0.2,85,0.05,100000,0.1
0.86321205,0.25,85,0.05,100000,0.1
0.87786347,0.3,85,0.05,100000,0.1
0.8968995,0.35,85,0.05,100000,0.1
0.9115752,0.4,85,0.05,100000,0.1
0.9233926,0.45,85,0.05,100000,0.1
0.9349215,0.5,85,0.05,100000,0.1
0.94238144,0.55,85,0.05,100000,0.1
0.9483167,0.6,85,0.05,100000,0.1
0.96291906,0.65,85,0.05,100000,0.1
0.96712726,0.7,85,0.05,100000,0.1
0.9757467,0.75,85,0.05,100000,0.1
0.98289376,0.8,85,0.05,100000,0.1
0.98870844,0.85,85,0.05,100000,0.1
0.99719197,0.9,85,0.05,100000,0.1
0.99999946,0.95,85,0.05,100000,0.1
0.0,0.05,86,0.01,100000,0.1
0.0,0.1,86,0.01,100000,0.1
0.023494316,0.15,86,0.01,100000,0.1
0.039733652,0.2,86,0.01,100000,0.1
0.114359595,0.25,86,0.01,100000,0.1
0.18812402,0.3,86,0.01,100000,0.1
0.26118532,0.35,86,0.01,100000,0.1
0.30124053,0.4,86,0.01,100000,0.1
0.42082113,0.45,86,0.01,100000,0.1
0.5063551,0.5,86,0.01,100000,0.1
0.63191336,0.55,86,0.01,100000,0.1
0.74031466,0.6,86,0.01,100000,0.1
0.8333479,0.65,86,0.01,100000,0.1
0.90263116,0.7,86,0.01,100000,0.1
0.947658,0.75,86,0.01,100000,0.1
0.97036654,0.8,86,0.01,100000,0.1
0.97036654,0.85,86,0.01,100000,0.1
0.99259263,0.9,86,0.01,100000,0.1
0.99259263,0.95,86,0.01,100000,0.1
0.0125350235,0.05,86,0.02,100000,0.1
0.037366383,0.1,86,0.02,100000,0.1
0.0705328,0.15,86,0.02,100000,0.1
0.099252336,0.2,86,0.02,100000,0.1
0.15192948,0.25,86,0.02,100000,0.1
0.23566747,0.3,86,0.02,100000,0.1
0.32033688,0.35,86,0.02,100000,0.1
0.43154728,0.4,86,0.02,100000,0.1
0.48962247,0.45,86,0.02,100000,0.1
0.6138486,0.5,86,0.02,100000,0.1
0.6761119,0.55,86,0.02,100000,0.1
0.7520009,0.6,86,0.02,100000,0.1
0.82523555,0.65,86,0.02,100000,0.1
0.9028603,0.7,86,0.02,100000,0.1
0.9551821,0.75,86,0.02,100000,0.1
0.98160994,0.8,86,0.02,100000,0.1
0.9851433,0.85,86,0.02,100000,0.1
0.98904735,0.9,86,0.02,100000,0.1
1.0,0.95,86,0.02,100000,0.1
0.53274536,0.05,22,0.02,1000000,0.1
0.57946223,0.1,22,0.02,1000000,0.1
0.6132535,0.15,22,0.02,1000000,0.1
0.6387409,0.2,22,0.02,1000000,0.1
0.6639481,0.25,22,0.02,1000000,0.1
0.6893323,0.3,22,0.02,1000000,0.1
0.71494496,0.35,22,0.02,1000000,0.1
0.7414,0.4,22,0.02,1000000,0.1
0.76848066,0.45,22,0.02,1000000,0.1
0.7964551,0.5,22,0.02,1000000,0.1
0.82390237,0.55,22,0.02,1000000,0.1
0.85342956,0.6,22,0.02,1000000,0.1
0.87680936,0.65,22,0.02,1000000,0.1
0.9018161,0.7,22,0.02,1000000,0.1
0.92746896,0.75,22,0.02,1000000,0.1
0.94680864,0.8,22,0.02,1000000,0.1
0.9613335,0.85,22,0.02,1000000,0.1
0.97690475,0.9,22,0.02,1000000,0.1
0.99142313,0.95,22,0.02,1000000,0.1
0.0027029074,0.05,86,0.03,100000,0.1
0.008158967,0.1,86,0.03,100000,0.1
0.027116286,0.15,86,0.03,100000,0.1
0.07317322,0.2,86,0.03,100000,0.1
0.16044635,0.25,86,0.03,100000,0.1
0.24334402,0.3,86,0.03,100000,0.1
0.3099717,0.35,86,0.03,100000,0.1
0.40494427,0.4,86,0.03,100000,0.1
0.51246756,0.45,86,0.03,100000,0.1
0.5850111,0.5,86,0.03,100000,0.1
0.6747358,0.55,86,0.03,100000,0.1
0.77117056,0.6,86,0.03,100000,0.1
0.84800947,0.65,86,0.03,100000,0.1
0.8955742,0.7,86,0.03,100000,0.1
0.9503346,0.75,86,0.03,100000,0.1
0.9780103,0.8,86,0.03,100000,0.1
0.9904694,0.85,86,0.03,100000,0.1
0.9928233,0.9,86,0.03,100000,0.1
0.9977322,0.95,86,0.03,100000,0.1
0.089770265,0.05,86,0.04,100000,0.1
0.15458256,0.1,86,0.04,100000,0.1
0.21003233,0.15,86,0.04,100000,0.1
0.27423123,0.2,86,0.04,100000,0.1
0.3496591,0.25,86,0.04,100000,0.1
0.4546342,0.3,86,0.04,100000,0.1
0.53125024,0.35,86,0.04,100000,0.1
0.6293449,0.4,86,0.04,100000,0.1
0.7039598,0.45,86,0.04,100000,0.1
0.780498,0.5,86,0.04,100000,0.1
0.8394994,0.55,86,0.04,100000,0.1
0.8931318,0.6,86,0.04,100000,0.1
0.93343073,0.65,86,0.04,100000,0.1
0.9555223,0.7,86,0.04,100000,0.1
0.96623427,0.75,86,0.04,100000,0.1
0.98244303,0.8,86,0.04,100000,0.1
0.992906,0.85,86,0.04,100000,0.1
0.99823636,0.9,86,0.04,100000,0.1
0.99999934,0.95,86,0.04,100000,0.1
0.21898867,0.05,86,0.05,100000,0.1
0.32783228,0.1,86,0.05,100000,0.1
0.38937613,0.15,86,0.05,100000,0.1
0.4526169,0.2,86,0.05,100000,0.1
0.5235942,0.25,86,0.05,100000,0.1
0.5799827,0.3,86,0.05,100000,0.1
0.63087386,0.35,86,0.05,100000,0.1
0.6835793,0.4,86,0.05,100000,0.1
0.74413574,0.45,86,0.05,100000,0.1
0.79628956,0.5,86,0.05,100000,0.1
0.843242,0.55,86,0.05,100000,0.1
0.88121134,0.6,86,0.05,100000,0.1
0.9108839,0.65,86,0.05,100000,0.1
0.9453214,0.7,86,0.05,100000,0.1
0.9690988,0.75,86,0.05,100000,0.1
0.98704004,0.8,86,0.05,100000,0.1
0.99560964,0.85,86,0.05,100000,0.1
1.0000004,0.9,86,0.05,100000,0.1
1.0000004,0.95,86,0.05,100000,0.1
0.041305475,0.05,87,0.01,100000,0.1
0.06798745,0.1,87,0.01,100000,0.1
0.14140259,0.15,87,0.01,100000,0.1
0.2279866,0.2,87,0.01,100000,0.1
0.29530308,0.25,87,0.01,100000,0.1
0.3350763,0.3,87,0.01,100000,0.1
0.44778618,0.35,87,0.01,100000,0.1
0.53975,0.4,87,0.01,100000,0.1
0.5911988,0.45,87,0.01,100000,0.1
0.64329153,0.5,87,0.01,100000,0.1
0.7509446,0.55,87,0.01,100000,0.1
0.77668315,0.6,87,0.01,100000,0.1
0.80840725,0.65,87,0.01,100000,0.1
0.8341392,0.7,87,0.01,100000,0.1
0.890364,0.75,87,0.01,100000,0.1
0.92147595,0.8,87,0.01,100000,0.1
0.9646082,0.85,87,0.01,100000,0.1
0.9763551,0.9,87,0.01,100000,0.1
1.0000005,0.95,87,0.01,100000,0.1
0.17560679,0.05,87,0.02,100000,0.1
0.23288293,0.1,87,0.02,100000,0.1
0.2970973,0.15,87,0.02,100000,0.1
0.34578952,0.2,87,0.02,100000,0.1
0.39869,0.25,87,0.02,100000,0.1
0.4766684,0.3,87,0.02,100000,0.1
0.5356799,0.35,87,0.02,100000,0.1
0.59115815,0.4,87,0.02,100000,0.1
0.66029733,0.45,87,0.02,100000,0.1
0.7263694,0.5,87,0.02,100000,0.1
0.7798415,0.55,87,0.02,100000,0.1
0.8332723,0.6,87,0.02,100000,0.1
0.8762504,0.65,87,0.02,100000,0.1
0.901441,0.7,87,0.02,100000,0.1
0.9301808,0.75,87,0.02,100000,0.1
0.97268796,0.8,87,0.02,100000,0.1
0.9867311,0.85,87,0.02,100000,0.1
0.99700844,0.9,87,0.02,100000,0.1
0.99999976,0.95,87,0.02,100000,0.1
0.15434457,0.05,87,0.03,100000,0.1
0.22376782,0.1,87,0.03,100000,0.1
0.30041778,0.15,87,0.03,100000,0.1
0.36759692,0.2,87,0.03,100000,0.1
0.43269974,0.25,87,0.03,100000,0.1
0.5326991,0.3,87,0.03,100000,0.1
0.5895746,0.35,87,0.03,100000,0.1
0.64472336,0.4,87,0.03,100000,0.1
0.6940318,0.45,87,0.03,100000,0.1
0.76492316,0.5,87,0.03,100000,0.1
0.81670624,0.55,87,0.03,100000,0.1
0.8756134,0.6,87,0.03,100000,0.1
0.9176779,0.65,87,0.03,100000,0.1
0.9457417,0.7,87,0.03,100000,0.1
0.9757758,0.75,87,0.03,100000,0.1
0.98934805,0.8,87,0.03,100000,0.1
0.9915618,0.85,87,0.03,100000,0.1
0.99570626,0.9,87,0.03,100000,0.1
1.0000001,0.95,87,0.03,100000,0.1
0.00052069436,0.05,23,0.01,1000000,0.1
0.009428245,0.1,23,0.01,1000000,0.1
0.0369787,0.15,23,0.01,1000000,0.1
0.082637236,0.2,23,0.01,1000000,0.1
0.13114145,0.25,23,0.01,1000000,0.1
0.1951388,0.3,23,0.01,1000000,0.1
0.26911312,0.35,23,0.01,1000000,0.1
0.35105386,0.4,23,0.01,1000000,0.1
0.42317623,0.45,23,0.01,1000000,0.1
0.5163248,0.5,23,0.01,1000000,0.1
0.5960201,0.55,23,0.01,1000000,0.1
0.6843449,0.6,23,0.01,1000000,0.1
0.7589327,0.65,23,0.01,1000000,0.1
0.81902987,0.7,23,0.01,1000000,0.1
0.87507546,0.75,23,0.01,1000000,0.1
0.9257228,0.8,23,0.01,1000000,0.1
0.96314836,0.85,23,0.01,1000000,0.1
0.98735684,0.9,23,0.01,1000000,0.1
0.9972825,0.95,23,0.01,1000000,0.1
0.4198107,0.05,87,0.04,100000,0.1
0.5500464,0.1,87,0.04,100000,0.1
0.62938225,0.15,87,0.04,100000,0.1
0.67647314,0.2,87,0.04,100000,0.1
0.71684754,0.25,87,0.04,100000,0.1
0.7410685,0.3,87,0.04,100000,0.1
0.77436525,0.35,87,0.04,100000,0.1
0.7965407,0.4,87,0.04,100000,0.1
0.82058555,0.45,87,0.04,100000,0.1
0.839199,0.5,87,0.04,100000,0.1
0.8666973,0.55,87,0.04,100000,0.1
0.89906454,0.6,87,0.04,100000,0.1
0.9189388,0.65,87,0.04,100000,0.1
0.9339311,0.7,87,0.04,100000,0.1
0.95047283,0.75,87,0.04,100000,0.1
0.97718304,0.8,87,0.04,100000,0.1
0.9854379,0.85,87,0.04,100000,0.1
0.9952151,0.9,87,0.04,100000,0.1
0.99843144,0.95,87,0.04,100000,0.1
0.6306588,0.05,87,0.05,100000,0.1
0.806976,0.1,87,0.05,100000,0.1
0.8620954,0.15,87,0.05,100000,0.1
0.8828332,0.2,87,0.05,100000,0.1
0.89785063,0.25,87,0.05,100000,0.1
0.9072934,0.3,87,0.05,100000,0.1
0.9182903,0.35,87,0.05,100000,0.1
0.92920554,0.4,87,0.05,100000,0.1
0.9373306,0.45,87,0.05,100000,0.1
0.9428069,0.5,87,0.05,100000,0.1
0.94555837,0.55,87,0.05,100000,0.1
0.9536633,0.6,87,0.05,100000,0.1
0.9577473,0.65,87,0.05,100000,0.1
0.96448505,0.7,87,0.05,100000,0.1
0.9723666,0.75,87,0.05,100000,0.1
0.9804108,0.8,87,0.05,100000,0.1
0.98445135,0.85,87,0.05,100000,0.1
0.9936313,0.9,87,0.05,100000,0.1
0.99744797,0.95,87,0.05,100000,0.1
0.019491808,0.05,88,0.01,100000,0.1
0.08376973,0.1,88,0.01,100000,0.1
0.12209528,0.15,88,0.01,100000,0.1
0.16530009,0.2,88,0.01,100000,0.1
0.2518816,0.25,88,0.01,100000,0.1
0.30139768,0.3,88,0.01,100000,0.1
0.35485786,0.35,88,0.01,100000,0.1
0.42118597,0.4,88,0.01,100000,0.1
0.50670457,0.45,88,0.01,100000,0.1
0.6206701,0.5,88,0.01,100000,0.1
0.69832706,0.55,88,0.01,100000,0.1
0.751558,0.6,88,0.01,100000,0.1
0.8395901,0.65,88,0.01,100000,0.1
0.897753,0.7,88,0.01,100000,0.1
0.9094711,0.75,88,0.01,100000,0.1
0.93246365,0.8,88,0.01,100000,0.1
0.9604314,0.85,88,0.01,100000,0.1
0.9836417,0.9,88,0.01,100000,0.1
0.99489295,0.95,88,0.01,100000,0.1
0.0917017,0.05,88,0.02,100000,0.1
0.20140837,0.1,88,0.02,100000,0.1
0.29047313,0.15,88,0.02,100000,0.1
0.34899896,0.2,88,0.02,100000,0.1
0.4203629,0.25,88,0.02,100000,0.1
0.4818535,0.3,88,0.02,100000,0.1
0.5424879,0.35,88,0.02,100000,0.1
0.58675814,0.4,88,0.02,100000,0.1
0.65007925,0.45,88,0.02,100000,0.1
0.7317771,0.5,88,0.02,100000,0.1
0.7983033,0.55,88,0.02,100000,0.1
0.8543095,0.6,88,0.02,100000,0.1
0.9099882,0.65,88,0.02,100000,0.1
0.92896366,0.7,88,0.02,100000,0.1
0.94141513,0.75,88,0.02,100000,0.1
0.96561706,0.8,88,0.02,100000,0.1
0.97469664,0.85,88,0.02,100000,0.1
0.9866037,0.9,88,0.02,100000,0.1
0.99734235,0.95,88,0.02,100000,0.1
0.49591526,0.05,23,0.02,1000000,0.1
0.5415577,0.1,23,0.02,1000000,0.1
0.5683307,0.15,23,0.02,1000000,0.1
0.6046396,0.2,23,0.02,1000000,0.1
0.6372423,0.25,23,0.02,1000000,0.1
0.6707391,0.3,23,0.02,1000000,0.1
0.70603126,0.35,23,0.02,1000000,0.1
0.7423682,0.4,23,0.02,1000000,0.1
0.77550334,0.45,23,0.02,1000000,0.1
0.80658644,0.5,23,0.02,1000000,0.1
0.83677006,0.55,23,0.02,1000000,0.1
0.86606073,0.6,23,0.02,1000000,0.1
0.8926622,0.65,23,0.02,1000000,0.1
0.9108664,0.7,23,0.02,1000000,0.1
0.93090993,0.75,23,0.02,1000000,0.1
0.9485522,0.8,23,0.02,1000000,0.1
0.96625596,0.85,23,0.02,1000000,0.1
0.98237884,0.9,23,0.02,1000000,0.1
0.99433315,0.95,23,0.02,1000000,0.1
0.07409722,0.05,88,0.03,100000,0.1
0.17828202,0.1,88,0.03,100000,0.1
0.25469637,0.15,88,0.03,100000,0.1
0.33257198,0.2,88,0.03,100000,0.1
0.39336565,0.25,88,0.03,100000,0.1
0.4515184,0.3,88,0.03,100000,0.1
0.5027382,0.35,88,0.03,100000,0.1
0.56981874,0.4,88,0.03,100000,0.1
0.6393587,0.45,88,0.03,100000,0.1
0.69637704,0.5,88,0.03,100000,0.1
0.7423099,0.55,88,0.03,100000,0.1
0.80037457,0.6,88,0.03,100000,0.1
0.84081966,0.65,88,0.03,100000,0.1
0.8901683,0.7,88,0.03,100000,0.1
0.92338157,0.75,88,0.03,100000,0.1
0.94990546,0.8,88,0.03,100000,0.1
0.9674439,0.85,88,0.03,100000,0.1
0.987345,0.9,88,0.03,100000,0.1
0.99786407,0.95,88,0.03,100000,0.1
0.1968212,0.05,88,0.04,100000,0.1
0.30671516,0.1,88,0.04,100000,0.1
0.3970334,0.15,88,0.04,100000,0.1
0.46212885,0.2,88,0.04,100000,0.1
0.52448857,0.25,88,0.04,100000,0.1
0.56863075,0.3,88,0.04,100000,0.1
0.6340275,0.35,88,0.04,100000,0.1
0.6915265,0.4,88,0.04,100000,0.1
0.7367698,0.45,88,0.04,100000,0.1
0.7797582,0.5,88,0.04,100000,0.1
0.823272,0.55,88,0.04,100000,0.1
0.8577085,0.6,88,0.04,100000,0.1
0.8800045,0.65,88,0.04,100000,0.1
0.9022376,0.7,88,0.04,100000,0.1
0.9408661,0.75,88,0.04,100000,0.1
0.9730364,0.8,88,0.04,100000,0.1
0.9832256,0.85,88,0.04,100000,0.1
0.9966833,0.9,88,0.04,100000,0.1
0.9999999,0.95,88,0.04,100000,0.1
0.2259124,0.05,88,0.05,100000,0.1
0.35752696,0.1,88,0.05,100000,0.1
0.46477178,0.15,88,0.05,100000,0.1
0.51730466,0.2,88,0.05,100000,0.1
0.58017665,0.25,88,0.05,100000,0.1
0.6421062,0.3,88,0.05,100000,0.1
0.6786644,0.35,88,0.05,100000,0.1
0.71814543,0.4,88,0.05,100000,0.1
0.75755155,0.45,88,0.05,100000,0.1
0.7982427,0.5,88,0.05,100000,0.1
0.8273077,0.55,88,0.05,100000,0.1
0.8558411,0.6,88,0.05,100000,0.1
0.8791667,0.65,88,0.05,100000,0.1
0.9046259,0.7,88,0.05,100000,0.1
0.9291337,0.75,88,0.05,100000,0.1
0.94920236,0.8,88,0.05,100000,0.1
0.968041,0.85,88,0.05,100000,0.1
0.9888805,0.9,88,0.05,100000,0.1
0.997205,0.95,88,0.05,100000,0.1
0.014600467,0.05,89,0.01,100000,0.1
0.022795707,0.1,89,0.01,100000,0.1
0.031002395,0.15,89,0.01,100000,0.1
0.055581357,0.2,89,0.01,100000,0.1
0.08658365,0.25,89,0.01,100000,0.1
0.13288887,0.3,89,0.01,100000,0.1
0.22439958,0.35,89,0.01,100000,0.1
0.30043295,0.4,89,0.01,100000,0.1
0.38299716,0.45,89,0.01,100000,0.1
0.4665025,0.5,89,0.01,100000,0.1
0.59356886,0.55,89,0.01,100000,0.1
0.73164564,0.6,89,0.01,100000,0.1
0.80475,0.65,89,0.01,100000,0.1
0.9072693,0.7,89,0.01,100000,0.1
0.9287594,0.75,89,0.01,100000,0.1
0.9717256,0.8,89,0.01,100000,0.1
0.99296355,0.85,89,0.01,100000,0.1
1.0000002,0.9,89,0.01,100000,0.1
1.0000002,0.95,89,0.01,100000,0.1
0.017724724,0.05,89,0.02,100000,0.1
0.03464619,0.1,89,0.02,100000,0.1
0.073094934,0.15,89,0.02,100000,0.1
0.12943932,0.2,89,0.02,100000,0.1
0.21885724,0.25,89,0.02,100000,0.1
0.29897082,0.3,89,0.02,100000,0.1
0.3856688,0.35,89,0.02,100000,0.1
0.49744746,0.4,89,0.02,100000,0.1
0.5836886,0.45,89,0.02,100000,0.1
0.6732623,0.5,89,0.02,100000,0.1
0.7409748,0.55,89,0.02,100000,0.1
0.8006267,0.6,89,0.02,100000,0.1
0.84784454,0.65,89,0.02,100000,0.1
0.90765613,0.7,89,0.02,100000,0.1
0.9465142,0.75,89,0.02,100000,0.1
0.9697106,0.8,89,0.02,100000,0.1
0.98516726,0.85,89,0.02,100000,0.1
0.99271494,0.9,89,0.02,100000,0.1
0.9999999,0.95,89,0.02,100000,0.1
0.014148813,0.05,89,0.03,100000,0.1
0.059295088,0.1,89,0.03,100000,0.1
0.11760055,0.15,89,0.03,100000,0.1
0.1720514,0.2,89,0.03,100000,0.1
0.24579406,0.25,89,0.03,100000,0.1
0.33808,0.3,89,0.03,100000,0.1
0.39950812,0.35,89,0.03,100000,0.1
0.49442735,0.4,89,0.03,100000,0.1
0.5985053,0.45,89,0.03,100000,0.1
0.66868556,0.5,89,0.03,100000,0.1
0.7402513,0.55,89,0.03,100000,0.1
0.8126346,0.6,89,0.03,100000,0.1
0.8605493,0.65,89,0.03,100000,0.1
0.9212362,0.7,89,0.03,100000,0.1
0.9386486,0.75,89,0.03,100000,0.1
0.9706706,0.8,89,0.03,100000,0.1
0.9855649,0.85,89,0.03,100000,0.1
0.9903966,0.9,89,0.03,100000,0.1
0.99999976,0.95,89,0.03,100000,0.1
0.10793712,0.05,89,0.04,100000,0.1
0.19129536,0.1,89,0.04,100000,0.1
0.27765897,0.15,89,0.04,100000,0.1
0.33715543,0.2,89,0.04,100000,0.1
0.42861,0.25,89,0.04,100000,0.1
0.4789006,0.3,89,0.04,100000,0.1
0.552248,0.35,89,0.04,100000,0.1
0.6360774,0.4,89,0.04,100000,0.1
0.7016851,0.45,89,0.04,100000,0.1
0.7604985,0.5,89,0.04,100000,0.1
0.8115302,0.55,89,0.04,100000,0.1
0.8613172,0.6,89,0.04,100000,0.1
0.9072712,0.65,89,0.04,100000,0.1
0.94734603,0.7,89,0.04,100000,0.1
0.964187,0.75,89,0.04,100000,0.1
0.9793276,0.8,89,0.04,100000,0.1
0.9908291,0.85,89,0.04,100000,0.1
0.99448514,0.9,89,0.04,100000,0.1
0.9981846,0.95,89,0.04,100000,0.1
0.36287627,0.05,89,0.05,100000,0.1
0.44200957,0.1,89,0.05,100000,0.1
0.49965242,0.15,89,0.05,100000,0.1
0.5496243,0.2,89,0.05,100000,0.1
0.5944409,0.25,89,0.05,100000,0.1
0.6401617,0.3,89,0.05,100000,0.1
0.6968359,0.35,89,0.05,100000,0.1
0.73577434,0.4,89,0.05,100000,0.1
0.7882423,0.45,89,0.05,100000,0.1
0.84366316,0.5,89,0.05,100000,0.1
0.8845521,0.55,89,0.05,100000,0.1
0.914288,0.6,89,0.05,100000,0.1
0.9434524,0.65,89,0.05,100000,0.1
0.9617847,0.7,89,0.05,100000,0.1
0.98323315,0.75,89,0.05,100000,0.1
0.993985,0.8,89,0.05,100000,0.1
0.9970193,0.85,89,0.05,100000,0.1
0.9984999,0.9,89,0.05,100000,0.1
1.0000005,0.95,89,0.05,100000,0.1
0.0016244681,0.05,24,0.01,1000000,0.1
0.010300876,0.1,24,0.01,1000000,0.1
0.04048648,0.15,24,0.01,1000000,0.1
0.10176771,0.2,24,0.01,1000000,0.1
0.19119047,0.25,24,0.01,1000000,0.1
0.27514806,0.3,24,0.01,1000000,0.1
0.37490264,0.35,24,0.01,1000000,0.1
0.47859988,0.4,24,0.01,1000000,0.1
0.57936907,0.45,24,0.01,1000000,0.1
0.65843904,0.5,24,0.01,1000000,0.1
0.7423468,0.55,24,0.01,1000000,0.1
0.815649,0.6,24,0.01,1000000,0.1
0.86903185,0.65,24,0.01,1000000,0.1
0.9096709,0.7,24,0.01,1000000,0.1
0.94021696,0.75,24,0.01,1000000,0.1
0.96427083,0.8,24,0.01,1000000,0.1
0.97639984,0.85,24,0.01,1000000,0.1
0.98928386,0.9,24,0.01,1000000,0.1
0.99473023,0.95,24,0.01,1000000,0.1
0.014211352,0.05,90,0.01,100000,0.1
0.04164993,0.1,90,0.01,100000,0.1
0.084158845,0.15,90,0.01,100000,0.1
0.14060862,0.2,90,0.01,100000,0.1
0.21033144,0.25,90,0.01,100000,0.1
0.27837688,0.3,90,0.01,100000,0.1
0.34032863,0.35,90,0.01,100000,0.1
0.425707,0.4,90,0.01,100000,0.1
0.4959723,0.45,90,0.01,100000,0.1
0.54464257,0.5,90,0.01,100000,0.1
0.6206382,0.55,90,0.01,100000,0.1
0.68925345,0.6,90,0.01,100000,0.1
0.749269,0.65,90,0.01,100000,0.1
0.8324624,0.7,90,0.01,100000,0.1
0.9064971,0.75,90,0.01,100000,0.1
0.9483992,0.8,90,0.01,100000,0.1
0.975138,0.85,90,0.01,100000,0.1
0.9816175,0.9,90,0.01,100000,0.1
0.98843163,0.95,90,0.01,100000,0.1
0.036504433,0.05,90,0.02,100000,0.1
0.086444154,0.1,90,0.02,100000,0.1
0.15063962,0.15,90,0.02,100000,0.1
0.23483886,0.2,90,0.02,100000,0.1
0.27355605,0.25,90,0.02,100000,0.1
0.3434939,0.3,90,0.02,100000,0.1
0.3933995,0.35,90,0.02,100000,0.1
0.470286,0.4,90,0.02,100000,0.1
0.5466536,0.45,90,0.02,100000,0.1
0.590678,0.5,90,0.02,100000,0.1
0.6288114,0.55,90,0.02,100000,0.1
0.6699925,0.6,90,0.02,100000,0.1
0.7332096,0.65,90,0.02,100000,0.1
0.7940064,0.7,90,0.02,100000,0.1
0.84568673,0.75,90,0.02,100000,0.1
0.907403,0.8,90,0.02,100000,0.1
0.94895333,0.85,90,0.02,100000,0.1
0.98010886,0.9,90,0.02,100000,0.1
1.0000002,0.95,90,0.02,100000,0.1
0.099051125,0.05,90,0.03,100000,0.1
0.14594206,0.1,90,0.03,100000,0.1
0.1962975,0.15,90,0.03,100000,0.1
0.27414307,0.2,90,0.03,100000,0.1
0.34564906,0.25,90,0.03,100000,0.1
0.3972833,0.3,90,0.03,100000,0.1
0.48060003,0.35,90,0.03,100000,0.1
0.54446435,0.4,90,0.03,100000,0.1
0.6088761,0.45,90,0.03,100000,0.1
0.6602915,0.5,90,0.03,100000,0.1
0.7059675,0.55,90,0.03,100000,0.1
0.7696111,0.6,90,0.03,100000,0.1
0.8120792,0.65,90,0.03,100000,0.1
0.845257,0.7,90,0.03,100000,0.1
0.89522445,0.75,90,0.03,100000,0.1
0.9250802,0.8,90,0.03,100000,0.1
0.9598454,0.85,90,0.03,100000,0.1
0.98794436,0.9,90,0.03,100000,0.1
1.0000002,0.95,90,0.03,100000,0.1
0.106856816,0.05,90,0.04,100000,0.1
0.19573124,0.1,90,0.04,100000,0.1
0.2769827,0.15,90,0.04,100000,0.1
0.34379384,0.2,90,0.04,100000,0.1
0.41996533,0.25,90,0.04,100000,0.1
0.4732005,0.3,90,0.04,100000,0.1
0.5490795,0.35,90,0.04,100000,0.1
0.608418,0.4,90,0.04,100000,0.1
0.66780823,0.45,90,0.04,100000,0.1
0.7173529,0.5,90,0.04,100000,0.1
0.7676557,0.55,90,0.04,100000,0.1
0.81916237,0.6,90,0.04,100000,0.1
0.88191193,0.65,90,0.04,100000,0.1
0.91762006,0.7,90,0.04,100000,0.1
0.9520428,0.75,90,0.04,100000,0.1
0.9689111,0.8,90,0.04,100000,0.1
0.9821768,0.85,90,0.04,100000,0.1
0.9947058,0.9,90,0.04,100000,0.1
0.9982692,0.95,90,0.04,100000,0.1
0.47143716,0.05,90,0.05,100000,0.1
0.57691985,0.1,90,0.05,100000,0.1
0.6445156,0.15,90,0.05,100000,0.1
0.7067541,0.2,90,0.05,100000,0.1
0.74162567,0.25,90,0.05,100000,0.1
0.7715186,0.3,90,0.05,100000,0.1
0.7938147,0.35,90,0.05,100000,0.1
0.8208187,0.4,90,0.05,100000,0.1
0.8411543,0.45,90,0.05,100000,0.1
0.8600445,0.5,90,0.05,100000,0.1
0.87862396,0.55,90,0.05,100000,0.1
0.8972923,0.6,90,0.05,100000,0.1
0.9112278,0.65,90,0.05,100000,0.1
0.9280765,0.7,90,0.05,100000,0.1
0.9529877,0.75,90,0.05,100000,0.1
0.966969,0.8,90,0.05,100000,0.1
0.98808604,0.85,90,0.05,100000,0.1
0.9985489,0.9,90,0.05,100000,0.1
1.0000002,0.95,90,0.05,100000,0.1
0.69812185,0.05,24,0.02,1000000,0.1
0.7426641,0.1,24,0.02,1000000,0.1
0.7741316,0.15,24,0.02,1000000,0.1
0.79891634,0.2,24,0.02,1000000,0.1
0.8159254,0.25,24,0.02,1000000,0.1
0.8307064,0.3,24,0.02,1000000,0.1
0.8469264,0.35,24,0.02,1000000,0.1
0.8638284,0.4,24,0.02,1000000,0.1
0.87655175,0.45,24,0.02,1000000,0.1
0.8908553,0.5,24,0.02,1000000,0.1
0.9039986,0.55,24,0.02,1000000,0.1
0.91686404,0.6,24,0.02,1000000,0.1
0.9291412,0.65,24,0.02,1000000,0.1
0.94139177,0.7,24,0.02,1000000,0.1
0.95105124,0.75,24,0.02,1000000,0.1
0.96629095,0.8,24,0.02,1000000,0.1
0.97726536,0.85,24,0.02,1000000,0.1
0.9885548,0.9,24,0.02,1000000,0.1
0.9964065,0.95,24,0.02,1000000,0.1
0.0,0.05,91,0.01,100000,0.1
0.008144159,0.1,91,0.01,100000,0.1
0.008144159,0.15,91,0.01,100000,0.1
0.01660038,0.2,91,0.01,100000,0.1
0.03381995,0.25,91,0.01,100000,0.1
0.050949935,0.3,91,0.01,100000,0.1
0.08227175,0.35,91,0.01,100000,0.1
0.15408549,0.4,91,0.01,100000,0.1
0.25190192,0.45,91,0.01,100000,0.1
0.39758822,0.5,91,0.01,100000,0.1
0.46891758,0.55,91,0.01,100000,0.1
0.6210578,0.6,91,0.01,100000,0.1
0.7471482,0.65,91,0.01,100000,0.1
0.79400146,0.7,91,0.01,100000,0.1
0.86518097,0.75,91,0.01,100000,0.1
0.92717004,0.8,91,0.01,100000,0.1
0.958037,0.85,91,0.01,100000,0.1
0.9802371,0.9,91,0.01,100000,0.1
0.99356276,0.95,91,0.01,100000,0.1
0.01246218,0.05,91,0.02,100000,0.1
0.024657369,0.1,91,0.02,100000,0.1
0.041198716,0.15,91,0.02,100000,0.1
0.06974992,0.2,91,0.02,100000,0.1
0.09763054,0.25,91,0.02,100000,0.1
0.1609037,0.3,91,0.02,100000,0.1
0.19628346,0.35,91,0.02,100000,0.1
0.27843034,0.4,91,0.02,100000,0.1
0.37073982,0.45,91,0.02,100000,0.1
0.46836975,0.5,91,0.02,100000,0.1
0.5954225,0.55,91,0.02,100000,0.1
0.69934005,0.6,91,0.02,100000,0.1
0.7668376,0.65,91,0.02,100000,0.1
0.84953284,0.7,91,0.02,100000,0.1
0.9162355,0.75,91,0.02,100000,0.1
0.9497227,0.8,91,0.02,100000,0.1
0.9862815,0.85,91,0.02,100000,0.1
0.99688387,0.9,91,0.02,100000,0.1
0.99688387,0.95,91,0.02,100000,0.1
0.005667797,0.05,91,0.03,100000,0.1
0.016523847,0.1,91,0.03,100000,0.1
0.038071238,0.15,91,0.03,100000,0.1
0.08347001,0.2,91,0.03,100000,0.1
0.12043528,0.25,91,0.03,100000,0.1
0.17826009,0.3,91,0.03,100000,0.1
0.274241,0.35,91,0.03,100000,0.1
0.39549682,0.4,91,0.03,100000,0.1
0.49196273,0.45,91,0.03,100000,0.1
0.6144206,0.5,91,0.03,100000,0.1
0.7088828,0.55,91,0.03,100000,0.1
0.8052027,0.6,91,0.03,100000,0.1
0.8801799,0.65,91,0.03,100000,0.1
0.92437357,0.7,91,0.03,100000,0.1
0.9679564,0.75,91,0.03,100000,0.1
0.9728371,0.8,91,0.03,100000,0.1
0.98795086,0.85,91,0.03,100000,0.1
1.0,0.9,91,0.03,100000,0.1
1.0,0.95,91,0.03,100000,0.1
0.007871643,0.05,91,0.04,100000,0.1
0.034028266,0.1,91,0.04,100000,0.1
0.09259601,0.15,91,0.04,100000,0.1
0.15210007,0.2,91,0.04,100000,0.1
0.2093019,0.25,91,0.04,100000,0.1
0.29163384,0.3,91,0.04,100000,0.1
0.3848504,0.35,91,0.04,100000,0.1
0.48102984,0.4,91,0.04,100000,0.1
0.57866865,0.45,91,0.04,100000,0.1
0.67588896,0.5,91,0.04,100000,0.1
0.768631,0.55,91,0.04,100000,0.1
0.8531644,0.6,91,0.04,100000,0.1
0.90853286,0.65,91,0.04,100000,0.1
0.9568028,0.7,91,0.04,100000,0.1
0.9859037,0.75,91,0.04,100000,0.1
0.9913904,0.8,91,0.04,100000,0.1
0.99499905,0.85,91,0.04,100000,0.1
0.9982572,0.9,91,0.04,100000,0.1
1.0000006,0.95,91,0.04,100000,0.1
0.24410574,0.05,91,0.05,100000,0.1
0.30432263,0.1,91,0.05,100000,0.1
0.3688298,0.15,91,0.05,100000,0.1
0.42113096,0.2,91,0.05,100000,0.1
0.46719608,0.25,91,0.05,100000,0.1
0.518332,0.3,91,0.05,100000,0.1
0.58556116,0.35,91,0.05,100000,0.1
0.65361804,0.4,91,0.05,100000,0.1
0.7229637,0.45,91,0.05,100000,0.1
0.78344417,0.5,91,0.05,100000,0.1
0.8251298,0.55,91,0.05,100000,0.1
0.8799504,0.6,91,0.05,100000,0.1
0.918469,0.65,91,0.05,100000,0.1
0.94788736,0.7,91,0.05,100000,0.1
0.9815006,0.75,91,0.05,100000,0.1
0.9858455,0.8,91,0.05,100000,0.1
0.9957906,0.85,91,0.05,100000,0.1
0.99718744,0.9,91,0.05,100000,0.1
0.99999976,0.95,91,0.05,100000,0.1
0.0,0.05,92,0.01,100000,0.1
0.0,0.1,92,0.01,100000,0.1
0.0,0.15,92,0.01,100000,0.1
0.007956337,0.2,92,0.01,100000,0.1
0.047196597,0.25,92,0.01,100000,0.1
0.079139225,0.3,92,0.01,100000,0.1
0.17980476,0.35,92,0.01,100000,0.1
0.26320708,0.4,92,0.01,100000,0.1
0.37057248,0.45,92,0.01,100000,0.1
0.54205716,0.5,92,0.01,100000,0.1
0.6371406,0.55,92,0.01,100000,0.1
0.6814733,0.6,92,0.01,100000,0.1
0.7919662,0.65,92,0.01,100000,0.1
0.8782347,0.7,92,0.01,100000,0.1
0.9720411,0.75,92,0.01,100000,0.1
0.98640084,0.8,92,0.01,100000,0.1
0.99385464,0.85,92,0.01,100000,0.1
0.99385464,0.9,92,0.01,100000,0.1
0.99999976,0.95,92,0.01,100000,0.1
0.0,0.05,92,0.02,100000,0.1
0.0075521125,0.1,92,0.02,100000,0.1
0.03391386,0.15,92,0.02,100000,0.1
0.08225134,0.2,92,0.02,100000,0.1
0.14452006,0.25,92,0.02,100000,0.1
0.21470824,0.3,92,0.02,100000,0.1
0.29314688,0.35,92,0.02,100000,0.1
0.39666533,0.4,92,0.02,100000,0.1
0.4920348,0.45,92,0.02,100000,0.1
0.5617745,0.5,92,0.02,100000,0.1
0.66259664,0.55,92,0.02,100000,0.1
0.7441307,0.6,92,0.02,100000,0.1
0.8331206,0.65,92,0.02,100000,0.1
0.907476,0.7,92,0.02,100000,0.1
0.95063466,0.75,92,0.02,100000,0.1
0.9741734,0.8,92,0.02,100000,0.1
0.99367595,0.85,92,0.02,100000,0.1
1.0000002,0.9,92,0.02,100000,0.1
1.0000002,0.95,92,0.02,100000,0.1
0.002366384,0.05,92,0.03,100000,0.1
0.014954588,0.1,92,0.03,100000,0.1
0.028321259,0.15,92,0.03,100000,0.1
0.056894965,0.2,92,0.03,100000,0.1
0.12435951,0.25,92,0.03,100000,0.1
0.18825181,0.3,92,0.03,100000,0.1
0.27535364,0.35,92,0.03,100000,0.1
0.38411957,0.4,92,0.03,100000,0.1
0.4924588,0.45,92,0.03,100000,0.1
0.5887443,0.5,92,0.03,100000,0.1
0.68216985,0.55,92,0.03,100000,0.1
0.7627526,0.6,92,0.03,100000,0.1
0.8588499,0.65,92,0.03,100000,0.1
0.9065925,0.7,92,0.03,100000,0.1
0.9471548,0.75,92,0.03,100000,0.1
0.9681684,0.8,92,0.03,100000,0.1
0.98880154,0.85,92,0.03,100000,0.1
0.99568427,0.9,92,0.03,100000,0.1
0.99776036,0.95,92,0.03,100000,0.1
0.03641338,0.05,25,0.01,1000000,0.1
0.086230546,0.1,25,0.01,1000000,0.1
0.14418702,0.15,25,0.01,1000000,0.1
0.19813192,0.2,25,0.01,1000000,0.1
0.255048,0.25,25,0.01,1000000,0.1
0.31702775,0.3,25,0.01,1000000,0.1
0.3714383,0.35,25,0.01,1000000,0.1
0.4487842,0.4,25,0.01,1000000,0.1
0.50956106,0.45,25,0.01,1000000,0.1
0.58119154,0.5,25,0.01,1000000,0.1
0.66267097,0.55,25,0.01,1000000,0.1
0.733639,0.6,25,0.01,1000000,0.1
0.81077707,0.65,25,0.01,1000000,0.1
0.8807445,0.7,25,0.01,1000000,0.1
0.9308532,0.75,25,0.01,1000000,0.1
0.9615843,0.8,25,0.01,1000000,0.1
0.98684824,0.85,25,0.01,1000000,0.1
0.9963685,0.9,25,0.01,1000000,0.1
0.9990969,0.95,25,0.01,1000000,0.1
0.0326576,0.05,92,0.04,100000,0.1
0.10025077,0.1,92,0.04,100000,0.1
0.14999053,0.15,92,0.04,100000,0.1
0.19919251,0.2,92,0.04,100000,0.1
0.25440645,0.25,92,0.04,100000,0.1
0.30995527,0.3,92,0.04,100000,0.1
0.37195298,0.35,92,0.04,100000,0.1
0.46103376,0.4,92,0.04,100000,0.1
0.52913374,0.45,92,0.04,100000,0.1
0.6103268,0.5,92,0.04,100000,0.1
0.69592476,0.55,92,0.04,100000,0.1
0.75165546,0.6,92,0.04,100000,0.1
0.8212136,0.65,92,0.04,100000,0.1
0.8886204,0.7,92,0.04,100000,0.1
0.9310399,0.75,92,0.04,100000,0.1
0.96260214,0.8,92,0.04,100000,0.1
0.98986137,0.85,92,0.04,100000,0.1
0.99688137,0.9,92,0.04,100000,0.1
0.99999946,0.95,92,0.04,100000,0.1
0.52690244,0.05,92,0.05,100000,0.1
0.63818765,0.1,92,0.05,100000,0.1
0.7083582,0.15,92,0.05,100000,0.1
0.7339393,0.2,92,0.05,100000,0.1
0.76939666,0.25,92,0.05,100000,0.1
0.793342,0.3,92,0.05,100000,0.1
0.80832726,0.35,92,0.05,100000,0.1
0.8301754,0.4,92,0.05,100000,0.1
0.8376385,0.45,92,0.05,100000,0.1
0.85234684,0.5,92,0.05,100000,0.1
0.8768607,0.55,92,0.05,100000,0.1
0.9014864,0.6,92,0.05,100000,0.1
0.92445433,0.65,92,0.05,100000,0.1
0.94128096,0.7,92,0.05,100000,0.1
0.9581617,0.75,92,0.05,100000,0.1
0.9694407,0.8,92,0.05,100000,0.1
0.9849282,0.85,92,0.05,100000,0.1
0.99444085,0.9,92,0.05,100000,0.1
1.0,0.95,92,0.05,100000,0.1
0.007955674,0.05,93,0.01,100000,0.1
0.023619791,0.1,93,0.01,100000,0.1
0.10142953,0.15,93,0.01,100000,0.1
0.14011484,0.2,93,0.01,100000,0.1
0.23218976,0.25,93,0.01,100000,0.1
0.28493997,0.3,93,0.01,100000,0.1
0.38448232,0.35,93,0.01,100000,0.1
0.47366998,0.4,93,0.01,100000,0.1
0.54875827,0.45,93,0.01,100000,0.1
0.6219864,0.5,93,0.01,100000,0.1
0.6959412,0.55,93,0.01,100000,0.1
0.7555881,0.6,93,0.01,100000,0.1
0.8293209,0.65,93,0.01,100000,0.1
0.85070187,0.7,93,0.01,100000,0.1
0.893623,0.75,93,0.01,100000,0.1
0.9159261,0.8,93,0.01,100000,0.1
0.95860523,0.85,93,0.01,100000,0.1
0.9861025,0.9,93,0.01,100000,0.1
0.99999946,0.95,93,0.01,100000,0.1
0.04620444,0.05,93,0.02,100000,0.1
0.10713051,0.1,93,0.02,100000,0.1
0.19757442,0.15,93,0.02,100000,0.1
0.25795028,0.2,93,0.02,100000,0.1
0.3431278,0.25,93,0.02,100000,0.1
0.39880234,0.3,93,0.02,100000,0.1
0.453979,0.35,93,0.02,100000,0.1
0.5136494,0.4,93,0.02,100000,0.1
0.5912132,0.45,93,0.02,100000,0.1
0.64588934,0.5,93,0.02,100000,0.1
0.7092625,0.55,93,0.02,100000,0.1
0.74909645,0.6,93,0.02,100000,0.1
0.8176224,0.65,93,0.02,100000,0.1
0.86369956,0.7,93,0.02,100000,0.1
0.8979618,0.75,93,0.02,100000,0.1
0.9319257,0.8,93,0.02,100000,0.1
0.9586705,0.85,93,0.02,100000,0.1
0.9852245,0.9,93,0.02,100000,0.1
0.9965326,0.95,93,0.02,100000,0.1
0.100188956,0.05,93,0.03,100000,0.1
0.19537279,0.1,93,0.03,100000,0.1
0.27988073,0.15,93,0.03,100000,0.1
0.37402618,0.2,93,0.03,100000,0.1
0.44210187,0.25,93,0.03,100000,0.1
0.5251831,0.3,93,0.03,100000,0.1
0.5897057,0.35,93,0.03,100000,0.1
0.65167457,0.4,93,0.03,100000,0.1
0.69364125,0.45,93,0.03,100000,0.1
0.7428526,0.5,93,0.03,100000,0.1
0.7914602,0.55,93,0.03,100000,0.1
0.8232627,0.6,93,0.03,100000,0.1
0.8646108,0.65,93,0.03,100000,0.1
0.91500217,0.7,93,0.03,100000,0.1
0.9360463,0.75,93,0.03,100000,0.1
0.9505483,0.8,93,0.03,100000,0.1
0.9623433,0.85,93,0.03,100000,0.1
0.9884898,0.9,93,0.03,100000,0.1
0.9976758,0.95,93,0.03,100000,0.1
0.12516575,0.05,93,0.04,100000,0.1
0.2245158,0.1,93,0.04,100000,0.1
0.31089586,0.15,93,0.04,100000,0.1
0.40123397,0.2,93,0.04,100000,0.1
0.47317204,0.25,93,0.04,100000,0.1
0.5555631,0.3,93,0.04,100000,0.1
0.61808366,0.35,93,0.04,100000,0.1
0.6729872,0.4,93,0.04,100000,0.1
0.7271736,0.45,93,0.04,100000,0.1
0.7550856,0.5,93,0.04,100000,0.1
0.7937596,0.55,93,0.04,100000,0.1
0.83979,0.6,93,0.04,100000,0.1
0.88037246,0.65,93,0.04,100000,0.1
0.9093021,0.7,93,0.04,100000,0.1
0.93419814,0.75,93,0.04,100000,0.1
0.9525458,0.8,93,0.04,100000,0.1
0.9720885,0.85,93,0.04,100000,0.1
0.98808813,0.9,93,0.04,100000,0.1
1.0,0.95,93,0.04,100000,0.1
0.61527526,0.05,25,0.02,1000000,0.1
0.6810389,0.1,25,0.02,1000000,0.1
0.72199786,0.15,25,0.02,1000000,0.1
0.75150824,0.2,25,0.02,1000000,0.1
0.7810238,0.25,25,0.02,1000000,0.1
0.8151045,0.3,25,0.02,1000000,0.1
0.8346684,0.35,25,0.02,1000000,0.1
0.8609488,0.4,25,0.02,1000000,0.1
0.8796709,0.45,25,0.02,1000000,0.1
0.89617324,0.5,25,0.02,1000000,0.1
0.9104199,0.55,25,0.02,1000000,0.1
0.9229018,0.6,25,0.02,1000000,0.1
0.93346703,0.65,25,0.02,1000000,0.1
0.9440324,0.7,25,0.02,1000000,0.1
0.9578534,0.75,25,0.02,1000000,0.1
0.9699332,0.8,25,0.02,1000000,0.1
0.98287916,0.85,25,0.02,1000000,0.1
0.99399453,0.9,25,0.02,1000000,0.1
0.9988163,0.95,25,0.02,1000000,0.1
0.3655526,0.05,93,0.05,100000,0.1
0.5170684,0.1,93,0.05,100000,0.1
0.60382515,0.15,93,0.05,100000,0.1
0.6573893,0.2,93,0.05,100000,0.1
0.7014174,0.25,93,0.05,100000,0.1
0.7515121,0.3,93,0.05,100000,0.1
0.7866629,0.35,93,0.05,100000,0.1
0.8166106,0.4,93,0.05,100000,0.1
0.84172434,0.45,93,0.05,100000,0.1
0.86548966,0.5,93,0.05,100000,0.1
0.90552217,0.55,93,0.05,100000,0.1
0.92911845,0.6,93,0.05,100000,0.1
0.948088,0.65,93,0.05,100000,0.1
0.96416044,0.7,93,0.05,100000,0.1
0.97277856,0.75,93,0.05,100000,0.1
0.9872304,0.8,93,0.05,100000,0.1
0.99430543,0.85,93,0.05,100000,0.1
1.0000005,0.9,93,0.05,100000,0.1
1.0000005,0.95,93,0.05,100000,0.1
0.0,0.05,94,0.01,100000,0.1
0.0,0.1,94,0.01,100000,0.1
0.0,0.15,94,0.01,100000,0.1
0.016925225,0.2,94,0.01,100000,0.1
0.034088485,0.25,94,0.01,100000,0.1
0.051386327,0.3,94,0.01,100000,0.1
0.1444142,0.35,94,0.01,100000,0.1
0.24516732,0.4,94,0.01,100000,0.1
0.35309002,0.45,94,0.01,100000,0.1
0.4667492,0.5,94,0.01,100000,0.1
0.596353,0.55,94,0.01,100000,0.1
0.6780031,0.6,94,0.01,100000,0.1
0.8016918,0.65,94,0.01,100000,0.1
0.8479917,0.7,94,0.01,100000,0.1
0.89624196,0.75,94,0.01,100000,0.1
0.95164794,0.8,94,0.01,100000,0.1
0.98395866,0.85,94,0.01,100000,0.1
0.98395866,0.9,94,0.01,100000,0.1
1.0,0.95,94,0.01,100000,0.1
0.0,0.05,94,0.02,100000,0.1
0.003938952,0.1,94,0.02,100000,0.1
0.010903245,0.15,94,0.02,100000,0.1
0.04115203,0.2,94,0.02,100000,0.1
0.060060192,0.25,94,0.02,100000,0.1
0.096388616,0.3,94,0.02,100000,0.1
0.16668177,0.35,94,0.02,100000,0.1
0.24281977,0.4,94,0.02,100000,0.1
0.3480534,0.45,94,0.02,100000,0.1
0.41973522,0.5,94,0.02,100000,0.1
0.5086181,0.55,94,0.02,100000,0.1
0.6396681,0.6,94,0.02,100000,0.1
0.72502136,0.65,94,0.02,100000,0.1
0.8116552,0.7,94,0.02,100000,0.1
0.86490816,0.75,94,0.02,100000,0.1
0.913895,0.8,94,0.02,100000,0.1
0.97374314,0.85,94,0.02,100000,0.1
0.9906264,0.9,94,0.02,100000,0.1
0.9906264,0.95,94,0.02,100000,0.1
0.0,0.05,94,0.03,100000,0.1
0.0073830495,0.1,94,0.03,100000,0.1
0.060472094,0.15,94,0.03,100000,0.1
0.14564109,0.2,94,0.03,100000,0.1
0.21005136,0.25,94,0.03,100000,0.1
0.3102788,0.3,94,0.03,100000,0.1
0.3981581,0.35,94,0.03,100000,0.1
0.48335102,0.4,94,0.03,100000,0.1
0.5676381,0.45,94,0.03,100000,0.1
0.6440647,0.5,94,0.03,100000,0.1
0.7046303,0.55,94,0.03,100000,0.1
0.7576037,0.6,94,0.03,100000,0.1
0.8249621,0.65,94,0.03,100000,0.1
0.8732269,0.7,94,0.03,100000,0.1
0.91285455,0.75,94,0.03,100000,0.1
0.94265044,0.8,94,0.03,100000,0.1
0.9722488,0.85,94,0.03,100000,0.1
0.98957485,0.9,94,0.03,100000,0.1
0.9962321,0.95,94,0.03,100000,0.1
0.0,0.05,94,0.04,100000,0.1
0.02300711,0.1,94,0.04,100000,0.1
0.08160829,0.15,94,0.04,100000,0.1
0.1422707,0.2,94,0.04,100000,0.1
0.23124032,0.25,94,0.04,100000,0.1
0.3048895,0.3,94,0.04,100000,0.1
0.38523635,0.35,94,0.04,100000,0.1
0.49050668,0.4,94,0.04,100000,0.1
0.5913647,0.45,94,0.04,100000,0.1
0.6912236,0.5,94,0.04,100000,0.1
0.7447088,0.55,94,0.04,100000,0.1
0.8157105,0.6,94,0.04,100000,0.1
0.8712945,0.65,94,0.04,100000,0.1
0.92971355,0.7,94,0.04,100000,0.1
0.96037465,0.75,94,0.04,100000,0.1
0.98274726,0.8,94,0.04,100000,0.1
0.98974234,0.85,94,0.04,100000,0.1
0.9967032,0.9,94,0.04,100000,0.1
0.99827445,0.95,94,0.04,100000,0.1
0.37259117,0.05,94,0.05,100000,0.1
0.46067366,0.1,94,0.05,100000,0.1
0.5498427,0.15,94,0.05,100000,0.1
0.6097728,0.2,94,0.05,100000,0.1
0.6606695,0.25,94,0.05,100000,0.1
0.69110155,0.3,94,0.05,100000,0.1
0.73697656,0.35,94,0.05,100000,0.1
0.7771627,0.4,94,0.05,100000,0.1
0.8141337,0.45,94,0.05,100000,0.1
0.83838904,0.5,94,0.05,100000,0.1
0.87097424,0.55,94,0.05,100000,0.1
0.8879023,0.6,94,0.05,100000,0.1
0.9213979,0.65,94,0.05,100000,0.1
0.941806,0.7,94,0.05,100000,0.1
0.958187,0.75,94,0.05,100000,0.1
0.9758425,0.8,94,0.05,100000,0.1
0.9904221,0.85,94,0.05,100000,0.1
0.9999998,0.9,94,0.05,100000,0.1
0.9999998,0.95,94,0.05,100000,0.1
0.022264205,0.05,26,0.01,1000000,0.1
0.07591704,0.1,26,0.01,1000000,0.1
0.12552206,0.15,26,0.01,1000000,0.1
0.19063455,0.2,26,0.01,1000000,0.1
0.25690076,0.25,26,0.01,1000000,0.1
0.32172003,0.3,26,0.01,1000000,0.1
0.38090274,0.35,26,0.01,1000000,0.1
0.45571348,0.4,26,0.01,1000000,0.1
0.53347236,0.45,26,0.01,1000000,0.1
0.5895267,0.5,26,0.01,1000000,0.1
0.656594,0.55,26,0.01,1000000,0.1
0.72120774,0.6,26,0.01,1000000,0.1
0.7805337,0.65,26,0.01,1000000,0.1
0.82877207,0.7,26,0.01,1000000,0.1
0.88588464,0.75,26,0.01,1000000,0.1
0.9277388,0.8,26,0.01,1000000,0.1
0.96575147,0.85,26,0.01,1000000,0.1
0.9842588,0.9,26,0.01,1000000,0.1
0.9965858,0.95,26,0.01,1000000,0.1
0.0,0.05,95,0.01,100000,0.1
0.033845074,0.1,95,0.01,100000,0.1
0.09152672,0.15,95,0.01,100000,0.1
0.1552616,0.2,95,0.01,100000,0.1
0.2124163,0.25,95,0.01,100000,0.1
0.25983018,0.3,95,0.01,100000,0.1
0.28423303,0.35,95,0.01,100000,0.1
0.39744428,0.4,95,0.01,100000,0.1
0.50059646,0.45,95,0.01,100000,0.1
0.5317723,0.5,95,0.01,100000,0.1
0.60867923,0.55,95,0.01,100000,0.1
0.662839,0.6,95,0.01,100000,0.1
0.70984125,0.65,95,0.01,100000,0.1
0.78911513,0.7,95,0.01,100000,0.1
0.9058282,0.75,95,0.01,100000,0.1
0.9537862,0.8,95,0.01,100000,0.1
0.96950805,0.85,95,0.01,100000,0.1
0.985417,0.9,95,0.01,100000,0.1
1.0,0.95,95,0.01,100000,0.1
0.015899232,0.05,95,0.02,100000,0.1
0.07952261,0.1,95,0.02,100000,0.1
0.11883643,0.15,95,0.02,100000,0.1
0.19227235,0.2,95,0.02,100000,0.1
0.2660369,0.25,95,0.02,100000,0.1
0.3546788,0.3,95,0.02,100000,0.1
0.44561926,0.35,95,0.02,100000,0.1
0.50584704,0.4,95,0.02,100000,0.1
0.57405436,0.45,95,0.02,100000,0.1
0.6155088,0.5,95,0.02,100000,0.1
0.67186934,0.55,95,0.02,100000,0.1
0.7312129,0.6,95,0.02,100000,0.1
0.7895944,0.65,95,0.02,100000,0.1
0.83010685,0.7,95,0.02,100000,0.1
0.873148,0.75,95,0.02,100000,0.1
0.9135033,0.8,95,0.02,100000,0.1
0.9495906,0.85,95,0.02,100000,0.1
0.9860925,0.9,95,0.02,100000,0.1
0.9966859,0.95,95,0.02,100000,0.1
0.0656223,0.05,95,0.03,100000,0.1
0.1305381,0.1,95,0.03,100000,0.1
0.21047176,0.15,95,0.03,100000,0.1
0.2769551,0.2,95,0.03,100000,0.1
0.35105494,0.25,95,0.03,100000,0.1
0.4213695,0.3,95,0.03,100000,0.1
0.4889102,0.35,95,0.03,100000,0.1
0.55069286,0.4,95,0.03,100000,0.1
0.6228293,0.45,95,0.03,100000,0.1
0.67418617,0.5,95,0.03,100000,0.1
0.7353853,0.55,95,0.03,100000,0.1
0.75589466,0.6,95,0.03,100000,0.1
0.80315465,0.65,95,0.03,100000,0.1
0.8470417,0.7,95,0.03,100000,0.1
0.89301586,0.75,95,0.03,100000,0.1
0.9154775,0.8,95,0.03,100000,0.1
0.96320355,0.85,95,0.03,100000,0.1
0.98800224,0.9,95,0.03,100000,0.1
0.99528027,0.95,95,0.03,100000,0.1
0.19933927,0.05,95,0.04,100000,0.1
0.29380313,0.1,95,0.04,100000,0.1
0.39729127,0.15,95,0.04,100000,0.1
0.49820414,0.2,95,0.04,100000,0.1
0.551346,0.25,95,0.04,100000,0.1
0.6055771,0.3,95,0.04,100000,0.1
0.665454,0.35,95,0.04,100000,0.1
0.706289,0.4,95,0.04,100000,0.1
0.7548665,0.45,95,0.04,100000,0.1
0.78473043,0.5,95,0.04,100000,0.1
0.8248745,0.55,95,0.04,100000,0.1
0.86289185,0.6,95,0.04,100000,0.1
0.90289426,0.65,95,0.04,100000,0.1
0.9239702,0.7,95,0.04,100000,0.1
0.9437495,0.75,95,0.04,100000,0.1
0.95989704,0.8,95,0.04,100000,0.1
0.97066057,0.85,95,0.04,100000,0.1
0.98643976,0.9,95,0.04,100000,0.1
0.9985165,0.95,95,0.04,100000,0.1
0.38932973,0.05,95,0.05,100000,0.1
0.5578962,0.1,95,0.05,100000,0.1
0.63471663,0.15,95,0.05,100000,0.1
0.6815102,0.2,95,0.05,100000,0.1
0.7255523,0.25,95,0.05,100000,0.1
0.7546893,0.3,95,0.05,100000,0.1
0.77208173,0.35,95,0.05,100000,0.1
0.78936386,0.4,95,0.05,100000,0.1
0.8155673,0.45,95,0.05,100000,0.1
0.8312141,0.5,95,0.05,100000,0.1
0.8526596,0.55,95,0.05,100000,0.1
0.88098836,0.6,95,0.05,100000,0.1
0.9095698,0.65,95,0.05,100000,0.1
0.9305202,0.7,95,0.05,100000,0.1
0.95021087,0.75,95,0.05,100000,0.1
0.95990086,0.8,95,0.05,100000,0.1
0.9809926,0.85,95,0.05,100000,0.1
0.99184185,0.9,95,0.05,100000,0.1
0.99864674,0.95,95,0.05,100000,0.1
0.6460578,0.05,26,0.02,1000000,0.1
0.7209751,0.1,26,0.02,1000000,0.1
0.7584471,0.15,26,0.02,1000000,0.1
0.7849963,0.2,26,0.02,1000000,0.1
0.8011639,0.25,26,0.02,1000000,0.1
0.8111834,0.3,26,0.02,1000000,0.1
0.8221972,0.35,26,0.02,1000000,0.1
0.8344458,0.4,26,0.02,1000000,0.1
0.84992385,0.45,26,0.02,1000000,0.1
0.86176765,0.5,26,0.02,1000000,0.1
0.8762317,0.55,26,0.02,1000000,0.1
0.8917949,0.6,26,0.02,1000000,0.1
0.9058457,0.65,26,0.02,1000000,0.1
0.9196444,0.7,26,0.02,1000000,0.1
0.93494076,0.75,26,0.02,1000000,0.1
0.95292825,0.8,26,0.02,1000000,0.1
0.969196,0.85,26,0.02,1000000,0.1
0.9869049,0.9,26,0.02,1000000,0.1
0.99797595,0.95,26,0.02,1000000,0.1
0.12269857,0.05,96,0.01,100000,0.1
0.22174627,0.1,96,0.01,100000,0.1
0.28335598,0.15,96,0.01,100000,0.1
0.3371177,0.2,96,0.01,100000,0.1
0.39002687,0.25,96,0.01,100000,0.1
0.44942456,0.3,96,0.01,100000,0.1
0.4869196,0.35,96,0.01,100000,0.1
0.5315929,0.4,96,0.01,100000,0.1
0.59860176,0.45,96,0.01,100000,0.1
0.65055996,0.5,96,0.01,100000,0.1
0.7014203,0.55,96,0.01,100000,0.1
0.73792714,0.6,96,0.01,100000,0.1
0.794783,0.65,96,0.01,100000,0.1
0.87302923,0.7,96,0.01,100000,0.1
0.92384785,0.75,96,0.01,100000,0.1
0.9516618,0.8,96,0.01,100000,0.1
0.96614754,0.85,96,0.01,100000,0.1
0.9801608,0.9,96,0.01,100000,0.1
1.0000001,0.95,96,0.01,100000,0.1
0.19043179,0.05,96,0.02,100000,0.1
0.27864122,0.1,96,0.02,100000,0.1
0.3605375,0.15,96,0.02,100000,0.1
0.4272366,0.2,96,0.02,100000,0.1
0.49371856,0.25,96,0.02,100000,0.1
0.5558086,0.3,96,0.02,100000,0.1
0.60925525,0.35,96,0.02,100000,0.1
0.65094906,0.4,96,0.02,100000,0.1
0.69388735,0.45,96,0.02,100000,0.1
0.7245907,0.5,96,0.02,100000,0.1
0.79331696,0.55,96,0.02,100000,0.1
0.84286106,0.6,96,0.02,100000,0.1
0.8991318,0.65,96,0.02,100000,0.1
0.93259424,0.7,96,0.02,100000,0.1
0.95556384,0.75,96,0.02,100000,0.1
0.9743491,0.8,96,0.02,100000,0.1
0.99642015,0.85,96,0.02,100000,0.1
1.0,0.9,96,0.02,100000,0.1
1.0,0.95,96,0.02,100000,0.1
0.29728258,0.05,96,0.03,100000,0.1
0.42353994,0.1,96,0.03,100000,0.1
0.52433485,0.15,96,0.03,100000,0.1
0.61154944,0.2,96,0.03,100000,0.1
0.6535791,0.25,96,0.03,100000,0.1
0.67797995,0.3,96,0.03,100000,0.1
0.7003625,0.35,96,0.03,100000,0.1
0.7364436,0.4,96,0.03,100000,0.1
0.75844574,0.45,96,0.03,100000,0.1
0.7825665,0.5,96,0.03,100000,0.1
0.81923217,0.55,96,0.03,100000,0.1
0.84386086,0.6,96,0.03,100000,0.1
0.8603628,0.65,96,0.03,100000,0.1
0.8872734,0.7,96,0.03,100000,0.1
0.9315239,0.75,96,0.03,100000,0.1
0.9509534,0.8,96,0.03,100000,0.1
0.9741446,0.85,96,0.03,100000,0.1
0.99054414,0.9,96,0.03,100000,0.1
1.0,0.95,96,0.03,100000,0.1
0.48009694,0.05,96,0.04,100000,0.1
0.5924063,0.1,96,0.04,100000,0.1
0.66636115,0.15,96,0.04,100000,0.1
0.7054965,0.2,96,0.04,100000,0.1
0.7512945,0.25,96,0.04,100000,0.1
0.7830522,0.3,96,0.04,100000,0.1
0.82120067,0.35,96,0.04,100000,0.1
0.85255843,0.4,96,0.04,100000,0.1
0.87005645,0.45,96,0.04,100000,0.1
0.89446044,0.5,96,0.04,100000,0.1
0.9044754,0.55,96,0.04,100000,0.1
0.91804194,0.6,96,0.04,100000,0.1
0.92654675,0.65,96,0.04,100000,0.1
0.94041705,0.7,96,0.04,100000,0.1
0.9506466,0.75,96,0.04,100000,0.1
0.95921075,0.8,96,0.04,100000,0.1
0.9779329,0.85,96,0.04,100000,0.1
0.98818237,0.9,96,0.04,100000,0.1
0.9966174,0.95,96,0.04,100000,0.1
0.6366468,0.05,96,0.05,100000,0.1
0.75558037,0.1,96,0.05,100000,0.1
0.79041016,0.15,96,0.05,100000,0.1
0.82093614,0.2,96,0.05,100000,0.1
0.84128225,0.25,96,0.05,100000,0.1
0.8570715,0.3,96,0.05,100000,0.1
0.8674272,0.35,96,0.05,100000,0.1
0.8832503,0.4,96,0.05,100000,0.1
0.89622355,0.45,96,0.05,100000,0.1
0.9063587,0.5,96,0.05,100000,0.1
0.9164788,0.55,96,0.05,100000,0.1
0.93077296,0.6,96,0.05,100000,0.1
0.9349052,0.65,96,0.05,100000,0.1
0.94619435,0.7,96,0.05,100000,0.1
0.9575279,0.75,96,0.05,100000,0.1
0.97001135,0.8,96,0.05,100000,0.1
0.9836747,0.85,96,0.05,100000,0.1
0.9933902,0.9,96,0.05,100000,0.1
0.9987946,0.95,96,0.05,100000,0.1
0.009247169,0.05,97,0.01,100000,0.1
0.036330823,0.1,97,0.01,100000,0.1
0.054498002,0.15,97,0.01,100000,0.1
0.06363687,0.2,97,0.01,100000,0.1
0.09073689,0.25,97,0.01,100000,0.1
0.12490773,0.3,97,0.01,100000,0.1
0.16833304,0.35,97,0.01,100000,0.1
0.2126253,0.4,97,0.01,100000,0.1
0.33183235,0.45,97,0.01,100000,0.1
0.3915383,0.5,97,0.01,100000,0.1
0.50167334,0.55,97,0.01,100000,0.1
0.6518444,0.6,97,0.01,100000,0.1
0.73496807,0.65,97,0.01,100000,0.1
0.8540047,0.7,97,0.01,100000,0.1
0.9202326,0.75,97,0.01,100000,0.1
0.94396913,0.8,97,0.01,100000,0.1
0.9682674,0.85,97,0.01,100000,0.1
0.9844117,0.9,97,0.01,100000,0.1
0.99999994,0.95,97,0.01,100000,0.1
0.012509608,0.05,97,0.02,100000,0.1
0.041648917,0.1,97,0.02,100000,0.1
0.06663251,0.15,97,0.02,100000,0.1
0.08308704,0.2,97,0.02,100000,0.1
0.11160122,0.25,97,0.02,100000,0.1
0.12781368,0.3,97,0.02,100000,0.1
0.19205345,0.35,97,0.02,100000,0.1
0.2890884,0.4,97,0.02,100000,0.1
0.38485274,0.45,97,0.02,100000,0.1
0.4867567,0.5,97,0.02,100000,0.1
0.5762139,0.55,97,0.02,100000,0.1
0.66569483,0.6,97,0.02,100000,0.1
0.7620156,0.65,97,0.02,100000,0.1
0.8398172,0.7,97,0.02,100000,0.1
0.89446867,0.75,97,0.02,100000,0.1
0.94045055,0.8,97,0.02,100000,0.1
0.97777426,0.85,97,0.02,100000,0.1
0.9889809,0.9,97,0.02,100000,0.1
0.9926234,0.95,97,0.02,100000,0.1
0.021632066,0.05,97,0.03,100000,0.1
0.05676275,0.1,97,0.03,100000,0.1
0.11532184,0.15,97,0.03,100000,0.1
0.18108304,0.2,97,0.03,100000,0.1
0.23046441,0.25,97,0.03,100000,0.1
0.31094778,0.3,97,0.03,100000,0.1
0.38353422,0.35,97,0.03,100000,0.1
0.45757505,0.4,97,0.03,100000,0.1
0.5419714,0.45,97,0.03,100000,0.1
0.60814935,0.5,97,0.03,100000,0.1
0.6815971,0.55,97,0.03,100000,0.1
0.7444021,0.6,97,0.03,100000,0.1
0.8147556,0.65,97,0.03,100000,0.1
0.8674754,0.7,97,0.03,100000,0.1
0.9195787,0.75,97,0.03,100000,0.1
0.9711753,0.8,97,0.03,100000,0.1
0.9808272,0.85,97,0.03,100000,0.1
0.9903917,0.9,97,0.03,100000,0.1
1.0,0.95,97,0.03,100000,0.1
0.06366238,0.05,27,0.01,1000000,0.1
0.14583674,0.1,27,0.01,1000000,0.1
0.2177657,0.15,27,0.01,1000000,0.1
0.26852214,0.2,27,0.01,1000000,0.1
0.31844696,0.25,27,0.01,1000000,0.1
0.36891153,0.3,27,0.01,1000000,0.1
0.41867852,0.35,27,0.01,1000000,0.1
0.46313304,0.4,27,0.01,1000000,0.1
0.5245901,0.45,27,0.01,1000000,0.1
0.5829883,0.5,27,0.01,1000000,0.1
0.64715207,0.55,27,0.01,1000000,0.1
0.6987493,0.6,27,0.01,1000000,0.1
0.7543495,0.65,27,0.01,1000000,0.1
0.8116533,0.7,27,0.01,1000000,0.1
0.860233,0.75,27,0.01,1000000,0.1
0.9113278,0.8,27,0.01,1000000,0.1
0.95054954,0.85,27,0.01,1000000,0.1
0.9844651,0.9,27,0.01,1000000,0.1
0.9961646,0.95,27,0.01,1000000,0.1
0.40932,0.05,97,0.04,100000,0.1
0.50192237,0.1,97,0.04,100000,0.1
0.57770485,0.15,97,0.04,100000,0.1
0.6438639,0.2,97,0.04,100000,0.1
0.67541784,0.25,97,0.04,100000,0.1
0.6998597,0.3,97,0.04,100000,0.1
0.72976243,0.35,97,0.04,100000,0.1
0.77216446,0.4,97,0.04,100000,0.1
0.8038164,0.45,97,0.04,100000,0.1
0.8401855,0.5,97,0.04,100000,0.1
0.86826867,0.55,97,0.04,100000,0.1
0.8996832,0.6,97,0.04,100000,0.1
0.9236078,0.65,97,0.04,100000,0.1
0.93585634,0.7,97,0.04,100000,0.1
0.96106786,0.75,97,0.04,100000,0.1
0.97636086,0.8,97,0.04,100000,0.1
0.9949197,0.85,97,0.04,100000,0.1
0.99827874,0.9,97,0.04,100000,0.1
0.9999997,0.95,97,0.04,100000,0.1
0.5925055,0.05,97,0.05,100000,0.1
0.6993379,0.1,97,0.05,100000,0.1
0.7247097,0.15,97,0.05,100000,0.1
0.75975317,0.2,97,0.05,100000,0.1
0.7727506,0.25,97,0.05,100000,0.1
0.7900056,0.3,97,0.05,100000,0.1
0.8114729,0.35,97,0.05,100000,0.1
0.83468395,0.4,97,0.05,100000,0.1
0.85922116,0.45,97,0.05,100000,0.1
0.88485885,0.5,97,0.05,100000,0.1
0.9004906,0.55,97,0.05,100000,0.1
0.9203809,0.6,97,0.05,100000,0.1
0.94150424,0.65,97,0.05,100000,0.1
0.9569327,0.7,97,0.05,100000,0.1
0.9764278,0.75,97,0.05,100000,0.1
0.99172866,0.8,97,0.05,100000,0.1
0.99586904,0.85,97,0.05,100000,0.1
0.9986519,0.9,97,0.05,100000,0.1
1.0000005,0.95,97,0.05,100000,0.1
0.0,0.05,98,0.01,100000,0.1
0.0,0.1,98,0.01,100000,0.1
0.0,0.15,98,0.01,100000,0.1
0.0,0.2,98,0.01,100000,0.1
0.02475232,0.25,98,0.01,100000,0.1
0.10930926,0.3,98,0.01,100000,0.1
0.21865317,0.35,98,0.01,100000,0.1
0.34492165,0.4,98,0.01,100000,0.1
0.48647916,0.45,98,0.01,100000,0.1
0.61761713,0.5,98,0.01,100000,0.1
0.7551123,0.55,98,0.01,100000,0.1
0.820045,0.6,98,0.01,100000,0.1
0.88425595,0.65,98,0.01,100000,0.1
0.9233002,0.7,98,0.01,100000,0.1
0.9539116,0.75,98,0.01,100000,0.1
0.9687667,0.8,98,0.01,100000,0.1
0.9687667,0.85,98,0.01,100000,0.1
0.9918804,0.9,98,0.01,100000,0.1
1.0,0.95,98,0.01,100000,0.1
0.0037819198,0.05,98,0.02,100000,0.1
0.0114531,0.1,98,0.02,100000,0.1
0.03242838,0.15,98,0.02,100000,0.1
0.049571913,0.2,98,0.02,100000,0.1
0.092370935,0.25,98,0.02,100000,0.1
0.2442498,0.3,98,0.02,100000,0.1
0.3822608,0.35,98,0.02,100000,0.1
0.5030796,0.4,98,0.02,100000,0.1
0.62636966,0.45,98,0.02,100000,0.1
0.7158313,0.5,98,0.02,100000,0.1
0.797284,0.55,98,0.02,100000,0.1
0.8852049,0.6,98,0.02,100000,0.1
0.9139063,0.65,98,0.02,100000,0.1
0.9575628,0.7,98,0.02,100000,0.1
0.9729865,0.75,98,0.02,100000,0.1
0.9769335,0.8,98,0.02,100000,0.1
0.98885137,0.85,98,0.02,100000,0.1
0.9922325,0.9,98,0.02,100000,0.1
0.9963224,0.95,98,0.02,100000,0.1
0.00076858106,0.05,27,0.02,1000000,0.1
0.0033377393,0.1,27,0.02,1000000,0.1
0.01103567,0.15,27,0.02,1000000,0.1
0.017006781,0.2,27,0.02,1000000,0.1
0.033717506,0.25,27,0.02,1000000,0.1
0.060448423,0.3,27,0.02,1000000,0.1
0.10053819,0.35,27,0.02,1000000,0.1
0.16777895,0.4,27,0.02,1000000,0.1
0.2517438,0.45,27,0.02,1000000,0.1
0.3548963,0.5,27,0.02,1000000,0.1
0.46683323,0.55,27,0.02,1000000,0.1
0.574591,0.6,27,0.02,1000000,0.1
0.6647338,0.65,27,0.02,1000000,0.1
0.75986415,0.7,27,0.02,1000000,0.1
0.8356059,0.75,27,0.02,1000000,0.1
0.90376854,0.8,27,0.02,1000000,0.1
0.95047,0.85,27,0.02,1000000,0.1
0.9839511,0.9,27,0.02,1000000,0.1
0.99650145,0.95,27,0.02,1000000,0.1
0.007513937,0.05,98,0.03,100000,0.1
0.012796497,0.1,98,0.03,100000,0.1
0.04403489,0.15,98,0.03,100000,0.1
0.07530869,0.2,98,0.03,100000,0.1
0.117036544,0.25,98,0.03,100000,0.1
0.18978047,0.3,98,0.03,100000,0.1
0.2910837,0.35,98,0.03,100000,0.1
0.39698473,0.4,98,0.03,100000,0.1
0.5139507,0.45,98,0.03,100000,0.1
0.61762,0.5,98,0.03,100000,0.1
0.72053224,0.55,98,0.03,100000,0.1
0.78715503,0.6,98,0.03,100000,0.1
0.8305482,0.65,98,0.03,100000,0.1
0.88324684,0.7,98,0.03,100000,0.1
0.92126304,0.75,98,0.03,100000,0.1
0.9618621,0.8,98,0.03,100000,0.1
0.9811153,0.85,98,0.03,100000,0.1
0.9953714,0.9,98,0.03,100000,0.1
0.9980829,0.95,98,0.03,100000,0.1
0.011612787,0.05,98,0.04,100000,0.1
0.03962666,0.1,98,0.04,100000,0.1
0.11307746,0.15,98,0.04,100000,0.1
0.18683101,0.2,98,0.04,100000,0.1
0.28905866,0.25,98,0.04,100000,0.1
0.39867833,0.3,98,0.04,100000,0.1
0.49620566,0.35,98,0.04,100000,0.1
0.59633714,0.4,98,0.04,100000,0.1
0.6793448,0.45,98,0.04,100000,0.1
0.7465989,0.5,98,0.04,100000,0.1
0.77678597,0.55,98,0.04,100000,0.1
0.8305729,0.6,98,0.04,100000,0.1
0.8708378,0.65,98,0.04,100000,0.1
0.91534185,0.7,98,0.04,100000,0.1
0.93810743,0.75,98,0.04,100000,0.1
0.9643349,0.8,98,0.04,100000,0.1
0.98109066,0.85,98,0.04,100000,0.1
0.9882268,0.9,98,0.04,100000,0.1
0.99509215,0.95,98,0.04,100000,0.1
0.5137045,0.05,98,0.05,100000,0.1
0.60282934,0.1,98,0.05,100000,0.1
0.654045,0.15,98,0.05,100000,0.1
0.67953384,0.2,98,0.05,100000,0.1
0.712453,0.25,98,0.05,100000,0.1
0.7436079,0.3,98,0.05,100000,0.1
0.76719075,0.35,98,0.05,100000,0.1
0.7816658,0.4,98,0.05,100000,0.1
0.80042696,0.45,98,0.05,100000,0.1
0.8297391,0.5,98,0.05,100000,0.1
0.86564964,0.55,98,0.05,100000,0.1
0.897437,0.6,98,0.05,100000,0.1
0.9247808,0.65,98,0.05,100000,0.1
0.9450024,0.7,98,0.05,100000,0.1
0.9665439,0.75,98,0.05,100000,0.1
0.9819139,0.8,98,0.05,100000,0.1
0.98900515,0.85,98,0.05,100000,0.1
0.99322015,0.9,98,0.05,100000,0.1
0.9973946,0.95,98,0.05,100000,0.1
0.20082413,0.05,99,0.01,100000,0.1
0.36975047,0.1,99,0.01,100000,0.1
0.5081891,0.15,99,0.01,100000,0.1
0.5731028,0.2,99,0.01,100000,0.1
0.61196923,0.25,99,0.01,100000,0.1
0.67722493,0.3,99,0.01,100000,0.1
0.71579635,0.35,99,0.01,100000,0.1
0.74160844,0.4,99,0.01,100000,0.1
0.7609024,0.45,99,0.01,100000,0.1
0.7928181,0.5,99,0.01,100000,0.1
0.8309857,0.55,99,0.01,100000,0.1
0.86890006,0.6,99,0.01,100000,0.1
0.89389426,0.65,99,0.01,100000,0.1
0.9130409,0.7,99,0.01,100000,0.1
0.95677763,0.75,99,0.01,100000,0.1
0.9888747,0.8,99,0.01,100000,0.1
0.99475,0.85,99,0.01,100000,0.1
0.9999999,0.9,99,0.01,100000,0.1
0.9999999,0.95,99,0.01,100000,0.1
0.20274782,0.05,99,0.02,100000,0.1
0.2922732,0.1,99,0.02,100000,0.1
0.38174,0.15,99,0.02,100000,0.1
0.4372418,0.2,99,0.02,100000,0.1
0.5323966,0.25,99,0.02,100000,0.1
0.5788456,0.3,99,0.02,100000,0.1
0.6146807,0.35,99,0.02,100000,0.1
0.67923397,0.4,99,0.02,100000,0.1
0.7003078,0.45,99,0.02,100000,0.1
0.7215753,0.5,99,0.02,100000,0.1
0.7604708,0.55,99,0.02,100000,0.1
0.7854013,0.6,99,0.02,100000,0.1
0.82784456,0.65,99,0.02,100000,0.1
0.85562557,0.7,99,0.02,100000,0.1
0.8868541,0.75,99,0.02,100000,0.1
0.92498296,0.8,99,0.02,100000,0.1
0.96948993,0.85,99,0.02,100000,0.1
0.9932733,0.9,99,0.02,100000,0.1
0.9999999,0.95,99,0.02,100000,0.1
0.1418596,0.05,99,0.03,100000,0.1
0.23574267,0.1,99,0.03,100000,0.1
0.33919227,0.15,99,0.03,100000,0.1
0.39522043,0.2,99,0.03,100000,0.1
0.4579541,0.25,99,0.03,100000,0.1
0.501592,0.3,99,0.03,100000,0.1
0.55245507,0.35,99,0.03,100000,0.1
0.6069026,0.4,99,0.03,100000,0.1
0.654618,0.45,99,0.03,100000,0.1
0.6947133,0.5,99,0.03,100000,0.1
0.7330255,0.55,99,0.03,100000,0.1
0.7802248,0.6,99,0.03,100000,0.1
0.8285231,0.65,99,0.03,100000,0.1
0.86552286,0.7,99,0.03,100000,0.1
0.9023884,0.75,99,0.03,100000,0.1
0.9466477,0.8,99,0.03,100000,0.1
0.955419,0.85,99,0.03,100000,0.1
0.97782236,0.9,99,0.03,100000,0.1
0.99127597,0.95,99,0.03,100000,0.1
0.55915034,0.05,99,0.04,100000,0.1
0.60320634,0.1,99,0.04,100000,0.1
0.6396158,0.15,99,0.04,100000,0.1
0.6731577,0.2,99,0.04,100000,0.1
0.7009001,0.25,99,0.04,100000,0.1
0.7340078,0.3,99,0.04,100000,0.1
0.75816166,0.35,99,0.04,100000,0.1
0.79239756,0.4,99,0.04,100000,0.1
0.8215834,0.45,99,0.04,100000,0.1
0.8455468,0.5,99,0.04,100000,0.1
0.86931664,0.55,99,0.04,100000,0.1
0.8863096,0.6,99,0.04,100000,0.1
0.9063321,0.65,99,0.04,100000,0.1
0.92628473,0.7,99,0.04,100000,0.1
0.94781774,0.75,99,0.04,100000,0.1
0.96097124,0.8,99,0.04,100000,0.1
0.9825081,0.85,99,0.04,100000,0.1
0.98890483,0.9,99,0.04,100000,0.1
0.9984712,0.95,99,0.04,100000,0.1
0.61933976,0.05,99,0.05,100000,0.1
0.74847656,0.1,99,0.05,100000,0.1
0.8108642,0.15,99,0.05,100000,0.1
0.82648164,0.2,99,0.05,100000,0.1
0.83363277,0.25,99,0.05,100000,0.1
0.84889996,0.3,99,0.05,100000,0.1
0.8601953,0.35,99,0.05,100000,0.1
0.86989623,0.4,99,0.05,100000,0.1
0.87974036,0.45,99,0.05,100000,0.1
0.89220166,0.5,99,0.05,100000,0.1
0.9018911,0.55,99,0.05,100000,0.1
0.91289973,0.6,99,0.05,100000,0.1
0.9170059,0.65,99,0.05,100000,0.1
0.9265228,0.7,99,0.05,100000,0.1
0.9452494,0.75,99,0.05,100000,0.1
0.9547944,0.8,99,0.05,100000,0.1
0.973584,0.85,99,0.05,100000,0.1
0.9895082,0.9,99,0.05,100000,0.1
0.9987402,0.95,99,0.05,100000,0.1
0.30117515,0.05,28,0.01,1000000,0.1
0.452971,0.1,28,0.01,1000000,0.1
0.5591305,0.15,28,0.01,1000000,0.1
0.6413852,0.2,28,0.01,1000000,0.1
0.70366853,0.25,28,0.01,1000000,0.1
0.75433564,0.3,28,0.01,1000000,0.1
0.791934,0.35,28,0.01,1000000,0.1
0.82263935,0.4,28,0.01,1000000,0.1
0.8479363,0.45,28,0.01,1000000,0.1
0.8712096,0.5,28,0.01,1000000,0.1
0.88451433,0.55,28,0.01,1000000,0.1
0.9023578,0.6,28,0.01,1000000,0.1
0.9130378,0.65,28,0.01,1000000,0.1
0.928956,0.7,28,0.01,1000000,0.1
0.9410733,0.75,28,0.01,1000000,0.1
0.9512067,0.8,28,0.01,1000000,0.1
0.9696396,0.85,28,0.01,1000000,0.1
0.9860469,0.9,28,0.01,1000000,0.1
0.9956031,0.95,28,0.01,1000000,0.1
0.74942285,0.05,28,0.02,1000000,0.1
0.80398405,0.1,28,0.02,1000000,0.1
0.831428,0.15,28,0.02,1000000,0.1
0.85115427,0.2,28,0.02,1000000,0.1
0.8699614,0.25,28,0.02,1000000,0.1
0.8864034,0.3,28,0.02,1000000,0.1
0.8995805,0.35,28,0.02,1000000,0.1
0.9116141,0.4,28,0.02,1000000,0.1
0.92216015,0.45,28,0.02,1000000,0.1
0.9312108,0.5,28,0.02,1000000,0.1
0.9407248,0.55,28,0.02,1000000,0.1
0.95119077,0.6,28,0.02,1000000,0.1
0.9567501,0.65,28,0.02,1000000,0.1
0.96482384,0.7,28,0.02,1000000,0.1
0.970799,0.75,28,0.02,1000000,0.1
0.9795577,0.8,28,0.02,1000000,0.1
0.9862022,0.85,28,0.02,1000000,0.1
0.99394953,0.9,28,0.02,1000000,0.1
0.9988952,0.95,28,0.02,1000000,0.1
0.0004669966,0.05,29,0.01,1000000,0.1
0.007685525,0.1,29,0.01,1000000,0.1
0.031369187,0.15,29,0.01,1000000,0.1
0.07479562,0.2,29,0.01,1000000,0.1
0.13494505,0.25,29,0.01,1000000,0.1
0.20574716,0.3,29,0.01,1000000,0.1
0.285658,0.35,29,0.01,1000000,0.1
0.3792457,0.4,29,0.01,1000000,0.1
0.46380097,0.45,29,0.01,1000000,0.1
0.5488003,0.5,29,0.01,1000000,0.1
0.6310885,0.55,29,0.01,1000000,0.1
0.71347344,0.6,29,0.01,1000000,0.1
0.77845156,0.65,29,0.01,1000000,0.1
0.8334301,0.7,29,0.01,1000000,0.1
0.87994856,0.75,29,0.01,1000000,0.1
0.93770224,0.8,29,0.01,1000000,0.1
0.974993,0.85,29,0.01,1000000,0.1
0.9929143,0.9,29,0.01,1000000,0.1
0.99831593,0.95,29,0.01,1000000,0.1
0.4122015,0.05,29,0.02,1000000,0.1
0.48913416,0.1,29,0.02,1000000,0.1
0.54071164,0.15,29,0.02,1000000,0.1
0.58773607,0.2,29,0.02,1000000,0.1
0.6317102,0.25,29,0.02,1000000,0.1
0.6697374,0.3,29,0.02,1000000,0.1
0.70612,0.35,29,0.02,1000000,0.1
0.74363774,0.4,29,0.02,1000000,0.1
0.78407866,0.45,29,0.02,1000000,0.1
0.8216915,0.5,29,0.02,1000000,0.1
0.85805726,0.55,29,0.02,1000000,0.1
0.88745075,0.6,29,0.02,1000000,0.1
0.91284335,0.65,29,0.02,1000000,0.1
0.93117523,0.7,29,0.02,1000000,0.1
0.9496513,0.75,29,0.02,1000000,0.1
0.9617082,0.8,29,0.02,1000000,0.1
0.9751639,0.85,29,0.02,1000000,0.1
0.9842586,0.9,29,0.02,1000000,0.1
0.99282783,0.95,29,0.02,1000000,0.1
0.16122244,0.05,30,0.01,1000000,0.1
0.28402722,0.1,30,0.01,1000000,0.1
0.37800673,0.15,30,0.01,1000000,0.1
0.47858188,0.2,30,0.01,1000000,0.1
0.56762654,0.25,30,0.01,1000000,0.1
0.6355452,0.3,30,0.01,1000000,0.1
0.7103201,0.35,30,0.01,1000000,0.1
0.75855786,0.4,30,0.01,1000000,0.1
0.8085953,0.45,30,0.01,1000000,0.1
0.84156096,0.5,30,0.01,1000000,0.1
0.8736696,0.55,30,0.01,1000000,0.1
0.8974654,0.6,30,0.01,1000000,0.1
0.9254886,0.65,30,0.01,1000000,0.1
0.9405531,0.7,30,0.01,1000000,0.1
0.9569824,0.75,30,0.01,1000000,0.1
0.96807736,0.8,30,0.01,1000000,0.1
0.98056227,0.85,30,0.01,1000000,0.1
0.9931855,0.9,30,0.01,1000000,0.1
0.9980129,0.95,30,0.01,1000000,0.1
0.7170184,0.05,30,0.02,1000000,0.1
0.7851157,0.1,30,0.02,1000000,0.1
0.8275197,0.15,30,0.02,1000000,0.1
0.8530897,0.2,30,0.02,1000000,0.1
0.87566596,0.25,30,0.02,1000000,0.1
0.8945521,0.3,30,0.02,1000000,0.1
0.9099524,0.35,30,0.02,1000000,0.1
0.92399627,0.4,30,0.02,1000000,0.1
0.9346648,0.45,30,0.02,1000000,0.1
0.94600064,0.5,30,0.02,1000000,0.1
0.9536071,0.55,30,0.02,1000000,0.1
0.9629624,0.6,30,0.02,1000000,0.1
0.9688976,0.65,30,0.02,1000000,0.1
0.9757974,0.7,30,0.02,1000000,0.1
0.9821461,0.75,30,0.02,1000000,0.1
0.99046415,0.8,30,0.02,1000000,0.1
0.9966997,0.85,30,0.02,1000000,0.1
0.99955416,0.9,30,0.02,1000000,0.1
0.9999977,0.95,30,0.02,1000000,0.1
0.053762168,0.05,31,0.01,1000000,0.1
0.13891935,0.1,31,0.01,1000000,0.1
0.21365833,0.15,31,0.01,1000000,0.1
0.2882493,0.2,31,0.01,1000000,0.1
0.3714991,0.25,31,0.01,1000000,0.1
0.44758648,0.3,31,0.01,1000000,0.1
0.5177836,0.35,31,0.01,1000000,0.1
0.59178936,0.4,31,0.01,1000000,0.1
0.6557907,0.45,31,0.01,1000000,0.1
0.7102484,0.5,31,0.01,1000000,0.1
0.7587889,0.55,31,0.01,1000000,0.1
0.80261093,0.6,31,0.01,1000000,0.1
0.8412448,0.65,31,0.01,1000000,0.1
0.87783587,0.7,31,0.01,1000000,0.1
0.9114163,0.75,31,0.01,1000000,0.1
0.94440275,0.8,31,0.01,1000000,0.1
0.971285,0.85,31,0.01,1000000,0.1
0.98443526,0.9,31,0.01,1000000,0.1
0.99660933,0.95,31,0.01,1000000,0.1
0.7356561,0.05,31,0.02,1000000,0.1
0.7768838,0.1,31,0.02,1000000,0.1
0.80482054,0.15,31,0.02,1000000,0.1
0.82030886,0.2,31,0.02,1000000,0.1
0.83574814,0.25,31,0.02,1000000,0.1
0.84922755,0.3,31,0.02,1000000,0.1
0.8620111,0.35,31,0.02,1000000,0.1
0.87220585,0.4,31,0.02,1000000,0.1
0.8827894,0.45,31,0.02,1000000,0.1
0.8933995,0.5,31,0.02,1000000,0.1
0.9046649,0.55,31,0.02,1000000,0.1
0.9142895,0.6,31,0.02,1000000,0.1
0.9259437,0.65,31,0.02,1000000,0.1
0.9341921,0.7,31,0.02,1000000,0.1
0.94375503,0.75,31,0.02,1000000,0.1
0.9580251,0.8,31,0.02,1000000,0.1
0.9740575,0.85,31,0.02,1000000,0.1
0.9893164,0.9,31,0.02,1000000,0.1
0.99833465,0.95,31,0.02,1000000,0.1
0.0004698556,0.05,32,0.01,1000000,0.1
0.0014823403,0.1,32,0.01,1000000,0.1
0.011393245,0.15,32,0.01,1000000,0.1
0.045408886,0.2,32,0.01,1000000,0.1
0.09881839,0.25,32,0.01,1000000,0.1
0.1761734,0.3,32,0.01,1000000,0.1
0.2498412,0.35,32,0.01,1000000,0.1
0.3310245,0.4,32,0.01,1000000,0.1
0.4150098,0.45,32,0.01,1000000,0.1
0.5066973,0.5,32,0.01,1000000,0.1
0.59113866,0.55,32,0.01,1000000,0.1
0.6779937,0.6,32,0.01,1000000,0.1
0.75884783,0.65,32,0.01,1000000,0.1
0.8256158,0.7,32,0.01,1000000,0.1
0.8912633,0.75,32,0.01,1000000,0.1
0.9435455,0.8,32,0.01,1000000,0.1
0.973925,0.85,32,0.01,1000000,0.1
0.99066275,0.9,32,0.01,1000000,0.1
0.998694,0.95,32,0.01,1000000,0.1
0.758182,0.05,32,0.02,1000000,0.1
0.8089328,0.1,32,0.02,1000000,0.1
0.83932763,0.15,32,0.02,1000000,0.1
0.85885257,0.2,32,0.02,1000000,0.1
0.87537265,0.25,32,0.02,1000000,0.1
0.8880332,0.3,32,0.02,1000000,0.1
0.90173197,0.35,32,0.02,1000000,0.1
0.9121474,0.4,32,0.02,1000000,0.1
0.9206357,0.45,32,0.02,1000000,0.1
0.9283917,0.5,32,0.02,1000000,0.1
0.93618804,0.55,32,0.02,1000000,0.1
0.94277126,0.6,32,0.02,1000000,0.1
0.94954336,0.65,32,0.02,1000000,0.1
0.9581727,0.7,32,0.02,1000000,0.1
0.96723217,0.75,32,0.02,1000000,0.1
0.9774576,0.8,32,0.02,1000000,0.1
0.9850694,0.85,32,0.02,1000000,0.1
0.99125916,0.9,32,0.02,1000000,0.1
0.9978153,0.95,32,0.02,1000000,0.1
0.1520099,0.05,33,0.01,1000000,0.1
0.26697332,0.1,33,0.01,1000000,0.1
0.36090764,0.15,33,0.01,1000000,0.1
0.43747672,0.2,33,0.01,1000000,0.1
0.5042055,0.25,33,0.01,1000000,0.1
0.5546716,0.3,33,0.01,1000000,0.1
0.6033926,0.35,33,0.01,1000000,0.1
0.6414619,0.4,33,0.01,1000000,0.1
0.6798539,0.45,33,0.01,1000000,0.1
0.7226807,0.5,33,0.01,1000000,0.1
0.7567071,0.55,33,0.01,1000000,0.1
0.793171,0.6,33,0.01,1000000,0.1
0.8273395,0.65,33,0.01,1000000,0.1
0.8619113,0.7,33,0.01,1000000,0.1
0.8967041,0.75,33,0.01,1000000,0.1
0.92820233,0.8,33,0.01,1000000,0.1
0.95439106,0.85,33,0.01,1000000,0.1
0.9758415,0.9,33,0.01,1000000,0.1
0.99202555,0.95,33,0.01,1000000,0.1
0.7413607,0.05,33,0.02,1000000,0.1
0.7971717,0.1,33,0.02,1000000,0.1
0.820195,0.15,33,0.02,1000000,0.1
0.83891886,0.2,33,0.02,1000000,0.1
0.8529173,0.25,33,0.02,1000000,0.1
0.86625093,0.3,33,0.02,1000000,0.1
0.8807268,0.35,33,0.02,1000000,0.1
0.89026445,0.4,33,0.02,1000000,0.1
0.9034389,0.45,33,0.02,1000000,0.1
0.9189651,0.5,33,0.02,1000000,0.1
0.93026304,0.55,33,0.02,1000000,0.1
0.9394736,0.6,33,0.02,1000000,0.1
0.94884014,0.65,33,0.02,1000000,0.1
0.959254,0.7,33,0.02,1000000,0.1
0.9704127,0.75,33,0.02,1000000,0.1
0.97950304,0.8,33,0.02,1000000,0.1
0.9887893,0.85,33,0.02,1000000,0.1
0.99693006,0.9,33,0.02,1000000,0.1
0.99806905,0.95,33,0.02,1000000,0.1
0.000489712,0.05,34,0.01,1000000,0.1
0.000489712,0.1,34,0.01,1000000,0.1
0.0047948905,0.15,34,0.01,1000000,0.1
0.068270124,0.2,34,0.01,1000000,0.1
0.19251016,0.25,34,0.01,1000000,0.1
0.34086698,0.3,34,0.01,1000000,0.1
0.47768024,0.35,34,0.01,1000000,0.1
0.6026992,0.4,34,0.01,1000000,0.1
0.70620793,0.45,34,0.01,1000000,0.1
0.767497,0.5,34,0.01,1000000,0.1
0.81899166,0.55,34,0.01,1000000,0.1
0.86121106,0.6,34,0.01,1000000,0.1
0.8968864,0.65,34,0.01,1000000,0.1
0.9232631,0.7,34,0.01,1000000,0.1
0.94538164,0.75,34,0.01,1000000,0.1
0.9611723,0.8,34,0.01,1000000,0.1
0.97853553,0.85,34,0.01,1000000,0.1
0.9888679,0.9,34,0.01,1000000,0.1
0.99494404,0.95,34,0.01,1000000,0.1
0.6690876,0.05,34,0.02,1000000,0.1
0.69452006,0.1,34,0.02,1000000,0.1
0.7162529,0.15,34,0.02,1000000,0.1
0.7352517,0.2,34,0.02,1000000,0.1
0.7598448,0.25,34,0.02,1000000,0.1
0.78304213,0.3,34,0.02,1000000,0.1
0.805175,0.35,34,0.02,1000000,0.1
0.83142674,0.4,34,0.02,1000000,0.1
0.8527384,0.45,34,0.02,1000000,0.1
0.87690765,0.5,34,0.02,1000000,0.1
0.89960855,0.55,34,0.02,1000000,0.1
0.91920966,0.6,34,0.02,1000000,0.1
0.9387413,0.65,34,0.02,1000000,0.1
0.952421,0.7,34,0.02,1000000,0.1
0.9650097,0.75,34,0.02,1000000,0.1
0.9757122,0.8,34,0.02,1000000,0.1
0.9846656,0.85,34,0.02,1000000,0.1
0.99223226,0.9,34,0.02,1000000,0.1
0.99720335,0.95,34,0.02,1000000,0.1
0.14969768,0.05,35,0.01,1000000,0.1
0.25654167,0.1,35,0.01,1000000,0.1
0.33470714,0.15,35,0.01,1000000,0.1
0.39772794,0.2,35,0.01,1000000,0.1
0.46221572,0.25,35,0.01,1000000,0.1
0.51632196,0.3,35,0.01,1000000,0.1
0.5635949,0.35,35,0.01,1000000,0.1
0.6049825,0.4,35,0.01,1000000,0.1
0.6478839,0.45,35,0.01,1000000,0.1
0.68621343,0.5,35,0.01,1000000,0.1
0.7268464,0.55,35,0.01,1000000,0.1
0.75960755,0.6,35,0.01,1000000,0.1
0.8037608,0.65,35,0.01,1000000,0.1
0.83641845,0.7,35,0.01,1000000,0.1
0.8812368,0.75,35,0.01,1000000,0.1
0.9165806,0.8,35,0.01,1000000,0.1
0.9537544,0.85,35,0.01,1000000,0.1
0.9800587,0.9,35,0.01,1000000,0.1
0.99408126,0.95,35,0.01,1000000,0.1
0.7431018,0.05,35,0.02,1000000,0.1
0.7765152,0.1,35,0.02,1000000,0.1
0.7975023,0.15,35,0.02,1000000,0.1
0.80715525,0.2,35,0.02,1000000,0.1
0.8167769,0.25,35,0.02,1000000,0.1
0.8263287,0.3,35,0.02,1000000,0.1
0.83750534,0.35,35,0.02,1000000,0.1
0.8484346,0.4,35,0.02,1000000,0.1
0.85743815,0.45,35,0.02,1000000,0.1
0.8680731,0.5,35,0.02,1000000,0.1
0.8810948,0.55,35,0.02,1000000,0.1
0.8944979,0.6,35,0.02,1000000,0.1
0.9074536,0.65,35,0.02,1000000,0.1
0.92030495,0.7,35,0.02,1000000,0.1
0.93545157,0.75,35,0.02,1000000,0.1
0.95409375,0.8,35,0.02,1000000,0.1
0.9728891,0.85,35,0.02,1000000,0.1
0.98828596,0.9,35,0.02,1000000,0.1
0.9963971,0.95,35,0.02,1000000,0.1
0.29948103,0.05,36,0.01,1000000,0.1
0.41220495,0.1,36,0.01,1000000,0.1
0.4880291,0.15,36,0.01,1000000,0.1
0.54502606,0.2,36,0.01,1000000,0.1
0.59866685,0.25,36,0.01,1000000,0.1
0.6508663,0.3,36,0.01,1000000,0.1
0.6930591,0.35,36,0.01,1000000,0.1
0.73287904,0.4,36,0.01,1000000,0.1
0.76767033,0.45,36,0.01,1000000,0.1
0.8080549,0.5,36,0.01,1000000,0.1
0.8457111,0.55,36,0.01,1000000,0.1
0.875889,0.6,36,0.01,1000000,0.1
0.89965624,0.65,36,0.01,1000000,0.1
0.92741936,0.7,36,0.01,1000000,0.1
0.94638485,0.75,36,0.01,1000000,0.1
0.96803963,0.8,36,0.01,1000000,0.1
0.98131937,0.85,36,0.01,1000000,0.1
0.9934343,0.9,36,0.01,1000000,0.1
0.9982577,0.95,36,0.01,1000000,0.1
0.66452026,0.05,36,0.02,1000000,0.1
0.7101227,0.1,36,0.02,1000000,0.1
0.74069023,0.15,36,0.02,1000000,0.1
0.7647246,0.2,36,0.02,1000000,0.1
0.7853473,0.25,36,0.02,1000000,0.1
0.8029986,0.3,36,0.02,1000000,0.1
0.8196731,0.35,36,0.02,1000000,0.1
0.8359038,0.4,36,0.02,1000000,0.1
0.85256565,0.45,36,0.02,1000000,0.1
0.86952597,0.5,36,0.02,1000000,0.1
0.887774,0.55,36,0.02,1000000,0.1
0.9016525,0.6,36,0.02,1000000,0.1
0.91387516,0.65,36,0.02,1000000,0.1
0.93257856,0.7,36,0.02,1000000,0.1
0.9492335,0.75,36,0.02,1000000,0.1
0.96530074,0.8,36,0.02,1000000,0.1
0.98185545,0.85,36,0.02,1000000,0.1
0.99091053,0.9,36,0.02,1000000,0.1
0.9986791,0.95,36,0.02,1000000,0.1
0.00095097785,0.05,37,0.01,1000000,0.1
0.0014351605,0.1,37,0.01,1000000,0.1
0.002500957,0.15,37,0.01,1000000,0.1
0.014452,0.2,37,0.01,1000000,0.1
0.050863,0.25,37,0.01,1000000,0.1
0.14559567,0.3,37,0.01,1000000,0.1
0.26815084,0.35,37,0.01,1000000,0.1
0.40130588,0.4,37,0.01,1000000,0.1
0.5345739,0.45,37,0.01,1000000,0.1
0.64640135,0.5,37,0.01,1000000,0.1
0.7345523,0.55,37,0.01,1000000,0.1
0.79957604,0.6,37,0.01,1000000,0.1
0.8552815,0.65,37,0.01,1000000,0.1
0.8952903,0.7,37,0.01,1000000,0.1
0.93041134,0.75,37,0.01,1000000,0.1
0.96375686,0.8,37,0.01,1000000,0.1
0.98252124,0.85,37,0.01,1000000,0.1
0.9927938,0.9,37,0.01,1000000,0.1
0.9979106,0.95,37,0.01,1000000,0.1
0.2036245,0.05,37,0.02,1000000,0.1
0.3078412,0.1,37,0.02,1000000,0.1
0.37507194,0.15,37,0.02,1000000,0.1
0.43455186,0.2,37,0.02,1000000,0.1
0.48774424,0.25,37,0.02,1000000,0.1
0.5380943,0.3,37,0.02,1000000,0.1
0.5873689,0.35,37,0.02,1000000,0.1
0.634717,0.4,37,0.02,1000000,0.1
0.6795253,0.45,37,0.02,1000000,0.1
0.72718936,0.5,37,0.02,1000000,0.1
0.774052,0.55,37,0.02,1000000,0.1
0.8155122,0.6,37,0.02,1000000,0.1
0.85197324,0.65,37,0.02,1000000,0.1
0.8933696,0.7,37,0.02,1000000,0.1
0.9244918,0.75,37,0.02,1000000,0.1
0.9521749,0.8,37,0.02,1000000,0.1
0.97311085,0.85,37,0.02,1000000,0.1
0.9897556,0.9,37,0.02,1000000,0.1
0.9971753,0.95,37,0.02,1000000,0.1
0.13382754,0.05,38,0.01,1000000,0.1
0.32611433,0.1,38,0.01,1000000,0.1
0.49200943,0.15,38,0.01,1000000,0.1
0.61375356,0.2,38,0.01,1000000,0.1
0.6962593,0.25,38,0.01,1000000,0.1
0.7503184,0.3,38,0.01,1000000,0.1
0.7997628,0.35,38,0.01,1000000,0.1
0.8361638,0.4,38,0.01,1000000,0.1
0.86360896,0.45,38,0.01,1000000,0.1
0.88561606,0.5,38,0.01,1000000,0.1
0.90801316,0.55,38,0.01,1000000,0.1
0.9220097,0.6,38,0.01,1000000,0.1
0.9321545,0.65,38,0.01,1000000,0.1
0.94268245,0.7,38,0.01,1000000,0.1
0.95135504,0.75,38,0.01,1000000,0.1
0.9638262,0.8,38,0.01,1000000,0.1
0.9761216,0.85,38,0.01,1000000,0.1
0.9933131,0.9,38,0.01,1000000,0.1
0.9990999,0.95,38,0.01,1000000,0.1
0.06792522,0.05,38,0.02,1000000,0.1
0.18192217,0.1,38,0.02,1000000,0.1
0.2859164,0.15,38,0.02,1000000,0.1
0.40473762,0.2,38,0.02,1000000,0.1
0.503389,0.25,38,0.02,1000000,0.1
0.597571,0.3,38,0.02,1000000,0.1
0.67536473,0.35,38,0.02,1000000,0.1
0.7499849,0.4,38,0.02,1000000,0.1
0.8096922,0.45,38,0.02,1000000,0.1
0.8561658,0.5,38,0.02,1000000,0.1
0.89588606,0.55,38,0.02,1000000,0.1
0.9233716,0.6,38,0.02,1000000,0.1
0.9416096,0.65,38,0.02,1000000,0.1
0.95682675,0.7,38,0.02,1000000,0.1
0.966318,0.75,38,0.02,1000000,0.1
0.97849435,0.8,38,0.02,1000000,0.1
0.9864942,0.85,38,0.02,1000000,0.1
0.99382615,0.9,38,0.02,1000000,0.1
0.99846834,0.95,38,0.02,1000000,0.1
0.01662269,0.05,39,0.01,1000000,0.1
0.057996955,0.1,39,0.01,1000000,0.1
0.13492918,0.15,39,0.01,1000000,0.1
0.23473419,0.2,39,0.01,1000000,0.1
0.35067734,0.25,39,0.01,1000000,0.1
0.46499637,0.3,39,0.01,1000000,0.1
0.55278915,0.35,39,0.01,1000000,0.1
0.63503784,0.4,39,0.01,1000000,0.1
0.6966563,0.45,39,0.01,1000000,0.1
0.750382,0.5,39,0.01,1000000,0.1
0.7993684,0.55,39,0.01,1000000,0.1
0.83721894,0.6,39,0.01,1000000,0.1
0.86970556,0.65,39,0.01,1000000,0.1
0.89918244,0.7,39,0.01,1000000,0.1
0.92164993,0.75,39,0.01,1000000,0.1
0.95171154,0.8,39,0.01,1000000,0.1
0.96784747,0.85,39,0.01,1000000,0.1
0.98197424,0.9,39,0.01,1000000,0.1
0.9948318,0.95,39,0.01,1000000,0.1
0.6000231,0.05,39,0.02,1000000,0.1
0.6592647,0.1,39,0.02,1000000,0.1
0.6959127,0.15,39,0.02,1000000,0.1
0.7188702,0.2,39,0.02,1000000,0.1
0.7466014,0.25,39,0.02,1000000,0.1
0.7716689,0.3,39,0.02,1000000,0.1
0.7988559,0.35,39,0.02,1000000,0.1
0.8228772,0.4,39,0.02,1000000,0.1
0.84893256,0.45,39,0.02,1000000,0.1
0.8731466,0.5,39,0.02,1000000,0.1
0.890712,0.55,39,0.02,1000000,0.1
0.9133586,0.6,39,0.02,1000000,0.1
0.93012893,0.65,39,0.02,1000000,0.1
0.94404316,0.7,39,0.02,1000000,0.1
0.9552998,0.75,39,0.02,1000000,0.1
0.96794105,0.8,39,0.02,1000000,0.1
0.97913545,0.85,39,0.02,1000000,0.1
0.99000823,0.9,39,0.02,1000000,0.1
0.99681735,0.95,39,0.02,1000000,0.1
0.30396637,0.05,40,0.01,1000000,0.1
0.4924003,0.1,40,0.01,1000000,0.1
0.6186651,0.15,40,0.01,1000000,0.1
0.6929409,0.2,40,0.01,1000000,0.1
0.7382318,0.25,40,0.01,1000000,0.1
0.7730382,0.3,40,0.01,1000000,0.1
0.79825217,0.35,40,0.01,1000000,0.1
0.8268911,0.4,40,0.01,1000000,0.1
0.84220743,0.45,40,0.01,1000000,0.1
0.86089283,0.5,40,0.01,1000000,0.1
0.8734173,0.55,40,0.01,1000000,0.1
0.8861178,0.6,40,0.01,1000000,0.1
0.9053794,0.65,40,0.01,1000000,0.1
0.9248041,0.7,40,0.01,1000000,0.1
0.9403625,0.75,40,0.01,1000000,0.1
0.9628225,0.8,40,0.01,1000000,0.1
0.9809265,0.85,40,0.01,1000000,0.1
0.9917445,0.9,40,0.01,1000000,0.1
0.99823904,0.95,40,0.01,1000000,0.1
0.62320757,0.05,40,0.02,1000000,0.1
0.72486585,0.1,40,0.02,1000000,0.1
0.7789704,0.15,40,0.02,1000000,0.1
0.81367373,0.2,40,0.02,1000000,0.1
0.838336,0.25,40,0.02,1000000,0.1
0.8586664,0.3,40,0.02,1000000,0.1
0.8778366,0.35,40,0.02,1000000,0.1
0.8910887,0.4,40,0.02,1000000,0.1
0.90514445,0.45,40,0.02,1000000,0.1
0.9174151,0.5,40,0.02,1000000,0.1
0.92931014,0.55,40,0.02,1000000,0.1
0.9396309,0.6,40,0.02,1000000,0.1
0.9480374,0.65,40,0.02,1000000,0.1
0.9574423,0.7,40,0.02,1000000,0.1
0.9658788,0.75,40,0.02,1000000,0.1
0.97687674,0.8,40,0.02,1000000,0.1
0.98807335,0.85,40,0.02,1000000,0.1
0.99638444,0.9,40,0.02,1000000,0.1
0.9994086,0.95,40,0.02,1000000,0.1
0.062864766,0.05,41,0.01,1000000,0.1
0.13779457,0.1,41,0.01,1000000,0.1
0.19137381,0.15,41,0.01,1000000,0.1
0.25318155,0.2,41,0.01,1000000,0.1
0.29987073,0.25,41,0.01,1000000,0.1
0.34586787,0.3,41,0.01,1000000,0.1
0.40770742,0.35,41,0.01,1000000,0.1
0.4608023,0.4,41,0.01,1000000,0.1
0.51862186,0.45,41,0.01,1000000,0.1
0.5895887,0.5,41,0.01,1000000,0.1
0.65489924,0.55,41,0.01,1000000,0.1
0.7231642,0.6,41,0.01,1000000,0.1
0.7779171,0.65,41,0.01,1000000,0.1
0.8278855,0.7,41,0.01,1000000,0.1
0.8802227,0.75,41,0.01,1000000,0.1
0.924656,0.8,41,0.01,1000000,0.1
0.96250904,0.85,41,0.01,1000000,0.1
0.98614156,0.9,41,0.01,1000000,0.1
0.99717957,0.95,41,0.01,1000000,0.1
0.14625372,0.05,41,0.02,1000000,0.1
0.30853865,0.1,41,0.02,1000000,0.1
0.42023733,0.15,41,0.02,1000000,0.1
0.49789461,0.2,41,0.02,1000000,0.1
0.56264776,0.25,41,0.02,1000000,0.1
0.61225754,0.3,41,0.02,1000000,0.1
0.65747565,0.35,41,0.02,1000000,0.1
0.6984578,0.4,41,0.02,1000000,0.1
0.73549235,0.45,41,0.02,1000000,0.1
0.7680128,0.5,41,0.02,1000000,0.1
0.8008032,0.55,41,0.02,1000000,0.1
0.83455914,0.6,41,0.02,1000000,0.1
0.8687842,0.65,41,0.02,1000000,0.1
0.8979813,0.7,41,0.02,1000000,0.1
0.92618424,0.75,41,0.02,1000000,0.1
0.9499099,0.8,41,0.02,1000000,0.1
0.9697789,0.85,41,0.02,1000000,0.1
0.9851647,0.9,41,0.02,1000000,0.1
0.994999,0.95,41,0.02,1000000,0.1
0.2864012,0.05,42,0.01,1000000,0.1
0.46566123,0.1,42,0.01,1000000,0.1
0.57332647,0.15,42,0.01,1000000,0.1
0.64585334,0.2,42,0.01,1000000,0.1
0.7035398,0.25,42,0.01,1000000,0.1
0.7454678,0.3,42,0.01,1000000,0.1
0.78170407,0.35,42,0.01,1000000,0.1
0.8087733,0.4,42,0.01,1000000,0.1
0.8312609,0.45,42,0.01,1000000,0.1
0.85289663,0.5,42,0.01,1000000,0.1
0.87038064,0.55,42,0.01,1000000,0.1
0.88351953,0.6,42,0.01,1000000,0.1
0.8993995,0.65,42,0.01,1000000,0.1
0.91623247,0.7,42,0.01,1000000,0.1
0.93345475,0.75,42,0.01,1000000,0.1
0.9626615,0.8,42,0.01,1000000,0.1
0.9837887,0.85,42,0.01,1000000,0.1
0.9933837,0.9,42,0.01,1000000,0.1
0.99954623,0.95,42,0.01,1000000,0.1
0.73474103,0.05,42,0.02,1000000,0.1
0.81185365,0.1,42,0.02,1000000,0.1
0.8499461,0.15,42,0.02,1000000,0.1
0.8792947,0.2,42,0.02,1000000,0.1
0.89897823,0.25,42,0.02,1000000,0.1
0.9145419,0.3,42,0.02,1000000,0.1
0.92688876,0.35,42,0.02,1000000,0.1
0.93917245,0.4,42,0.02,1000000,0.1
0.9492936,0.45,42,0.02,1000000,0.1
0.95711714,0.5,42,0.02,1000000,0.1
0.9644409,0.55,42,0.02,1000000,0.1
0.9690602,0.6,42,0.02,1000000,0.1
0.9744331,0.65,42,0.02,1000000,0.1
0.9793587,0.7,42,0.02,1000000,0.1
0.98311424,0.75,42,0.02,1000000,0.1
0.9870858,0.8,42,0.02,1000000,0.1
0.99380904,0.85,42,0.02,1000000,0.1
0.9984062,0.9,42,0.02,1000000,0.1
1.0000001,0.95,42,0.02,1000000,0.1
0.009345994,0.05,43,0.01,1000000,0.1
0.05313515,0.1,43,0.01,1000000,0.1
0.12509519,0.15,43,0.01,1000000,0.1
0.19338585,0.2,43,0.01,1000000,0.1
0.26892388,0.25,43,0.01,1000000,0.1
0.32736266,0.3,43,0.01,1000000,0.1
0.40003315,0.35,43,0.01,1000000,0.1
0.47446284,0.4,43,0.01,1000000,0.1
0.5354148,0.45,43,0.01,1000000,0.1
0.6101832,0.5,43,0.01,1000000,0.1
0.67871547,0.55,43,0.01,1000000,0.1
0.7468076,0.6,43,0.01,1000000,0.1
0.80531895,0.65,43,0.01,1000000,0.1
0.8518031,0.7,43,0.01,1000000,0.1
0.8899075,0.75,43,0.01,1000000,0.1
0.9291451,0.8,43,0.01,1000000,0.1
0.9671812,0.85,43,0.01,1000000,0.1
0.9879204,0.9,43,0.01,1000000,0.1
0.9976885,0.95,43,0.01,1000000,0.1
0.005876575,0.05,43,0.02,1000000,0.1
0.026839089,0.1,43,0.02,1000000,0.1
0.07155739,0.15,43,0.02,1000000,0.1
0.12596183,0.2,43,0.02,1000000,0.1
0.197714,0.25,43,0.02,1000000,0.1
0.27432397,0.3,43,0.02,1000000,0.1
0.36188182,0.35,43,0.02,1000000,0.1
0.44741467,0.4,43,0.02,1000000,0.1
0.5262241,0.45,43,0.02,1000000,0.1
0.608147,0.5,43,0.02,1000000,0.1
0.6817962,0.55,43,0.02,1000000,0.1
0.7554063,0.6,43,0.02,1000000,0.1
0.8158121,0.65,43,0.02,1000000,0.1
0.86762863,0.7,43,0.02,1000000,0.1
0.90708464,0.75,43,0.02,1000000,0.1
0.9440021,0.8,43,0.02,1000000,0.1
0.9697625,0.85,43,0.02,1000000,0.1
0.9890432,0.9,43,0.02,1000000,0.1
0.9974114,0.95,43,0.02,1000000,0.1
0.3230349,0.05,44,0.01,1000000,0.1
0.5194647,0.1,44,0.01,1000000,0.1
0.64079565,0.15,44,0.01,1000000,0.1
0.70475703,0.2,44,0.01,1000000,0.1
0.7585607,0.25,44,0.01,1000000,0.1
0.79955816,0.3,44,0.01,1000000,0.1
0.8333489,0.35,44,0.01,1000000,0.1
0.85704815,0.4,44,0.01,1000000,0.1
0.88219094,0.45,44,0.01,1000000,0.1
0.90293336,0.5,44,0.01,1000000,0.1
0.9193793,0.55,44,0.01,1000000,0.1
0.9324823,0.6,44,0.01,1000000,0.1
0.9435654,0.65,44,0.01,1000000,0.1
0.9544887,0.7,44,0.01,1000000,0.1
0.9643313,0.75,44,0.01,1000000,0.1
0.97660935,0.8,44,0.01,1000000,0.1
0.98549616,0.85,44,0.01,1000000,0.1
0.9946777,0.9,44,0.01,1000000,0.1
0.99908733,0.95,44,0.01,1000000,0.1
0.72056943,0.05,44,0.02,1000000,0.1
0.78476065,0.1,44,0.02,1000000,0.1
0.8153202,0.15,44,0.02,1000000,0.1
0.8383313,0.2,44,0.02,1000000,0.1
0.8622085,0.25,44,0.02,1000000,0.1
0.87550676,0.3,44,0.02,1000000,0.1
0.89186543,0.35,44,0.02,1000000,0.1
0.90404516,0.4,44,0.02,1000000,0.1
0.9152731,0.45,44,0.02,1000000,0.1
0.9273671,0.5,44,0.02,1000000,0.1
0.9371314,0.55,44,0.02,1000000,0.1
0.94634455,0.6,44,0.02,1000000,0.1
0.9540241,0.65,44,0.02,1000000,0.1
0.96356964,0.7,44,0.02,1000000,0.1
0.97014695,0.75,44,0.02,1000000,0.1
0.9803887,0.8,44,0.02,1000000,0.1
0.98761004,0.85,44,0.02,1000000,0.1
0.99320406,0.9,44,0.02,1000000,0.1
0.99844533,0.95,44,0.02,1000000,0.1
0.24568339,0.05,45,0.01,1000000,0.1
0.3395943,0.1,45,0.01,1000000,0.1
0.4113885,0.15,45,0.01,1000000,0.1
0.4616332,0.2,45,0.01,1000000,0.1
0.50831133,0.25,45,0.01,1000000,0.1
0.54444927,0.3,45,0.01,1000000,0.1
0.5812018,0.35,45,0.01,1000000,0.1
0.61750185,0.4,45,0.01,1000000,0.1
0.66443634,0.45,45,0.01,1000000,0.1
0.711243,0.5,45,0.01,1000000,0.1
0.76512307,0.55,45,0.01,1000000,0.1
0.81264234,0.6,45,0.01,1000000,0.1
0.85278887,0.65,45,0.01,1000000,0.1
0.8907766,0.7,45,0.01,1000000,0.1
0.93018216,0.75,45,0.01,1000000,0.1
0.9644378,0.8,45,0.01,1000000,0.1
0.98146427,0.85,45,0.01,1000000,0.1
0.99462116,0.9,45,0.01,1000000,0.1
0.9991692,0.95,45,0.01,1000000,0.1
0.7734024,0.05,45,0.02,1000000,0.1
0.8236005,0.1,45,0.02,1000000,0.1
0.85029846,0.15,45,0.02,1000000,0.1
0.86751145,0.2,45,0.02,1000000,0.1
0.88041615,0.25,45,0.02,1000000,0.1
0.89208895,0.3,45,0.02,1000000,0.1
0.90230733,0.35,45,0.02,1000000,0.1
0.91225487,0.4,45,0.02,1000000,0.1
0.9235631,0.45,45,0.02,1000000,0.1
0.9318172,0.5,45,0.02,1000000,0.1
0.93865895,0.55,45,0.02,1000000,0.1
0.9480631,0.6,45,0.02,1000000,0.1
0.95483816,0.65,45,0.02,1000000,0.1
0.9632968,0.7,45,0.02,1000000,0.1
0.972596,0.75,45,0.02,1000000,0.1
0.98000693,0.8,45,0.02,1000000,0.1
0.98837435,0.85,45,0.02,1000000,0.1
0.99459463,0.9,45,0.02,1000000,0.1
0.9989117,0.95,45,0.02,1000000,0.1
0.22239712,0.05,46,0.01,1000000,0.1
0.35222077,0.1,46,0.01,1000000,0.1
0.44865838,0.15,46,0.01,1000000,0.1
0.52386147,0.2,46,0.01,1000000,0.1
0.5789679,0.25,46,0.01,1000000,0.1
0.6287613,0.3,46,0.01,1000000,0.1
0.6759331,0.35,46,0.01,1000000,0.1
0.7136225,0.4,46,0.01,1000000,0.1
0.74588823,0.45,46,0.01,1000000,0.1
0.77801335,0.5,46,0.01,1000000,0.1
0.8045814,0.55,46,0.01,1000000,0.1
0.8408214,0.6,46,0.01,1000000,0.1
0.86877865,0.65,46,0.01,1000000,0.1
0.9047166,0.7,46,0.01,1000000,0.1
0.9306669,0.75,46,0.01,1000000,0.1
0.9565271,0.8,46,0.01,1000000,0.1
0.9807286,0.85,46,0.01,1000000,0.1
0.99492043,0.9,46,0.01,1000000,0.1
0.9991301,0.95,46,0.01,1000000,0.1
0.663952,0.05,46,0.02,1000000,0.1
0.7222876,0.1,46,0.02,1000000,0.1
0.76183045,0.15,46,0.02,1000000,0.1
0.7890942,0.2,46,0.02,1000000,0.1
0.81565326,0.25,46,0.02,1000000,0.1
0.84249115,0.3,46,0.02,1000000,0.1
0.86581737,0.35,46,0.02,1000000,0.1
0.8852552,0.4,46,0.02,1000000,0.1
0.9044934,0.45,46,0.02,1000000,0.1
0.9194006,0.5,46,0.02,1000000,0.1
0.9331947,0.55,46,0.02,1000000,0.1
0.945885,0.6,46,0.02,1000000,0.1
0.9595277,0.65,46,0.02,1000000,0.1
0.9737001,0.7,46,0.02,1000000,0.1
0.9829779,0.75,46,0.02,1000000,0.1
0.9891818,0.8,46,0.02,1000000,0.1
0.9948212,0.85,46,0.02,1000000,0.1
0.998794,0.9,46,0.02,1000000,0.1
1.0000008,0.95,46,0.02,1000000,0.1
0.17468716,0.05,47,0.01,1000000,0.1
0.33357206,0.1,47,0.01,1000000,0.1
0.44335243,0.15,47,0.01,1000000,0.1
0.5363801,0.2,47,0.01,1000000,0.1
0.60385734,0.25,47,0.01,1000000,0.1
0.6605613,0.3,47,0.01,1000000,0.1
0.7120062,0.35,47,0.01,1000000,0.1
0.75295997,0.4,47,0.01,1000000,0.1
0.78715616,0.45,47,0.01,1000000,0.1
0.81150657,0.5,47,0.01,1000000,0.1
0.84048927,0.55,47,0.01,1000000,0.1
0.86157537,0.6,47,0.01,1000000,0.1
0.88015413,0.65,47,0.01,1000000,0.1
0.90015167,0.7,47,0.01,1000000,0.1
0.920918,0.75,47,0.01,1000000,0.1
0.9427121,0.8,47,0.01,1000000,0.1
0.96647286,0.85,47,0.01,1000000,0.1
0.98567283,0.9,47,0.01,1000000,0.1
0.9961029,0.95,47,0.01,1000000,0.1
0.77956754,0.05,47,0.02,1000000,0.1
0.82218534,0.1,47,0.02,1000000,0.1
0.84516674,0.15,47,0.02,1000000,0.1
0.86590123,0.2,47,0.02,1000000,0.1
0.8793248,0.25,47,0.02,1000000,0.1
0.8903614,0.3,47,0.02,1000000,0.1
0.9017398,0.35,47,0.02,1000000,0.1
0.9146869,0.4,47,0.02,1000000,0.1
0.92193824,0.45,47,0.02,1000000,0.1
0.9282606,0.5,47,0.02,1000000,0.1
0.93299794,0.55,47,0.02,1000000,0.1
0.94000936,0.6,47,0.02,1000000,0.1
0.9472727,0.65,47,0.02,1000000,0.1
0.9548911,0.7,47,0.02,1000000,0.1
0.96726215,0.75,47,0.02,1000000,0.1
0.9800781,0.8,47,0.02,1000000,0.1
0.99120677,0.85,47,0.02,1000000,0.1
0.9960895,0.9,47,0.02,1000000,0.1
0.99861825,0.95,47,0.02,1000000,0.1
0.01451257,0.05,48,0.01,1000000,0.1
0.056642987,0.1,48,0.01,1000000,0.1
0.1120596,0.15,48,0.01,1000000,0.1
0.17111814,0.2,48,0.01,1000000,0.1
0.22476688,0.25,48,0.01,1000000,0.1
0.29948947,0.3,48,0.01,1000000,0.1
0.3661682,0.35,48,0.01,1000000,0.1
0.45185068,0.4,48,0.01,1000000,0.1
0.5347425,0.45,48,0.01,1000000,0.1
0.62154126,0.5,48,0.01,1000000,0.1
0.7040142,0.55,48,0.01,1000000,0.1
0.77312905,0.6,48,0.01,1000000,0.1
0.8330656,0.65,48,0.01,1000000,0.1
0.8844633,0.7,48,0.01,1000000,0.1
0.92244655,0.75,48,0.01,1000000,0.1
0.95694554,0.8,48,0.01,1000000,0.1
0.98472476,0.85,48,0.01,1000000,0.1
0.9955744,0.9,48,0.01,1000000,0.1
0.9995631,0.95,48,0.01,1000000,0.1
0.5802294,0.05,48,0.02,1000000,0.1
0.6338265,0.1,48,0.02,1000000,0.1
0.6606031,0.15,48,0.02,1000000,0.1
0.68795896,0.2,48,0.02,1000000,0.1
0.7136534,0.25,48,0.02,1000000,0.1
0.74038005,0.3,48,0.02,1000000,0.1
0.767877,0.35,48,0.02,1000000,0.1
0.78973174,0.4,48,0.02,1000000,0.1
0.81475955,0.45,48,0.02,1000000,0.1
0.83728,0.5,48,0.02,1000000,0.1
0.8560916,0.55,48,0.02,1000000,0.1
0.87760633,0.6,48,0.02,1000000,0.1
0.89555824,0.65,48,0.02,1000000,0.1
0.91640186,0.7,48,0.02,1000000,0.1
0.933886,0.75,48,0.02,1000000,0.1
0.95300895,0.8,48,0.02,1000000,0.1
0.9695701,0.85,48,0.02,1000000,0.1
0.9853662,0.9,48,0.02,1000000,0.1
0.99352247,0.95,48,0.02,1000000,0.1
0.08752181,0.05,49,0.01,1000000,0.1
0.1871641,0.1,49,0.01,1000000,0.1
0.2710362,0.15,49,0.01,1000000,0.1
0.3555806,0.2,49,0.01,1000000,0.1
0.42533237,0.25,49,0.01,1000000,0.1
0.5048066,0.3,49,0.01,1000000,0.1
0.5490103,0.35,49,0.01,1000000,0.1
0.6070101,0.4,49,0.01,1000000,0.1
0.65943855,0.45,49,0.01,1000000,0.1
0.7100789,0.5,49,0.01,1000000,0.1
0.7628638,0.55,49,0.01,1000000,0.1
0.81262606,0.6,49,0.01,1000000,0.1
0.8585443,0.65,49,0.01,1000000,0.1
0.89693326,0.7,49,0.01,1000000,0.1
0.9291291,0.75,49,0.01,1000000,0.1
0.94642115,0.8,49,0.01,1000000,0.1
0.97147095,0.85,49,0.01,1000000,0.1
0.98995405,0.9,49,0.01,1000000,0.1
0.9986096,0.95,49,0.01,1000000,0.1
0.7371347,0.05,49,0.02,1000000,0.1
0.7878981,0.1,49,0.02,1000000,0.1
0.82016623,0.15,49,0.02,1000000,0.1
0.84425616,0.2,49,0.02,1000000,0.1
0.8621667,0.25,49,0.02,1000000,0.1
0.8808992,0.3,49,0.02,1000000,0.1
0.8965777,0.35,49,0.02,1000000,0.1
0.90830946,0.4,49,0.02,1000000,0.1
0.91754687,0.45,49,0.02,1000000,0.1
0.9297879,0.5,49,0.02,1000000,0.1
0.93753684,0.55,49,0.02,1000000,0.1
0.9494406,0.6,49,0.02,1000000,0.1
0.9576806,0.65,49,0.02,1000000,0.1
0.96732706,0.7,49,0.02,1000000,0.1
0.9755462,0.75,49,0.02,1000000,0.1
0.9844479,0.8,49,0.02,1000000,0.1
0.9925126,0.85,49,0.02,1000000,0.1
0.9957428,0.9,49,0.02,1000000,0.1
0.99805236,0.95,49,0.02,1000000,0.1
0.19743446,0.05,50,0.01,1000000,0.1
0.28073102,0.1,50,0.01,1000000,0.1
0.33144745,0.15,50,0.01,1000000,0.1
0.38485906,0.2,50,0.01,1000000,0.1
0.4386374,0.25,50,0.01,1000000,0.1
0.4860259,0.3,50,0.01,1000000,0.1
0.5341124,0.35,50,0.01,1000000,0.1
0.60362005,0.4,50,0.01,1000000,0.1
0.6661903,0.45,50,0.01,1000000,0.1
0.72273034,0.5,50,0.01,1000000,0.1
0.7717801,0.55,50,0.01,1000000,0.1
0.8270034,0.6,50,0.01,1000000,0.1
0.8676881,0.65,50,0.01,1000000,0.1
0.9082874,0.7,50,0.01,1000000,0.1
0.9352972,0.75,50,0.01,1000000,0.1
0.9558217,0.8,50,0.01,1000000,0.1
0.9718507,0.85,50,0.01,1000000,0.1
0.99021184,0.9,50,0.01,1000000,0.1
0.9983608,0.95,50,0.01,1000000,0.1
0.4270309,0.05,50,0.02,1000000,0.1
0.46968877,0.1,50,0.02,1000000,0.1
0.5088685,0.15,50,0.02,1000000,0.1
0.5525175,0.2,50,0.02,1000000,0.1
0.5954484,0.25,50,0.02,1000000,0.1
0.6382307,0.3,50,0.02,1000000,0.1
0.6756678,0.35,50,0.02,1000000,0.1
0.71439886,0.4,50,0.02,1000000,0.1
0.75247824,0.45,50,0.02,1000000,0.1
0.7940087,0.5,50,0.02,1000000,0.1
0.8279395,0.55,50,0.02,1000000,0.1
0.8612454,0.6,50,0.02,1000000,0.1
0.8886313,0.65,50,0.02,1000000,0.1
0.9172085,0.7,50,0.02,1000000,0.1
0.9412031,0.75,50,0.02,1000000,0.1
0.96054506,0.8,50,0.02,1000000,0.1
0.97693616,0.85,50,0.02,1000000,0.1
0.9911651,0.9,50,0.02,1000000,0.1
0.99788517,0.95,50,0.02,1000000,0.1
0.024399692,0.05,51,0.01,1000000,0.1
0.07121445,0.1,51,0.01,1000000,0.1
0.13368487,0.15,51,0.01,1000000,0.1
0.20129856,0.2,51,0.01,1000000,0.1
0.27352,0.25,51,0.01,1000000,0.1
0.3329161,0.3,51,0.01,1000000,0.1
0.3969499,0.35,51,0.01,1000000,0.1
0.46558538,0.4,51,0.01,1000000,0.1
0.52255946,0.45,51,0.01,1000000,0.1
0.5815679,0.5,51,0.01,1000000,0.1
0.63403505,0.55,51,0.01,1000000,0.1
0.6907007,0.6,51,0.01,1000000,0.1
0.7405302,0.65,51,0.01,1000000,0.1
0.7831662,0.7,51,0.01,1000000,0.1
0.8328525,0.75,51,0.01,1000000,0.1
0.8816932,0.8,51,0.01,1000000,0.1
0.9301061,0.85,51,0.01,1000000,0.1
0.9749072,0.9,51,0.01,1000000,0.1
0.99683267,0.95,51,0.01,1000000,0.1
0.77795386,0.05,51,0.02,1000000,0.1
0.82193387,0.1,51,0.02,1000000,0.1
0.84724444,0.15,51,0.02,1000000,0.1
0.86598945,0.2,51,0.02,1000000,0.1
0.8776558,0.25,51,0.02,1000000,0.1
0.8891785,0.3,51,0.02,1000000,0.1
0.8966549,0.35,51,0.02,1000000,0.1
0.90538263,0.4,51,0.02,1000000,0.1
0.91269225,0.45,51,0.02,1000000,0.1
0.91943634,0.5,51,0.02,1000000,0.1
0.9290351,0.55,51,0.02,1000000,0.1
0.9353557,0.6,51,0.02,1000000,0.1
0.94303006,0.65,51,0.02,1000000,0.1
0.94742733,0.7,51,0.02,1000000,0.1
0.9559875,0.75,51,0.02,1000000,0.1
0.9672822,0.8,51,0.02,1000000,0.1
0.9802137,0.85,51,0.02,1000000,0.1
0.9900152,0.9,51,0.02,1000000,0.1
0.99688625,0.95,51,0.02,1000000,0.1
0.14196576,0.05,52,0.01,1000000,0.1
0.24960178,0.1,52,0.01,1000000,0.1
0.3487406,0.15,52,0.01,1000000,0.1
0.43109393,0.2,52,0.01,1000000,0.1
0.5135051,0.25,52,0.01,1000000,0.1
0.5904141,0.3,52,0.01,1000000,0.1
0.6606075,0.35,52,0.01,1000000,0.1
0.71500486,0.4,52,0.01,1000000,0.1
0.7584679,0.45,52,0.01,1000000,0.1
0.80371886,0.5,52,0.01,1000000,0.1
0.8452583,0.55,52,0.01,1000000,0.1
0.87953186,0.6,52,0.01,1000000,0.1
0.9027889,0.65,52,0.01,1000000,0.1
0.9275945,0.7,52,0.01,1000000,0.1
0.94624835,0.75,52,0.01,1000000,0.1
0.96384937,0.8,52,0.01,1000000,0.1
0.9780413,0.85,52,0.01,1000000,0.1
0.9920397,0.9,52,0.01,1000000,0.1
0.99858785,0.95,52,0.01,1000000,0.1
0.7852205,0.05,52,0.02,1000000,0.1
0.8184741,0.1,52,0.02,1000000,0.1
0.8391724,0.15,52,0.02,1000000,0.1
0.85960287,0.2,52,0.02,1000000,0.1
0.87864363,0.25,52,0.02,1000000,0.1
0.891106,0.3,52,0.02,1000000,0.1
0.9053689,0.35,52,0.02,1000000,0.1
0.9167605,0.4,52,0.02,1000000,0.1
0.92674947,0.45,52,0.02,1000000,0.1
0.93811667,0.5,52,0.02,1000000,0.1
0.94940513,0.55,52,0.02,1000000,0.1
0.95800626,0.6,52,0.02,1000000,0.1
0.968734,0.65,52,0.02,1000000,0.1
0.97769475,0.7,52,0.02,1000000,0.1
0.98445904,0.75,52,0.02,1000000,0.1
0.9902766,0.8,52,0.02,1000000,0.1
0.9951474,0.85,52,0.02,1000000,0.1
0.99884355,0.9,52,0.02,1000000,0.1
1.0000004,0.95,52,0.02,1000000,0.1
0.0068350476,0.05,53,0.01,1000000,0.1
0.03195761,0.1,53,0.01,1000000,0.1
0.069695584,0.15,53,0.01,1000000,0.1
0.117930986,0.2,53,0.01,1000000,0.1
0.17568758,0.25,53,0.01,1000000,0.1
0.25487196,0.3,53,0.01,1000000,0.1
0.34329042,0.35,53,0.01,1000000,0.1
0.43325195,0.4,53,0.01,1000000,0.1
0.5233029,0.45,53,0.01,1000000,0.1
0.60054433,0.5,53,0.01,1000000,0.1
0.66344005,0.55,53,0.01,1000000,0.1
0.72109836,0.6,53,0.01,1000000,0.1
0.7671353,0.65,53,0.01,1000000,0.1
0.82214236,0.7,53,0.01,1000000,0.1
0.87127495,0.75,53,0.01,1000000,0.1
0.9198105,0.8,53,0.01,1000000,0.1
0.9559272,0.85,53,0.01,1000000,0.1
0.9819953,0.9,53,0.01,1000000,0.1
0.99649376,0.95,53,0.01,1000000,0.1
0.7688925,0.05,53,0.02,1000000,0.1
0.78618705,0.1,53,0.02,1000000,0.1
0.7973254,0.15,53,0.02,1000000,0.1
0.8080106,0.2,53,0.02,1000000,0.1
0.820453,0.25,53,0.02,1000000,0.1
0.8306745,0.3,53,0.02,1000000,0.1
0.84284663,0.35,53,0.02,1000000,0.1
0.8538982,0.4,53,0.02,1000000,0.1
0.8707434,0.45,53,0.02,1000000,0.1
0.8871304,0.5,53,0.02,1000000,0.1
0.90668714,0.55,53,0.02,1000000,0.1
0.92473155,0.6,53,0.02,1000000,0.1
0.9461784,0.65,53,0.02,1000000,0.1
0.9567977,0.7,53,0.02,1000000,0.1
0.97218025,0.75,53,0.02,1000000,0.1
0.982198,0.8,53,0.02,1000000,0.1
0.9905802,0.85,53,0.02,1000000,0.1
0.99674124,0.9,53,0.02,1000000,0.1
0.999821,0.95,53,0.02,1000000,0.1
0.09652318,0.05,54,0.01,1000000,0.1
0.18779956,0.1,54,0.01,1000000,0.1
0.25909847,0.15,54,0.01,1000000,0.1
0.3171872,0.2,54,0.01,1000000,0.1
0.37088013,0.25,54,0.01,1000000,0.1
0.42010367,0.3,54,0.01,1000000,0.1
0.46397036,0.35,54,0.01,1000000,0.1
0.5250114,0.4,54,0.01,1000000,0.1
0.5795133,0.45,54,0.01,1000000,0.1
0.64854354,0.5,54,0.01,1000000,0.1
0.7192157,0.55,54,0.01,1000000,0.1
0.77996504,0.6,54,0.01,1000000,0.1
0.83931726,0.65,54,0.01,1000000,0.1
0.88520056,0.7,54,0.01,1000000,0.1
0.9284707,0.75,54,0.01,1000000,0.1
0.9591295,0.8,54,0.01,1000000,0.1
0.9771952,0.85,54,0.01,1000000,0.1
0.9921761,0.9,54,0.01,1000000,0.1
0.9982869,0.95,54,0.01,1000000,0.1
0.7180318,0.05,54,0.02,1000000,0.1
0.77818394,0.1,54,0.02,1000000,0.1
0.8152545,0.15,54,0.02,1000000,0.1
0.8418944,0.2,54,0.02,1000000,0.1
0.8612784,0.25,54,0.02,1000000,0.1
0.8792965,0.3,54,0.02,1000000,0.1
0.89134395,0.35,54,0.02,1000000,0.1
0.90571886,0.4,54,0.02,1000000,0.1
0.9194315,0.45,54,0.02,1000000,0.1
0.9309348,0.5,54,0.02,1000000,0.1
0.9401936,0.55,54,0.02,1000000,0.1
0.9471062,0.6,54,0.02,1000000,0.1
0.9558505,0.65,54,0.02,1000000,0.1
0.9645752,0.7,54,0.02,1000000,0.1
0.97195816,0.75,54,0.02,1000000,0.1
0.9797524,0.8,54,0.02,1000000,0.1
0.9891297,0.85,54,0.02,1000000,0.1
0.9966126,0.9,54,0.02,1000000,0.1
0.99913913,0.95,54,0.02,1000000,0.1
0.52230835,0.05,55,0.01,1000000,0.1
0.64334345,0.1,55,0.01,1000000,0.1
0.70115054,0.15,55,0.01,1000000,0.1
0.73673236,0.2,55,0.01,1000000,0.1
0.7620398,0.25,55,0.01,1000000,0.1
0.7847742,0.3,55,0.01,1000000,0.1
0.8069136,0.35,55,0.01,1000000,0.1
0.8275671,0.4,55,0.01,1000000,0.1
0.8422364,0.45,55,0.01,1000000,0.1
0.85648406,0.5,55,0.01,1000000,0.1
0.87117076,0.55,55,0.01,1000000,0.1
0.88473696,0.6,55,0.01,1000000,0.1
0.90211827,0.65,55,0.01,1000000,0.1
0.9207981,0.7,55,0.01,1000000,0.1
0.9423567,0.75,55,0.01,1000000,0.1
0.9633408,0.8,55,0.01,1000000,0.1
0.97942066,0.85,55,0.01,1000000,0.1
0.99013877,0.9,55,0.01,1000000,0.1
0.9969016,0.95,55,0.01,1000000,0.1
0.75124705,0.05,55,0.02,1000000,0.1
0.8187572,0.1,55,0.02,1000000,0.1
0.8488486,0.15,55,0.02,1000000,0.1
0.86529064,0.2,55,0.02,1000000,0.1
0.87609065,0.25,55,0.02,1000000,0.1
0.8874083,0.3,55,0.02,1000000,0.1
0.8984171,0.35,55,0.02,1000000,0.1
0.90458554,0.4,55,0.02,1000000,0.1
0.9100655,0.45,55,0.02,1000000,0.1
0.9174032,0.5,55,0.02,1000000,0.1
0.92651886,0.55,55,0.02,1000000,0.1
0.9341255,0.6,55,0.02,1000000,0.1
0.9417336,0.65,55,0.02,1000000,0.1
0.94947344,0.7,55,0.02,1000000,0.1
0.9592912,0.75,55,0.02,1000000,0.1
0.9717941,0.8,55,0.02,1000000,0.1
0.97898656,0.85,55,0.02,1000000,0.1
0.9910083,0.9,55,0.02,1000000,0.1
0.9975401,0.95,55,0.02,1000000,0.1
0.00047272933,0.05,56,0.01,1000000,0.1
0.00047272933,0.1,56,0.01,1000000,0.1
0.00047272933,0.15,56,0.01,1000000,0.1
0.00093188754,0.2,56,0.01,1000000,0.1
0.002828248,0.25,56,0.01,1000000,0.1
0.028250474,0.3,56,0.01,1000000,0.1
0.1311991,0.35,56,0.01,1000000,0.1
0.30570376,0.4,56,0.01,1000000,0.1
0.47049662,0.45,56,0.01,1000000,0.1
0.6253571,0.5,56,0.01,1000000,0.1
0.7413534,0.55,56,0.01,1000000,0.1
0.8144707,0.6,56,0.01,1000000,0.1
0.8776813,0.65,56,0.01,1000000,0.1
0.92279226,0.7,56,0.01,1000000,0.1
0.9501998,0.75,56,0.01,1000000,0.1
0.9703159,0.8,56,0.01,1000000,0.1
0.98548484,0.85,56,0.01,1000000,0.1
0.9960646,0.9,56,0.01,1000000,0.1
0.9991921,0.95,56,0.01,1000000,0.1
0.58575016,0.05,56,0.02,1000000,0.1
0.63928556,0.1,56,0.02,1000000,0.1
0.68355125,0.15,56,0.02,1000000,0.1
0.72227603,0.2,56,0.02,1000000,0.1
0.7526219,0.25,56,0.02,1000000,0.1
0.7838117,0.3,56,0.02,1000000,0.1
0.80891794,0.35,56,0.02,1000000,0.1
0.8346373,0.4,56,0.02,1000000,0.1
0.8524561,0.45,56,0.02,1000000,0.1
0.87108123,0.5,56,0.02,1000000,0.1
0.88722515,0.55,56,0.02,1000000,0.1
0.90698606,0.6,56,0.02,1000000,0.1
0.92476064,0.65,56,0.02,1000000,0.1
0.9429463,0.7,56,0.02,1000000,0.1
0.95796144,0.75,56,0.02,1000000,0.1
0.9724188,0.8,56,0.02,1000000,0.1
0.98573667,0.85,56,0.02,1000000,0.1
0.9948641,0.9,56,0.02,1000000,0.1
0.99911016,0.95,56,0.02,1000000,0.1
0.00053302647,0.05,57,0.01,1000000,0.1
0.0032170906,0.1,57,0.01,1000000,0.1
0.010592602,0.15,57,0.01,1000000,0.1
0.039698537,0.2,57,0.01,1000000,0.1
0.084802754,0.25,57,0.01,1000000,0.1
0.14847898,0.3,57,0.01,1000000,0.1
0.23435612,0.35,57,0.01,1000000,0.1
0.34029675,0.4,57,0.01,1000000,0.1
0.45115447,0.45,57,0.01,1000000,0.1
0.5608277,0.5,57,0.01,1000000,0.1
0.66717297,0.55,57,0.01,1000000,0.1
0.76362187,0.6,57,0.01,1000000,0.1
0.8375365,0.65,57,0.01,1000000,0.1
0.890135,0.7,57,0.01,1000000,0.1
0.9319171,0.75,57,0.01,1000000,0.1
0.95863223,0.8,57,0.01,1000000,0.1
0.98055327,0.85,57,0.01,1000000,0.1
0.9929628,0.9,57,0.01,1000000,0.1
0.9983435,0.95,57,0.01,1000000,0.1
0.51992345,0.05,57,0.02,1000000,0.1
0.5692017,0.1,57,0.02,1000000,0.1
0.59820235,0.15,57,0.02,1000000,0.1
0.62505734,0.2,57,0.02,1000000,0.1
0.65542674,0.25,57,0.02,1000000,0.1
0.68355507,0.3,57,0.02,1000000,0.1
0.7136886,0.35,57,0.02,1000000,0.1
0.74882036,0.4,57,0.02,1000000,0.1
0.7798385,0.45,57,0.02,1000000,0.1
0.81308144,0.5,57,0.02,1000000,0.1
0.84227914,0.55,57,0.02,1000000,0.1
0.8698854,0.6,57,0.02,1000000,0.1
0.89763945,0.65,57,0.02,1000000,0.1
0.92800593,0.7,57,0.02,1000000,0.1
0.94553334,0.75,57,0.02,1000000,0.1
0.96142745,0.8,57,0.02,1000000,0.1
0.9801591,0.85,57,0.02,1000000,0.1
0.99196774,0.9,57,0.02,1000000,0.1
0.9987254,0.95,57,0.02,1000000,0.1
0.0004816343,0.05,58,0.01,1000000,0.1
0.0032518287,0.1,58,0.01,1000000,0.1
0.028614283,0.15,58,0.01,1000000,0.1
0.07617085,0.2,58,0.01,1000000,0.1
0.15364754,0.25,58,0.01,1000000,0.1
0.2528457,0.3,58,0.01,1000000,0.1
0.37273142,0.35,58,0.01,1000000,0.1
0.4875542,0.4,58,0.01,1000000,0.1
0.5968204,0.45,58,0.01,1000000,0.1
0.6967872,0.5,58,0.01,1000000,0.1
0.76493746,0.55,58,0.01,1000000,0.1
0.82546556,0.6,58,0.01,1000000,0.1
0.8669466,0.65,58,0.01,1000000,0.1
0.9018593,0.7,58,0.01,1000000,0.1
0.92845595,0.75,58,0.01,1000000,0.1
0.9491369,0.8,58,0.01,1000000,0.1
0.9678126,0.85,58,0.01,1000000,0.1
0.98562694,0.9,58,0.01,1000000,0.1
0.9959097,0.95,58,0.01,1000000,0.1
0.78236854,0.05,58,0.02,1000000,0.1
0.8318174,0.1,58,0.02,1000000,0.1
0.85501987,0.15,58,0.02,1000000,0.1
0.8722089,0.2,58,0.02,1000000,0.1
0.8846388,0.25,58,0.02,1000000,0.1
0.89815634,0.3,58,0.02,1000000,0.1
0.9073906,0.35,58,0.02,1000000,0.1
0.9166565,0.4,58,0.02,1000000,0.1
0.9275724,0.45,58,0.02,1000000,0.1
0.9352996,0.5,58,0.02,1000000,0.1
0.94012105,0.55,58,0.02,1000000,0.1
0.94928133,0.6,58,0.02,1000000,0.1
0.95606506,0.65,58,0.02,1000000,0.1
0.9617627,0.7,58,0.02,1000000,0.1
0.96987426,0.75,58,0.02,1000000,0.1
0.9763475,0.8,58,0.02,1000000,0.1
0.9841264,0.85,58,0.02,1000000,0.1
0.9954442,0.9,58,0.02,1000000,0.1
0.9995449,0.95,58,0.02,1000000,0.1
0.023038147,0.05,59,0.01,1000000,0.1
0.070030965,0.1,59,0.01,1000000,0.1
0.14684395,0.15,59,0.01,1000000,0.1
0.24036431,0.2,59,0.01,1000000,0.1
0.34215513,0.25,59,0.01,1000000,0.1
0.44615594,0.3,59,0.01,1000000,0.1
0.5274154,0.35,59,0.01,1000000,0.1
0.611969,0.4,59,0.01,1000000,0.1
0.68244976,0.45,59,0.01,1000000,0.1
0.7311068,0.5,59,0.01,1000000,0.1
0.77081007,0.55,59,0.01,1000000,0.1
0.80494,0.6,59,0.01,1000000,0.1
0.8373093,0.65,59,0.01,1000000,0.1
0.86719793,0.7,59,0.01,1000000,0.1
0.8953347,0.75,59,0.01,1000000,0.1
0.94112384,0.8,59,0.01,1000000,0.1
0.98195726,0.85,59,0.01,1000000,0.1
0.9950039,0.9,59,0.01,1000000,0.1
0.99922293,0.95,59,0.01,1000000,0.1
0.7555858,0.05,59,0.02,1000000,0.1
0.8136536,0.1,59,0.02,1000000,0.1
0.8422542,0.15,59,0.02,1000000,0.1
0.859227,0.2,59,0.02,1000000,0.1
0.87299794,0.25,59,0.02,1000000,0.1
0.88865024,0.3,59,0.02,1000000,0.1
0.89905757,0.35,59,0.02,1000000,0.1
0.9090231,0.4,59,0.02,1000000,0.1
0.91819847,0.45,59,0.02,1000000,0.1
0.9290913,0.5,59,0.02,1000000,0.1
0.93641806,0.55,59,0.02,1000000,0.1
0.94636357,0.6,59,0.02,1000000,0.1
0.951875,0.65,59,0.02,1000000,0.1
0.9596019,0.7,59,0.02,1000000,0.1
0.9675995,0.75,59,0.02,1000000,0.1
0.9773713,0.8,59,0.02,1000000,0.1
0.987446,0.85,59,0.02,1000000,0.1
0.9952743,0.9,59,0.02,1000000,0.1
0.99956435,0.95,59,0.02,1000000,0.1
0.3913568,0.05,60,0.01,1000000,0.1
0.52289563,0.1,60,0.01,1000000,0.1
0.60733885,0.15,60,0.01,1000000,0.1
0.67040414,0.2,60,0.01,1000000,0.1
0.7201083,0.25,60,0.01,1000000,0.1
0.7535258,0.3,60,0.01,1000000,0.1
0.7898617,0.35,60,0.01,1000000,0.1
0.82017404,0.4,60,0.01,1000000,0.1
0.85238606,0.45,60,0.01,1000000,0.1
0.86987334,0.5,60,0.01,1000000,0.1
0.8931689,0.55,60,0.01,1000000,0.1
0.9089231,0.6,60,0.01,1000000,0.1
0.9265075,0.65,60,0.01,1000000,0.1
0.9431856,0.7,60,0.01,1000000,0.1
0.95555097,0.75,60,0.01,1000000,0.1
0.9701843,0.8,60,0.01,1000000,0.1
0.9843375,0.85,60,0.01,1000000,0.1
0.9917419,0.9,60,0.01,1000000,0.1
0.99781305,0.95,60,0.01,1000000,0.1
0.79831296,0.05,60,0.02,1000000,0.1
0.8374365,0.1,60,0.02,1000000,0.1
0.8577514,0.15,60,0.02,1000000,0.1
0.87194574,0.2,60,0.02,1000000,0.1
0.8842086,0.25,60,0.02,1000000,0.1
0.89355963,0.3,60,0.02,1000000,0.1
0.9031191,0.35,60,0.02,1000000,0.1
0.9124263,0.4,60,0.02,1000000,0.1
0.9239141,0.45,60,0.02,1000000,0.1
0.9324607,0.5,60,0.02,1000000,0.1
0.94024384,0.55,60,0.02,1000000,0.1
0.94730556,0.6,60,0.02,1000000,0.1
0.9534676,0.65,60,0.02,1000000,0.1
0.9608174,0.7,60,0.02,1000000,0.1
0.9690274,0.75,60,0.02,1000000,0.1
0.9789405,0.8,60,0.02,1000000,0.1
0.9859225,0.85,60,0.02,1000000,0.1
0.9935834,0.9,60,0.02,1000000,0.1
0.9988494,0.95,60,0.02,1000000,0.1
0.08720195,0.05,61,0.01,1000000,0.1
0.15266666,0.1,61,0.01,1000000,0.1
0.21490884,0.15,61,0.01,1000000,0.1
0.28396454,0.2,61,0.01,1000000,0.1
0.33963007,0.25,61,0.01,1000000,0.1
0.40737137,0.3,61,0.01,1000000,0.1
0.48261184,0.35,61,0.01,1000000,0.1
0.5560329,0.4,61,0.01,1000000,0.1
0.6319726,0.45,61,0.01,1000000,0.1
0.7028199,0.5,61,0.01,1000000,0.1
0.762999,0.55,61,0.01,1000000,0.1
0.82793546,0.6,61,0.01,1000000,0.1
0.8779818,0.65,61,0.01,1000000,0.1
0.9140875,0.7,61,0.01,1000000,0.1
0.94833916,0.75,61,0.01,1000000,0.1
0.9733137,0.8,61,0.01,1000000,0.1
0.9892704,0.85,61,0.01,1000000,0.1
0.99697864,0.9,61,0.01,1000000,0.1
0.9995858,0.95,61,0.01,1000000,0.1
0.5494572,0.05,61,0.02,1000000,0.1
0.624669,0.1,61,0.02,1000000,0.1
0.6715725,0.15,61,0.02,1000000,0.1
0.70709574,0.2,61,0.02,1000000,0.1
0.7340562,0.25,61,0.02,1000000,0.1
0.7623812,0.3,61,0.02,1000000,0.1
0.7853527,0.35,61,0.02,1000000,0.1
0.807838,0.4,61,0.02,1000000,0.1
0.8330403,0.45,61,0.02,1000000,0.1
0.8559352,0.5,61,0.02,1000000,0.1
0.8778384,0.55,61,0.02,1000000,0.1
0.89574826,0.6,61,0.02,1000000,0.1
0.9169424,0.65,61,0.02,1000000,0.1
0.93576694,0.7,61,0.02,1000000,0.1
0.95272136,0.75,61,0.02,1000000,0.1
0.97285813,0.8,61,0.02,1000000,0.1
0.98358756,0.85,61,0.02,1000000,0.1
0.993481,0.9,61,0.02,1000000,0.1
0.9991705,0.95,61,0.02,1000000,0.1
0.20132092,0.05,62,0.01,1000000,0.1
0.35021877,0.1,62,0.01,1000000,0.1
0.45579508,0.15,62,0.01,1000000,0.1
0.5466823,0.2,62,0.01,1000000,0.1
0.6112622,0.25,62,0.01,1000000,0.1
0.67747766,0.3,62,0.01,1000000,0.1
0.72237146,0.35,62,0.01,1000000,0.1
0.7589367,0.4,62,0.01,1000000,0.1
0.79500705,0.45,62,0.01,1000000,0.1
0.8285563,0.5,62,0.01,1000000,0.1
0.8635228,0.55,62,0.01,1000000,0.1
0.8920335,0.6,62,0.01,1000000,0.1
0.9179585,0.65,62,0.01,1000000,0.1
0.93943286,0.7,62,0.01,1000000,0.1
0.95680857,0.75,62,0.01,1000000,0.1
0.97122264,0.8,62,0.01,1000000,0.1
0.9836832,0.85,62,0.01,1000000,0.1
0.9927929,0.9,62,0.01,1000000,0.1
0.99955297,0.95,62,0.01,1000000,0.1
0.81244665,0.05,62,0.02,1000000,0.1
0.86010873,0.1,62,0.02,1000000,0.1
0.8795171,0.15,62,0.02,1000000,0.1
0.8963573,0.2,62,0.02,1000000,0.1
0.90734893,0.25,62,0.02,1000000,0.1
0.91616833,0.3,62,0.02,1000000,0.1
0.92492354,0.35,62,0.02,1000000,0.1
0.9325581,0.4,62,0.02,1000000,0.1
0.9391466,0.45,62,0.02,1000000,0.1
0.94811773,0.5,62,0.02,1000000,0.1
0.95460445,0.55,62,0.02,1000000,0.1
0.9604209,0.6,62,0.02,1000000,0.1
0.9654691,0.65,62,0.02,1000000,0.1
0.9726029,0.7,62,0.02,1000000,0.1
0.9797423,0.75,62,0.02,1000000,0.1
0.9854477,0.8,62,0.02,1000000,0.1
0.9916251,0.85,62,0.02,1000000,0.1
0.9953775,0.9,62,0.02,1000000,0.1
0.99821585,0.95,62,0.02,1000000,0.1
0.0,0.05,63,0.01,1000000,0.1
0.0014219916,0.1,63,0.01,1000000,0.1
0.0023648655,0.15,63,0.01,1000000,0.1
0.0038060858,0.2,63,0.01,1000000,0.1
0.009202096,0.25,63,0.01,1000000,0.1
0.024324741,0.3,63,0.01,1000000,0.1
0.062073313,0.35,63,0.01,1000000,0.1
0.13675886,0.4,63,0.01,1000000,0.1
0.25768378,0.45,63,0.01,1000000,0.1
0.40569645,0.5,63,0.01,1000000,0.1
0.5480644,0.55,63,0.01,1000000,0.1
0.6778977,0.6,63,0.01,1000000,0.1
0.7772282,0.65,63,0.01,1000000,0.1
0.8596375,0.7,63,0.01,1000000,0.1
0.91907525,0.75,63,0.01,1000000,0.1
0.9621179,0.8,63,0.01,1000000,0.1
0.9825863,0.85,63,0.01,1000000,0.1
0.9937657,0.9,63,0.01,1000000,0.1
1.0000002,0.95,63,0.01,1000000,0.1
0.73234326,0.05,63,0.02,1000000,0.1
0.77113414,0.1,63,0.02,1000000,0.1
0.7919564,0.15,63,0.02,1000000,0.1
0.8093231,0.2,63,0.02,1000000,0.1
0.82638824,0.25,63,0.02,1000000,0.1
0.8395892,0.3,63,0.02,1000000,0.1
0.84928685,0.35,63,0.02,1000000,0.1
0.85846245,0.4,63,0.02,1000000,0.1
0.87237257,0.45,63,0.02,1000000,0.1
0.88582236,0.5,63,0.02,1000000,0.1
0.90121603,0.55,63,0.02,1000000,0.1
0.9117213,0.6,63,0.02,1000000,0.1
0.9253438,0.65,63,0.02,1000000,0.1
0.93914586,0.7,63,0.02,1000000,0.1
0.95364654,0.75,63,0.02,1000000,0.1
0.9704306,0.8,63,0.02,1000000,0.1
0.9822544,0.85,63,0.02,1000000,0.1
0.9911195,0.9,63,0.02,1000000,0.1
0.9984434,0.95,63,0.02,1000000,0.1
0.013702135,0.05,64,0.01,1000000,0.1
0.03576599,0.1,64,0.01,1000000,0.1
0.06832095,0.15,64,0.01,1000000,0.1
0.107379586,0.2,64,0.01,1000000,0.1
0.16617134,0.25,64,0.01,1000000,0.1
0.23923734,0.3,64,0.01,1000000,0.1
0.30537015,0.35,64,0.01,1000000,0.1
0.3891494,0.4,64,0.01,1000000,0.1
0.46873856,0.45,64,0.01,1000000,0.1
0.5492614,0.5,64,0.01,1000000,0.1
0.63066536,0.55,64,0.01,1000000,0.1
0.7016274,0.6,64,0.01,1000000,0.1
0.76385456,0.65,64,0.01,1000000,0.1
0.8318393,0.7,64,0.01,1000000,0.1
0.88320625,0.75,64,0.01,1000000,0.1
0.9286703,0.8,64,0.01,1000000,0.1
0.9669394,0.85,64,0.01,1000000,0.1
0.99031985,0.9,64,0.01,1000000,0.1
1.0000001,0.95,64,0.01,1000000,0.1
0.7148924,0.05,64,0.02,1000000,0.1
0.77471524,0.1,64,0.02,1000000,0.1
0.804866,0.15,64,0.02,1000000,0.1
0.82463735,0.2,64,0.02,1000000,0.1
0.83804417,0.25,64,0.02,1000000,0.1
0.8495591,0.3,64,0.02,1000000,0.1
0.8553189,0.35,64,0.02,1000000,0.1
0.8627659,0.4,64,0.02,1000000,0.1
0.8727911,0.45,64,0.02,1000000,0.1
0.8822687,0.5,64,0.02,1000000,0.1
0.8934159,0.55,64,0.02,1000000,0.1
0.9093441,0.6,64,0.02,1000000,0.1
0.92208844,0.65,64,0.02,1000000,0.1
0.93560266,0.7,64,0.02,1000000,0.1
0.95228493,0.75,64,0.02,1000000,0.1
0.96674186,0.8,64,0.02,1000000,0.1
0.97944134,0.85,64,0.02,1000000,0.1
0.98952085,0.9,64,0.02,1000000,0.1
0.997435,0.95,64,0.02,1000000,0.1
0.2001049,0.05,65,0.01,1000000,0.1
0.3164752,0.1,65,0.01,1000000,0.1
0.39986345,0.15,65,0.01,1000000,0.1
0.46589,0.2,65,0.01,1000000,0.1
0.52393854,0.25,65,0.01,1000000,0.1
0.56694055,0.3,65,0.01,1000000,0.1
0.60386026,0.35,65,0.01,1000000,0.1
0.64358,0.4,65,0.01,1000000,0.1
0.680145,0.45,65,0.01,1000000,0.1
0.7128846,0.5,65,0.01,1000000,0.1
0.742805,0.55,65,0.01,1000000,0.1
0.7839196,0.6,65,0.01,1000000,0.1
0.8144326,0.65,65,0.01,1000000,0.1
0.85392606,0.7,65,0.01,1000000,0.1
0.8952557,0.75,65,0.01,1000000,0.1
0.9340169,0.8,65,0.01,1000000,0.1
0.96386707,0.85,65,0.01,1000000,0.1
0.982762,0.9,65,0.01,1000000,0.1
0.99534094,0.95,65,0.01,1000000,0.1
0.6815334,0.05,65,0.02,1000000,0.1
0.73138803,0.1,65,0.02,1000000,0.1
0.76006657,0.15,65,0.02,1000000,0.1
0.78143394,0.2,65,0.02,1000000,0.1
0.79760253,0.25,65,0.02,1000000,0.1
0.8107218,0.3,65,0.02,1000000,0.1
0.8269556,0.35,65,0.02,1000000,0.1
0.8419053,0.4,65,0.02,1000000,0.1
0.85894907,0.45,65,0.02,1000000,0.1
0.8761837,0.5,65,0.02,1000000,0.1
0.8921794,0.55,65,0.02,1000000,0.1
0.91037285,0.6,65,0.02,1000000,0.1
0.9226974,0.65,65,0.02,1000000,0.1
0.93427473,0.7,65,0.02,1000000,0.1
0.9483488,0.75,65,0.02,1000000,0.1
0.9628485,0.8,65,0.02,1000000,0.1
0.97687757,0.85,65,0.02,1000000,0.1
0.9895836,0.9,65,0.02,1000000,0.1
0.997144,0.95,65,0.02,1000000,0.1
0.24548507,0.05,66,0.01,1000000,0.1
0.36061996,0.1,66,0.01,1000000,0.1
0.45019215,0.15,66,0.01,1000000,0.1
0.5172754,0.2,66,0.01,1000000,0.1
0.57176155,0.25,66,0.01,1000000,0.1
0.61978996,0.3,66,0.01,1000000,0.1
0.67070395,0.35,66,0.01,1000000,0.1
0.71868443,0.4,66,0.01,1000000,0.1
0.761755,0.45,66,0.01,1000000,0.1
0.803247,0.5,66,0.01,1000000,0.1
0.8300735,0.55,66,0.01,1000000,0.1
0.85881877,0.6,66,0.01,1000000,0.1
0.88625443,0.65,66,0.01,1000000,0.1
0.9169043,0.7,66,0.01,1000000,0.1
0.9394473,0.75,66,0.01,1000000,0.1
0.9613134,0.8,66,0.01,1000000,0.1
0.9773591,0.85,66,0.01,1000000,0.1
0.9899841,0.9,66,0.01,1000000,0.1
0.9975626,0.95,66,0.01,1000000,0.1
0.7376339,0.05,66,0.02,1000000,0.1
0.7913008,0.1,66,0.02,1000000,0.1
0.81837505,0.15,66,0.02,1000000,0.1
0.8389841,0.2,66,0.02,1000000,0.1
0.8526034,0.25,66,0.02,1000000,0.1
0.86676246,0.3,66,0.02,1000000,0.1
0.87888134,0.35,66,0.02,1000000,0.1
0.8911794,0.4,66,0.02,1000000,0.1
0.90537584,0.45,66,0.02,1000000,0.1
0.91720337,0.5,66,0.02,1000000,0.1
0.9272697,0.55,66,0.02,1000000,0.1
0.9373481,0.6,66,0.02,1000000,0.1
0.9490279,0.65,66,0.02,1000000,0.1
0.95577806,0.7,66,0.02,1000000,0.1
0.96432626,0.75,66,0.02,1000000,0.1
0.97453135,0.8,66,0.02,1000000,0.1
0.9830029,0.85,66,0.02,1000000,0.1
0.99322534,0.9,66,0.02,1000000,0.1
0.9981976,0.95,66,0.02,1000000,0.1
0.040725976,0.05,67,0.01,1000000,0.1
0.07908849,0.1,67,0.01,1000000,0.1
0.12776306,0.15,67,0.01,1000000,0.1
0.17078646,0.2,67,0.01,1000000,0.1
0.2316292,0.25,67,0.01,1000000,0.1
0.29630846,0.3,67,0.01,1000000,0.1
0.37809992,0.35,67,0.01,1000000,0.1
0.46767965,0.4,67,0.01,1000000,0.1
0.5629675,0.45,67,0.01,1000000,0.1
0.65603876,0.5,67,0.01,1000000,0.1
0.73801875,0.55,67,0.01,1000000,0.1
0.80221194,0.6,67,0.01,1000000,0.1
0.85407853,0.65,67,0.01,1000000,0.1
0.8988587,0.7,67,0.01,1000000,0.1
0.9379656,0.75,67,0.01,1000000,0.1
0.96569073,0.8,67,0.01,1000000,0.1
0.9846429,0.85,67,0.01,1000000,0.1
0.99478,0.9,67,0.01,1000000,0.1
0.9987944,0.95,67,0.01,1000000,0.1
0.45437714,0.05,67,0.02,1000000,0.1
0.5128153,0.1,67,0.02,1000000,0.1
0.551198,0.15,67,0.02,1000000,0.1
0.582572,0.2,67,0.02,1000000,0.1
0.6128748,0.25,67,0.02,1000000,0.1
0.6358207,0.3,67,0.02,1000000,0.1
0.6635107,0.35,67,0.02,1000000,0.1
0.6908049,0.4,67,0.02,1000000,0.1
0.7265049,0.45,67,0.02,1000000,0.1
0.77387625,0.5,67,0.02,1000000,0.1
0.8216947,0.55,67,0.02,1000000,0.1
0.8617774,0.6,67,0.02,1000000,0.1
0.90177476,0.65,67,0.02,1000000,0.1
0.9329434,0.7,67,0.02,1000000,0.1
0.9533334,0.75,67,0.02,1000000,0.1
0.9727997,0.8,67,0.02,1000000,0.1
0.9889681,0.85,67,0.02,1000000,0.1
0.9964699,0.9,67,0.02,1000000,0.1
0.9993678,0.95,67,0.02,1000000,0.1
0.10937353,0.05,68,0.01,1000000,0.1
0.21336457,0.1,68,0.01,1000000,0.1
0.30327556,0.15,68,0.01,1000000,0.1
0.37934008,0.2,68,0.01,1000000,0.1
0.45009807,0.25,68,0.01,1000000,0.1
0.51265705,0.3,68,0.01,1000000,0.1
0.5830854,0.35,68,0.01,1000000,0.1
0.6447215,0.4,68,0.01,1000000,0.1
0.7059038,0.45,68,0.01,1000000,0.1
0.751347,0.5,68,0.01,1000000,0.1
0.7995997,0.55,68,0.01,1000000,0.1
0.8438458,0.6,68,0.01,1000000,0.1
0.88551253,0.65,68,0.01,1000000,0.1
0.9133139,0.7,68,0.01,1000000,0.1
0.94167507,0.75,68,0.01,1000000,0.1
0.96181136,0.8,68,0.01,1000000,0.1
0.97788143,0.85,68,0.01,1000000,0.1
0.99229926,0.9,68,0.01,1000000,0.1
0.9987046,0.95,68,0.01,1000000,0.1
0.7843632,0.05,68,0.02,1000000,0.1
0.8301818,0.1,68,0.02,1000000,0.1
0.852137,0.15,68,0.02,1000000,0.1
0.8660636,0.2,68,0.02,1000000,0.1
0.87703073,0.25,68,0.02,1000000,0.1
0.88694406,0.3,68,0.02,1000000,0.1
0.8975737,0.35,68,0.02,1000000,0.1
0.90486,0.4,68,0.02,1000000,0.1
0.91150576,0.45,68,0.02,1000000,0.1
0.91998214,0.5,68,0.02,1000000,0.1
0.92913926,0.55,68,0.02,1000000,0.1
0.9378335,0.6,68,0.02,1000000,0.1
0.9487858,0.65,68,0.02,1000000,0.1
0.96206796,0.7,68,0.02,1000000,0.1
0.9727717,0.75,68,0.02,1000000,0.1
0.9827116,0.8,68,0.02,1000000,0.1
0.9900392,0.85,68,0.02,1000000,0.1
0.9954817,0.9,68,0.02,1000000,0.1
0.99869525,0.95,68,0.02,1000000,0.1
0.24864613,0.05,69,0.01,1000000,0.1
0.3451442,0.1,69,0.01,1000000,0.1
0.4154201,0.15,69,0.01,1000000,0.1
0.47750878,0.2,69,0.01,1000000,0.1
0.54086185,0.25,69,0.01,1000000,0.1
0.5912931,0.3,69,0.01,1000000,0.1
0.6527706,0.35,69,0.01,1000000,0.1
0.7007467,0.4,69,0.01,1000000,0.1
0.7492571,0.45,69,0.01,1000000,0.1
0.7983651,0.5,69,0.01,1000000,0.1
0.83563423,0.55,69,0.01,1000000,0.1
0.86632144,0.6,69,0.01,1000000,0.1
0.8926881,0.65,69,0.01,1000000,0.1
0.91801476,0.7,69,0.01,1000000,0.1
0.9380783,0.75,69,0.01,1000000,0.1
0.95452857,0.8,69,0.01,1000000,0.1
0.97419035,0.85,69,0.01,1000000,0.1
0.9840198,0.9,69,0.01,1000000,0.1
0.99474156,0.95,69,0.01,1000000,0.1
0.5380869,0.05,69,0.02,1000000,0.1
0.603898,0.1,69,0.02,1000000,0.1
0.65827835,0.15,69,0.02,1000000,0.1
0.69324285,0.2,69,0.02,1000000,0.1
0.7270857,0.25,69,0.02,1000000,0.1
0.7574942,0.3,69,0.02,1000000,0.1
0.78554934,0.35,69,0.02,1000000,0.1
0.8156996,0.4,69,0.02,1000000,0.1
0.83878547,0.45,69,0.02,1000000,0.1
0.86196184,0.5,69,0.02,1000000,0.1
0.8862217,0.55,69,0.02,1000000,0.1
0.90770483,0.6,69,0.02,1000000,0.1
0.9251546,0.65,69,0.02,1000000,0.1
0.9399263,0.7,69,0.02,1000000,0.1
0.95274407,0.75,69,0.02,1000000,0.1
0.96367043,0.8,69,0.02,1000000,0.1
0.97854424,0.85,69,0.02,1000000,0.1
0.98734987,0.9,69,0.02,1000000,0.1
0.9978062,0.95,69,0.02,1000000,0.1
0.26139414,0.05,70,0.01,1000000,0.1
0.38071454,0.1,70,0.01,1000000,0.1
0.46850654,0.15,70,0.01,1000000,0.1
0.5431413,0.2,70,0.01,1000000,0.1
0.6026405,0.25,70,0.01,1000000,0.1
0.65481347,0.3,70,0.01,1000000,0.1
0.7073111,0.35,70,0.01,1000000,0.1
0.7545659,0.4,70,0.01,1000000,0.1
0.802437,0.45,70,0.01,1000000,0.1
0.84143215,0.5,70,0.01,1000000,0.1
0.8730092,0.55,70,0.01,1000000,0.1
0.90006405,0.6,70,0.01,1000000,0.1
0.9209656,0.65,70,0.01,1000000,0.1
0.9380574,0.7,70,0.01,1000000,0.1
0.9576244,0.75,70,0.01,1000000,0.1
0.970735,0.8,70,0.01,1000000,0.1
0.9832646,0.85,70,0.01,1000000,0.1
0.9917714,0.9,70,0.01,1000000,0.1
0.9979547,0.95,70,0.01,1000000,0.1
0.34211805,0.05,70,0.02,1000000,0.1
0.4885406,0.1,70,0.02,1000000,0.1
0.59082174,0.15,70,0.02,1000000,0.1
0.664715,0.2,70,0.02,1000000,0.1
0.7184387,0.25,70,0.02,1000000,0.1
0.7646282,0.3,70,0.02,1000000,0.1
0.7956203,0.35,70,0.02,1000000,0.1
0.8244858,0.4,70,0.02,1000000,0.1
0.85301536,0.45,70,0.02,1000000,0.1
0.877802,0.5,70,0.02,1000000,0.1
0.89828587,0.55,70,0.02,1000000,0.1
0.9148311,0.6,70,0.02,1000000,0.1
0.9304659,0.65,70,0.02,1000000,0.1
0.9487416,0.7,70,0.02,1000000,0.1
0.9629273,0.75,70,0.02,1000000,0.1
0.974569,0.8,70,0.02,1000000,0.1
0.9859638,0.85,70,0.02,1000000,0.1
0.99366784,0.9,70,0.02,1000000,0.1
0.99796706,0.95,70,0.02,1000000,0.1
0.00047457748,0.05,71,0.01,1000000,0.1
0.00097240804,0.1,71,0.01,1000000,0.1
0.0014322482,0.15,71,0.01,1000000,0.1
0.004496885,0.2,71,0.01,1000000,0.1
0.015988283,0.25,71,0.01,1000000,0.1
0.06015847,0.3,71,0.01,1000000,0.1
0.16454354,0.35,71,0.01,1000000,0.1
0.30478677,0.4,71,0.01,1000000,0.1
0.46163186,0.45,71,0.01,1000000,0.1
0.59936345,0.5,71,0.01,1000000,0.1
0.72487044,0.55,71,0.01,1000000,0.1
0.81046635,0.6,71,0.01,1000000,0.1
0.8727819,0.65,71,0.01,1000000,0.1
0.9179556,0.7,71,0.01,1000000,0.1
0.94686705,0.75,71,0.01,1000000,0.1
0.9777996,0.8,71,0.01,1000000,0.1
0.9892431,0.85,71,0.01,1000000,0.1
0.9958609,0.9,71,0.01,1000000,0.1
1.0000007,0.95,71,0.01,1000000,0.1
0.44334114,0.05,71,0.02,1000000,0.1
0.4847539,0.1,71,0.02,1000000,0.1
0.52629036,0.15,71,0.02,1000000,0.1
0.5767864,0.2,71,0.02,1000000,0.1
0.62761444,0.25,71,0.02,1000000,0.1
0.68188834,0.3,71,0.02,1000000,0.1
0.72799027,0.35,71,0.02,1000000,0.1
0.76917243,0.4,71,0.02,1000000,0.1
0.8062752,0.45,71,0.02,1000000,0.1
0.83870435,0.5,71,0.02,1000000,0.1
0.8717401,0.55,71,0.02,1000000,0.1
0.9002093,0.6,71,0.02,1000000,0.1
0.92342645,0.65,71,0.02,1000000,0.1
0.94457763,0.7,71,0.02,1000000,0.1
0.9615756,0.75,71,0.02,1000000,0.1
0.9720278,0.8,71,0.02,1000000,0.1
0.98668593,0.85,71,0.02,1000000,0.1
0.99411654,0.9,71,0.02,1000000,0.1
0.9977628,0.95,71,0.02,1000000,0.1
0.20365897,0.05,72,0.01,1000000,0.1
0.29875943,0.1,72,0.01,1000000,0.1
0.3840634,0.15,72,0.01,1000000,0.1
0.45972833,0.2,72,0.01,1000000,0.1
0.5275603,0.25,72,0.01,1000000,0.1
0.59821415,0.3,72,0.01,1000000,0.1
0.6692851,0.35,72,0.01,1000000,0.1
0.72046196,0.4,72,0.01,1000000,0.1
0.775007,0.45,72,0.01,1000000,0.1
0.8201164,0.5,72,0.01,1000000,0.1
0.86157227,0.55,72,0.01,1000000,0.1
0.89067185,0.6,72,0.01,1000000,0.1
0.91934603,0.65,72,0.01,1000000,0.1
0.9416477,0.7,72,0.01,1000000,0.1
0.9598366,0.75,72,0.01,1000000,0.1
0.9763684,0.8,72,0.01,1000000,0.1
0.98481005,0.85,72,0.01,1000000,0.1
0.99533063,0.9,72,0.01,1000000,0.1
0.9995436,0.95,72,0.01,1000000,0.1
0.7131535,0.05,72,0.02,1000000,0.1
0.77274626,0.1,72,0.02,1000000,0.1
0.80149764,0.15,72,0.02,1000000,0.1
0.82200587,0.2,72,0.02,1000000,0.1
0.84302,0.25,72,0.02,1000000,0.1
0.85836136,0.3,72,0.02,1000000,0.1
0.8753393,0.35,72,0.02,1000000,0.1
0.8938018,0.4,72,0.02,1000000,0.1
0.90600187,0.45,72,0.02,1000000,0.1
0.92074627,0.5,72,0.02,1000000,0.1
0.93422574,0.55,72,0.02,1000000,0.1
0.9435958,0.6,72,0.02,1000000,0.1
0.95267624,0.65,72,0.02,1000000,0.1
0.9631314,0.7,72,0.02,1000000,0.1
0.9717071,0.75,72,0.02,1000000,0.1
0.97899544,0.8,72,0.02,1000000,0.1
0.98680484,0.85,72,0.02,1000000,0.1
0.9933117,0.9,72,0.02,1000000,0.1
0.9974831,0.95,72,0.02,1000000,0.1
0.31092656,0.05,73,0.01,1000000,0.1
0.49125516,0.1,73,0.01,1000000,0.1
0.5819707,0.15,73,0.01,1000000,0.1
0.6291192,0.2,73,0.01,1000000,0.1
0.68337995,0.25,73,0.01,1000000,0.1
0.71494067,0.3,73,0.01,1000000,0.1
0.7412589,0.35,73,0.01,1000000,0.1
0.76879317,0.4,73,0.01,1000000,0.1
0.7981342,0.45,73,0.01,1000000,0.1
0.8197014,0.5,73,0.01,1000000,0.1
0.8452778,0.55,73,0.01,1000000,0.1
0.8696285,0.6,73,0.01,1000000,0.1
0.90041775,0.65,73,0.01,1000000,0.1
0.92725086,0.7,73,0.01,1000000,0.1
0.95335096,0.75,73,0.01,1000000,0.1
0.97120196,0.8,73,0.01,1000000,0.1
0.9854029,0.85,73,0.01,1000000,0.1
0.992684,0.9,73,0.01,1000000,0.1
0.9984056,0.95,73,0.01,1000000,0.1
0.73291355,0.05,73,0.02,1000000,0.1
0.7933219,0.1,73,0.02,1000000,0.1
0.82246405,0.15,73,0.02,1000000,0.1
0.8416294,0.2,73,0.02,1000000,0.1
0.8582022,0.25,73,0.02,1000000,0.1
0.8743621,0.3,73,0.02,1000000,0.1
0.890008,0.35,73,0.02,1000000,0.1
0.90209985,0.4,73,0.02,1000000,0.1
0.91778123,0.45,73,0.02,1000000,0.1
0.92786354,0.5,73,0.02,1000000,0.1
0.93696666,0.55,73,0.02,1000000,0.1
0.9485726,0.6,73,0.02,1000000,0.1
0.9575787,0.65,73,0.02,1000000,0.1
0.9690923,0.7,73,0.02,1000000,0.1
0.97856164,0.75,73,0.02,1000000,0.1
0.9884177,0.8,73,0.02,1000000,0.1
0.9949786,0.85,73,0.02,1000000,0.1
0.99823236,0.9,73,0.02,1000000,0.1
0.99958646,0.95,73,0.02,1000000,0.1
0.0009804465,0.05,74,0.01,1000000,0.1
0.004646456,0.1,74,0.01,1000000,0.1
0.021189973,0.15,74,0.01,1000000,0.1
0.053815573,0.2,74,0.01,1000000,0.1
0.13311356,0.25,74,0.01,1000000,0.1
0.24294163,0.3,74,0.01,1000000,0.1
0.36467493,0.35,74,0.01,1000000,0.1
0.47724324,0.4,74,0.01,1000000,0.1
0.5932403,0.45,74,0.01,1000000,0.1
0.68759704,0.5,74,0.01,1000000,0.1
0.770165,0.55,74,0.01,1000000,0.1
0.82942367,0.6,74,0.01,1000000,0.1
0.87065923,0.65,74,0.01,1000000,0.1
0.9080945,0.7,74,0.01,1000000,0.1
0.9339485,0.75,74,0.01,1000000,0.1
0.95361805,0.8,74,0.01,1000000,0.1
0.9707658,0.85,74,0.01,1000000,0.1
0.9868543,0.9,74,0.01,1000000,0.1
0.99487287,0.95,74,0.01,1000000,0.1
0.5825465,0.05,74,0.02,1000000,0.1
0.62977916,0.1,74,0.02,1000000,0.1
0.6633241,0.15,74,0.02,1000000,0.1
0.69296616,0.2,74,0.02,1000000,0.1
0.71813726,0.25,74,0.02,1000000,0.1
0.7423978,0.3,74,0.02,1000000,0.1
0.7681157,0.35,74,0.02,1000000,0.1
0.789301,0.4,74,0.02,1000000,0.1
0.81806445,0.45,74,0.02,1000000,0.1
0.8426293,0.5,74,0.02,1000000,0.1
0.8632983,0.55,74,0.02,1000000,0.1
0.8868334,0.6,74,0.02,1000000,0.1
0.9093502,0.65,74,0.02,1000000,0.1
0.9299192,0.7,74,0.02,1000000,0.1
0.94974065,0.75,74,0.02,1000000,0.1
0.96588635,0.8,74,0.02,1000000,0.1
0.9784413,0.85,74,0.02,1000000,0.1
0.9908085,0.9,74,0.02,1000000,0.1
0.997607,0.95,74,0.02,1000000,0.1
0.053020593,0.05,75,0.01,1000000,0.1
0.11782479,0.1,75,0.01,1000000,0.1
0.17373432,0.15,75,0.01,1000000,0.1
0.2353537,0.2,75,0.01,1000000,0.1
0.2977477,0.25,75,0.01,1000000,0.1
0.36229026,0.3,75,0.01,1000000,0.1
0.4490719,0.35,75,0.01,1000000,0.1
0.5134167,0.4,75,0.01,1000000,0.1
0.5787959,0.45,75,0.01,1000000,0.1
0.641256,0.5,75,0.01,1000000,0.1
0.7083814,0.55,75,0.01,1000000,0.1
0.7688971,0.6,75,0.01,1000000,0.1
0.8239659,0.65,75,0.01,1000000,0.1
0.8644595,0.7,75,0.01,1000000,0.1
0.9021231,0.75,75,0.01,1000000,0.1
0.9371874,0.8,75,0.01,1000000,0.1
0.9627404,0.85,75,0.01,1000000,0.1
0.98632556,0.9,75,0.01,1000000,0.1
0.99863946,0.95,75,0.01,1000000,0.1
0.5726378,0.05,75,0.02,1000000,0.1
0.6049053,0.1,75,0.02,1000000,0.1
0.630183,0.15,75,0.02,1000000,0.1
0.6484938,0.2,75,0.02,1000000,0.1
0.6701351,0.25,75,0.02,1000000,0.1
0.69423926,0.3,75,0.02,1000000,0.1
0.72379017,0.35,75,0.02,1000000,0.1
0.75279075,0.4,75,0.02,1000000,0.1
0.78993917,0.45,75,0.02,1000000,0.1
0.82090175,0.5,75,0.02,1000000,0.1
0.85448873,0.55,75,0.02,1000000,0.1
0.8804994,0.6,75,0.02,1000000,0.1
0.9074147,0.65,75,0.02,1000000,0.1
0.9310654,0.7,75,0.02,1000000,0.1
0.94963396,0.75,75,0.02,1000000,0.1
0.96417123,0.8,75,0.02,1000000,0.1
0.9797776,0.85,75,0.02,1000000,0.1
0.9936495,0.9,75,0.02,1000000,0.1
0.9993294,0.95,75,0.02,1000000,0.1
0.38025978,0.05,76,0.01,1000000,0.1
0.5337439,0.1,76,0.01,1000000,0.1
0.6268345,0.15,76,0.01,1000000,0.1
0.6877833,0.2,76,0.01,1000000,0.1
0.73369706,0.25,76,0.01,1000000,0.1
0.7618908,0.3,76,0.01,1000000,0.1
0.797168,0.35,76,0.01,1000000,0.1
0.82460105,0.4,76,0.01,1000000,0.1
0.85189784,0.45,76,0.01,1000000,0.1
0.8774507,0.5,76,0.01,1000000,0.1
0.89989585,0.55,76,0.01,1000000,0.1
0.9163721,0.6,76,0.01,1000000,0.1
0.92917705,0.65,76,0.01,1000000,0.1
0.9414775,0.7,76,0.01,1000000,0.1
0.9546681,0.75,76,0.01,1000000,0.1
0.9695287,0.8,76,0.01,1000000,0.1
0.9834005,0.85,76,0.01,1000000,0.1
0.99286824,0.9,76,0.01,1000000,0.1
0.999626,0.95,76,0.01,1000000,0.1
0.7707243,0.05,76,0.02,1000000,0.1
0.8419833,0.1,76,0.02,1000000,0.1
0.8684139,0.15,76,0.02,1000000,0.1
0.8819549,0.2,76,0.02,1000000,0.1
0.89458877,0.25,76,0.02,1000000,0.1
0.90435606,0.3,76,0.02,1000000,0.1
0.9110356,0.35,76,0.02,1000000,0.1
0.9191051,0.4,76,0.02,1000000,0.1
0.9261731,0.45,76,0.02,1000000,0.1
0.9332695,0.5,76,0.02,1000000,0.1
0.9374003,0.55,76,0.02,1000000,0.1
0.94323725,0.6,76,0.02,1000000,0.1
0.9492673,0.65,76,0.02,1000000,0.1
0.9569981,0.7,76,0.02,1000000,0.1
0.96451026,0.75,76,0.02,1000000,0.1
0.9770984,0.8,76,0.02,1000000,0.1
0.9876515,0.85,76,0.02,1000000,0.1
0.9935808,0.9,76,0.02,1000000,0.1
0.9984401,0.95,76,0.02,1000000,0.1
0.18420593,0.05,77,0.01,1000000,0.1
0.29595417,0.1,77,0.01,1000000,0.1
0.38459173,0.15,77,0.01,1000000,0.1
0.4556693,0.2,77,0.01,1000000,0.1
0.5129481,0.25,77,0.01,1000000,0.1
0.5613061,0.3,77,0.01,1000000,0.1
0.61680543,0.35,77,0.01,1000000,0.1
0.6561723,0.4,77,0.01,1000000,0.1
0.6925719,0.45,77,0.01,1000000,0.1
0.73255,0.5,77,0.01,1000000,0.1
0.76553905,0.55,77,0.01,1000000,0.1
0.7993085,0.6,77,0.01,1000000,0.1
0.8377062,0.65,77,0.01,1000000,0.1
0.87475556,0.7,77,0.01,1000000,0.1
0.9101451,0.75,77,0.01,1000000,0.1
0.93990743,0.8,77,0.01,1000000,0.1
0.97132695,0.85,77,0.01,1000000,0.1
0.9858028,0.9,77,0.01,1000000,0.1
0.99682933,0.95,77,0.01,1000000,0.1
0.66652465,0.05,77,0.02,1000000,0.1
0.72036505,0.1,77,0.02,1000000,0.1
0.7509876,0.15,77,0.02,1000000,0.1
0.7737625,0.2,77,0.02,1000000,0.1
0.79128826,0.25,77,0.02,1000000,0.1
0.808896,0.3,77,0.02,1000000,0.1
0.8249935,0.35,77,0.02,1000000,0.1
0.8390878,0.4,77,0.02,1000000,0.1
0.8506643,0.45,77,0.02,1000000,0.1
0.8614556,0.5,77,0.02,1000000,0.1
0.87611246,0.55,77,0.02,1000000,0.1
0.8897709,0.6,77,0.02,1000000,0.1
0.9022442,0.65,77,0.02,1000000,0.1
0.9201673,0.7,77,0.02,1000000,0.1
0.94052416,0.75,77,0.02,1000000,0.1
0.95897686,0.8,77,0.02,1000000,0.1
0.9762926,0.85,77,0.02,1000000,0.1
0.98977107,0.9,77,0.02,1000000,0.1
0.9972509,0.95,77,0.02,1000000,0.1
0.0,0.05,78,0.01,1000000,0.1
0.0,0.1,78,0.01,1000000,0.1
0.002253447,0.15,78,0.01,1000000,0.1
0.020664062,0.2,78,0.01,1000000,0.1
0.09644766,0.25,78,0.01,1000000,0.1
0.1988885,0.3,78,0.01,1000000,0.1
0.3189628,0.35,78,0.01,1000000,0.1
0.45020798,0.4,78,0.01,1000000,0.1
0.5615089,0.45,78,0.01,1000000,0.1
0.6740541,0.5,78,0.01,1000000,0.1
0.7517692,0.55,78,0.01,1000000,0.1
0.8215893,0.6,78,0.01,1000000,0.1
0.8722339,0.65,78,0.01,1000000,0.1
0.90647084,0.7,78,0.01,1000000,0.1
0.93136066,0.75,78,0.01,1000000,0.1
0.952763,0.8,78,0.01,1000000,0.1
0.96968585,0.85,78,0.01,1000000,0.1
0.9820527,0.9,78,0.01,1000000,0.1
0.9932283,0.95,78,0.01,1000000,0.1
0.5199429,0.05,78,0.02,1000000,0.1
0.58380604,0.1,78,0.02,1000000,0.1
0.6245487,0.15,78,0.02,1000000,0.1
0.65932685,0.2,78,0.02,1000000,0.1
0.6873786,0.25,78,0.02,1000000,0.1
0.71358323,0.3,78,0.02,1000000,0.1
0.7381833,0.35,78,0.02,1000000,0.1
0.76817554,0.4,78,0.02,1000000,0.1
0.7929959,0.45,78,0.02,1000000,0.1
0.82194686,0.5,78,0.02,1000000,0.1
0.8515402,0.55,78,0.02,1000000,0.1
0.87874836,0.6,78,0.02,1000000,0.1
0.9043392,0.65,78,0.02,1000000,0.1
0.92802036,0.7,78,0.02,1000000,0.1
0.9471753,0.75,78,0.02,1000000,0.1
0.96276826,0.8,78,0.02,1000000,0.1
0.9765746,0.85,78,0.02,1000000,0.1
0.98871624,0.9,78,0.02,1000000,0.1
0.9954337,0.95,78,0.02,1000000,0.1
0.26098344,0.05,79,0.01,1000000,0.1
0.40900257,0.1,79,0.01,1000000,0.1
0.5158928,0.15,79,0.01,1000000,0.1
0.59608585,0.2,79,0.01,1000000,0.1
0.6531719,0.25,79,0.01,1000000,0.1
0.6991836,0.3,79,0.01,1000000,0.1
0.74465644,0.35,79,0.01,1000000,0.1
0.7790352,0.4,79,0.01,1000000,0.1
0.820954,0.45,79,0.01,1000000,0.1
0.8499978,0.5,79,0.01,1000000,0.1
0.8783034,0.55,79,0.01,1000000,0.1
0.90299684,0.6,79,0.01,1000000,0.1
0.9235831,0.65,79,0.01,1000000,0.1
0.94561845,0.7,79,0.01,1000000,0.1
0.9649466,0.75,79,0.01,1000000,0.1
0.97795814,0.8,79,0.01,1000000,0.1
0.989548,0.85,79,0.01,1000000,0.1
0.99684066,0.9,79,0.01,1000000,0.1
0.9995593,0.95,79,0.01,1000000,0.1
0.7603245,0.05,79,0.02,1000000,0.1
0.80654407,0.1,79,0.02,1000000,0.1
0.8328755,0.15,79,0.02,1000000,0.1
0.85307384,0.2,79,0.02,1000000,0.1
0.8706481,0.25,79,0.02,1000000,0.1
0.88405454,0.3,79,0.02,1000000,0.1
0.89760435,0.35,79,0.02,1000000,0.1
0.911587,0.4,79,0.02,1000000,0.1
0.9230561,0.45,79,0.02,1000000,0.1
0.9372671,0.5,79,0.02,1000000,0.1
0.94907105,0.55,79,0.02,1000000,0.1
0.96132827,0.6,79,0.02,1000000,0.1
0.9702151,0.65,79,0.02,1000000,0.1
0.9784551,0.7,79,0.02,1000000,0.1
0.9839573,0.75,79,0.02,1000000,0.1
0.9881113,0.8,79,0.02,1000000,0.1
0.9914948,0.85,79,0.02,1000000,0.1
0.99568355,0.9,79,0.02,1000000,0.1
0.9980048,0.95,79,0.02,1000000,0.1
0.3142788,0.05,80,0.01,1000000,0.1
0.41174898,0.1,80,0.01,1000000,0.1
0.4638238,0.15,80,0.01,1000000,0.1
0.50604075,0.2,80,0.01,1000000,0.1
0.5453102,0.25,80,0.01,1000000,0.1
0.58075774,0.3,80,0.01,1000000,0.1
0.60942334,0.35,80,0.01,1000000,0.1
0.6462613,0.4,80,0.01,1000000,0.1
0.6744576,0.45,80,0.01,1000000,0.1
0.7052453,0.5,80,0.01,1000000,0.1
0.73905176,0.55,80,0.01,1000000,0.1
0.7716052,0.6,80,0.01,1000000,0.1
0.80514526,0.65,80,0.01,1000000,0.1
0.8474029,0.7,80,0.01,1000000,0.1
0.87899524,0.75,80,0.01,1000000,0.1
0.92014706,0.8,80,0.01,1000000,0.1
0.9599091,0.85,80,0.01,1000000,0.1
0.98654824,0.9,80,0.01,1000000,0.1
0.9977508,0.95,80,0.01,1000000,0.1
0.6008585,0.05,80,0.02,1000000,0.1
0.66538566,0.1,80,0.02,1000000,0.1
0.71058166,0.15,80,0.02,1000000,0.1
0.74157625,0.2,80,0.02,1000000,0.1
0.7648088,0.25,80,0.02,1000000,0.1
0.78589916,0.3,80,0.02,1000000,0.1
0.80302197,0.35,80,0.02,1000000,0.1
0.8215905,0.4,80,0.02,1000000,0.1
0.8401926,0.45,80,0.02,1000000,0.1
0.8562186,0.5,80,0.02,1000000,0.1
0.8707288,0.55,80,0.02,1000000,0.1
0.89014816,0.6,80,0.02,1000000,0.1
0.9098187,0.65,80,0.02,1000000,0.1
0.92851543,0.7,80,0.02,1000000,0.1
0.94496053,0.75,80,0.02,1000000,0.1
0.9616921,0.8,80,0.02,1000000,0.1
0.9812197,0.85,80,0.02,1000000,0.1
0.9945717,0.9,80,0.02,1000000,0.1
0.99981356,0.95,80,0.02,1000000,0.1
0.2824101,0.05,81,0.01,1000000,0.1
0.40203497,0.1,81,0.01,1000000,0.1
0.48333585,0.15,81,0.01,1000000,0.1
0.5563733,0.2,81,0.01,1000000,0.1
0.6275784,0.25,81,0.01,1000000,0.1
0.6769867,0.3,81,0.01,1000000,0.1
0.71679187,0.35,81,0.01,1000000,0.1
0.75601584,0.4,81,0.01,1000000,0.1
0.7989924,0.45,81,0.01,1000000,0.1
0.828991,0.5,81,0.01,1000000,0.1
0.85876864,0.55,81,0.01,1000000,0.1
0.87930644,0.6,81,0.01,1000000,0.1
0.91013885,0.65,81,0.01,1000000,0.1
0.9348466,0.7,81,0.01,1000000,0.1
0.95114857,0.75,81,0.01,1000000,0.1
0.9668775,0.8,81,0.01,1000000,0.1
0.9814701,0.85,81,0.01,1000000,0.1
0.99244785,0.9,81,0.01,1000000,0.1
0.99808973,0.95,81,0.01,1000000,0.1
0.6362635,0.05,81,0.02,1000000,0.1
0.7016267,0.1,81,0.02,1000000,0.1
0.73810536,0.15,81,0.02,1000000,0.1
0.77495545,0.2,81,0.02,1000000,0.1
0.8052443,0.25,81,0.02,1000000,0.1
0.8269245,0.3,81,0.02,1000000,0.1
0.85025686,0.35,81,0.02,1000000,0.1
0.86782366,0.4,81,0.02,1000000,0.1
0.8838486,0.45,81,0.02,1000000,0.1
0.89740574,0.5,81,0.02,1000000,0.1
0.9116947,0.55,81,0.02,1000000,0.1
0.924485,0.6,81,0.02,1000000,0.1
0.9371897,0.65,81,0.02,1000000,0.1
0.9477751,0.7,81,0.02,1000000,0.1
0.9566893,0.75,81,0.02,1000000,0.1
0.9696915,0.8,81,0.02,1000000,0.1
0.9818373,0.85,81,0.02,1000000,0.1
0.9927607,0.9,81,0.02,1000000,0.1
0.9984196,0.95,81,0.02,1000000,0.1
0.11510242,0.05,82,0.01,1000000,0.1
0.22964954,0.1,82,0.01,1000000,0.1
0.33781406,0.15,82,0.01,1000000,0.1
0.4145743,0.2,82,0.01,1000000,0.1
0.48525897,0.25,82,0.01,1000000,0.1
0.5549175,0.3,82,0.01,1000000,0.1
0.61616325,0.35,82,0.01,1000000,0.1
0.6656945,0.4,82,0.01,1000000,0.1
0.71355087,0.45,82,0.01,1000000,0.1
0.7631025,0.5,82,0.01,1000000,0.1
0.8009225,0.55,82,0.01,1000000,0.1
0.85481435,0.6,82,0.01,1000000,0.1
0.89095235,0.65,82,0.01,1000000,0.1
0.92732006,0.7,82,0.01,1000000,0.1
0.9543332,0.75,82,0.01,1000000,0.1
0.9739486,0.8,82,0.01,1000000,0.1
0.98595333,0.85,82,0.01,1000000,0.1
0.994219,0.9,82,0.01,1000000,0.1
0.9991369,0.95,82,0.01,1000000,0.1
0.6348521,0.05,82,0.02,1000000,0.1
0.6836878,0.1,82,0.02,1000000,0.1
0.7201403,0.15,82,0.02,1000000,0.1
0.74966216,0.2,82,0.02,1000000,0.1
0.7813213,0.25,82,0.02,1000000,0.1
0.8028987,0.3,82,0.02,1000000,0.1
0.82578504,0.35,82,0.02,1000000,0.1
0.8476618,0.4,82,0.02,1000000,0.1
0.8671926,0.45,82,0.02,1000000,0.1
0.8890843,0.5,82,0.02,1000000,0.1
0.90889055,0.55,82,0.02,1000000,0.1
0.9255038,0.6,82,0.02,1000000,0.1
0.93959314,0.65,82,0.02,1000000,0.1
0.9521916,0.7,82,0.02,1000000,0.1
0.9637931,0.75,82,0.02,1000000,0.1
0.97576195,0.8,82,0.02,1000000,0.1
0.9850132,0.85,82,0.02,1000000,0.1
0.9921013,0.9,82,0.02,1000000,0.1
0.9970618,0.95,82,0.02,1000000,0.1
0.24802296,0.05,83,0.01,1000000,0.1
0.42906475,0.1,83,0.01,1000000,0.1
0.534101,0.15,83,0.01,1000000,0.1
0.61011356,0.2,83,0.01,1000000,0.1
0.6692747,0.25,83,0.01,1000000,0.1
0.7123864,0.3,83,0.01,1000000,0.1
0.75013924,0.35,83,0.01,1000000,0.1
0.78171396,0.4,83,0.01,1000000,0.1
0.8117179,0.45,83,0.01,1000000,0.1
0.83997715,0.5,83,0.01,1000000,0.1
0.86659753,0.55,83,0.01,1000000,0.1
0.89054626,0.6,83,0.01,1000000,0.1
0.9078932,0.65,83,0.01,1000000,0.1
0.9318393,0.7,83,0.01,1000000,0.1
0.9517202,0.75,83,0.01,1000000,0.1
0.9738149,0.8,83,0.01,1000000,0.1
0.9854573,0.85,83,0.01,1000000,0.1
0.9943717,0.9,83,0.01,1000000,0.1
0.99786097,0.95,83,0.01,1000000,0.1
0.6326106,0.05,83,0.02,1000000,0.1
0.68637276,0.1,83,0.02,1000000,0.1
0.7240191,0.15,83,0.02,1000000,0.1
0.756084,0.2,83,0.02,1000000,0.1
0.7818403,0.25,83,0.02,1000000,0.1
0.8100243,0.3,83,0.02,1000000,0.1
0.8372532,0.35,83,0.02,1000000,0.1
0.8624213,0.4,83,0.02,1000000,0.1
0.8886748,0.45,83,0.02,1000000,0.1
0.9097185,0.5,83,0.02,1000000,0.1
0.9290305,0.55,83,0.02,1000000,0.1
0.9452649,0.6,83,0.02,1000000,0.1
0.95983016,0.65,83,0.02,1000000,0.1
0.97142124,0.7,83,0.02,1000000,0.1
0.9837489,0.75,83,0.02,1000000,0.1
0.9898625,0.8,83,0.02,1000000,0.1
0.99478537,0.85,83,0.02,1000000,0.1
0.99757975,0.9,83,0.02,1000000,0.1
0.99940056,0.95,83,0.02,1000000,0.1
0.12503424,0.05,84,0.01,1000000,0.1
0.31797257,0.1,84,0.01,1000000,0.1
0.44710934,0.15,84,0.01,1000000,0.1
0.5524722,0.2,84,0.01,1000000,0.1
0.6249857,0.25,84,0.01,1000000,0.1
0.6801813,0.3,84,0.01,1000000,0.1
0.7165961,0.35,84,0.01,1000000,0.1
0.7473011,0.4,84,0.01,1000000,0.1
0.77507466,0.45,84,0.01,1000000,0.1
0.79372376,0.5,84,0.01,1000000,0.1
0.81195974,0.55,84,0.01,1000000,0.1
0.83419657,0.6,84,0.01,1000000,0.1
0.855459,0.65,84,0.01,1000000,0.1
0.8755846,0.7,84,0.01,1000000,0.1
0.914372,0.75,84,0.01,1000000,0.1
0.95019877,0.8,84,0.01,1000000,0.1
0.979059,0.85,84,0.01,1000000,0.1
0.99431354,0.9,84,0.01,1000000,0.1
0.9995615,0.95,84,0.01,1000000,0.1
0.5563661,0.05,84,0.02,1000000,0.1
0.6477478,0.1,84,0.02,1000000,0.1
0.71187496,0.15,84,0.02,1000000,0.1
0.76258963,0.2,84,0.02,1000000,0.1
0.7968407,0.25,84,0.02,1000000,0.1
0.8213157,0.3,84,0.02,1000000,0.1
0.84786016,0.35,84,0.02,1000000,0.1
0.87026733,0.4,84,0.02,1000000,0.1
0.8880979,0.45,84,0.02,1000000,0.1
0.90254223,0.5,84,0.02,1000000,0.1
0.9166004,0.55,84,0.02,1000000,0.1
0.92770094,0.6,84,0.02,1000000,0.1
0.9361076,0.65,84,0.02,1000000,0.1
0.9440098,0.7,84,0.02,1000000,0.1
0.9497329,0.75,84,0.02,1000000,0.1
0.9573424,0.8,84,0.02,1000000,0.1
0.97362083,0.85,84,0.02,1000000,0.1
0.9895587,0.9,84,0.02,1000000,0.1
0.9981975,0.95,84,0.02,1000000,0.1
0.3350404,0.05,85,0.01,1000000,0.1
0.4120177,0.1,85,0.01,1000000,0.1
0.47287598,0.15,85,0.01,1000000,0.1
0.519846,0.2,85,0.01,1000000,0.1
0.56160694,0.25,85,0.01,1000000,0.1
0.59806097,0.3,85,0.01,1000000,0.1
0.6377664,0.35,85,0.01,1000000,0.1
0.67916197,0.4,85,0.01,1000000,0.1
0.72097874,0.45,85,0.01,1000000,0.1
0.7528924,0.5,85,0.01,1000000,0.1
0.7948357,0.55,85,0.01,1000000,0.1
0.8325277,0.6,85,0.01,1000000,0.1
0.87094283,0.65,85,0.01,1000000,0.1
0.90976965,0.7,85,0.01,1000000,0.1
0.9421819,0.75,85,0.01,1000000,0.1
0.9725129,0.8,85,0.01,1000000,0.1
0.9866534,0.85,85,0.01,1000000,0.1
0.99546415,0.9,85,0.01,1000000,0.1
0.9995258,0.95,85,0.01,1000000,0.1
0.7442568,0.05,85,0.02,1000000,0.1
0.7912004,0.1,85,0.02,1000000,0.1
0.8134324,0.15,85,0.02,1000000,0.1
0.83282244,0.2,85,0.02,1000000,0.1
0.8521495,0.25,85,0.02,1000000,0.1
0.86581844,0.3,85,0.02,1000000,0.1
0.8782806,0.35,85,0.02,1000000,0.1
0.8918127,0.4,85,0.02,1000000,0.1
0.9056102,0.45,85,0.02,1000000,0.1
0.9174227,0.5,85,0.02,1000000,0.1
0.9273218,0.55,85,0.02,1000000,0.1
0.93740916,0.6,85,0.02,1000000,0.1
0.94747114,0.65,85,0.02,1000000,0.1
0.9567693,0.7,85,0.02,1000000,0.1
0.96535677,0.75,85,0.02,1000000,0.1
0.97345775,0.8,85,0.02,1000000,0.1
0.9821893,0.85,85,0.02,1000000,0.1
0.9913783,0.9,85,0.02,1000000,0.1
0.99768394,0.95,85,0.02,1000000,0.1
0.09560888,0.05,86,0.01,1000000,0.1
0.16377369,0.1,86,0.01,1000000,0.1
0.23054045,0.15,86,0.01,1000000,0.1
0.29791895,0.2,86,0.01,1000000,0.1
0.35951015,0.25,86,0.01,1000000,0.1
0.4195384,0.3,86,0.01,1000000,0.1
0.48774078,0.35,86,0.01,1000000,0.1
0.5543542,0.4,86,0.01,1000000,0.1
0.6148118,0.45,86,0.01,1000000,0.1
0.6766881,0.5,86,0.01,1000000,0.1
0.73059535,0.55,86,0.01,1000000,0.1
0.7886196,0.6,86,0.01,1000000,0.1
0.8358989,0.65,86,0.01,1000000,0.1
0.8734013,0.7,86,0.01,1000000,0.1
0.9163273,0.75,86,0.01,1000000,0.1
0.94613755,0.8,86,0.01,1000000,0.1
0.97042733,0.85,86,0.01,1000000,0.1
0.98888993,0.9,86,0.01,1000000,0.1
0.99817383,0.95,86,0.01,1000000,0.1
0.70361257,0.05,86,0.02,1000000,0.1
0.7588547,0.1,86,0.02,1000000,0.1
0.7872688,0.15,86,0.02,1000000,0.1
0.80821,0.2,86,0.02,1000000,0.1
0.8287969,0.25,86,0.02,1000000,0.1
0.842658,0.3,86,0.02,1000000,0.1
0.8578271,0.35,86,0.02,1000000,0.1
0.87265533,0.4,86,0.02,1000000,0.1
0.8842095,0.45,86,0.02,1000000,0.1
0.8957313,0.5,86,0.02,1000000,0.1
0.9083811,0.55,86,0.02,1000000,0.1
0.9214653,0.6,86,0.02,1000000,0.1
0.93436927,0.65,86,0.02,1000000,0.1
0.94748735,0.7,86,0.02,1000000,0.1
0.95996463,0.75,86,0.02,1000000,0.1
0.97311616,0.8,86,0.02,1000000,0.1
0.9859363,0.85,86,0.02,1000000,0.1
0.99391216,0.9,86,0.02,1000000,0.1
0.9975683,0.95,86,0.02,1000000,0.1
0.054058842,0.05,87,0.01,1000000,0.1
0.12026038,0.1,87,0.01,1000000,0.1
0.17683691,0.15,87,0.01,1000000,0.1
0.22714451,0.2,87,0.01,1000000,0.1
0.27984866,0.25,87,0.01,1000000,0.1
0.33816403,0.3,87,0.01,1000000,0.1
0.40480983,0.35,87,0.01,1000000,0.1
0.47985023,0.4,87,0.01,1000000,0.1
0.55451167,0.45,87,0.01,1000000,0.1
0.6246984,0.5,87,0.01,1000000,0.1
0.6975966,0.55,87,0.01,1000000,0.1
0.7580131,0.6,87,0.01,1000000,0.1
0.8182767,0.65,87,0.01,1000000,0.1
0.87572545,0.7,87,0.01,1000000,0.1
0.91423064,0.75,87,0.01,1000000,0.1
0.94585246,0.8,87,0.01,1000000,0.1
0.9685991,0.85,87,0.01,1000000,0.1
0.9843945,0.9,87,0.01,1000000,0.1
0.9954929,0.95,87,0.01,1000000,0.1
0.8072671,0.05,87,0.02,1000000,0.1
0.8675111,0.1,87,0.02,1000000,0.1
0.8897388,0.15,87,0.02,1000000,0.1
0.9018743,0.2,87,0.02,1000000,0.1
0.9157986,0.25,87,0.02,1000000,0.1
0.9268896,0.3,87,0.02,1000000,0.1
0.9372935,0.35,87,0.02,1000000,0.1
0.9466089,0.4,87,0.02,1000000,0.1
0.9516772,0.45,87,0.02,1000000,0.1
0.9596643,0.5,87,0.02,1000000,0.1
0.9649177,0.55,87,0.02,1000000,0.1
0.97017765,0.6,87,0.02,1000000,0.1
0.97453225,0.65,87,0.02,1000000,0.1
0.9788212,0.7,87,0.02,1000000,0.1
0.98247766,0.75,87,0.02,1000000,0.1
0.9874805,0.8,87,0.02,1000000,0.1
0.99021316,0.85,87,0.02,1000000,0.1
0.99377036,0.9,87,0.02,1000000,0.1
0.9977762,0.95,87,0.02,1000000,0.1
0.28232002,0.05,88,0.01,1000000,0.1
0.4086219,0.1,88,0.01,1000000,0.1
0.49621937,0.15,88,0.01,1000000,0.1
0.5544007,0.2,88,0.01,1000000,0.1
0.60165745,0.25,88,0.01,1000000,0.1
0.6399378,0.3,88,0.01,1000000,0.1
0.6856047,0.35,88,0.01,1000000,0.1
0.7238056,0.4,88,0.01,1000000,0.1
0.7538844,0.45,88,0.01,1000000,0.1
0.78176546,0.5,88,0.01,1000000,0.1
0.8133227,0.55,88,0.01,1000000,0.1
0.83977175,0.6,88,0.01,1000000,0.1
0.8642497,0.65,88,0.01,1000000,0.1
0.88987076,0.7,88,0.01,1000000,0.1
0.9172993,0.75,88,0.01,1000000,0.1
0.947774,0.8,88,0.01,1000000,0.1
0.9735721,0.85,88,0.01,1000000,0.1
0.9890971,0.9,88,0.01,1000000,0.1
0.99631196,0.95,88,0.01,1000000,0.1
0.781185,0.05,88,0.02,1000000,0.1
0.8375945,0.1,88,0.02,1000000,0.1
0.8635836,0.15,88,0.02,1000000,0.1
0.8834358,0.2,88,0.02,1000000,0.1
0.9007403,0.25,88,0.02,1000000,0.1
0.91013753,0.3,88,0.02,1000000,0.1
0.9219361,0.35,88,0.02,1000000,0.1
0.92989963,0.4,88,0.02,1000000,0.1
0.93799126,0.45,88,0.02,1000000,0.1
0.9452759,0.5,88,0.02,1000000,0.1
0.9512629,0.55,88,0.02,1000000,0.1
0.9588239,0.6,88,0.02,1000000,0.1
0.96518075,0.65,88,0.02,1000000,0.1
0.9715261,0.7,88,0.02,1000000,0.1
0.9766678,0.75,88,0.02,1000000,0.1
0.98106325,0.8,88,0.02,1000000,0.1
0.9858553,0.85,88,0.02,1000000,0.1
0.99253803,0.9,88,0.02,1000000,0.1
0.99810547,0.95,88,0.02,1000000,0.1
0.0,0.05,89,0.01,1000000,0.1
0.00046988146,0.1,89,0.01,1000000,0.1
0.0056537515,0.15,89,0.01,1000000,0.1
0.032016136,0.2,89,0.01,1000000,0.1
0.087886296,0.25,89,0.01,1000000,0.1
0.17389563,0.3,89,0.01,1000000,0.1
0.2599289,0.35,89,0.01,1000000,0.1
0.36896598,0.4,89,0.01,1000000,0.1
0.4655679,0.45,89,0.01,1000000,0.1
0.57028407,0.5,89,0.01,1000000,0.1
0.6664906,0.55,89,0.01,1000000,0.1
0.74950695,0.6,89,0.01,1000000,0.1
0.818171,0.65,89,0.01,1000000,0.1
0.873995,0.7,89,0.01,1000000,0.1
0.9153839,0.75,89,0.01,1000000,0.1
0.94844645,0.8,89,0.01,1000000,0.1
0.97316253,0.85,89,0.01,1000000,0.1
0.98653555,0.9,89,0.01,1000000,0.1
0.9951926,0.95,89,0.01,1000000,0.1
0.005307388,0.05,89,0.02,1000000,0.1
0.021383429,0.1,89,0.02,1000000,0.1
0.053577647,0.15,89,0.02,1000000,0.1
0.09148033,0.2,89,0.02,1000000,0.1
0.15114218,0.25,89,0.02,1000000,0.1
0.2346326,0.3,89,0.02,1000000,0.1
0.33990562,0.35,89,0.02,1000000,0.1
0.43115982,0.4,89,0.02,1000000,0.1
0.5492661,0.45,89,0.02,1000000,0.1
0.6472027,0.5,89,0.02,1000000,0.1
0.7393774,0.55,89,0.02,1000000,0.1
0.81309295,0.6,89,0.02,1000000,0.1
0.8734243,0.65,89,0.02,1000000,0.1
0.91511023,0.7,89,0.02,1000000,0.1
0.9461915,0.75,89,0.02,1000000,0.1
0.9686671,0.8,89,0.02,1000000,0.1
0.9880943,0.85,89,0.02,1000000,0.1
0.997095,0.9,89,0.02,1000000,0.1
0.99959046,0.95,89,0.02,1000000,0.1
0.06146037,0.05,90,0.01,1000000,0.1
0.13935034,0.1,90,0.01,1000000,0.1
0.23153093,0.15,90,0.01,1000000,0.1
0.3184511,0.2,90,0.01,1000000,0.1
0.41330716,0.25,90,0.01,1000000,0.1
0.49755597,0.3,90,0.01,1000000,0.1
0.56640667,0.35,90,0.01,1000000,0.1
0.63816077,0.4,90,0.01,1000000,0.1
0.71361923,0.45,90,0.01,1000000,0.1
0.7590792,0.5,90,0.01,1000000,0.1
0.808581,0.55,90,0.01,1000000,0.1
0.8469739,0.6,90,0.01,1000000,0.1
0.8893262,0.65,90,0.01,1000000,0.1
0.92125857,0.7,90,0.01,1000000,0.1
0.9478327,0.75,90,0.01,1000000,0.1
0.9692979,0.8,90,0.01,1000000,0.1
0.984133,0.85,90,0.01,1000000,0.1
0.99467444,0.9,90,0.01,1000000,0.1
0.99955034,0.95,90,0.01,1000000,0.1
0.6318494,0.05,90,0.02,1000000,0.1
0.7123829,0.1,90,0.02,1000000,0.1
0.7618099,0.15,90,0.02,1000000,0.1
0.79735583,0.2,90,0.02,1000000,0.1
0.82350504,0.25,90,0.02,1000000,0.1
0.84573597,0.3,90,0.02,1000000,0.1
0.8668027,0.35,90,0.02,1000000,0.1
0.88167745,0.4,90,0.02,1000000,0.1
0.89691794,0.45,90,0.02,1000000,0.1
0.91113627,0.5,90,0.02,1000000,0.1
0.9248684,0.55,90,0.02,1000000,0.1
0.9360871,0.6,90,0.02,1000000,0.1
0.9460158,0.65,90,0.02,1000000,0.1
0.9541118,0.7,90,0.02,1000000,0.1
0.96390265,0.75,90,0.02,1000000,0.1
0.97302485,0.8,90,0.02,1000000,0.1
0.98285604,0.85,90,0.02,1000000,0.1
0.99244356,0.9,90,0.02,1000000,0.1
0.9984018,0.95,90,0.02,1000000,0.1
0.0,0.05,91,0.01,1000000,0.1
0.00049728155,0.1,91,0.01,1000000,0.1
0.005268492,0.15,91,0.01,1000000,0.1
0.009622588,0.2,91,0.01,1000000,0.1
0.034666214,0.25,91,0.01,1000000,0.1
0.10505003,0.3,91,0.01,1000000,0.1
0.21816485,0.35,91,0.01,1000000,0.1
0.3419733,0.4,91,0.01,1000000,0.1
0.47863665,0.45,91,0.01,1000000,0.1
0.6122843,0.5,91,0.01,1000000,0.1
0.69945455,0.55,91,0.01,1000000,0.1
0.79082954,0.6,91,0.01,1000000,0.1
0.8613538,0.65,91,0.01,1000000,0.1
0.90963733,0.7,91,0.01,1000000,0.1
0.9432673,0.75,91,0.01,1000000,0.1
0.9703565,0.8,91,0.01,1000000,0.1
0.98666114,0.85,91,0.01,1000000,0.1
0.9934703,0.9,91,0.01,1000000,0.1
0.9979687,0.95,91,0.01,1000000,0.1
0.6082725,0.05,91,0.02,1000000,0.1
0.67094994,0.1,91,0.02,1000000,0.1
0.7135151,0.15,91,0.02,1000000,0.1
0.7434201,0.2,91,0.02,1000000,0.1
0.76775724,0.25,91,0.02,1000000,0.1
0.7912407,0.3,91,0.02,1000000,0.1
0.80981123,0.35,91,0.02,1000000,0.1
0.834778,0.4,91,0.02,1000000,0.1
0.8585859,0.45,91,0.02,1000000,0.1
0.8754372,0.5,91,0.02,1000000,0.1
0.893089,0.55,91,0.02,1000000,0.1
0.90907586,0.6,91,0.02,1000000,0.1
0.9289978,0.65,91,0.02,1000000,0.1
0.9443724,0.7,91,0.02,1000000,0.1
0.96265745,0.75,91,0.02,1000000,0.1
0.97418225,0.8,91,0.02,1000000,0.1
0.9873446,0.85,91,0.02,1000000,0.1
0.9946222,0.9,91,0.02,1000000,0.1
0.9989658,0.95,91,0.02,1000000,0.1
0.0009132844,0.05,92,0.01,1000000,0.1
0.0009132844,0.1,92,0.01,1000000,0.1
0.002462704,0.15,92,0.01,1000000,0.1
0.020228384,0.2,92,0.01,1000000,0.1
0.072499946,0.25,92,0.01,1000000,0.1
0.16886903,0.3,92,0.01,1000000,0.1
0.27920964,0.35,92,0.01,1000000,0.1
0.39934257,0.4,92,0.01,1000000,0.1
0.5215338,0.45,92,0.01,1000000,0.1
0.6284131,0.5,92,0.01,1000000,0.1
0.7197098,0.55,92,0.01,1000000,0.1
0.790485,0.6,92,0.01,1000000,0.1
0.8564928,0.65,92,0.01,1000000,0.1
0.9025974,0.7,92,0.01,1000000,0.1
0.93677753,0.75,92,0.01,1000000,0.1
0.9604689,0.8,92,0.01,1000000,0.1
0.977198,0.85,92,0.01,1000000,0.1
0.98823214,0.9,92,0.01,1000000,0.1
0.99657834,0.95,92,0.01,1000000,0.1
0.44406235,0.05,92,0.02,1000000,0.1
0.47393596,0.1,92,0.02,1000000,0.1
0.50562906,0.15,92,0.02,1000000,0.1
0.5376825,0.2,92,0.02,1000000,0.1
0.5673657,0.25,92,0.02,1000000,0.1
0.6061254,0.3,92,0.02,1000000,0.1
0.64977413,0.35,92,0.02,1000000,0.1
0.70086026,0.4,92,0.02,1000000,0.1
0.751797,0.45,92,0.02,1000000,0.1
0.8087786,0.5,92,0.02,1000000,0.1
0.8487935,0.55,92,0.02,1000000,0.1
0.88250995,0.6,92,0.02,1000000,0.1
0.9082293,0.65,92,0.02,1000000,0.1
0.9315296,0.7,92,0.02,1000000,0.1
0.94849277,0.75,92,0.02,1000000,0.1
0.96334326,0.8,92,0.02,1000000,0.1
0.9788477,0.85,92,0.02,1000000,0.1
0.9896158,0.9,92,0.02,1000000,0.1
0.99847263,0.95,92,0.02,1000000,0.1
0.17748888,0.05,93,0.01,1000000,0.1
0.3217653,0.1,93,0.01,1000000,0.1
0.43233275,0.15,93,0.01,1000000,0.1
0.508988,0.2,93,0.01,1000000,0.1
0.58741605,0.25,93,0.01,1000000,0.1
0.6464939,0.3,93,0.01,1000000,0.1
0.6906245,0.35,93,0.01,1000000,0.1
0.7307118,0.4,93,0.01,1000000,0.1
0.76247954,0.45,93,0.01,1000000,0.1
0.79321367,0.5,93,0.01,1000000,0.1
0.8234618,0.55,93,0.01,1000000,0.1
0.8505933,0.6,93,0.01,1000000,0.1
0.8775744,0.65,93,0.01,1000000,0.1
0.89890045,0.7,93,0.01,1000000,0.1
0.92146516,0.75,93,0.01,1000000,0.1
0.9452883,0.8,93,0.01,1000000,0.1
0.97150064,0.85,93,0.01,1000000,0.1
0.9912076,0.9,93,0.01,1000000,0.1
0.9983303,0.95,93,0.01,1000000,0.1
0.7511338,0.05,93,0.02,1000000,0.1
0.79797834,0.1,93,0.02,1000000,0.1
0.82372683,0.15,93,0.02,1000000,0.1
0.84310967,0.2,93,0.02,1000000,0.1
0.8576041,0.25,93,0.02,1000000,0.1
0.86863625,0.3,93,0.02,1000000,0.1
0.8777924,0.35,93,0.02,1000000,0.1
0.88997465,0.4,93,0.02,1000000,0.1
0.8975907,0.45,93,0.02,1000000,0.1
0.9075875,0.5,93,0.02,1000000,0.1
0.918349,0.55,93,0.02,1000000,0.1
0.9275811,0.6,93,0.02,1000000,0.1
0.9354975,0.65,93,0.02,1000000,0.1
0.94639754,0.7,93,0.02,1000000,0.1
0.9563489,0.75,93,0.02,1000000,0.1
0.9690832,0.8,93,0.02,1000000,0.1
0.9814311,0.85,93,0.02,1000000,0.1
0.990031,0.9,93,0.02,1000000,0.1
0.9987323,0.95,93,0.02,1000000,0.1
0.016644966,0.05,94,0.01,1000000,0.1
0.11446111,0.1,94,0.01,1000000,0.1
0.21518375,0.15,94,0.01,1000000,0.1
0.31282657,0.2,94,0.01,1000000,0.1
0.4009044,0.25,94,0.01,1000000,0.1
0.48083934,0.3,94,0.01,1000000,0.1
0.54434395,0.35,94,0.01,1000000,0.1
0.60771024,0.4,94,0.01,1000000,0.1
0.671828,0.45,94,0.01,1000000,0.1
0.72750634,0.5,94,0.01,1000000,0.1
0.7732931,0.55,94,0.01,1000000,0.1
0.81839645,0.6,94,0.01,1000000,0.1
0.85614246,0.65,94,0.01,1000000,0.1
0.895233,0.7,94,0.01,1000000,0.1
0.92369616,0.75,94,0.01,1000000,0.1
0.95174104,0.8,94,0.01,1000000,0.1
0.97670025,0.85,94,0.01,1000000,0.1
0.99058783,0.9,94,0.01,1000000,0.1
0.9996174,0.95,94,0.01,1000000,0.1
0.5536184,0.05,94,0.02,1000000,0.1
0.6353427,0.1,94,0.02,1000000,0.1
0.68764895,0.15,94,0.02,1000000,0.1
0.7215377,0.2,94,0.02,1000000,0.1
0.7561127,0.25,94,0.02,1000000,0.1
0.7871259,0.3,94,0.02,1000000,0.1
0.8128584,0.35,94,0.02,1000000,0.1
0.833992,0.4,94,0.02,1000000,0.1
0.85396385,0.45,94,0.02,1000000,0.1
0.8720863,0.5,94,0.02,1000000,0.1
0.8916665,0.55,94,0.02,1000000,0.1
0.90885776,0.6,94,0.02,1000000,0.1
0.9256267,0.65,94,0.02,1000000,0.1
0.941098,0.7,94,0.02,1000000,0.1
0.9586111,0.75,94,0.02,1000000,0.1
0.9730968,0.8,94,0.02,1000000,0.1
0.98579377,0.85,94,0.02,1000000,0.1
0.99348646,0.9,94,0.02,1000000,0.1
0.9986451,0.95,94,0.02,1000000,0.1
0.096165866,0.05,95,0.01,1000000,0.1
0.17588805,0.1,95,0.01,1000000,0.1
0.24403241,0.15,95,0.01,1000000,0.1
0.3134139,0.2,95,0.01,1000000,0.1
0.3774362,0.25,95,0.01,1000000,0.1
0.43515378,0.3,95,0.01,1000000,0.1
0.4932386,0.35,95,0.01,1000000,0.1
0.5461268,0.4,95,0.01,1000000,0.1
0.59539646,0.45,95,0.01,1000000,0.1
0.6501944,0.5,95,0.01,1000000,0.1
0.7026538,0.55,95,0.01,1000000,0.1
0.7459755,0.6,95,0.01,1000000,0.1
0.78922296,0.65,95,0.01,1000000,0.1
0.8334075,0.7,95,0.01,1000000,0.1
0.87308353,0.75,95,0.01,1000000,0.1
0.9192191,0.8,95,0.01,1000000,0.1
0.9597225,0.85,95,0.01,1000000,0.1
0.9841477,0.9,95,0.01,1000000,0.1
0.99658245,0.95,95,0.01,1000000,0.1
0.73497695,0.05,95,0.02,1000000,0.1
0.79865694,0.1,95,0.02,1000000,0.1
0.83453715,0.15,95,0.02,1000000,0.1
0.8594213,0.2,95,0.02,1000000,0.1
0.8757521,0.25,95,0.02,1000000,0.1
0.88774234,0.3,95,0.02,1000000,0.1
0.89987564,0.35,95,0.02,1000000,0.1
0.9092517,0.4,95,0.02,1000000,0.1
0.9199836,0.45,95,0.02,1000000,0.1
0.92863816,0.5,95,0.02,1000000,0.1
0.9381754,0.55,95,0.02,1000000,0.1
0.94440776,0.6,95,0.02,1000000,0.1
0.95442295,0.65,95,0.02,1000000,0.1
0.96150404,0.7,95,0.02,1000000,0.1
0.9679197,0.75,95,0.02,1000000,0.1
0.9767033,0.8,95,0.02,1000000,0.1
0.98408455,0.85,95,0.02,1000000,0.1
0.9911128,0.9,95,0.02,1000000,0.1
0.9971707,0.95,95,0.02,1000000,0.1
0.08349281,0.05,96,0.01,1000000,0.1
0.15164818,0.1,96,0.01,1000000,0.1
0.19668885,0.15,96,0.01,1000000,0.1
0.24421568,0.2,96,0.01,1000000,0.1
0.299872,0.25,96,0.01,1000000,0.1
0.3522775,0.3,96,0.01,1000000,0.1
0.41122857,0.35,96,0.01,1000000,0.1
0.4699458,0.4,96,0.01,1000000,0.1
0.5495718,0.45,96,0.01,1000000,0.1
0.62068737,0.5,96,0.01,1000000,0.1
0.6856634,0.55,96,0.01,1000000,0.1
0.7540242,0.6,96,0.01,1000000,0.1
0.82220876,0.65,96,0.01,1000000,0.1
0.8656815,0.7,96,0.01,1000000,0.1
0.90848315,0.75,96,0.01,1000000,0.1
0.938012,0.8,96,0.01,1000000,0.1
0.9635398,0.85,96,0.01,1000000,0.1
0.9845376,0.9,96,0.01,1000000,0.1
0.9945606,0.95,96,0.01,1000000,0.1
0.62706023,0.05,96,0.02,1000000,0.1
0.6694345,0.1,96,0.02,1000000,0.1
0.69799066,0.15,96,0.02,1000000,0.1
0.7181007,0.2,96,0.02,1000000,0.1
0.7401334,0.25,96,0.02,1000000,0.1
0.7626989,0.3,96,0.02,1000000,0.1
0.78285414,0.35,96,0.02,1000000,0.1
0.80791736,0.4,96,0.02,1000000,0.1
0.82483214,0.45,96,0.02,1000000,0.1
0.84717155,0.5,96,0.02,1000000,0.1
0.86664003,0.55,96,0.02,1000000,0.1
0.88965976,0.6,96,0.02,1000000,0.1
0.91137886,0.65,96,0.02,1000000,0.1
0.92963,0.7,96,0.02,1000000,0.1
0.9504896,0.75,96,0.02,1000000,0.1
0.9719666,0.8,96,0.02,1000000,0.1
0.9862776,0.85,96,0.02,1000000,0.1
0.9957232,0.9,96,0.02,1000000,0.1
0.9991967,0.95,96,0.02,1000000,0.1
0.037061922,0.05,97,0.01,1000000,0.1
0.08548463,0.1,97,0.01,1000000,0.1
0.12581293,0.15,97,0.01,1000000,0.1
0.17953233,0.2,97,0.01,1000000,0.1
0.23452765,0.25,97,0.01,1000000,0.1
0.29868272,0.3,97,0.01,1000000,0.1
0.3667369,0.35,97,0.01,1000000,0.1
0.42783657,0.4,97,0.01,1000000,0.1
0.48999402,0.45,97,0.01,1000000,0.1
0.553219,0.5,97,0.01,1000000,0.1
0.6309423,0.55,97,0.01,1000000,0.1
0.69960666,0.6,97,0.01,1000000,0.1
0.7735838,0.65,97,0.01,1000000,0.1
0.8310316,0.7,97,0.01,1000000,0.1
0.8881522,0.75,97,0.01,1000000,0.1
0.9224756,0.8,97,0.01,1000000,0.1
0.96128464,0.85,97,0.01,1000000,0.1
0.9900805,0.9,97,0.01,1000000,0.1
0.99817723,0.95,97,0.01,1000000,0.1
0.6938933,0.05,97,0.02,1000000,0.1
0.73868734,0.1,97,0.02,1000000,0.1
0.7659994,0.15,97,0.02,1000000,0.1
0.79002553,0.2,97,0.02,1000000,0.1
0.8123929,0.25,97,0.02,1000000,0.1
0.8329803,0.3,97,0.02,1000000,0.1
0.8551586,0.35,97,0.02,1000000,0.1
0.87079626,0.4,97,0.02,1000000,0.1
0.8868194,0.45,97,0.02,1000000,0.1
0.9024497,0.5,97,0.02,1000000,0.1
0.9187028,0.55,97,0.02,1000000,0.1
0.93233216,0.6,97,0.02,1000000,0.1
0.9476692,0.65,97,0.02,1000000,0.1
0.9609019,0.7,97,0.02,1000000,0.1
0.9756399,0.75,97,0.02,1000000,0.1
0.9879957,0.8,97,0.02,1000000,0.1
0.99430996,0.85,97,0.02,1000000,0.1
0.998426,0.9,97,0.02,1000000,0.1
1.0000002,0.95,97,0.02,1000000,0.1
0.65982234,0.05,98,0.01,1000000,0.1
0.744905,0.1,98,0.01,1000000,0.1
0.78602725,0.15,98,0.01,1000000,0.1
0.81286013,0.2,98,0.01,1000000,0.1
0.84161294,0.25,98,0.01,1000000,0.1
0.86395067,0.3,98,0.01,1000000,0.1
0.8861521,0.35,98,0.01,1000000,0.1
0.90037584,0.4,98,0.01,1000000,0.1
0.9166516,0.45,98,0.01,1000000,0.1
0.9263385,0.5,98,0.01,1000000,0.1
0.94269294,0.55,98,0.01,1000000,0.1
0.95200205,0.6,98,0.01,1000000,0.1
0.9616493,0.65,98,0.01,1000000,0.1
0.96649164,0.7,98,0.01,1000000,0.1
0.9724594,0.75,98,0.01,1000000,0.1
0.97584844,0.8,98,0.01,1000000,0.1
0.9852865,0.85,98,0.01,1000000,0.1
0.9919621,0.9,98,0.01,1000000,0.1
0.99760634,0.95,98,0.01,1000000,0.1
0.28882453,0.05,98,0.02,1000000,0.1
0.4678246,0.1,98,0.02,1000000,0.1
0.5782889,0.15,98,0.02,1000000,0.1
0.64749646,0.2,98,0.02,1000000,0.1
0.6997958,0.25,98,0.02,1000000,0.1
0.74613017,0.3,98,0.02,1000000,0.1
0.78152734,0.35,98,0.02,1000000,0.1
0.81161433,0.4,98,0.02,1000000,0.1
0.8397432,0.45,98,0.02,1000000,0.1
0.86606526,0.5,98,0.02,1000000,0.1
0.8846666,0.55,98,0.02,1000000,0.1
0.90540195,0.6,98,0.02,1000000,0.1
0.92052126,0.65,98,0.02,1000000,0.1
0.9374819,0.7,98,0.02,1000000,0.1
0.9536252,0.75,98,0.02,1000000,0.1
0.9662893,0.8,98,0.02,1000000,0.1
0.9804913,0.85,98,0.02,1000000,0.1
0.9921544,0.9,98,0.02,1000000,0.1
0.99758154,0.95,98,0.02,1000000,0.1
0.33972603,0.05,99,0.01,1000000,0.1
0.44770512,0.1,99,0.01,1000000,0.1
0.5300241,0.15,99,0.01,1000000,0.1
0.585103,0.2,99,0.01,1000000,0.1
0.62674993,0.25,99,0.01,1000000,0.1
0.6640856,0.3,99,0.01,1000000,0.1
0.69476223,0.35,99,0.01,1000000,0.1
0.730707,0.4,99,0.01,1000000,0.1
0.758653,0.45,99,0.01,1000000,0.1
0.7868224,0.5,99,0.01,1000000,0.1
0.8172532,0.55,99,0.01,1000000,0.1
0.84656364,0.6,99,0.01,1000000,0.1
0.8730259,0.65,99,0.01,1000000,0.1
0.90012014,0.7,99,0.01,1000000,0.1
0.92152494,0.75,99,0.01,1000000,0.1
0.95046186,0.8,99,0.01,1000000,0.1
0.9794351,0.85,99,0.01,1000000,0.1
0.99316645,0.9,99,0.01,1000000,0.1
0.9981962,0.95,99,0.01,1000000,0.1
0.5641423,0.05,99,0.02,1000000,0.1
0.58915603,0.1,99,0.02,1000000,0.1
0.61080813,0.15,99,0.02,1000000,0.1
0.6323555,0.2,99,0.02,1000000,0.1
0.6554084,0.25,99,0.02,1000000,0.1
0.68017554,0.3,99,0.02,1000000,0.1
0.6976521,0.35,99,0.02,1000000,0.1
0.7242662,0.4,99,0.02,1000000,0.1
0.7563065,0.45,99,0.02,1000000,0.1
0.7849545,0.5,99,0.02,1000000,0.1
0.8120432,0.55,99,0.02,1000000,0.1
0.8414846,0.6,99,0.02,1000000,0.1
0.87086064,0.65,99,0.02,1000000,0.1
0.9007076,0.7,99,0.02,1000000,0.1
0.93033516,0.75,99,0.02,1000000,0.1
0.95561045,0.8,99,0.02,1000000,0.1
0.9796871,0.85,99,0.02,1000000,0.1
0.9928056,0.9,99,0.02,1000000,0.1
0.9986551,0.95,99,0.02,1000000,0.1
0.15941982,0.05,0,0.01,1000000,0.1
0.27828133,0.1,0,0.01,1000000,0.1
0.3673425,0.15,0,0.01,1000000,0.1
0.43952358,0.2,0,0.01,1000000,0.1
0.5036456,0.25,0,0.01,1000000,0.1
0.5600719,0.3,0,0.01,1000000,0.1
0.62267303,0.35,0,0.01,1000000,0.1
0.67720884,0.4,0,0.01,1000000,0.1
0.72876304,0.45,0,0.01,1000000,0.1
0.7650298,0.5,0,0.01,1000000,0.1
0.8020993,0.55,0,0.01,1000000,0.1
0.8255851,0.6,0,0.01,1000000,0.1
0.84869653,0.65,0,0.01,1000000,0.1
0.87157196,0.7,0,0.01,1000000,0.1
0.89707965,0.75,0,0.01,1000000,0.1
0.935179,0.8,0,0.01,1000000,0.1
0.9711463,0.85,0,0.01,1000000,0.1
0.9904228,0.9,0,0.01,1000000,0.1
0.9991397,0.95,0,0.01,1000000,0.1
0.20468323,0.05,0,0.05,100000,0.1
0.34217656,0.1,0,0.05,100000,0.1
0.4555661,0.15,0,0.05,100000,0.1
0.56063116,0.2,0,0.05,100000,0.1
0.6292342,0.25,0,0.05,100000,0.1
0.6855036,0.3,0,0.05,100000,0.1
0.73306113,0.35,0,0.05,100000,0.1
0.78002065,0.4,0,0.05,100000,0.1
0.8252903,0.45,0,0.05,100000,0.1
0.84907264,0.5,0,0.05,100000,0.1
0.874586,0.55,0,0.05,100000,0.1
0.8982684,0.6000000000000001,0,0.05,100000,0.1
0.9217278,0.6500000000000001,0,0.05,100000,0.1
0.9392576,0.7000000000000001,0,0.05,100000,0.1
0.9552436,0.7500000000000001,0,0.05,100000,0.1
0.96846384,0.8,0,0.05,100000,0.1
0.9830212,0.8500000000000001,0,0.05,100000,0.1
0.9931396,0.9000000000000001,0,0.05,100000,0.1
0.99999946,0.95,0,0.05,100000,0.1
0.6229261,0.05,1,0.05,100000,0.1
0.7589317,0.1,1,0.05,100000,0.1
0.8155902,0.15,1,0.05,100000,0.1
0.8476107,0.2,1,0.05,100000,0.1
0.8612012,0.25,1,0.05,100000,0.1
0.88050836,0.3,1,0.05,100000,0.1
0.89844406,0.35,1,0.05,100000,0.1
0.9121014,0.4,1,0.05,100000,0.1
0.92842937,0.45,1,0.05,100000,0.1
0.9373766,0.5,1,0.05,100000,0.1
0.9492335,0.55,1,0.05,100000,0.1
0.9611703,0.6000000000000001,1,0.05,100000,0.1
0.9641121,0.6500000000000001,1,0.05,100000,0.1
0.9698686,0.7000000000000001,1,0.05,100000,0.1
0.978547,0.7500000000000001,1,0.05,100000,0.1
0.98160326,0.8,1,0.05,100000,0.1
0.9846149,0.8500000000000001,1,0.05,100000,0.1
0.99308664,0.9000000000000001,1,0.05,100000,0.1
0.99586934,0.95,1,0.05,100000,0.1
0.575013,0.05,2,0.05,100000,0.1
0.73190814,0.1,2,0.05,100000,0.1
0.7890701,0.15,2,0.05,100000,0.1
0.83322024,0.2,2,0.05,100000,0.1
0.86236453,0.25,2,0.05,100000,0.1
0.87617844,0.3,2,0.05,100000,0.1
0.88705313,0.35,2,0.05,100000,0.1
0.9017226,0.4,2,0.05,100000,0.1
0.91531825,0.45,2,0.05,100000,0.1
0.9248886,0.5,2,0.05,100000,0.1
0.93572354,0.55,2,0.05,100000,0.1
0.9452935,0.6000000000000001,2,0.05,100000,0.1
0.9586754,0.6500000000000001,2,0.05,100000,0.1
0.9693205,0.7000000000000001,2,0.05,100000,0.1
0.97573733,0.7500000000000001,2,0.05,100000,0.1
0.9865837,0.8,2,0.05,100000,0.1
0.99047726,0.8500000000000001,2,0.05,100000,0.1
0.99452436,0.9000000000000001,2,0.05,100000,0.1
0.99999976,0.95,2,0.05,100000,0.1
0.20920436,0.05,3,0.05,100000,0.1
0.3438687,0.1,3,0.05,100000,0.1
0.44679427,0.15,3,0.05,100000,0.1
0.5105766,0.2,3,0.05,100000,0.1
0.55923665,0.25,3,0.05,100000,0.1
0.60268253,0.3,3,0.05,100000,0.1
0.66253346,0.35,3,0.05,100000,0.1
0.71469945,0.4,3,0.05,100000,0.1
0.7543478,0.45,3,0.05,100000,0.1
0.7890092,0.5,3,0.05,100000,0.1
0.83422613,0.55,3,0.05,100000,0.1
0.88845515,0.6000000000000001,3,0.05,100000,0.1
0.91230875,0.6500000000000001,3,0.05,100000,0.1
0.9419344,0.7000000000000001,3,0.05,100000,0.1
0.96378994,0.7500000000000001,3,0.05,100000,0.1
0.9756337,0.8,3,0.05,100000,0.1
0.988783,0.8500000000000001,3,0.05,100000,0.1
0.99600315,0.9000000000000001,3,0.05,100000,0.1
0.99881494,0.95,3,0.05,100000,0.1
0.12805109,0.05,4,0.05,100000,0.1
0.20277317,0.1,4,0.05,100000,0.1
0.27878898,0.15,4,0.05,100000,0.1
0.3377709,0.2,4,0.05,100000,0.1
0.39752188,0.25,4,0.05,100000,0.1
0.46119714,0.3,4,0.05,100000,0.1
0.51974696,0.35,4,0.05,100000,0.1
0.5976492,0.4,4,0.05,100000,0.1
0.6503915,0.45,4,0.05,100000,0.1
0.72475374,0.5,4,0.05,100000,0.1
0.7986755,0.55,4,0.05,100000,0.1
0.84601986,0.6000000000000001,4,0.05,100000,0.1
0.89911604,0.6500000000000001,4,0.05,100000,0.1
0.9265178,0.7000000000000001,4,0.05,100000,0.1
0.95545036,0.7500000000000001,4,0.05,100000,0.1
0.9796348,0.8,4,0.05,100000,0.1
0.98794097,0.8500000000000001,4,0.05,100000,0.1
0.9973643,0.9000000000000001,4,0.05,100000,0.1
0.99876213,0.95,4,0.05,100000,0.1
0.60813373,0.05,5,0.05,100000,0.1
0.77043396,0.1,5,0.05,100000,0.1
0.8123538,0.15,5,0.05,100000,0.1
0.8454631,0.2,5,0.05,100000,0.1
0.8699531,0.25,5,0.05,100000,0.1
0.8833082,0.3,5,0.05,100000,0.1
0.8996045,0.35,5,0.05,100000,0.1
0.9102464,0.4,5,0.05,100000,0.1
0.9206329,0.45,5,0.05,100000,0.1
0.9340492,0.5,5,0.05,100000,0.1
0.9447562,0.55,5,0.05,100000,0.1
0.94780177,0.6000000000000001,5,0.05,100000,0.1
0.95509547,0.6500000000000001,5,0.05,100000,0.1
0.95945984,0.7000000000000001,5,0.05,100000,0.1
0.9697947,0.7500000000000001,5,0.05,100000,0.1
0.981345,0.8,5,0.05,100000,0.1
0.9974571,0.8500000000000001,5,0.05,100000,0.1
0.9988894,0.9000000000000001,5,0.05,100000,0.1
0.9988894,0.95,5,0.05,100000,0.1
0.09446922,0.05,6,0.05,100000,0.1
0.22652686,0.1,6,0.05,100000,0.1
0.32292286,0.15,6,0.05,100000,0.1
0.39630663,0.2,6,0.05,100000,0.1
0.47312316,0.25,6,0.05,100000,0.1
0.5364598,0.3,6,0.05,100000,0.1
0.60084444,0.35,6,0.05,100000,0.1
0.6853342,0.4,6,0.05,100000,0.1
0.750452,0.45,6,0.05,100000,0.1
0.80330867,0.5,6,0.05,100000,0.1
0.840313,0.55,6,0.05,100000,0.1
0.88710785,0.6000000000000001,6,0.05,100000,0.1
0.9238506,0.6500000000000001,6,0.05,100000,0.1
0.9543358,0.7000000000000001,6,0.05,100000,0.1
0.9792635,0.7500000000000001,6,0.05,100000,0.1
0.9903483,0.8,6,0.05,100000,0.1
0.9973637,0.8500000000000001,6,0.05,100000,0.1
0.9987076,0.9000000000000001,6,0.05,100000,0.1
1.0,0.95,6,0.05,100000,0.1
0.24141099,0.05,7,0.05,100000,0.1
0.32347625,0.1,7,0.05,100000,0.1
0.39618072,0.15,7,0.05,100000,0.1
0.4515982,0.2,7,0.05,100000,0.1
0.51869357,0.25,7,0.05,100000,0.1
0.5736412,0.3,7,0.05,100000,0.1
0.6317556,0.35,7,0.05,100000,0.1
0.6748002,0.4,7,0.05,100000,0.1
0.7249461,0.45,7,0.05,100000,0.1
0.77291775,0.5,7,0.05,100000,0.1
0.81182027,0.55,7,0.05,100000,0.1
0.8480469,0.6000000000000001,7,0.05,100000,0.1
0.8818657,0.6500000000000001,7,0.05,100000,0.1
0.90867925,0.7000000000000001,7,0.05,100000,0.1
0.9337473,0.7500000000000001,7,0.05,100000,0.1
0.96474624,0.8,7,0.05,100000,0.1
0.9818777,0.8500000000000001,7,0.05,100000,0.1
0.99589634,0.9000000000000001,7,0.05,100000,0.1
0.9987279,0.95,7,0.05,100000,0.1
0.6064134,0.05,8,0.05,100000,0.1
0.7408592,0.1,8,0.05,100000,0.1
0.78724134,0.15,8,0.05,100000,0.1
0.8176217,0.2,8,0.05,100000,0.1
0.85541177,0.25,8,0.05,100000,0.1
0.87213737,0.3,8,0.05,100000,0.1
0.8871298,0.35,8,0.05,100000,0.1
0.89917415,0.4,8,0.05,100000,0.1
0.91131276,0.45,8,0.05,100000,0.1
0.9218123,0.5,8,0.05,100000,0.1
0.9321769,0.55,8,0.05,100000,0.1
0.94995993,0.6000000000000001,8,0.05,100000,0.1
0.9619163,0.6500000000000001,8,0.05,100000,0.1
0.97240597,0.7000000000000001,8,0.05,100000,0.1
0.989898,0.7500000000000001,8,0.05,100000,0.1
0.99571216,0.8,8,0.05,100000,0.1
0.9984552,0.8500000000000001,8,0.05,100000,0.1
0.99999964,0.9000000000000001,8,0.05,100000,0.1
0.99999964,0.95,8,0.05,100000,0.1
0.016681412,0.05,9,0.05,100000,0.1
0.052630227,0.1,9,0.05,100000,0.1
0.10580269,0.15,9,0.05,100000,0.1
0.17575833,0.2,9,0.05,100000,0.1
0.23200883,0.25,9,0.05,100000,0.1
0.32331195,0.3,9,0.05,100000,0.1
0.4223574,0.35,9,0.05,100000,0.1
0.5199886,0.4,9,0.05,100000,0.1
0.6052371,0.45,9,0.05,100000,0.1
0.68327737,0.5,9,0.05,100000,0.1
0.7610481,0.55,9,0.05,100000,0.1
0.82344383,0.6000000000000001,9,0.05,100000,0.1
0.87007713,0.6500000000000001,9,0.05,100000,0.1
0.9166169,0.7000000000000001,9,0.05,100000,0.1
0.9475036,0.7500000000000001,9,0.05,100000,0.1
0.9750875,0.8,9,0.05,100000,0.1
0.98532325,0.8500000000000001,9,0.05,100000,0.1
0.99732655,0.9000000000000001,9,0.05,100000,0.1
1.0,0.95,9,0.05,100000,0.1
0.6103341,0.05,10,0.05,100000,0.1
0.7454594,0.1,10,0.05,100000,0.1
0.78908837,0.15,10,0.05,100000,0.1
0.81222886,0.2,10,0.05,100000,0.1
0.8362145,0.25,10,0.05,100000,0.1
0.8635762,0.3,10,0.05,100000,0.1
0.87070316,0.35,10,0.05,100000,0.1
0.87764484,0.4,10,0.05,100000,0.1
0.88725305,0.45,10,0.05,100000,0.1
0.89152044,0.5,10,0.05,100000,0.1
0.9055875,0.55,10,0.05,100000,0.1
0.9182448,0.6000000000000001,10,0.05,100000,0.1
0.9308577,0.6500000000000001,10,0.05,100000,0.1
0.9474451,0.7000000000000001,10,0.05,100000,0.1
0.9570451,0.7500000000000001,10,0.05,100000,0.1
0.96941054,0.8,10,0.05,100000,0.1
0.9788844,0.8500000000000001,10,0.05,100000,0.1
0.98985004,0.9000000000000001,10,0.05,100000,0.1
0.99643946,0.95,10,0.05,100000,0.1
0.029847857,0.05,11,0.05,100000,0.1
0.096580304,0.1,11,0.05,100000,0.1
0.15553305,0.15,11,0.05,100000,0.1
0.24395096,0.2,11,0.05,100000,0.1
0.30030164,0.25,11,0.05,100000,0.1
0.365374,0.3,11,0.05,100000,0.1
0.4350347,0.35,11,0.05,100000,0.1
0.50655156,0.4,11,0.05,100000,0.1
0.5781717,0.45,11,0.05,100000,0.1
0.6527208,0.5,11,0.05,100000,0.1
0.71636593,0.55,11,0.05,100000,0.1
0.78986853,0.6000000000000001,11,0.05,100000,0.1
0.84837615,0.6500000000000001,11,0.05,100000,0.1
0.8800965,0.7000000000000001,11,0.05,100000,0.1
0.93223226,0.7500000000000001,11,0.05,100000,0.1
0.95674527,0.8,11,0.05,100000,0.1
0.97371423,0.8500000000000001,11,0.05,100000,0.1
0.98912066,0.9000000000000001,11,0.05,100000,0.1
0.99314487,0.95,11,0.05,100000,0.1
0.37377807,0.05,12,0.05,100000,0.1
0.51103556,0.1,12,0.05,100000,0.1
0.5844531,0.15,12,0.05,100000,0.1
0.63899183,0.2,12,0.05,100000,0.1
0.69167966,0.25,12,0.05,100000,0.1
0.739623,0.3,12,0.05,100000,0.1
0.7791956,0.35,12,0.05,100000,0.1
0.81088376,0.4,12,0.05,100000,0.1
0.83797693,0.45,12,0.05,100000,0.1
0.86404794,0.5,12,0.05,100000,0.1
0.88794017,0.55,12,0.05,100000,0.1
0.90903616,0.6000000000000001,12,0.05,100000,0.1
0.92603,0.6500000000000001,12,0.05,100000,0.1
0.94708836,0.7000000000000001,12,0.05,100000,0.1
0.95409036,0.7500000000000001,12,0.05,100000,0.1
0.96655023,0.8,12,0.05,100000,0.1
0.979114,0.8500000000000001,12,0.05,100000,0.1
0.99031734,0.9000000000000001,12,0.05,100000,0.1
1.0000001,0.95,12,0.05,100000,0.1
0.60321563,0.05,13,0.05,100000,0.1
0.7447678,0.1,13,0.05,100000,0.1
0.7925381,0.15,13,0.05,100000,0.1
0.81960094,0.2,13,0.05,100000,0.1
0.84364027,0.25,13,0.05,100000,0.1
0.85487735,0.3,13,0.05,100000,0.1
0.8732351,0.35,13,0.05,100000,0.1
0.88721997,0.4,13,0.05,100000,0.1
0.89835894,0.45,13,0.05,100000,0.1
0.91092265,0.5,13,0.05,100000,0.1
0.92581016,0.55,13,0.05,100000,0.1
0.93401927,0.6000000000000001,13,0.05,100000,0.1
0.94372344,0.6500000000000001,13,0.05,100000,0.1
0.9559957,0.7000000000000001,13,0.05,100000,0.1
0.9685318,0.7500000000000001,13,0.05,100000,0.1
0.9809066,0.8,13,0.05,100000,0.1
0.991871,0.8500000000000001,13,0.05,100000,0.1
0.9971919,0.9000000000000001,13,0.05,100000,0.1
1.0,0.95,13,0.05,100000,0.1
0.5705593,0.05,14,0.05,100000,0.1
0.640863,0.1,14,0.05,100000,0.1
0.6691175,0.15,14,0.05,100000,0.1
0.6988683,0.2,14,0.05,100000,0.1
0.7253223,0.25,14,0.05,100000,0.1
0.7415417,0.3,14,0.05,100000,0.1
0.7662031,0.35,14,0.05,100000,0.1
0.79964393,0.4,14,0.05,100000,0.1
0.82270527,0.45,14,0.05,100000,0.1
0.85453546,0.5,14,0.05,100000,0.1
0.8789082,0.55,14,0.05,100000,0.1
0.89327466,0.6000000000000001,14,0.05,100000,0.1
0.9177157,0.6500000000000001,14,0.05,100000,0.1
0.9406495,0.7000000000000001,14,0.05,100000,0.1
0.95897186,0.7500000000000001,14,0.05,100000,0.1
0.97164243,0.8,14,0.05,100000,0.1
0.9868669,0.8500000000000001,14,0.05,100000,0.1
0.9948936,0.9000000000000001,14,0.05,100000,0.1
0.99737376,0.95,14,0.05,100000,0.1
0.09898822,0.05,15,0.05,100000,0.1
0.21513607,0.1,15,0.05,100000,0.1
0.3033819,0.15,15,0.05,100000,0.1
0.3799212,0.2,15,0.05,100000,0.1
0.43596134,0.25,15,0.05,100000,0.1
0.5104034,0.3,15,0.05,100000,0.1
0.55531126,0.35,15,0.05,100000,0.1
0.6099832,0.4,15,0.05,100000,0.1
0.6711584,0.45,15,0.05,100000,0.1
0.74513924,0.5,15,0.05,100000,0.1
0.81132925,0.55,15,0.05,100000,0.1
0.849205,0.6000000000000001,15,0.05,100000,0.1
0.89967364,0.6500000000000001,15,0.05,100000,0.1
0.9302361,0.7000000000000001,15,0.05,100000,0.1
0.9559254,0.7500000000000001,15,0.05,100000,0.1
0.9827666,0.8,15,0.05,100000,0.1
0.9905285,0.8500000000000001,15,0.05,100000,0.1
0.9952504,0.9000000000000001,15,0.05,100000,0.1
0.9984573,0.95,15,0.05,100000,0.1
0.23429617,0.05,16,0.05,100000,0.1
0.3670616,0.1,16,0.05,100000,0.1
0.44353098,0.15,16,0.05,100000,0.1
0.52081966,0.2,16,0.05,100000,0.1
0.56506467,0.25,16,0.05,100000,0.1
0.61073816,0.3,16,0.05,100000,0.1
0.6578527,0.35,16,0.05,100000,0.1
0.70178837,0.4,16,0.05,100000,0.1
0.7452668,0.45,16,0.05,100000,0.1
0.79071194,0.5,16,0.05,100000,0.1
0.8292949,0.55,16,0.05,100000,0.1
0.85793346,0.6000000000000001,16,0.05,100000,0.1
0.8862854,0.6500000000000001,16,0.05,100000,0.1
0.91701585,0.7000000000000001,16,0.05,100000,0.1
0.9420273,0.7500000000000001,16,0.05,100000,0.1
0.9624769,0.8,16,0.05,100000,0.1
0.99151707,0.8500000000000001,16,0.05,100000,0.1
0.99720657,0.9000000000000001,16,0.05,100000,0.1
1.0000006,0.95,16,0.05,100000,0.1
0.6455214,0.05,17,0.05,100000,0.1
0.8305297,0.1,17,0.05,100000,0.1
0.8589748,0.15,17,0.05,100000,0.1
0.8689619,0.2,17,0.05,100000,0.1
0.883295,0.25,17,0.05,100000,0.1
0.89187676,0.3,17,0.05,100000,0.1
0.9031583,0.35,17,0.05,100000,0.1
0.9129236,0.4,17,0.05,100000,0.1
0.9226603,0.45,17,0.05,100000,0.1
0.93388796,0.5,17,0.05,100000,0.1
0.9420339,0.55,17,0.05,100000,0.1
0.9503516,0.6000000000000001,17,0.05,100000,0.1
0.9588184,0.6500000000000001,17,0.05,100000,0.1
0.9644508,0.7000000000000001,17,0.05,100000,0.1
0.9743004,0.7500000000000001,17,0.05,100000,0.1
0.97845584,0.8,17,0.05,100000,0.1
0.99079615,0.8500000000000001,17,0.05,100000,0.1
0.9935773,0.9000000000000001,17,0.05,100000,0.1
0.99622995,0.95,17,0.05,100000,0.1
0.53368163,0.05,18,0.05,100000,0.1
0.6710957,0.1,18,0.05,100000,0.1
0.7160851,0.15,18,0.05,100000,0.1
0.74823636,0.2,18,0.05,100000,0.1
0.7733598,0.25,18,0.05,100000,0.1
0.79950505,0.3,18,0.05,100000,0.1
0.8228396,0.35,18,0.05,100000,0.1
0.84206533,0.4,18,0.05,100000,0.1
0.8667296,0.45,18,0.05,100000,0.1
0.88709164,0.5,18,0.05,100000,0.1
0.9117966,0.55,18,0.05,100000,0.1
0.93751866,0.6000000000000001,18,0.05,100000,0.1
0.95230097,0.6500000000000001,18,0.05,100000,0.1
0.96698755,0.7000000000000001,18,0.05,100000,0.1
0.9750926,0.7500000000000001,18,0.05,100000,0.1
0.981666,0.8,18,0.05,100000,0.1
0.98827934,0.8500000000000001,18,0.05,100000,0.1
0.997555,0.9000000000000001,18,0.05,100000,0.1
1.0000001,0.95,18,0.05,100000,0.1
0.60446537,0.05,19,0.05,100000,0.1
0.68626535,0.1,19,0.05,100000,0.1
0.72124225,0.15,19,0.05,100000,0.1
0.753483,0.2,19,0.05,100000,0.1
0.77048427,0.25,19,0.05,100000,0.1
0.78987706,0.3,19,0.05,100000,0.1
0.8023866,0.35,19,0.05,100000,0.1
0.8233625,0.4,19,0.05,100000,0.1
0.8494173,0.45,19,0.05,100000,0.1
0.873871,0.5,19,0.05,100000,0.1
0.89838773,0.55,19,0.05,100000,0.1
0.92016166,0.6000000000000001,19,0.05,100000,0.1
0.93522596,0.6500000000000001,19,0.05,100000,0.1
0.95399547,0.7000000000000001,19,0.05,100000,0.1
0.9753884,0.7500000000000001,19,0.05,100000,0.1
0.9818756,0.8,19,0.05,100000,0.1
0.9882431,0.8500000000000001,19,0.05,100000,0.1
0.9934797,0.9000000000000001,19,0.05,100000,0.1
0.9960771,0.95,19,0.05,100000,0.1
0.25752568,0.05,20,0.05,100000,0.1
0.4093407,0.1,20,0.05,100000,0.1
0.5345349,0.15,20,0.05,100000,0.1
0.60934097,0.2,20,0.05,100000,0.1
0.66578996,0.25,20,0.05,100000,0.1
0.7052719,0.3,20,0.05,100000,0.1
0.7428032,0.35,20,0.05,100000,0.1
0.76511997,0.4,20,0.05,100000,0.1
0.78316796,0.45,20,0.05,100000,0.1
0.8041498,0.5,20,0.05,100000,0.1
0.8296041,0.55,20,0.05,100000,0.1
0.8535318,0.6000000000000001,20,0.05,100000,0.1
0.8816168,0.6500000000000001,20,0.05,100000,0.1
0.9112524,0.7000000000000001,20,0.05,100000,0.1
0.94193995,0.7500000000000001,20,0.05,100000,0.1
0.96341723,0.8,20,0.05,100000,0.1
0.9762077,0.8500000000000001,20,0.05,100000,0.1
0.98892486,0.9000000000000001,20,0.05,100000,0.1
0.9972171,0.95,20,0.05,100000,0.1
0.6100154,0.05,21,0.05,100000,0.1
0.72845054,0.1,21,0.05,100000,0.1
0.75400215,0.15,21,0.05,100000,0.1
0.776695,0.2,21,0.05,100000,0.1
0.79691803,0.25,21,0.05,100000,0.1
0.8080652,0.3,21,0.05,100000,0.1
0.82968587,0.35,21,0.05,100000,0.1
0.8426452,0.4,21,0.05,100000,0.1
0.8595553,0.45,21,0.05,100000,0.1
0.87778246,0.5,21,0.05,100000,0.1
0.89200294,0.55,21,0.05,100000,0.1
0.9017715,0.6000000000000001,21,0.05,100000,0.1
0.91416705,0.6500000000000001,21,0.05,100000,0.1
0.9265,0.7000000000000001,21,0.05,100000,0.1
0.94442177,0.7500000000000001,21,0.05,100000,0.1
0.9621981,0.8,21,0.05,100000,0.1
0.9744415,0.8500000000000001,21,0.05,100000,0.1
0.9892814,0.9000000000000001,21,0.05,100000,0.1
0.99739224,0.95,21,0.05,100000,0.1
0.37095788,0.05,22,0.05,100000,0.1
0.4844825,0.1,22,0.05,100000,0.1
0.5712923,0.15,22,0.05,100000,0.1
0.6379923,0.2,22,0.05,100000,0.1
0.6815143,0.25,22,0.05,100000,0.1
0.71554697,0.3,22,0.05,100000,0.1
0.7631351,0.35,22,0.05,100000,0.1
0.78928584,0.4,22,0.05,100000,0.1
0.82302994,0.45,22,0.05,100000,0.1
0.85763824,0.5,22,0.05,100000,0.1
0.8773114,0.55,22,0.05,100000,0.1
0.90358615,0.6000000000000001,22,0.05,100000,0.1
0.9264877,0.6500000000000001,22,0.05,100000,0.1
0.9430023,0.7000000000000001,22,0.05,100000,0.1
0.95979214,0.7500000000000001,22,0.05,100000,0.1
0.9793308,0.8,22,0.05,100000,0.1
0.9926129,0.8500000000000001,22,0.05,100000,0.1
0.9956337,0.9000000000000001,22,0.05,100000,0.1
1.0000005,0.95,22,0.05,100000,0.1
0.5278663,0.05,23,0.05,100000,0.1
0.6845707,0.1,23,0.05,100000,0.1
0.7519428,0.15,23,0.05,100000,0.1
0.78318727,0.2,23,0.05,100000,0.1
0.8140282,0.25,23,0.05,100000,0.1
0.84786487,0.3,23,0.05,100000,0.1
0.85811573,0.35,23,0.05,100000,0.1
0.87245685,0.4,23,0.05,100000,0.1
0.8842149,0.45,23,0.05,100000,0.1
0.9001923,0.5,23,0.05,100000,0.1
0.9116269,0.55,23,0.05,100000,0.1
0.92429346,0.6000000000000001,23,0.05,100000,0.1
0.94181865,0.6500000000000001,23,0.05,100000,0.1
0.9520194,0.7000000000000001,23,0.05,100000,0.1
0.9663177,0.7500000000000001,23,0.05,100000,0.1
0.9720466,0.8,23,0.05,100000,0.1
0.9833779,0.8500000000000001,23,0.05,100000,0.1
0.99438745,0.9000000000000001,23,0.05,100000,0.1
0.99859333,0.95,23,0.05,100000,0.1
0.22274837,0.05,24,0.05,100000,0.1
0.3284844,0.1,24,0.05,100000,0.1
0.40136603,0.15,24,0.05,100000,0.1
0.46596733,0.2,24,0.05,100000,0.1
0.53973955,0.25,24,0.05,100000,0.1
0.5881118,0.3,24,0.05,100000,0.1
0.63319397,0.35,24,0.05,100000,0.1
0.6964815,0.4,24,0.05,100000,0.1
0.7640727,0.45,24,0.05,100000,0.1
0.8129172,0.5,24,0.05,100000,0.1
0.85206705,0.55,24,0.05,100000,0.1
0.87685835,0.6000000000000001,24,0.05,100000,0.1
0.9134493,0.6500000000000001,24,0.05,100000,0.1
0.9366114,0.7000000000000001,24,0.05,100000,0.1
0.95941645,0.7500000000000001,24,0.05,100000,0.1
0.9820333,0.8,24,0.05,100000,0.1
0.9898909,0.8500000000000001,24,0.05,100000,0.1
0.9950609,0.9000000000000001,24,0.05,100000,0.1
0.9989336,0.95,24,0.05,100000,0.1
0.30746493,0.05,25,0.05,100000,0.1
0.39481527,0.1,25,0.05,100000,0.1
0.4709183,0.15,25,0.05,100000,0.1
0.5117021,0.2,25,0.05,100000,0.1
0.55584455,0.25,25,0.05,100000,0.1
0.6073327,0.3,25,0.05,100000,0.1
0.64330345,0.35,25,0.05,100000,0.1
0.6937739,0.4,25,0.05,100000,0.1
0.7282581,0.45,25,0.05,100000,0.1
0.77015716,0.5,25,0.05,100000,0.1
0.8054097,0.55,25,0.05,100000,0.1
0.8418888,0.6000000000000001,25,0.05,100000,0.1
0.8659456,0.6500000000000001,25,0.05,100000,0.1
0.8936802,0.7000000000000001,25,0.05,100000,0.1
0.91510797,0.7500000000000001,25,0.05,100000,0.1
0.945099,0.8,25,0.05,100000,0.1
0.96423703,0.8500000000000001,25,0.05,100000,0.1
0.9792464,0.9000000000000001,25,0.05,100000,0.1
0.9999998,0.95,25,0.05,100000,0.1
0.12255419,0.05,26,0.05,100000,0.1
0.22896564,0.1,26,0.05,100000,0.1
0.30523902,0.15,26,0.05,100000,0.1
0.368003,0.2,26,0.05,100000,0.1
0.41642052,0.25,26,0.05,100000,0.1
0.47594684,0.3,26,0.05,100000,0.1
0.5274398,0.35,26,0.05,100000,0.1
0.6030736,0.4,26,0.05,100000,0.1
0.6652231,0.45,26,0.05,100000,0.1
0.719085,0.5,26,0.05,100000,0.1
0.7803322,0.55,26,0.05,100000,0.1
0.8164034,0.6000000000000001,26,0.05,100000,0.1
0.8564272,0.6500000000000001,26,0.05,100000,0.1
0.89358795,0.7000000000000001,26,0.05,100000,0.1
0.94554025,0.7500000000000001,26,0.05,100000,0.1
0.9608292,0.8,26,0.05,100000,0.1
0.9838879,0.8500000000000001,26,0.05,100000,0.1
0.9959295,0.9000000000000001,26,0.05,100000,0.1
1.0000005,0.95,26,0.05,100000,0.1
0.05233678,0.05,27,0.05,100000,0.1
0.10370161,0.1,27,0.05,100000,0.1
0.15089136,0.15,27,0.05,100000,0.1
0.21701834,0.2,27,0.05,100000,0.1
0.2781372,0.25,27,0.05,100000,0.1
0.3415974,0.3,27,0.05,100000,0.1
0.4107324,0.35,27,0.05,100000,0.1
0.48616028,0.4,27,0.05,100000,0.1
0.5633852,0.45,27,0.05,100000,0.1
0.64998513,0.5,27,0.05,100000,0.1
0.737591,0.55,27,0.05,100000,0.1
0.80842644,0.6000000000000001,27,0.05,100000,0.1
0.8620073,0.6500000000000001,27,0.05,100000,0.1
0.9050478,0.7000000000000001,27,0.05,100000,0.1
0.949451,0.7500000000000001,27,0.05,100000,0.1
0.9729118,0.8,27,0.05,100000,0.1
0.9844115,0.8500000000000001,27,0.05,100000,0.1
0.9933548,0.9000000000000001,27,0.05,100000,0.1
0.9972509,0.95,27,0.05,100000,0.1
0.2190464,0.05,28,0.05,100000,0.1
0.39067,0.1,28,0.05,100000,0.1
0.49626994,0.15,28,0.05,100000,0.1
0.56070626,0.2,28,0.05,100000,0.1
0.6127907,0.25,28,0.05,100000,0.1
0.65307236,0.3,28,0.05,100000,0.1
0.68915975,0.35,28,0.05,100000,0.1
0.7177818,0.4,28,0.05,100000,0.1
0.75300646,0.45,28,0.05,100000,0.1
0.7900991,0.5,28,0.05,100000,0.1
0.83643645,0.55,28,0.05,100000,0.1
0.874335,0.6000000000000001,28,0.05,100000,0.1
0.90811515,0.6500000000000001,28,0.05,100000,0.1
0.92066896,0.7000000000000001,28,0.05,100000,0.1
0.95240617,0.7500000000000001,28,0.05,100000,0.1
0.9661416,0.8,28,0.05,100000,0.1
0.983766,0.8500000000000001,28,0.05,100000,0.1
0.9958412,0.9000000000000001,28,0.05,100000,0.1
0.99999964,0.95,28,0.05,100000,0.1
0.10378869,0.05,29,0.05,100000,0.1
0.2068224,0.1,29,0.05,100000,0.1
0.30544883,0.15,29,0.05,100000,0.1
0.39688265,0.2,29,0.05,100000,0.1
0.48712707,0.25,29,0.05,100000,0.1
0.54856306,0.3,29,0.05,100000,0.1
0.6260869,0.35,29,0.05,100000,0.1
0.681343,0.4,29,0.05,100000,0.1
0.7455068,0.45,29,0.05,100000,0.1
0.7892382,0.5,29,0.05,100000,0.1
0.8268687,0.55,29,0.05,100000,0.1
0.86749953,0.6000000000000001,29,0.05,100000,0.1
0.89136684,0.6500000000000001,29,0.05,100000,0.1
0.91660005,0.7000000000000001,29,0.05,100000,0.1
0.9461907,0.7500000000000001,29,0.05,100000,0.1
0.9625671,0.8,29,0.05,100000,0.1
0.98011076,0.8500000000000001,29,0.05,100000,0.1
0.9928233,0.9000000000000001,29,0.05,100000,0.1
0.99854743,0.95,29,0.05,100000,0.1
0.16088066,0.05,30,0.05,100000,0.1
0.24284098,0.1,30,0.05,100000,0.1
0.3372525,0.15,30,0.05,100000,0.1
0.44972056,0.2,30,0.05,100000,0.1
0.53715205,0.25,30,0.05,100000,0.1
0.59233415,0.3,30,0.05,100000,0.1
0.6482187,0.35,30,0.05,100000,0.1
0.69246745,0.4,30,0.05,100000,0.1
0.74063987,0.45,30,0.05,100000,0.1
0.7846378,0.5,30,0.05,100000,0.1
0.8413486,0.55,30,0.05,100000,0.1
0.8754377,0.6000000000000001,30,0.05,100000,0.1
0.9138521,0.6500000000000001,30,0.05,100000,0.1
0.9437795,0.7000000000000001,30,0.05,100000,0.1
0.96748745,0.7500000000000001,30,0.05,100000,0.1
0.98435926,0.8,30,0.05,100000,0.1
0.9931949,0.8500000000000001,30,0.05,100000,0.1
0.9959196,0.9000000000000001,30,0.05,100000,0.1
0.9999998,0.95,30,0.05,100000,0.1
0.09347505,0.05,31,0.05,100000,0.1
0.15746877,0.1,31,0.05,100000,0.1
0.23032412,0.15,31,0.05,100000,0.1
0.30839506,0.2,31,0.05,100000,0.1
0.3751317,0.25,31,0.05,100000,0.1
0.43236712,0.3,31,0.05,100000,0.1
0.5024083,0.35,31,0.05,100000,0.1
0.5859157,0.4,31,0.05,100000,0.1
0.6618631,0.45,31,0.05,100000,0.1
0.72051543,0.5,31,0.05,100000,0.1
0.7812599,0.55,31,0.05,100000,0.1
0.8231083,0.6000000000000001,31,0.05,100000,0.1
0.8749585,0.6500000000000001,31,0.05,100000,0.1
0.91456,0.7000000000000001,31,0.05,100000,0.1
0.9484284,0.7500000000000001,31,0.05,100000,0.1
0.96303475,0.8,31,0.05,100000,0.1
0.983971,0.8500000000000001,31,0.05,100000,0.1
0.9959247,0.9000000000000001,31,0.05,100000,0.1
1.0000007,0.95,31,0.05,100000,0.1
0.32778245,0.05,32,0.05,100000,0.1
0.48830792,0.1,32,0.05,100000,0.1
0.5822372,0.15,32,0.05,100000,0.1
0.6452584,0.2,32,0.05,100000,0.1
0.6844554,0.25,32,0.05,100000,0.1
0.7319365,0.3,32,0.05,100000,0.1
0.77329195,0.35,32,0.05,100000,0.1
0.7997956,0.4,32,0.05,100000,0.1
0.8332219,0.45,32,0.05,100000,0.1
0.85789025,0.5,32,0.05,100000,0.1
0.8665541,0.55,32,0.05,100000,0.1
0.8981099,0.6000000000000001,32,0.05,100000,0.1
0.9181488,0.6500000000000001,32,0.05,100000,0.1
0.94100046,0.7000000000000001,32,0.05,100000,0.1
0.9536718,0.7500000000000001,32,0.05,100000,0.1
0.96935743,0.8,32,0.05,100000,0.1
0.98465323,0.8500000000000001,32,0.05,100000,0.1
0.997133,0.9000000000000001,32,0.05,100000,0.1
1.0000001,0.95,32,0.05,100000,0.1
0.19082281,0.05,33,0.05,100000,0.1
0.3000271,0.1,33,0.05,100000,0.1
0.39022145,0.15,33,0.05,100000,0.1
0.47025827,0.2,33,0.05,100000,0.1
0.53554857,0.25,33,0.05,100000,0.1
0.57030123,0.3,33,0.05,100000,0.1
0.61043274,0.35,33,0.05,100000,0.1
0.65611655,0.4,33,0.05,100000,0.1
0.6944021,0.45,33,0.05,100000,0.1
0.7369211,0.5,33,0.05,100000,0.1
0.7676904,0.55,33,0.05,100000,0.1
0.80857366,0.6000000000000001,33,0.05,100000,0.1
0.85504174,0.6500000000000001,33,0.05,100000,0.1
0.896597,0.7000000000000001,33,0.05,100000,0.1
0.92716694,0.7500000000000001,33,0.05,100000,0.1
0.9616355,0.8,33,0.05,100000,0.1
0.97919375,0.8500000000000001,33,0.05,100000,0.1
0.9925929,0.9000000000000001,33,0.05,100000,0.1
0.9977061,0.95,33,0.05,100000,0.1
0.53924763,0.05,34,0.05,100000,0.1
0.6292178,0.1,34,0.05,100000,0.1
0.6783695,0.15,34,0.05,100000,0.1
0.71584296,0.2,34,0.05,100000,0.1
0.7423862,0.25,34,0.05,100000,0.1
0.7654166,0.3,34,0.05,100000,0.1
0.7854266,0.35,34,0.05,100000,0.1
0.80515766,0.4,34,0.05,100000,0.1
0.8250214,0.45,34,0.05,100000,0.1
0.83720696,0.5,34,0.05,100000,0.1
0.85232365,0.55,34,0.05,100000,0.1
0.8746366,0.6000000000000001,34,0.05,100000,0.1
0.89718544,0.6500000000000001,34,0.05,100000,0.1
0.9133151,0.7000000000000001,34,0.05,100000,0.1
0.9281933,0.7500000000000001,34,0.05,100000,0.1
0.94172305,0.8,34,0.05,100000,0.1
0.9635811,0.8500000000000001,34,0.05,100000,0.1
0.9769228,0.9000000000000001,34,0.05,100000,0.1
0.99715817,0.95,34,0.05,100000,0.1
0.61793983,0.05,35,0.05,100000,0.1
0.7353706,0.1,35,0.05,100000,0.1
0.7630393,0.15,35,0.05,100000,0.1
0.7947048,0.2,35,0.05,100000,0.1
0.82341874,0.25,35,0.05,100000,0.1
0.83351374,0.3,35,0.05,100000,0.1
0.8551148,0.35,35,0.05,100000,0.1
0.87519413,0.4,35,0.05,100000,0.1
0.8951448,0.45,35,0.05,100000,0.1
0.9066507,0.5,35,0.05,100000,0.1
0.91497993,0.55,35,0.05,100000,0.1
0.924872,0.6000000000000001,35,0.05,100000,0.1
0.93896854,0.6500000000000001,35,0.05,100000,0.1
0.9543422,0.7000000000000001,35,0.05,100000,0.1
0.96676624,0.7500000000000001,35,0.05,100000,0.1
0.9890151,0.8,35,0.05,100000,0.1
0.9931668,0.8500000000000001,35,0.05,100000,0.1
0.99447614,0.9000000000000001,35,0.05,100000,0.1
1.0000002,0.95,35,0.05,100000,0.1
0.0,0.05,36,0.05,100000,0.1
0.005223159,0.1,36,0.05,100000,0.1
0.046715394,0.15,36,0.05,100000,0.1
0.08853269,0.2,36,0.05,100000,0.1
0.16179132,0.25,36,0.05,100000,0.1
0.25043964,0.3,36,0.05,100000,0.1
0.33148316,0.35,36,0.05,100000,0.1
0.43501458,0.4,36,0.05,100000,0.1
0.5487558,0.45,36,0.05,100000,0.1
0.6506055,0.5,36,0.05,100000,0.1
0.71557325,0.55,36,0.05,100000,0.1
0.7987565,0.6000000000000001,36,0.05,100000,0.1
0.8594629,0.6500000000000001,36,0.05,100000,0.1
0.9186636,0.7000000000000001,36,0.05,100000,0.1
0.95224583,0.7500000000000001,36,0.05,100000,0.1
0.97472334,0.8,36,0.05,100000,0.1
0.9879401,0.8500000000000001,36,0.05,100000,0.1
0.99559075,0.9000000000000001,36,0.05,100000,0.1
1.0000002,0.95,36,0.05,100000,0.1
0.30503196,0.05,37,0.05,100000,0.1
0.40475377,0.1,37,0.05,100000,0.1
0.4769413,0.15,37,0.05,100000,0.1
0.51495105,0.2,37,0.05,100000,0.1
0.5781446,0.25,37,0.05,100000,0.1
0.647238,0.3,37,0.05,100000,0.1
0.71415067,0.35,37,0.05,100000,0.1
0.7575956,0.4,37,0.05,100000,0.1
0.8044758,0.45,37,0.05,100000,0.1
0.84238386,0.5,37,0.05,100000,0.1
0.8786839,0.55,37,0.05,100000,0.1
0.91057754,0.6000000000000001,37,0.05,100000,0.1
0.94090855,0.6500000000000001,37,0.05,100000,0.1
0.9580793,0.7000000000000001,37,0.05,100000,0.1
0.9710452,0.7500000000000001,37,0.05,100000,0.1
0.9851473,0.8,37,0.05,100000,0.1
0.99074864,0.8500000000000001,37,0.05,100000,0.1
0.9947707,0.9000000000000001,37,0.05,100000,0.1
0.99618566,0.95,37,0.05,100000,0.1
0.26141047,0.05,38,0.05,100000,0.1
0.41824034,0.1,38,0.05,100000,0.1
0.5286219,0.15,38,0.05,100000,0.1
0.6302013,0.2,38,0.05,100000,0.1
0.69900084,0.25,38,0.05,100000,0.1
0.7521791,0.3,38,0.05,100000,0.1
0.8021444,0.35,38,0.05,100000,0.1
0.8474913,0.4,38,0.05,100000,0.1
0.8679147,0.45,38,0.05,100000,0.1
0.89210886,0.5,38,0.05,100000,0.1
0.9079819,0.55,38,0.05,100000,0.1
0.92241204,0.6000000000000001,38,0.05,100000,0.1
0.9366199,0.6500000000000001,38,0.05,100000,0.1
0.9453302,0.7000000000000001,38,0.05,100000,0.1
0.95933247,0.7500000000000001,38,0.05,100000,0.1
0.97350115,0.8,38,0.05,100000,0.1
0.98899883,0.8500000000000001,38,0.05,100000,0.1
0.99866885,0.9000000000000001,38,0.05,100000,0.1
1.0,0.95,38,0.05,100000,0.1
0.5230576,0.05,39,0.05,100000,0.1
0.6231419,0.1,39,0.05,100000,0.1
0.6533805,0.15,39,0.05,100000,0.1
0.68850935,0.2,39,0.05,100000,0.1
0.7338316,0.25,39,0.05,100000,0.1
0.76064944,0.3,39,0.05,100000,0.1
0.7784704,0.35,39,0.05,100000,0.1
0.8064616,0.4,39,0.05,100000,0.1
0.82119626,0.45,39,0.05,100000,0.1
0.8357711,0.5,39,0.05,100000,0.1
0.855007,0.55,39,0.05,100000,0.1
0.8783413,0.6000000000000001,39,0.05,100000,0.1
0.894349,0.6500000000000001,39,0.05,100000,0.1
0.91020495,0.7000000000000001,39,0.05,100000,0.1
0.92452693,0.7500000000000001,39,0.05,100000,0.1
0.9430632,0.8,39,0.05,100000,0.1
0.9647337,0.8500000000000001,39,0.05,100000,0.1
0.98862255,0.9000000000000001,39,0.05,100000,0.1
0.9957504,0.95,39,0.05,100000,0.1
0.33907905,0.05,40,0.05,100000,0.1
0.5049707,0.1,40,0.05,100000,0.1
0.61937714,0.15,40,0.05,100000,0.1
0.68094164,0.2,40,0.05,100000,0.1
0.73592424,0.25,40,0.05,100000,0.1
0.77773696,0.3,40,0.05,100000,0.1
0.80281377,0.35,40,0.05,100000,0.1
0.8162441,0.4,40,0.05,100000,0.1
0.84259033,0.45,40,0.05,100000,0.1
0.854179,0.5,40,0.05,100000,0.1
0.87938404,0.55,40,0.05,100000,0.1
0.90160584,0.6000000000000001,40,0.05,100000,0.1
0.9074183,0.6500000000000001,40,0.05,100000,0.1
0.9261412,0.7000000000000001,40,0.05,100000,0.1
0.94342244,0.7500000000000001,40,0.05,100000,0.1
0.9603133,0.8,40,0.05,100000,0.1
0.97879225,0.8500000000000001,40,0.05,100000,0.1
0.98857576,0.9000000000000001,40,0.05,100000,0.1
0.99731207,0.95,40,0.05,100000,0.1
0.076481126,0.05,41,0.05,100000,0.1
0.17513733,0.1,41,0.05,100000,0.1
0.29586476,0.15,41,0.05,100000,0.1
0.3934411,0.2,41,0.05,100000,0.1
0.4850439,0.25,41,0.05,100000,0.1
0.5735587,0.3,41,0.05,100000,0.1
0.6387435,0.35,41,0.05,100000,0.1
0.6914266,0.4,41,0.05,100000,0.1
0.7384634,0.45,41,0.05,100000,0.1
0.78720516,0.5,41,0.05,100000,0.1
0.83116853,0.55,41,0.05,100000,0.1
0.86074275,0.6000000000000001,41,0.05,100000,0.1
0.89632154,0.6500000000000001,41,0.05,100000,0.1
0.91792285,0.7000000000000001,41,0.05,100000,0.1
0.9458127,0.7500000000000001,41,0.05,100000,0.1
0.9595079,0.8,41,0.05,100000,0.1
0.97626805,0.8500000000000001,41,0.05,100000,0.1
0.9866096,0.9000000000000001,41,0.05,100000,0.1
0.9985029,0.95,41,0.05,100000,0.1
0.2170447,0.05,42,0.05,100000,0.1
0.32989118,0.1,42,0.05,100000,0.1
0.40031072,0.15,42,0.05,100000,0.1
0.46652678,0.2,42,0.05,100000,0.1
0.5310775,0.25,42,0.05,100000,0.1
0.57153517,0.3,42,0.05,100000,0.1
0.63087445,0.35,42,0.05,100000,0.1
0.68220454,0.4,42,0.05,100000,0.1
0.73325783,0.45,42,0.05,100000,0.1
0.7872615,0.5,42,0.05,100000,0.1
0.82645607,0.55,42,0.05,100000,0.1
0.85709184,0.6000000000000001,42,0.05,100000,0.1
0.8927747,0.6500000000000001,42,0.05,100000,0.1
0.9197842,0.7000000000000001,42,0.05,100000,0.1
0.94974697,0.7500000000000001,42,0.05,100000,0.1
0.9638448,0.8,42,0.05,100000,0.1
0.99179095,0.8500000000000001,42,0.05,100000,0.1
0.99735755,0.9000000000000001,42,0.05,100000,0.1
1.0000002,0.95,42,0.05,100000,0.1
0.052948188,0.05,43,0.05,100000,0.1
0.10519197,0.1,43,0.05,100000,0.1
0.1849444,0.15,43,0.05,100000,0.1
0.24648952,0.2,43,0.05,100000,0.1
0.3162843,0.25,43,0.05,100000,0.1
0.40412644,0.3,43,0.05,100000,0.1
0.4703494,0.35,43,0.05,100000,0.1
0.52843046,0.4,43,0.05,100000,0.1
0.602428,0.45,43,0.05,100000,0.1
0.66065276,0.5,43,0.05,100000,0.1
0.73020357,0.55,43,0.05,100000,0.1
0.78234357,0.6000000000000001,43,0.05,100000,0.1
0.8301485,0.6500000000000001,43,0.05,100000,0.1
0.87102616,0.7000000000000001,43,0.05,100000,0.1
0.91587055,0.7500000000000001,43,0.05,100000,0.1
0.9411898,0.8,43,0.05,100000,0.1
0.9788537,0.8500000000000001,43,0.05,100000,0.1
0.99604803,0.9000000000000001,43,0.05,100000,0.1
1.0000004,0.95,43,0.05,100000,0.1
0.47308248,0.05,44,0.05,100000,0.1
0.64429927,0.1,44,0.05,100000,0.1
0.7420843,0.15,44,0.05,100000,0.1
0.7921287,0.2,44,0.05,100000,0.1
0.83946556,0.25,44,0.05,100000,0.1
0.8647652,0.3,44,0.05,100000,0.1
0.8902255,0.35,44,0.05,100000,0.1
0.9139391,0.4,44,0.05,100000,0.1
0.9272972,0.45,44,0.05,100000,0.1
0.9463759,0.5,44,0.05,100000,0.1
0.9552298,0.55,44,0.05,100000,0.1
0.96247065,0.6000000000000001,44,0.05,100000,0.1
0.96690965,0.6500000000000001,44,0.05,100000,0.1
0.9755596,0.7000000000000001,44,0.05,100000,0.1
0.97701025,0.7500000000000001,44,0.05,100000,0.1
0.98129183,0.8,44,0.05,100000,0.1
0.98717654,0.8500000000000001,44,0.05,100000,0.1
0.9986785,0.9000000000000001,44,0.05,100000,0.1
1.0000001,0.95,44,0.05,100000,0.1
0.6007996,0.05,45,0.05,100000,0.1
0.71974146,0.1,45,0.05,100000,0.1
0.7490716,0.15,45,0.05,100000,0.1
0.7762539,0.2,45,0.05,100000,0.1
0.7931036,0.25,45,0.05,100000,0.1
0.8111752,0.3,45,0.05,100000,0.1
0.83390737,0.35,45,0.05,100000,0.1
0.85050064,0.4,45,0.05,100000,0.1
0.87723017,0.45,45,0.05,100000,0.1
0.90257806,0.5,45,0.05,100000,0.1
0.92446995,0.55,45,0.05,100000,0.1
0.9450708,0.6000000000000001,45,0.05,100000,0.1
0.9611006,0.6500000000000001,45,0.05,100000,0.1
0.9787311,0.7000000000000001,45,0.05,100000,0.1
0.9900598,0.7500000000000001,45,0.05,100000,0.1
0.99434936,0.8,45,0.05,100000,0.1
0.99722683,0.8500000000000001,45,0.05,100000,0.1
1.0000001,0.9000000000000001,45,0.05,100000,0.1
1.0000001,0.95,45,0.05,100000,0.1
0.2478673,0.05,46,0.05,100000,0.1
0.40034214,0.1,46,0.05,100000,0.1
0.51009685,0.15,46,0.05,100000,0.1
0.5946208,0.2,46,0.05,100000,0.1
0.65612286,0.25,46,0.05,100000,0.1
0.7062134,0.3,46,0.05,100000,0.1
0.7582002,0.35,46,0.05,100000,0.1
0.79052263,0.4,46,0.05,100000,0.1
0.82659364,0.45,46,0.05,100000,0.1
0.862606,0.5,46,0.05,100000,0.1
0.88802356,0.55,46,0.05,100000,0.1
0.9293239,0.6000000000000001,46,0.05,100000,0.1
0.9479563,0.6500000000000001,46,0.05,100000,0.1
0.971826,0.7000000000000001,46,0.05,100000,0.1
0.97885174,0.7500000000000001,46,0.05,100000,0.1
0.9854404,0.8,46,0.05,100000,0.1
0.9907972,0.8500000000000001,46,0.05,100000,0.1
0.99866873,0.9000000000000001,46,0.05,100000,0.1
0.9999994,0.95,46,0.05,100000,0.1
0.08360005,0.05,47,0.05,100000,0.1
0.14595672,0.1,47,0.05,100000,0.1
0.22103453,0.15,47,0.05,100000,0.1
0.29616776,0.2,47,0.05,100000,0.1
0.38349062,0.25,47,0.05,100000,0.1
0.45246756,0.3,47,0.05,100000,0.1
0.5177876,0.35,47,0.05,100000,0.1
0.58591217,0.4,47,0.05,100000,0.1
0.6511344,0.45,47,0.05,100000,0.1
0.704933,0.5,47,0.05,100000,0.1
0.7486759,0.55,47,0.05,100000,0.1
0.7978306,0.6000000000000001,47,0.05,100000,0.1
0.8423894,0.6500000000000001,47,0.05,100000,0.1
0.8795309,0.7000000000000001,47,0.05,100000,0.1
0.9074522,0.7500000000000001,47,0.05,100000,0.1
0.94033384,0.8,47,0.05,100000,0.1
0.9629481,0.8500000000000001,47,0.05,100000,0.1
0.9873351,0.9000000000000001,47,0.05,100000,0.1
0.9972094,0.95,47,0.05,100000,0.1
0.6481221,0.05,48,0.05,100000,0.1
0.737652,0.1,48,0.05,100000,0.1
0.76893353,0.15,48,0.05,100000,0.1
0.7882435,0.2,48,0.05,100000,0.1
0.8120407,0.25,48,0.05,100000,0.1
0.83280426,0.3,48,0.05,100000,0.1
0.8530602,0.35,48,0.05,100000,0.1
0.87099844,0.4,48,0.05,100000,0.1
0.8916287,0.45,48,0.05,100000,0.1
0.90045786,0.5,48,0.05,100000,0.1
0.915072,0.55,48,0.05,100000,0.1
0.94403285,0.6000000000000001,48,0.05,100000,0.1
0.9586254,0.6500000000000001,48,0.05,100000,0.1
0.97734535,0.7000000000000001,48,0.05,100000,0.1
0.9845114,0.7500000000000001,48,0.05,100000,0.1
0.9913462,0.8,48,0.05,100000,0.1
0.9999992,0.8500000000000001,48,0.05,100000,0.1
0.9999992,0.9000000000000001,48,0.05,100000,0.1
0.9999992,0.95,48,0.05,100000,0.1
0.4170119,0.05,49,0.05,100000,0.1
0.5240323,0.1,49,0.05,100000,0.1
0.6061569,0.15,49,0.05,100000,0.1
0.6681445,0.2,49,0.05,100000,0.1
0.7114505,0.25,49,0.05,100000,0.1
0.75796205,0.3,49,0.05,100000,0.1
0.7893364,0.35,49,0.05,100000,0.1
0.81589377,0.4,49,0.05,100000,0.1
0.8454442,0.45,49,0.05,100000,0.1
0.8600825,0.5,49,0.05,100000,0.1
0.8891754,0.55,49,0.05,100000,0.1
0.91075236,0.6000000000000001,49,0.05,100000,0.1
0.93079656,0.6500000000000001,49,0.05,100000,0.1
0.94654256,0.7000000000000001,49,0.05,100000,0.1
0.96638817,0.7500000000000001,49,0.05,100000,0.1
0.9817832,0.8,49,0.05,100000,0.1
0.9944472,0.8500000000000001,49,0.05,100000,0.1
0.9972414,0.9000000000000001,49,0.05,100000,0.1
1.0000005,0.95,49,0.05,100000,0.1
0.46982205,0.05,50,0.05,100000,0.1
0.59474665,0.1,50,0.05,100000,0.1
0.67158425,0.15,50,0.05,100000,0.1
0.703209,0.2,50,0.05,100000,0.1
0.7335006,0.25,50,0.05,100000,0.1
0.760346,0.3,50,0.05,100000,0.1
0.78494644,0.35,50,0.05,100000,0.1
0.8101363,0.4,50,0.05,100000,0.1
0.8192376,0.45,50,0.05,100000,0.1
0.8497268,0.5,50,0.05,100000,0.1
0.8819873,0.55,50,0.05,100000,0.1
0.91876775,0.6000000000000001,50,0.05,100000,0.1
0.9340095,0.6500000000000001,50,0.05,100000,0.1
0.95830005,0.7000000000000001,50,0.05,100000,0.1
0.97758317,0.7500000000000001,50,0.05,100000,0.1
0.98509246,0.8,50,0.05,100000,0.1
0.9955466,0.8500000000000001,50,0.05,100000,0.1
0.9984912,0.9000000000000001,50,0.05,100000,0.1
1.0000002,0.95,50,0.05,100000,0.1
0.11165145,0.05,51,0.05,100000,0.1
0.18408328,0.1,51,0.05,100000,0.1
0.24265258,0.15,51,0.05,100000,0.1
0.28558767,0.2,51,0.05,100000,0.1
0.33745274,0.25,51,0.05,100000,0.1
0.39306572,0.3,51,0.05,100000,0.1
0.45291948,0.35,51,0.05,100000,0.1
0.5342793,0.4,51,0.05,100000,0.1
0.5999677,0.45,51,0.05,100000,0.1
0.677318,0.5,51,0.05,100000,0.1
0.7229647,0.55,51,0.05,100000,0.1
0.79086,0.6000000000000001,51,0.05,100000,0.1
0.8453417,0.6500000000000001,51,0.05,100000,0.1
0.8929315,0.7000000000000001,51,0.05,100000,0.1
0.9265825,0.7500000000000001,51,0.05,100000,0.1
0.9542577,0.8,51,0.05,100000,0.1
0.98093855,0.8500000000000001,51,0.05,100000,0.1
0.99746066,0.9000000000000001,51,0.05,100000,0.1
1.0,0.95,51,0.05,100000,0.1
0.57479537,0.05,52,0.05,100000,0.1
0.7085172,0.1,52,0.05,100000,0.1
0.7629661,0.15,52,0.05,100000,0.1
0.7940189,0.2,52,0.05,100000,0.1
0.83610666,0.25,52,0.05,100000,0.1
0.8593856,0.3,52,0.05,100000,0.1
0.8842762,0.35,52,0.05,100000,0.1
0.9071792,0.4,52,0.05,100000,0.1
0.9217851,0.45,52,0.05,100000,0.1
0.9362098,0.5,52,0.05,100000,0.1
0.9490149,0.55,52,0.05,100000,0.1
0.9644051,0.6000000000000001,52,0.05,100000,0.1
0.9830899,0.6500000000000001,52,0.05,100000,0.1
0.9929786,0.7000000000000001,52,0.05,100000,0.1
0.9958364,0.7500000000000001,52,0.05,100000,0.1
0.9971925,0.8,52,0.05,100000,0.1
1.0000007,0.8500000000000001,52,0.05,100000,0.1
1.0000007,0.9000000000000001,52,0.05,100000,0.1
1.0000007,0.95,52,0.05,100000,0.1
0.08090025,0.05,53,0.05,100000,0.1
0.15574136,0.1,53,0.05,100000,0.1
0.2504925,0.15,53,0.05,100000,0.1
0.33118773,0.2,53,0.05,100000,0.1
0.41285482,0.25,53,0.05,100000,0.1
0.4975601,0.3,53,0.05,100000,0.1
0.5775254,0.35,53,0.05,100000,0.1
0.64007896,0.4,53,0.05,100000,0.1
0.7149104,0.45,53,0.05,100000,0.1
0.77753925,0.5,53,0.05,100000,0.1
0.81138563,0.55,53,0.05,100000,0.1
0.8598147,0.6000000000000001,53,0.05,100000,0.1
0.8974334,0.6500000000000001,53,0.05,100000,0.1
0.93073666,0.7000000000000001,53,0.05,100000,0.1
0.95187145,0.7500000000000001,53,0.05,100000,0.1
0.9728278,0.8,53,0.05,100000,0.1
0.9832884,0.8500000000000001,53,0.05,100000,0.1
0.9987357,0.9000000000000001,53,0.05,100000,0.1
1.0000004,0.95,53,0.05,100000,0.1
0.4863431,0.05,54,0.05,100000,0.1
0.60282147,0.1,54,0.05,100000,0.1
0.66222405,0.15,54,0.05,100000,0.1
0.7004832,0.2,54,0.05,100000,0.1
0.728296,0.25,54,0.05,100000,0.1
0.76006174,0.3,54,0.05,100000,0.1
0.7919749,0.35,54,0.05,100000,0.1
0.81389564,0.4,54,0.05,100000,0.1
0.83702123,0.45,54,0.05,100000,0.1
0.85713077,0.5,54,0.05,100000,0.1
0.87848276,0.55,54,0.05,100000,0.1
0.89002043,0.6000000000000001,54,0.05,100000,0.1
0.9126009,0.6500000000000001,54,0.05,100000,0.1
0.9351895,0.7000000000000001,54,0.05,100000,0.1
0.96771985,0.7500000000000001,54,0.05,100000,0.1
0.98172516,0.8,54,0.05,100000,0.1
0.98896086,0.8500000000000001,54,0.05,100000,0.1
0.9972429,0.9000000000000001,54,0.05,100000,0.1
0.9986694,0.95,54,0.05,100000,0.1
0.22793657,0.05,55,0.05,100000,0.1
0.3169158,0.1,55,0.05,100000,0.1
0.4004576,0.15,55,0.05,100000,0.1
0.4581269,0.2,55,0.05,100000,0.1
0.51956934,0.25,55,0.05,100000,0.1
0.57769275,0.3,55,0.05,100000,0.1
0.6264474,0.35,55,0.05,100000,0.1
0.6815732,0.4,55,0.05,100000,0.1
0.732675,0.45,55,0.05,100000,0.1
0.78232527,0.5,55,0.05,100000,0.1
0.85169303,0.55,55,0.05,100000,0.1
0.89730483,0.6000000000000001,55,0.05,100000,0.1
0.9356868,0.6500000000000001,55,0.05,100000,0.1
0.9637346,0.7000000000000001,55,0.05,100000,0.1
0.9780527,0.7500000000000001,55,0.05,100000,0.1
0.98900664,0.8,55,0.05,100000,0.1
0.9945216,0.8500000000000001,55,0.05,100000,0.1
0.9972098,0.9000000000000001,55,0.05,100000,0.1
1.0000004,0.95,55,0.05,100000,0.1
0.57627195,0.05,56,0.05,100000,0.1
0.6492309,0.1,56,0.05,100000,0.1
0.68371713,0.15,56,0.05,100000,0.1
0.7090998,0.2,56,0.05,100000,0.1
0.74023074,0.25,56,0.05,100000,0.1
0.7630146,0.3,56,0.05,100000,0.1
0.78981864,0.35,56,0.05,100000,0.1
0.80255485,0.4,56,0.05,100000,0.1
0.8383388,0.45,56,0.05,100000,0.1
0.8593196,0.5,56,0.05,100000,0.1
0.87879914,0.55,56,0.05,100000,0.1
0.89542663,0.6000000000000001,56,0.05,100000,0.1
0.9203218,0.6500000000000001,56,0.05,100000,0.1
0.9329086,0.7000000000000001,56,0.05,100000,0.1
0.9491686,0.7500000000000001,56,0.05,100000,0.1
0.965413,0.8,56,0.05,100000,0.1
0.97352827,0.8500000000000001,56,0.05,100000,0.1
0.9814071,0.9000000000000001,56,0.05,100000,0.1
0.99597645,0.95,56,0.05,100000,0.1
0.3730643,0.05,57,0.05,100000,0.1
0.47882983,0.1,57,0.05,100000,0.1
0.5532501,0.15,57,0.05,100000,0.1
0.6159257,0.2,57,0.05,100000,0.1
0.6650649,0.25,57,0.05,100000,0.1
0.72008324,0.3,57,0.05,100000,0.1
0.76787066,0.35,57,0.05,100000,0.1
0.80277705,0.4,57,0.05,100000,0.1
0.82850033,0.45,57,0.05,100000,0.1
0.86369264,0.5,57,0.05,100000,0.1
0.8987767,0.55,57,0.05,100000,0.1
0.93007314,0.6000000000000001,57,0.05,100000,0.1
0.9494622,0.6500000000000001,57,0.05,100000,0.1
0.9640075,0.7000000000000001,57,0.05,100000,0.1
0.97453785,0.7500000000000001,57,0.05,100000,0.1
0.9887878,0.8,57,0.05,100000,0.1
0.9930788,0.8500000000000001,57,0.05,100000,0.1
0.9959164,0.9000000000000001,57,0.05,100000,0.1
0.99862736,0.95,57,0.05,100000,0.1
0.4548469,0.05,58,0.05,100000,0.1
0.5705167,0.1,58,0.05,100000,0.1
0.6393054,0.15,58,0.05,100000,0.1
0.6933627,0.2,58,0.05,100000,0.1
0.71635157,0.25,58,0.05,100000,0.1
0.7453361,0.3,58,0.05,100000,0.1
0.78321624,0.35,58,0.05,100000,0.1
0.802863,0.4,58,0.05,100000,0.1
0.82671183,0.45,58,0.05,100000,0.1
0.8609699,0.5,58,0.05,100000,0.1
0.888147,0.55,58,0.05,100000,0.1
0.91067225,0.6000000000000001,58,0.05,100000,0.1
0.92838544,0.6500000000000001,58,0.05,100000,0.1
0.9548946,0.7000000000000001,58,0.05,100000,0.1
0.97262114,0.7500000000000001,58,0.05,100000,0.1
0.9813696,0.8,58,0.05,100000,0.1
0.99288523,0.8500000000000001,58,0.05,100000,0.1
0.99859375,0.9000000000000001,58,0.05,100000,0.1
1.0000004,0.95,58,0.05,100000,0.1
0.026175885,0.05,59,0.05,100000,0.1
0.114815705,0.1,59,0.05,100000,0.1
0.20087431,0.15,59,0.05,100000,0.1
0.28230268,0.2,59,0.05,100000,0.1
0.36880058,0.25,59,0.05,100000,0.1
0.45105872,0.3,59,0.05,100000,0.1
0.5258762,0.35,59,0.05,100000,0.1
0.6023677,0.4,59,0.05,100000,0.1
0.65792215,0.45,59,0.05,100000,0.1
0.7372954,0.5,59,0.05,100000,0.1
0.79317594,0.55,59,0.05,100000,0.1
0.8398472,0.6000000000000001,59,0.05,100000,0.1
0.88046026,0.6500000000000001,59,0.05,100000,0.1
0.91225505,0.7000000000000001,59,0.05,100000,0.1
0.944272,0.7500000000000001,59,0.05,100000,0.1
0.9592092,0.8,59,0.05,100000,0.1
0.9783816,0.8500000000000001,59,0.05,100000,0.1
0.9891436,0.9000000000000001,59,0.05,100000,0.1
0.9985993,0.95,59,0.05,100000,0.1
0.6435016,0.05,60,0.05,100000,0.1
0.74629736,0.1,60,0.05,100000,0.1
0.78367823,0.15,60,0.05,100000,0.1
0.8093272,0.2,60,0.05,100000,0.1
0.8196133,0.25,60,0.05,100000,0.1
0.8269523,0.3,60,0.05,100000,0.1
0.8402908,0.35,60,0.05,100000,0.1
0.8476891,0.4,60,0.05,100000,0.1
0.86366254,0.45,60,0.05,100000,0.1
0.8710628,0.5,60,0.05,100000,0.1
0.8827203,0.55,60,0.05,100000,0.1
0.9001495,0.6000000000000001,60,0.05,100000,0.1
0.9161059,0.6500000000000001,60,0.05,100000,0.1
0.9363262,0.7000000000000001,60,0.05,100000,0.1
0.94336575,0.7500000000000001,60,0.05,100000,0.1
0.958999,0.8,60,0.05,100000,0.1
0.9775831,0.8500000000000001,60,0.05,100000,0.1
0.9959414,0.9000000000000001,60,0.05,100000,0.1
0.9999996,0.95,60,0.05,100000,0.1
0.116958804,0.05,61,0.05,100000,0.1
0.2117994,0.1,61,0.05,100000,0.1
0.30118692,0.15,61,0.05,100000,0.1
0.3768397,0.2,61,0.05,100000,0.1
0.45386988,0.25,61,0.05,100000,0.1
0.51678425,0.3,61,0.05,100000,0.1
0.57870936,0.35,61,0.05,100000,0.1
0.63756514,0.4,61,0.05,100000,0.1
0.6902978,0.45,61,0.05,100000,0.1
0.7459291,0.5,61,0.05,100000,0.1
0.78834915,0.55,61,0.05,100000,0.1
0.83415544,0.6000000000000001,61,0.05,100000,0.1
0.87832093,0.6500000000000001,61,0.05,100000,0.1
0.91378456,0.7000000000000001,61,0.05,100000,0.1
0.9378174,0.7500000000000001,61,0.05,100000,0.1
0.96600366,0.8,61,0.05,100000,0.1
0.9867934,0.8500000000000001,61,0.05,100000,0.1
0.9946512,0.9000000000000001,61,0.05,100000,0.1
0.99861616,0.95,61,0.05,100000,0.1
0.6722001,0.05,62,0.05,100000,0.1
0.82460684,0.1,62,0.05,100000,0.1
0.8665011,0.15,62,0.05,100000,0.1
0.87875867,0.2,62,0.05,100000,0.1
0.88940656,0.25,62,0.05,100000,0.1
0.9059073,0.3,62,0.05,100000,0.1
0.9118339,0.35,62,0.05,100000,0.1
0.923622,0.4,62,0.05,100000,0.1
0.92973393,0.45,62,0.05,100000,0.1
0.9443181,0.5,62,0.05,100000,0.1
0.9533158,0.55,62,0.05,100000,0.1
0.96655387,0.6000000000000001,62,0.05,100000,0.1
0.97572184,0.6500000000000001,62,0.05,100000,0.1
0.98139834,0.7000000000000001,62,0.05,100000,0.1
0.98870355,0.7500000000000001,62,0.05,100000,0.1
0.99158335,0.8,62,0.05,100000,0.1
0.992912,0.8500000000000001,62,0.05,100000,0.1
1.0000005,0.9000000000000001,62,0.05,100000,0.1
1.0000005,0.95,62,0.05,100000,0.1
0.4948495,0.05,63,0.05,100000,0.1
0.57688946,0.1,63,0.05,100000,0.1
0.6253294,0.15,63,0.05,100000,0.1
0.66587955,0.2,63,0.05,100000,0.1
0.6972888,0.25,63,0.05,100000,0.1
0.73133135,0.3,63,0.05,100000,0.1
0.76261425,0.35,63,0.05,100000,0.1
0.78485316,0.4,63,0.05,100000,0.1
0.80571264,0.45,63,0.05,100000,0.1
0.8392205,0.5,63,0.05,100000,0.1
0.8709491,0.55,63,0.05,100000,0.1
0.89832824,0.6000000000000001,63,0.05,100000,0.1
0.9214085,0.6500000000000001,63,0.05,100000,0.1
0.9398536,0.7000000000000001,63,0.05,100000,0.1
0.95693916,0.7500000000000001,63,0.05,100000,0.1
0.9665531,0.8,63,0.05,100000,0.1
0.9805452,0.8500000000000001,63,0.05,100000,0.1
0.9944485,0.9000000000000001,63,0.05,100000,0.1
0.9986414,0.95,63,0.05,100000,0.1
0.5986094,0.05,64,0.05,100000,0.1
0.7076363,0.1,64,0.05,100000,0.1
0.7318002,0.15,64,0.05,100000,0.1
0.7512649,0.2,64,0.05,100000,0.1
0.77349854,0.25,64,0.05,100000,0.1
0.8017815,0.3,64,0.05,100000,0.1
0.8224399,0.35,64,0.05,100000,0.1
0.84178483,0.4,64,0.05,100000,0.1
0.85786426,0.45,64,0.05,100000,0.1
0.8722241,0.5,64,0.05,100000,0.1
0.89391357,0.55,64,0.05,100000,0.1
0.91578406,0.6000000000000001,64,0.05,100000,0.1
0.93604577,0.6500000000000001,64,0.05,100000,0.1
0.94880587,0.7000000000000001,64,0.05,100000,0.1
0.96309924,0.7500000000000001,64,0.05,100000,0.1
0.98011315,0.8,64,0.05,100000,0.1
0.99144846,0.8500000000000001,64,0.05,100000,0.1
0.99851185,0.9000000000000001,64,0.05,100000,0.1
0.9999998,0.95,64,0.05,100000,0.1
0.4183794,0.05,65,0.05,100000,0.1
0.54742604,0.1,65,0.05,100000,0.1
0.60703784,0.15,65,0.05,100000,0.1
0.63823944,0.2,65,0.05,100000,0.1
0.6707091,0.25,65,0.05,100000,0.1
0.70598423,0.3,65,0.05,100000,0.1
0.7484651,0.35,65,0.05,100000,0.1
0.78215075,0.4,65,0.05,100000,0.1
0.80376863,0.45,65,0.05,100000,0.1
0.83415276,0.5,65,0.05,100000,0.1
0.8631808,0.55,65,0.05,100000,0.1
0.889904,0.6000000000000001,65,0.05,100000,0.1
0.90697247,0.6500000000000001,65,0.05,100000,0.1
0.932753,0.7000000000000001,65,0.05,100000,0.1
0.95114,0.7500000000000001,65,0.05,100000,0.1
0.97063947,0.8,65,0.05,100000,0.1
0.98343575,0.8500000000000001,65,0.05,100000,0.1
0.99597335,0.9000000000000001,65,0.05,100000,0.1
0.99859244,0.95,65,0.05,100000,0.1
0.5243756,0.05,66,0.05,100000,0.1
0.6374629,0.1,66,0.05,100000,0.1
0.693631,0.15,66,0.05,100000,0.1
0.7416887,0.2,66,0.05,100000,0.1
0.774568,0.25,66,0.05,100000,0.1
0.80563265,0.3,66,0.05,100000,0.1
0.8427959,0.35,66,0.05,100000,0.1
0.85905,0.4,66,0.05,100000,0.1
0.883014,0.45,66,0.05,100000,0.1
0.8977232,0.5,66,0.05,100000,0.1
0.9065483,0.55,66,0.05,100000,0.1
0.92284137,0.6000000000000001,66,0.05,100000,0.1
0.93294084,0.6500000000000001,66,0.05,100000,0.1
0.9433886,0.7000000000000001,66,0.05,100000,0.1
0.96077573,0.7500000000000001,66,0.05,100000,0.1
0.9694983,0.8,66,0.05,100000,0.1
0.9869983,0.8500000000000001,66,0.05,100000,0.1
0.9970651,0.9000000000000001,66,0.05,100000,0.1
0.9985587,0.95,66,0.05,100000,0.1
0.44325924,0.05,67,0.05,100000,0.1
0.527516,0.1,67,0.05,100000,0.1
0.5825223,0.15,67,0.05,100000,0.1
0.61598635,0.2,67,0.05,100000,0.1
0.660638,0.25,67,0.05,100000,0.1
0.7122291,0.3,67,0.05,100000,0.1
0.74661034,0.35,67,0.05,100000,0.1
0.7898919,0.4,67,0.05,100000,0.1
0.8286653,0.45,67,0.05,100000,0.1
0.85338104,0.5,67,0.05,100000,0.1
0.89308727,0.55,67,0.05,100000,0.1
0.9192131,0.6000000000000001,67,0.05,100000,0.1
0.94644153,0.6500000000000001,67,0.05,100000,0.1
0.96304095,0.7000000000000001,67,0.05,100000,0.1
0.97945654,0.7500000000000001,67,0.05,100000,0.1
0.99121135,0.8,67,0.05,100000,0.1
0.9957439,0.8500000000000001,67,0.05,100000,0.1
0.9985983,0.9000000000000001,67,0.05,100000,0.1
0.9999997,0.95,67,0.05,100000,0.1
0.5848926,0.05,68,0.05,100000,0.1
0.7392373,0.1,68,0.05,100000,0.1
0.80593127,0.15,68,0.05,100000,0.1
0.83831465,0.2,68,0.05,100000,0.1
0.8675664,0.25,68,0.05,100000,0.1
0.87978023,0.3,68,0.05,100000,0.1
0.89836836,0.35,68,0.05,100000,0.1
0.91511637,0.4,68,0.05,100000,0.1
0.92728215,0.45,68,0.05,100000,0.1
0.9469657,0.5,68,0.05,100000,0.1
0.9578099,0.55,68,0.05,100000,0.1
0.96837866,0.6000000000000001,68,0.05,100000,0.1
0.97598743,0.6500000000000001,68,0.05,100000,0.1
0.9806061,0.7000000000000001,68,0.05,100000,0.1
0.9836538,0.7500000000000001,68,0.05,100000,0.1
0.986693,0.8,68,0.05,100000,0.1
0.99278283,0.8500000000000001,68,0.05,100000,0.1
0.99870265,0.9000000000000001,68,0.05,100000,0.1
0.99870265,0.95,68,0.05,100000,0.1
0.5368605,0.05,69,0.05,100000,0.1
0.64167887,0.1,69,0.05,100000,0.1
0.68500876,0.15,69,0.05,100000,0.1
0.7228908,0.2,69,0.05,100000,0.1
0.7586135,0.25,69,0.05,100000,0.1
0.7823086,0.3,69,0.05,100000,0.1
0.807317,0.35,69,0.05,100000,0.1
0.82335275,0.4,69,0.05,100000,0.1
0.8395307,0.45,69,0.05,100000,0.1
0.849733,0.5,69,0.05,100000,0.1
0.86667436,0.55,69,0.05,100000,0.1
0.88992923,0.6000000000000001,69,0.05,100000,0.1
0.9013528,0.6500000000000001,69,0.05,100000,0.1
0.9200599,0.7000000000000001,69,0.05,100000,0.1
0.9357996,0.7500000000000001,69,0.05,100000,0.1
0.9400601,0.8,69,0.05,100000,0.1
0.96593314,0.8500000000000001,69,0.05,100000,0.1
0.97882485,0.9000000000000001,69,0.05,100000,0.1
0.9915719,0.95,69,0.05,100000,0.1
0.33720583,0.05,70,0.05,100000,0.1
0.43569213,0.1,70,0.05,100000,0.1
0.5264025,0.15,70,0.05,100000,0.1
0.59575176,0.2,70,0.05,100000,0.1
0.6450001,0.25,70,0.05,100000,0.1
0.69644076,0.3,70,0.05,100000,0.1
0.73438674,0.35,70,0.05,100000,0.1
0.76624626,0.4,70,0.05,100000,0.1
0.8137523,0.45,70,0.05,100000,0.1
0.84602475,0.5,70,0.05,100000,0.1
0.8751139,0.55,70,0.05,100000,0.1
0.9133374,0.6000000000000001,70,0.05,100000,0.1
0.9433642,0.6500000000000001,70,0.05,100000,0.1
0.96115863,0.7000000000000001,70,0.05,100000,0.1
0.9788637,0.7500000000000001,70,0.05,100000,0.1
0.9870592,0.8,70,0.05,100000,0.1
0.9950179,0.8500000000000001,70,0.05,100000,0.1
0.9976056,0.9000000000000001,70,0.05,100000,0.1
1.0,0.95,70,0.05,100000,0.1
0.14290315,0.05,71,0.05,100000,0.1
0.2347143,0.1,71,0.05,100000,0.1
0.30984417,0.15,71,0.05,100000,0.1
0.3817998,0.2,71,0.05,100000,0.1
0.4485335,0.25,71,0.05,100000,0.1
0.51587266,0.3,71,0.05,100000,0.1
0.5947006,0.35,71,0.05,100000,0.1
0.6631842,0.4,71,0.05,100000,0.1
0.7296023,0.45,71,0.05,100000,0.1
0.7768698,0.5,71,0.05,100000,0.1
0.8270139,0.55,71,0.05,100000,0.1
0.880706,0.6000000000000001,71,0.05,100000,0.1
0.9192116,0.6500000000000001,71,0.05,100000,0.1
0.9491931,0.7000000000000001,71,0.05,100000,0.1
0.9735136,0.7500000000000001,71,0.05,100000,0.1
0.99101704,0.8,71,0.05,100000,0.1
1.0000006,0.8500000000000001,71,0.05,100000,0.1
1.0000006,0.9000000000000001,71,0.05,100000,0.1
1.0000006,0.95,71,0.05,100000,0.1
0.62932277,0.05,72,0.05,100000,0.1
0.808661,0.1,72,0.05,100000,0.1
0.849646,0.15,72,0.05,100000,0.1
0.8747001,0.2,72,0.05,100000,0.1
0.8886434,0.25,72,0.05,100000,0.1
0.8983919,0.3,72,0.05,100000,0.1
0.90382946,0.35,72,0.05,100000,0.1
0.9106789,0.4,72,0.05,100000,0.1
0.92306995,0.45,72,0.05,100000,0.1
0.9271022,0.5,72,0.05,100000,0.1
0.9380012,0.55,72,0.05,100000,0.1
0.9393009,0.6000000000000001,72,0.05,100000,0.1
0.9502718,0.6500000000000001,72,0.05,100000,0.1
0.9624723,0.7000000000000001,72,0.05,100000,0.1
0.9733977,0.7500000000000001,72,0.05,100000,0.1
0.9869482,0.8,72,0.05,100000,0.1
0.99226713,0.8500000000000001,72,0.05,100000,0.1
0.99630034,0.9000000000000001,72,0.05,100000,0.1
0.9975927,0.95,72,0.05,100000,0.1
0.012494589,0.05,73,0.05,100000,0.1
0.08510176,0.1,73,0.05,100000,0.1
0.19014427,0.15,73,0.05,100000,0.1
0.2746526,0.2,73,0.05,100000,0.1
0.3610821,0.25,73,0.05,100000,0.1
0.44704324,0.3,73,0.05,100000,0.1
0.55142,0.35,73,0.05,100000,0.1
0.6436142,0.4,73,0.05,100000,0.1
0.72044,0.45,73,0.05,100000,0.1
0.77973634,0.5,73,0.05,100000,0.1
0.8484359,0.55,73,0.05,100000,0.1
0.89195,0.6000000000000001,73,0.05,100000,0.1
0.93261164,0.6500000000000001,73,0.05,100000,0.1
0.9681881,0.7000000000000001,73,0.05,100000,0.1
0.98082966,0.7500000000000001,73,0.05,100000,0.1
0.9930697,0.8,73,0.05,100000,0.1
0.9971826,0.8500000000000001,73,0.05,100000,0.1
0.9999998,0.9000000000000001,73,0.05,100000,0.1
0.9999998,0.95,73,0.05,100000,0.1
0.54866266,0.05,74,0.05,100000,0.1
0.63025624,0.1,74,0.05,100000,0.1
0.6840111,0.15,74,0.05,100000,0.1
0.7117935,0.2,74,0.05,100000,0.1
0.7270762,0.25,74,0.05,100000,0.1
0.75129163,0.3,74,0.05,100000,0.1
0.7816611,0.35,74,0.05,100000,0.1
0.8148986,0.4,74,0.05,100000,0.1
0.8327568,0.45,74,0.05,100000,0.1
0.8640024,0.5,74,0.05,100000,0.1
0.89310044,0.55,74,0.05,100000,0.1
0.91984063,0.6000000000000001,74,0.05,100000,0.1
0.947732,0.6500000000000001,74,0.05,100000,0.1
0.9652749,0.7000000000000001,74,0.05,100000,0.1
0.9827209,0.7500000000000001,74,0.05,100000,0.1
0.9872018,0.8,74,0.05,100000,0.1
0.9942837,0.8500000000000001,74,0.05,100000,0.1
0.9986088,0.9000000000000001,74,0.05,100000,0.1
1.0000001,0.95,74,0.05,100000,0.1
0.4294816,0.05,75,0.05,100000,0.1
0.49874574,0.1,75,0.05,100000,0.1
0.5470088,0.15,75,0.05,100000,0.1
0.5953808,0.2,75,0.05,100000,0.1
0.6398003,0.25,75,0.05,100000,0.1
0.6698718,0.3,75,0.05,100000,0.1
0.70647186,0.35,75,0.05,100000,0.1
0.74542403,0.4,75,0.05,100000,0.1
0.7892377,0.45,75,0.05,100000,0.1
0.82504475,0.5,75,0.05,100000,0.1
0.8590407,0.55,75,0.05,100000,0.1
0.8928591,0.6000000000000001,75,0.05,100000,0.1
0.9171323,0.6500000000000001,75,0.05,100000,0.1
0.94134074,0.7000000000000001,75,0.05,100000,0.1
0.9671492,0.7500000000000001,75,0.05,100000,0.1
0.9792216,0.8,75,0.05,100000,0.1
0.98966473,0.8500000000000001,75,0.05,100000,0.1
0.99552953,0.9000000000000001,75,0.05,100000,0.1
0.99856734,0.95,75,0.05,100000,0.1
0.63321215,0.05,76,0.05,100000,0.1
0.78805566,0.1,76,0.05,100000,0.1
0.83582896,0.15,76,0.05,100000,0.1
0.8566758,0.2,76,0.05,100000,0.1
0.8775764,0.25,76,0.05,100000,0.1
0.8968737,0.3,76,0.05,100000,0.1
0.90559465,0.35,76,0.05,100000,0.1
0.90707624,0.4,76,0.05,100000,0.1
0.9172056,0.45,76,0.05,100000,0.1
0.9233333,0.5,76,0.05,100000,0.1
0.93358,0.55,76,0.05,100000,0.1
0.9437233,0.6000000000000001,76,0.05,100000,0.1
0.9523388,0.6500000000000001,76,0.05,100000,0.1
0.95527065,0.7000000000000001,76,0.05,100000,0.1
0.96553594,0.7500000000000001,76,0.05,100000,0.1
0.97559094,0.8,76,0.05,100000,0.1
0.98568636,0.8500000000000001,76,0.05,100000,0.1
0.9971147,0.9000000000000001,76,0.05,100000,0.1
0.9986387,0.95,76,0.05,100000,0.1
0.57186294,0.05,77,0.05,100000,0.1
0.70330435,0.1,77,0.05,100000,0.1
0.7461445,0.15,77,0.05,100000,0.1
0.77294695,0.2,77,0.05,100000,0.1
0.79532987,0.25,77,0.05,100000,0.1
0.8162382,0.3,77,0.05,100000,0.1
0.8330122,0.35,77,0.05,100000,0.1
0.85091674,0.4,77,0.05,100000,0.1
0.86884576,0.45,77,0.05,100000,0.1
0.88381577,0.5,77,0.05,100000,0.1
0.8948166,0.55,77,0.05,100000,0.1
0.9069493,0.6000000000000001,77,0.05,100000,0.1
0.9289316,0.6500000000000001,77,0.05,100000,0.1
0.95335245,0.7000000000000001,77,0.05,100000,0.1
0.9724077,0.7500000000000001,77,0.05,100000,0.1
0.984303,0.8,77,0.05,100000,0.1
0.98961216,0.8500000000000001,77,0.05,100000,0.1
0.9934511,0.9000000000000001,77,0.05,100000,0.1
1.0000006,0.95,77,0.05,100000,0.1
0.5062156,0.05,78,0.05,100000,0.1
0.638469,0.1,78,0.05,100000,0.1
0.6785175,0.15,78,0.05,100000,0.1
0.70517755,0.2,78,0.05,100000,0.1
0.7361767,0.25,78,0.05,100000,0.1
0.7653755,0.3,78,0.05,100000,0.1
0.78288424,0.35,78,0.05,100000,0.1
0.80612993,0.4,78,0.05,100000,0.1
0.8279224,0.45,78,0.05,100000,0.1
0.85119385,0.5,78,0.05,100000,0.1
0.8858222,0.55,78,0.05,100000,0.1
0.90581,0.6000000000000001,78,0.05,100000,0.1
0.92854965,0.6500000000000001,78,0.05,100000,0.1
0.9497753,0.7000000000000001,78,0.05,100000,0.1
0.9695001,0.7500000000000001,78,0.05,100000,0.1
0.98342997,0.8,78,0.05,100000,0.1
0.99037224,0.8500000000000001,78,0.05,100000,0.1
0.9945577,0.9000000000000001,78,0.05,100000,0.1
1.0,0.95,78,0.05,100000,0.1
0.20933972,0.05,79,0.05,100000,0.1
0.34791312,0.1,79,0.05,100000,0.1
0.4702414,0.15,79,0.05,100000,0.1
0.5539879,0.2,79,0.05,100000,0.1
0.62350863,0.25,79,0.05,100000,0.1
0.6648858,0.3,79,0.05,100000,0.1
0.7032487,0.35,79,0.05,100000,0.1
0.7497643,0.4,79,0.05,100000,0.1
0.78769445,0.45,79,0.05,100000,0.1
0.8271622,0.5,79,0.05,100000,0.1
0.8590384,0.55,79,0.05,100000,0.1
0.8907564,0.6000000000000001,79,0.05,100000,0.1
0.91645956,0.6500000000000001,79,0.05,100000,0.1
0.93761563,0.7000000000000001,79,0.05,100000,0.1
0.95039773,0.7500000000000001,79,0.05,100000,0.1
0.9688805,0.8,79,0.05,100000,0.1
0.98158175,0.8500000000000001,79,0.05,100000,0.1
0.9957285,0.9000000000000001,79,0.05,100000,0.1
0.9986343,0.95,79,0.05,100000,0.1
0.04080013,0.05,80,0.05,100000,0.1
0.11202342,0.1,80,0.05,100000,0.1
0.1736361,0.15,80,0.05,100000,0.1
0.26120362,0.2,80,0.05,100000,0.1
0.3606927,0.25,80,0.05,100000,0.1
0.4480158,0.3,80,0.05,100000,0.1
0.5303832,0.35,80,0.05,100000,0.1
0.59040886,0.4,80,0.05,100000,0.1
0.67076874,0.45,80,0.05,100000,0.1
0.7334777,0.5,80,0.05,100000,0.1
0.78852093,0.55,80,0.05,100000,0.1
0.85195357,0.6000000000000001,80,0.05,100000,0.1
0.89142597,0.6500000000000001,80,0.05,100000,0.1
0.91809136,0.7000000000000001,80,0.05,100000,0.1
0.94651705,0.7500000000000001,80,0.05,100000,0.1
0.97534776,0.8,80,0.05,100000,0.1
0.98706317,0.8500000000000001,80,0.05,100000,0.1
0.9930005,0.9000000000000001,80,0.05,100000,0.1
1.0,0.95,80,0.05,100000,0.1
0.24307005,0.05,81,0.05,100000,0.1
0.34199274,0.1,81,0.05,100000,0.1
0.41578928,0.15,81,0.05,100000,0.1
0.48736763,0.2,81,0.05,100000,0.1
0.5587855,0.25,81,0.05,100000,0.1
0.5947738,0.3,81,0.05,100000,0.1
0.65504634,0.35,81,0.05,100000,0.1
0.7073244,0.4,81,0.05,100000,0.1
0.7493593,0.45,81,0.05,100000,0.1
0.81912404,0.5,81,0.05,100000,0.1
0.8571573,0.55,81,0.05,100000,0.1
0.8947516,0.6000000000000001,81,0.05,100000,0.1
0.92456436,0.6500000000000001,81,0.05,100000,0.1
0.9476319,0.7000000000000001,81,0.05,100000,0.1
0.9675087,0.7500000000000001,81,0.05,100000,0.1
0.9788832,0.8,81,0.05,100000,0.1
0.9889134,0.8500000000000001,81,0.05,100000,0.1
0.99735427,0.9000000000000001,81,0.05,100000,0.1
0.9999998,0.95,81,0.05,100000,0.1
0.6298514,0.05,82,0.05,100000,0.1
0.74978137,0.1,82,0.05,100000,0.1
0.7781799,0.15,82,0.05,100000,0.1
0.795312,0.2,82,0.05,100000,0.1
0.80246633,0.25,82,0.05,100000,0.1
0.8209256,0.3,82,0.05,100000,0.1
0.8393346,0.35,82,0.05,100000,0.1
0.8576491,0.4,82,0.05,100000,0.1
0.8631805,0.45,82,0.05,100000,0.1
0.8854806,0.5,82,0.05,100000,0.1
0.9048922,0.55,82,0.05,100000,0.1
0.92430615,0.6000000000000001,82,0.05,100000,0.1
0.94092757,0.6500000000000001,82,0.05,100000,0.1
0.96039355,0.7000000000000001,82,0.05,100000,0.1
0.97816896,0.7500000000000001,82,0.05,100000,0.1
0.98641247,0.8,82,0.05,100000,0.1
0.99328923,0.8500000000000001,82,0.05,100000,0.1
0.9986456,0.9000000000000001,82,0.05,100000,0.1
0.99999964,0.95,82,0.05,100000,0.1
0.041454334,0.05,83,0.05,100000,0.1
0.12316593,0.1,83,0.05,100000,0.1
0.20037572,0.15,83,0.05,100000,0.1
0.3038393,0.2,83,0.05,100000,0.1
0.39527017,0.25,83,0.05,100000,0.1
0.48796588,0.3,83,0.05,100000,0.1
0.56273407,0.35,83,0.05,100000,0.1
0.65742457,0.4,83,0.05,100000,0.1
0.72624207,0.45,83,0.05,100000,0.1
0.7786222,0.5,83,0.05,100000,0.1
0.82893455,0.55,83,0.05,100000,0.1
0.87427557,0.6000000000000001,83,0.05,100000,0.1
0.9106948,0.6500000000000001,83,0.05,100000,0.1
0.9442984,0.7000000000000001,83,0.05,100000,0.1
0.97166735,0.7500000000000001,83,0.05,100000,0.1
0.9831802,0.8,83,0.05,100000,0.1
0.9889173,0.8500000000000001,83,0.05,100000,0.1
0.9974569,0.9000000000000001,83,0.05,100000,0.1
0.9974569,0.95,83,0.05,100000,0.1
0.37173322,0.05,84,0.05,100000,0.1
0.47125074,0.1,84,0.05,100000,0.1
0.52893615,0.15,84,0.05,100000,0.1
0.5910029,0.2,84,0.05,100000,0.1
0.6419551,0.25,84,0.05,100000,0.1
0.68782943,0.3,84,0.05,100000,0.1
0.71708274,0.35,84,0.05,100000,0.1
0.75267893,0.4,84,0.05,100000,0.1
0.7847063,0.45,84,0.05,100000,0.1
0.812034,0.5,84,0.05,100000,0.1
0.8420317,0.55,84,0.05,100000,0.1
0.8634265,0.6000000000000001,84,0.05,100000,0.1
0.89205736,0.6500000000000001,84,0.05,100000,0.1
0.92342496,0.7000000000000001,84,0.05,100000,0.1
0.9477924,0.7500000000000001,84,0.05,100000,0.1
0.969076,0.8,84,0.05,100000,0.1
0.98029256,0.8500000000000001,84,0.05,100000,0.1
0.9944798,0.9000000000000001,84,0.05,100000,0.1
0.9986173,0.95,84,0.05,100000,0.1
0.5917564,0.05,85,0.05,100000,0.1
0.762225,0.1,85,0.05,100000,0.1
0.8216412,0.15,85,0.05,100000,0.1
0.8499777,0.2,85,0.05,100000,0.1
0.86321205,0.25,85,0.05,100000,0.1
0.87786347,0.3,85,0.05,100000,0.1
0.8968995,0.35,85,0.05,100000,0.1
0.9115752,0.4,85,0.05,100000,0.1
0.9233926,0.45,85,0.05,100000,0.1
0.9349215,0.5,85,0.05,100000,0.1
0.94238144,0.55,85,0.05,100000,0.1
0.9483167,0.6000000000000001,85,0.05,100000,0.1
0.96291906,0.6500000000000001,85,0.05,100000,0.1
0.96712726,0.7000000000000001,85,0.05,100000,0.1
0.9757467,0.7500000000000001,85,0.05,100000,0.1
0.98289376,0.8,85,0.05,100000,0.1
0.98870844,0.8500000000000001,85,0.05,100000,0.1
0.99719197,0.9000000000000001,85,0.05,100000,0.1
0.99999946,0.95,85,0.05,100000,0.1
0.21898867,0.05,86,0.05,100000,0.1
0.32783228,0.1,86,0.05,100000,0.1
0.38937613,0.15,86,0.05,100000,0.1
0.4526169,0.2,86,0.05,100000,0.1
0.5235942,0.25,86,0.05,100000,0.1
0.5799827,0.3,86,0.05,100000,0.1
0.63087386,0.35,86,0.05,100000,0.1
0.6835793,0.4,86,0.05,100000,0.1
0.74413574,0.45,86,0.05,100000,0.1
0.79628956,0.5,86,0.05,100000,0.1
0.843242,0.55,86,0.05,100000,0.1
0.88121134,0.6000000000000001,86,0.05,100000,0.1
0.9108839,0.6500000000000001,86,0.05,100000,0.1
0.9453214,0.7000000000000001,86,0.05,100000,0.1
0.9690988,0.7500000000000001,86,0.05,100000,0.1
0.98704004,0.8,86,0.05,100000,0.1
0.99560964,0.8500000000000001,86,0.05,100000,0.1
1.0000004,0.9000000000000001,86,0.05,100000,0.1
1.0000004,0.95,86,0.05,100000,0.1
0.6306588,0.05,87,0.05,100000,0.1
0.806976,0.1,87,0.05,100000,0.1
0.8620954,0.15,87,0.05,100000,0.1
0.8828332,0.2,87,0.05,100000,0.1
0.89785063,0.25,87,0.05,100000,0.1
0.9072934,0.3,87,0.05,100000,0.1
0.9182903,0.35,87,0.05,100000,0.1
0.92920554,0.4,87,0.05,100000,0.1
0.9373306,0.45,87,0.05,100000,0.1
0.9428069,0.5,87,0.05,100000,0.1
0.94555837,0.55,87,0.05,100000,0.1
0.9536633,0.6000000000000001,87,0.05,100000,0.1
0.9577473,0.6500000000000001,87,0.05,100000,0.1
0.96448505,0.7000000000000001,87,0.05,100000,0.1
0.9723666,0.7500000000000001,87,0.05,100000,0.1
0.9804108,0.8,87,0.05,100000,0.1
0.98445135,0.8500000000000001,87,0.05,100000,0.1
0.9936313,0.9000000000000001,87,0.05,100000,0.1
0.99744797,0.95,87,0.05,100000,0.1
0.2259124,0.05,88,0.05,100000,0.1
0.35752696,0.1,88,0.05,100000,0.1
0.46477178,0.15,88,0.05,100000,0.1
0.51730466,0.2,88,0.05,100000,0.1
0.58017665,0.25,88,0.05,100000,0.1
0.6421062,0.3,88,0.05,100000,0.1
0.6786644,0.35,88,0.05,100000,0.1
0.71814543,0.4,88,0.05,100000,0.1
0.75755155,0.45,88,0.05,100000,0.1
0.7982427,0.5,88,0.05,100000,0.1
0.8273077,0.55,88,0.05,100000,0.1
0.8558411,0.6000000000000001,88,0.05,100000,0.1
0.8791667,0.6500000000000001,88,0.05,100000,0.1
0.9046259,0.7000000000000001,88,0.05,100000,0.1
0.9291337,0.7500000000000001,88,0.05,100000,0.1
0.94920236,0.8,88,0.05,100000,0.1
0.968041,0.8500000000000001,88,0.05,100000,0.1
0.9888805,0.9000000000000001,88,0.05,100000,0.1
0.997205,0.95,88,0.05,100000,0.1
0.36287627,0.05,89,0.05,100000,0.1
0.44200957,0.1,89,0.05,100000,0.1
0.49965242,0.15,89,0.05,100000,0.1
0.5496243,0.2,89,0.05,100000,0.1
0.5944409,0.25,89,0.05,100000,0.1
0.6401617,0.3,89,0.05,100000,0.1
0.6968359,0.35,89,0.05,100000,0.1
0.73577434,0.4,89,0.05,100000,0.1
0.7882423,0.45,89,0.05,100000,0.1
0.84366316,0.5,89,0.05,100000,0.1
0.8845521,0.55,89,0.05,100000,0.1
0.914288,0.6000000000000001,89,0.05,100000,0.1
0.9434524,0.6500000000000001,89,0.05,100000,0.1
0.9617847,0.7000000000000001,89,0.05,100000,0.1
0.98323315,0.7500000000000001,89,0.05,100000,0.1
0.993985,0.8,89,0.05,100000,0.1
0.9970193,0.8500000000000001,89,0.05,100000,0.1
0.9984999,0.9000000000000001,89,0.05,100000,0.1
1.0000005,0.95,89,0.05,100000,0.1
0.47143716,0.05,90,0.05,100000,0.1
0.57691985,0.1,90,0.05,100000,0.1
0.6445156,0.15,90,0.05,100000,0.1
0.7067541,0.2,90,0.05,100000,0.1
0.74162567,0.25,90,0.05,100000,0.1
0.7715186,0.3,90,0.05,100000,0.1
0.7938147,0.35,90,0.05,100000,0.1
0.8208187,0.4,90,0.05,100000,0.1
0.8411543,0.45,90,0.05,100000,0.1
0.8600445,0.5,90,0.05,100000,0.1
0.87862396,0.55,90,0.05,100000,0.1
0.8972923,0.6000000000000001,90,0.05,100000,0.1
0.9112278,0.6500000000000001,90,0.05,100000,0.1
0.9280765,0.7000000000000001,90,0.05,100000,0.1
0.9529877,0.7500000000000001,90,0.05,100000,0.1
0.966969,0.8,90,0.05,100000,0.1
0.98808604,0.8500000000000001,90,0.05,100000,0.1
0.9985489,0.9000000000000001,90,0.05,100000,0.1
1.0000002,0.95,90,0.05,100000,0.1
0.24410574,0.05,91,0.05,100000,0.1
0.30432263,0.1,91,0.05,100000,0.1
0.3688298,0.15,91,0.05,100000,0.1
0.42113096,0.2,91,0.05,100000,0.1
0.46719608,0.25,91,0.05,100000,0.1
0.518332,0.3,91,0.05,100000,0.1
0.58556116,0.35,91,0.05,100000,0.1
0.65361804,0.4,91,0.05,100000,0.1
0.7229637,0.45,91,0.05,100000,0.1
0.78344417,0.5,91,0.05,100000,0.1
0.8251298,0.55,91,0.05,100000,0.1
0.8799504,0.6000000000000001,91,0.05,100000,0.1
0.918469,0.6500000000000001,91,0.05,100000,0.1
0.94788736,0.7000000000000001,91,0.05,100000,0.1
0.9815006,0.7500000000000001,91,0.05,100000,0.1
0.9858455,0.8,91,0.05,100000,0.1
0.9957906,0.8500000000000001,91,0.05,100000,0.1
0.99718744,0.9000000000000001,91,0.05,100000,0.1
0.99999976,0.95,91,0.05,100000,0.1
0.52690244,0.05,92,0.05,100000,0.1
0.63818765,0.1,92,0.05,100000,0.1
0.7083582,0.15,92,0.05,100000,0.1
0.7339393,0.2,92,0.05,100000,0.1
0.76939666,0.25,92,0.05,100000,0.1
0.793342,0.3,92,0.05,100000,0.1
0.80832726,0.35,92,0.05,100000,0.1
0.8301754,0.4,92,0.05,100000,0.1
0.8376385,0.45,92,0.05,100000,0.1
0.85234684,0.5,92,0.05,100000,0.1
0.8768607,0.55,92,0.05,100000,0.1
0.9014864,0.6000000000000001,92,0.05,100000,0.1
0.92445433,0.6500000000000001,92,0.05,100000,0.1
0.94128096,0.7000000000000001,92,0.05,100000,0.1
0.9581617,0.7500000000000001,92,0.05,100000,0.1
0.9694407,0.8,92,0.05,100000,0.1
0.9849282,0.8500000000000001,92,0.05,100000,0.1
0.99444085,0.9000000000000001,92,0.05,100000,0.1
1.0,0.95,92,0.05,100000,0.1
0.3655526,0.05,93,0.05,100000,0.1
0.5170684,0.1,93,0.05,100000,0.1
0.60382515,0.15,93,0.05,100000,0.1
0.6573893,0.2,93,0.05,100000,0.1
0.7014174,0.25,93,0.05,100000,0.1
0.7515121,0.3,93,0.05,100000,0.1
0.7866629,0.35,93,0.05,100000,0.1
0.8166106,0.4,93,0.05,100000,0.1
0.84172434,0.45,93,0.05,100000,0.1
0.86548966,0.5,93,0.05,100000,0.1
0.90552217,0.55,93,0.05,100000,0.1
0.92911845,0.6000000000000001,93,0.05,100000,0.1
0.948088,0.6500000000000001,93,0.05,100000,0.1
0.96416044,0.7000000000000001,93,0.05,100000,0.1
0.97277856,0.7500000000000001,93,0.05,100000,0.1
0.9872304,0.8,93,0.05,100000,0.1
0.99430543,0.8500000000000001,93,0.05,100000,0.1
1.0000005,0.9000000000000001,93,0.05,100000,0.1
1.0000005,0.95,93,0.05,100000,0.1
0.37259117,0.05,94,0.05,100000,0.1
0.46067366,0.1,94,0.05,100000,0.1
0.5498427,0.15,94,0.05,100000,0.1
0.6097728,0.2,94,0.05,100000,0.1
0.6606695,0.25,94,0.05,100000,0.1
0.69110155,0.3,94,0.05,100000,0.1
0.73697656,0.35,94,0.05,100000,0.1
0.7771627,0.4,94,0.05,100000,0.1
0.8141337,0.45,94,0.05,100000,0.1
0.83838904,0.5,94,0.05,100000,0.1
0.87097424,0.55,94,0.05,100000,0.1
0.8879023,0.6000000000000001,94,0.05,100000,0.1
0.9213979,0.6500000000000001,94,0.05,100000,0.1
0.941806,0.7000000000000001,94,0.05,100000,0.1
0.958187,0.7500000000000001,94,0.05,100000,0.1
0.9758425,0.8,94,0.05,100000,0.1
0.9904221,0.8500000000000001,94,0.05,100000,0.1
0.9999998,0.9000000000000001,94,0.05,100000,0.1
0.9999998,0.95,94,0.05,100000,0.1
0.38932973,0.05,95,0.05,100000,0.1
0.5578962,0.1,95,0.05,100000,0.1
0.63471663,0.15,95,0.05,100000,0.1
0.6815102,0.2,95,0.05,100000,0.1
0.7255523,0.25,95,0.05,100000,0.1
0.7546893,0.3,95,0.05,100000,0.1
0.77208173,0.35,95,0.05,100000,0.1
0.78936386,0.4,95,0.05,100000,0.1
0.8155673,0.45,95,0.05,100000,0.1
0.8312141,0.5,95,0.05,100000,0.1
0.8526596,0.55,95,0.05,100000,0.1
0.88098836,0.6000000000000001,95,0.05,100000,0.1
0.9095698,0.6500000000000001,95,0.05,100000,0.1
0.9305202,0.7000000000000001,95,0.05,100000,0.1
0.95021087,0.7500000000000001,95,0.05,100000,0.1
0.95990086,0.8,95,0.05,100000,0.1
0.9809926,0.8500000000000001,95,0.05,100000,0.1
0.99184185,0.9000000000000001,95,0.05,100000,0.1
0.99864674,0.95,95,0.05,100000,0.1
0.6366468,0.05,96,0.05,100000,0.1
0.75558037,0.1,96,0.05,100000,0.1
0.79041016,0.15,96,0.05,100000,0.1
0.82093614,0.2,96,0.05,100000,0.1
0.84128225,0.25,96,0.05,100000,0.1
0.8570715,0.3,96,0.05,100000,0.1
0.8674272,0.35,96,0.05,100000,0.1
0.8832503,0.4,96,0.05,100000,0.1
0.89622355,0.45,96,0.05,100000,0.1
0.9063587,0.5,96,0.05,100000,0.1
0.9164788,0.55,96,0.05,100000,0.1
0.93077296,0.6000000000000001,96,0.05,100000,0.1
0.9349052,0.6500000000000001,96,0.05,100000,0.1
0.94619435,0.7000000000000001,96,0.05,100000,0.1
0.9575279,0.7500000000000001,96,0.05,100000,0.1
0.97001135,0.8,96,0.05,100000,0.1
0.9836747,0.8500000000000001,96,0.05,100000,0.1
0.9933902,0.9000000000000001,96,0.05,100000,0.1
0.9987946,0.95,96,0.05,100000,0.1
0.5925055,0.05,97,0.05,100000,0.1
0.6993379,0.1,97,0.05,100000,0.1
0.7247097,0.15,97,0.05,100000,0.1
0.75975317,0.2,97,0.05,100000,0.1
0.7727506,0.25,97,0.05,100000,0.1
0.7900056,0.3,97,0.05,100000,0.1
0.8114729,0.35,97,0.05,100000,0.1
0.83468395,0.4,97,0.05,100000,0.1
0.85922116,0.45,97,0.05,100000,0.1
0.88485885,0.5,97,0.05,100000,0.1
0.9004906,0.55,97,0.05,100000,0.1
0.9203809,0.6000000000000001,97,0.05,100000,0.1
0.94150424,0.6500000000000001,97,0.05,100000,0.1
0.9569327,0.7000000000000001,97,0.05,100000,0.1
0.9764278,0.7500000000000001,97,0.05,100000,0.1
0.99172866,0.8,97,0.05,100000,0.1
0.99586904,0.8500000000000001,97,0.05,100000,0.1
0.9986519,0.9000000000000001,97,0.05,100000,0.1
1.0000005,0.95,97,0.05,100000,0.1
0.5137045,0.05,98,0.05,100000,0.1
0.60282934,0.1,98,0.05,100000,0.1
0.654045,0.15,98,0.05,100000,0.1
0.67953384,0.2,98,0.05,100000,0.1
0.712453,0.25,98,0.05,100000,0.1
0.7436079,0.3,98,0.05,100000,0.1
0.76719075,0.35,98,0.05,100000,0.1
0.7816658,0.4,98,0.05,100000,0.1
0.80042696,0.45,98,0.05,100000,0.1
0.8297391,0.5,98,0.05,100000,0.1
0.86564964,0.55,98,0.05,100000,0.1
0.897437,0.6000000000000001,98,0.05,100000,0.1
0.9247808,0.6500000000000001,98,0.05,100000,0.1
0.9450024,0.7000000000000001,98,0.05,100000,0.1
0.9665439,0.7500000000000001,98,0.05,100000,0.1
0.9819139,0.8,98,0.05,100000,0.1
0.98900515,0.8500000000000001,98,0.05,100000,0.1
0.99322015,0.9000000000000001,98,0.05,100000,0.1
0.9973946,0.95,98,0.05,100000,0.1
0.61933976,0.05,99,0.05,100000,0.1
0.74847656,0.1,99,0.05,100000,0.1
0.8108642,0.15,99,0.05,100000,0.1
0.82648164,0.2,99,0.05,100000,0.1
0.83363277,0.25,99,0.05,100000,0.1
0.84889996,0.3,99,0.05,100000,0.1
0.8601953,0.35,99,0.05,100000,0.1
0.86989623,0.4,99,0.05,100000,0.1
0.87974036,0.45,99,0.05,100000,0.1
0.89220166,0.5,99,0.05,100000,0.1
0.9018911,0.55,99,0.05,100000,0.1
0.91289973,0.6000000000000001,99,0.05,100000,0.1
0.9170059,0.6500000000000001,99,0.05,100000,0.1
0.9265228,0.7000000000000001,99,0.05,100000,0.1
0.9452494,0.7500000000000001,99,0.05,100000,0.1
0.9547944,0.8,99,0.05,100000,0.1
0.973584,0.8500000000000001,99,0.05,100000,0.1
0.9895082,0.9000000000000001,99,0.05,100000,0.1
0.9987402,0.95,99,0.05,100000,0.1
0.07864554,0.05,0,0.05,100000,0.05
0.20492019,0.1,0,0.05,100000,0.05
0.30356362,0.15,0,0.05,100000,0.05
0.41422683,0.2,0,0.05,100000,0.05
0.5056598,0.25,0,0.05,100000,0.05
0.5845648,0.3,0,0.05,100000,0.05
0.65238714,0.35,0,0.05,100000,0.05
0.7225025,0.4,0,0.05,100000,0.05
0.7820145,0.45,0,0.05,100000,0.05
0.83684635,0.5,0,0.05,100000,0.05
0.8746584,0.55,0,0.05,100000,0.05
0.8994918,0.6000000000000001,0,0.05,100000,0.05
0.9223041,0.6500000000000001,0,0.05,100000,0.05
0.93524957,0.7000000000000001,0,0.05,100000,0.05
0.95572996,0.7500000000000001,0,0.05,100000,0.05
0.9747545,0.8,0,0.05,100000,0.05
0.989743,0.8500000000000001,0,0.05,100000,0.05
0.9935551,0.9000000000000001,0,0.05,100000,0.05
0.9999999,0.95,0,0.05,100000,0.05
0.17372389,0.05,0,0.05,100000,0.15
0.31195363,0.1,0,0.05,100000,0.15
0.43478814,0.15,0,0.05,100000,0.15
0.52759296,0.2,0,0.05,100000,0.15
0.6121458,0.25,0,0.05,100000,0.15
0.6662046,0.3,0,0.05,100000,0.15
0.7110557,0.35,0,0.05,100000,0.15
0.7571489,0.4,0,0.05,100000,0.15
0.79806584,0.45,0,0.05,100000,0.15
0.8287781,0.5,0,0.05,100000,0.15
0.86626154,0.55,0,0.05,100000,0.15
0.89477354,0.6000000000000001,0,0.05,100000,0.15
0.91403717,0.6500000000000001,0,0.05,100000,0.15
0.93338114,0.7000000000000001,0,0.05,100000,0.15
0.9524586,0.7500000000000001,0,0.05,100000,0.15
0.9755381,0.8,0,0.05,100000,0.15
0.9915067,0.8500000000000001,0,0.05,100000,0.15
0.99909073,0.9000000000000001,0,0.05,100000,0.15
0.99999976,0.95,0,0.05,100000,0.15
0.18965845,0.05,0,0.05,100000,0.2
0.3420826,0.1,0,0.05,100000,0.2
0.42754906,0.15,0,0.05,100000,0.2
0.5144799,0.2,0,0.05,100000,0.2
0.59824145,0.25,0,0.05,100000,0.2
0.6481575,0.3,0,0.05,100000,0.2
0.6927569,0.35,0,0.05,100000,0.2
0.7307971,0.4,0,0.05,100000,0.2
0.77138734,0.45,0,0.05,100000,0.2
0.81018025,0.5,0,0.05,100000,0.2
0.841675,0.55,0,0.05,100000,0.2
0.8752831,0.6000000000000001,0,0.05,100000,0.2
0.90439004,0.6500000000000001,0,0.05,100000,0.2
0.93488425,0.7000000000000001,0,0.05,100000,0.2
0.9580936,0.7500000000000001,0,0.05,100000,0.2
0.9810136,0.8,0,0.05,100000,0.2
0.99339074,0.8500000000000001,0,0.05,100000,0.2
0.99999964,0.9000000000000001,0,0.05,100000,0.2
0.99999964,0.95,0,0.05,100000,0.2
0.53177637,0.05,1,0.05,100000,0.05
0.6596844,0.1,1,0.05,100000,0.05
0.7137159,0.15,1,0.05,100000,0.05
0.76474863,0.2,1,0.05,100000,0.05
0.78673923,0.25,1,0.05,100000,0.05
0.8159002,0.3,1,0.05,100000,0.05
0.8494922,0.35,1,0.05,100000,0.05
0.87334716,0.4,1,0.05,100000,0.05
0.88705623,0.45,1,0.05,100000,0.05
0.9027233,0.5,1,0.05,100000,0.05
0.9204631,0.55,1,0.05,100000,0.05
0.9361033,0.6000000000000001,1,0.05,100000,0.05
0.94727725,0.6500000000000001,1,0.05,100000,0.05
0.96200323,0.7000000000000001,1,0.05,100000,0.05
0.97008896,0.7500000000000001,1,0.05,100000,0.05
0.9814083,0.8,1,0.05,100000,0.05
0.98639995,0.8500000000000001,1,0.05,100000,0.05
0.99239427,0.9000000000000001,1,0.05,100000,0.05
0.9954015,0.95,1,0.05,100000,0.05
0.60223436,0.05,1,0.05,100000,0.15
0.7493875,0.1,1,0.05,100000,0.15
0.80365866,0.15,1,0.05,100000,0.15
0.83987546,0.2,1,0.05,100000,0.15
0.85975003,0.25,1,0.05,100000,0.15
0.8822694,0.3,1,0.05,100000,0.15
0.8955801,0.35,1,0.05,100000,0.15
0.90886104,0.4,1,0.05,100000,0.15
0.9220496,0.45,1,0.05,100000,0.15
0.9322983,0.5,1,0.05,100000,0.15
0.9433116,0.55,1,0.05,100000,0.15
0.9534211,0.6000000000000001,1,0.05,100000,0.15
0.9623749,0.6500000000000001,1,0.05,100000,0.15
0.97245675,0.7000000000000001,1,0.05,100000,0.15
0.9785164,0.7500000000000001,1,0.05,100000,0.15
0.98242503,0.8,1,0.05,100000,0.15
0.9894598,0.8500000000000001,1,0.05,100000,0.15
0.9934462,0.9000000000000001,1,0.05,100000,0.15
0.9971748,0.95,1,0.05,100000,0.15
0.61239475,0.05,1,0.05,100000,0.2
0.74692476,0.1,1,0.05,100000,0.2
0.80735856,0.15,1,0.05,100000,0.2
0.83907133,0.2,1,0.05,100000,0.2
0.860506,0.25,1,0.05,100000,0.2
0.8813961,0.3,1,0.05,100000,0.2
0.8937649,0.35,1,0.05,100000,0.2
0.9028784,0.4,1,0.05,100000,0.2
0.9161089,0.45,1,0.05,100000,0.2
0.9261613,0.5,1,0.05,100000,0.2
0.9352629,0.55,1,0.05,100000,0.2
0.9474106,0.6000000000000001,1,0.05,100000,0.2
0.95537305,0.6500000000000001,1,0.05,100000,0.2
0.9654943,0.7000000000000001,1,0.05,100000,0.2
0.9764426,0.7500000000000001,1,0.05,100000,0.2
0.9834742,0.8,1,0.05,100000,0.2
0.9873946,0.8500000000000001,1,0.05,100000,0.2
0.99237955,0.9000000000000001,1,0.05,100000,0.2
0.9980756,0.95,1,0.05,100000,0.2
0.5393367,0.05,2,0.05,100000,0.05
0.68880296,0.1,2,0.05,100000,0.05
0.7622106,0.15,2,0.05,100000,0.05
0.80819184,0.2,2,0.05,100000,0.05
0.8330114,0.25,2,0.05,100000,0.05
0.85897267,0.3,2,0.05,100000,0.05
0.8751223,0.35,2,0.05,100000,0.05
0.90010643,0.4,2,0.05,100000,0.05
0.9178654,0.45,2,0.05,100000,0.05
0.9346695,0.5,2,0.05,100000,0.05
0.94580907,0.55,2,0.05,100000,0.05
0.9528291,0.6000000000000001,2,0.05,100000,0.05
0.9659344,0.6500000000000001,2,0.05,100000,0.05
0.97411567,0.7000000000000001,2,0.05,100000,0.05
0.98151726,0.7500000000000001,2,0.05,100000,0.05
0.9880127,0.8,2,0.05,100000,0.05
0.99366635,0.8500000000000001,2,0.05,100000,0.05
0.9990337,0.9000000000000001,2,0.05,100000,0.05
1.0000001,0.95,2,0.05,100000,0.05
0.58228344,0.05,2,0.05,100000,0.15
0.7549062,0.1,2,0.05,100000,0.15
0.812546,0.15,2,0.05,100000,0.15
0.83539593,0.2,2,0.05,100000,0.15
0.85513896,0.25,2,0.05,100000,0.15
0.87146306,0.3,2,0.05,100000,0.15
0.8808358,0.35,2,0.05,100000,0.15
0.8967605,0.4,2,0.05,100000,0.15
0.90817815,0.45,2,0.05,100000,0.15
0.92420524,0.5,2,0.05,100000,0.15
0.9364291,0.55,2,0.05,100000,0.15
0.9483491,0.6000000000000001,2,0.05,100000,0.15
0.95743436,0.6500000000000001,2,0.05,100000,0.15
0.96762115,0.7000000000000001,2,0.05,100000,0.15
0.9785878,0.7500000000000001,2,0.05,100000,0.15
0.9869018,0.8,2,0.05,100000,0.15
0.9934054,0.8500000000000001,2,0.05,100000,0.15
0.996208,0.9000000000000001,2,0.05,100000,0.15
0.9999999,0.95,2,0.05,100000,0.15
0.2368764,0.05,3,0.05,100000,0.05
0.35277626,0.1,3,0.05,100000,0.05
0.41984758,0.15,3,0.05,100000,0.05
0.47796094,0.2,3,0.05,100000,0.05
0.54720753,0.25,3,0.05,100000,0.05
0.600526,0.3,3,0.05,100000,0.05
0.64924073,0.35,3,0.05,100000,0.05
0.7022188,0.4,3,0.05,100000,0.05
0.75444263,0.45,3,0.05,100000,0.05
0.8017964,0.5,3,0.05,100000,0.05
0.838742,0.55,3,0.05,100000,0.05
0.87596744,0.6000000000000001,3,0.05,100000,0.05
0.9104809,0.6500000000000001,3,0.05,100000,0.05
0.9429982,0.7000000000000001,3,0.05,100000,0.05
0.9686044,0.7500000000000001,3,0.05,100000,0.05
0.97930926,0.8,3,0.05,100000,0.05
0.9908495,0.8500000000000001,3,0.05,100000,0.05
0.99734443,0.9000000000000001,3,0.05,100000,0.05
0.99921525,0.95,3,0.05,100000,0.05
0.5775038,0.05,2,0.05,100000,0.2
0.7250535,0.1,2,0.05,100000,0.2
0.78010005,0.15,2,0.05,100000,0.2
0.80889094,0.2,2,0.05,100000,0.2
0.82876015,0.25,2,0.05,100000,0.2
0.84769773,0.3,2,0.05,100000,0.2
0.86469334,0.35,2,0.05,100000,0.2
0.8779061,0.4,2,0.05,100000,0.2
0.8901725,0.45,2,0.05,100000,0.2
0.9052989,0.5,2,0.05,100000,0.2
0.9214088,0.55,2,0.05,100000,0.2
0.93527657,0.6000000000000001,2,0.05,100000,0.2
0.9464779,0.6500000000000001,2,0.05,100000,0.2
0.96030843,0.7000000000000001,2,0.05,100000,0.2
0.9722763,0.7500000000000001,2,0.05,100000,0.2
0.9850978,0.8,2,0.05,100000,0.2
0.9915022,0.8500000000000001,2,0.05,100000,0.2
0.99620825,0.9000000000000001,2,0.05,100000,0.2
1.0000001,0.95,2,0.05,100000,0.2
0.20913573,0.05,3,0.05,100000,0.15
0.33223823,0.1,3,0.05,100000,0.15
0.41707784,0.15,3,0.05,100000,0.15
0.48674807,0.2,3,0.05,100000,0.15
0.5426982,0.25,3,0.05,100000,0.15
0.5982699,0.3,3,0.05,100000,0.15
0.64983416,0.35,3,0.05,100000,0.15
0.7035247,0.4,3,0.05,100000,0.15
0.740928,0.45,3,0.05,100000,0.15
0.77820927,0.5,3,0.05,100000,0.15
0.8323547,0.55,3,0.05,100000,0.15
0.8671139,0.6000000000000001,3,0.05,100000,0.15
0.8988161,0.6500000000000001,3,0.05,100000,0.15
0.92531484,0.7000000000000001,3,0.05,100000,0.15
0.94976795,0.7500000000000001,3,0.05,100000,0.15
0.9701566,0.8,3,0.05,100000,0.15
0.9827391,0.8500000000000001,3,0.05,100000,0.15
0.9905442,0.9000000000000001,3,0.05,100000,0.15
0.99829274,0.95,3,0.05,100000,0.15
0.19945498,0.05,3,0.05,100000,0.2
0.30993557,0.1,3,0.05,100000,0.2
0.39187452,0.15,3,0.05,100000,0.2
0.46393785,0.2,3,0.05,100000,0.2
0.52603805,0.25,3,0.05,100000,0.2
0.5725769,0.3,3,0.05,100000,0.2
0.6225739,0.35,3,0.05,100000,0.2
0.67920184,0.4,3,0.05,100000,0.2
0.7327858,0.45,3,0.05,100000,0.2
0.7729985,0.5,3,0.05,100000,0.2
0.82917947,0.55,3,0.05,100000,0.2
0.872029,0.6000000000000001,3,0.05,100000,0.2
0.9017844,0.6500000000000001,3,0.05,100000,0.2
0.93120724,0.7000000000000001,3,0.05,100000,0.2
0.9566132,0.7500000000000001,3,0.05,100000,0.2
0.97413737,0.8,3,0.05,100000,0.2
0.98375833,0.8500000000000001,3,0.05,100000,0.2
0.9934756,0.9000000000000001,3,0.05,100000,0.2
0.99829274,0.95,3,0.05,100000,0.2
0.07982542,0.05,4,0.05,100000,0.05
0.14564067,0.1,4,0.05,100000,0.05
0.20974034,0.15,4,0.05,100000,0.05
0.2826726,0.2,4,0.05,100000,0.05
0.36232045,0.25,4,0.05,100000,0.05
0.43490693,0.3,4,0.05,100000,0.05
0.4999247,0.35,4,0.05,100000,0.05
0.5846084,0.4,4,0.05,100000,0.05
0.67739695,0.45,4,0.05,100000,0.05
0.74632716,0.5,4,0.05,100000,0.05
0.81104845,0.55,4,0.05,100000,0.05
0.86392015,0.6000000000000001,4,0.05,100000,0.05
0.915899,0.6500000000000001,4,0.05,100000,0.05
0.94291186,0.7000000000000001,4,0.05,100000,0.05
0.9711802,0.7500000000000001,4,0.05,100000,0.05
0.98706365,0.8,4,0.05,100000,0.05
0.99725467,0.8500000000000001,4,0.05,100000,0.05
0.99999976,0.9000000000000001,4,0.05,100000,0.05
0.99999976,0.95,4,0.05,100000,0.05
0.18989629,0.05,4,0.05,100000,0.15
0.30643657,0.1,4,0.05,100000,0.15
0.3837317,0.15,4,0.05,100000,0.15
0.44587344,0.2,4,0.05,100000,0.15
0.5129986,0.25,4,0.05,100000,0.15
0.56670594,0.3,4,0.05,100000,0.15
0.6073303,0.35,4,0.05,100000,0.15
0.6623661,0.4,4,0.05,100000,0.15
0.6981111,0.45,4,0.05,100000,0.15
0.7527929,0.5,4,0.05,100000,0.15
0.79950726,0.55,4,0.05,100000,0.15
0.8433448,0.6000000000000001,4,0.05,100000,0.15
0.88058156,0.6500000000000001,4,0.05,100000,0.15
0.9172677,0.7000000000000001,4,0.05,100000,0.15
0.9477703,0.7500000000000001,4,0.05,100000,0.15
0.97254103,0.8,4,0.05,100000,0.15
0.9862399,0.8500000000000001,4,0.05,100000,0.15
0.9945304,0.9000000000000001,4,0.05,100000,0.15
0.9991627,0.95,4,0.05,100000,0.15
0.18501174,0.05,4,0.05,100000,0.2
0.3024922,0.1,4,0.05,100000,0.2
0.37497878,0.15,4,0.05,100000,0.2
0.4301603,0.2,4,0.05,100000,0.2
0.50511825,0.25,4,0.05,100000,0.2
0.5591065,0.3,4,0.05,100000,0.2
0.6035859,0.35,4,0.05,100000,0.2
0.6587874,0.4,4,0.05,100000,0.2
0.6972192,0.45,4,0.05,100000,0.2
0.7538299,0.5,4,0.05,100000,0.2
0.8053692,0.55,4,0.05,100000,0.2
0.8442637,0.6000000000000001,4,0.05,100000,0.2
0.8797121,0.6500000000000001,4,0.05,100000,0.2
0.9210368,0.7000000000000001,4,0.05,100000,0.2
0.9468251,0.7500000000000001,4,0.05,100000,0.2
0.97254115,0.8,4,0.05,100000,0.2
0.98715854,0.8500000000000001,4,0.05,100000,0.2
0.9945305,0.9000000000000001,4,0.05,100000,0.2
0.9991628,0.95,4,0.05,100000,0.2
0.60191697,0.05,5,0.05,100000,0.05
0.73502856,0.1,5,0.05,100000,0.05
0.78101224,0.15,5,0.05,100000,0.05
0.8045865,0.2,5,0.05,100000,0.05
0.828426,0.25,5,0.05,100000,0.05
0.84938735,0.3,5,0.05,100000,0.05
0.86030054,0.35,5,0.05,100000,0.05
0.8810496,0.4,5,0.05,100000,0.05
0.8908232,0.45,5,0.05,100000,0.05
0.9029723,0.5,5,0.05,100000,0.05
0.922417,0.55,5,0.05,100000,0.05
0.93326634,0.6000000000000001,5,0.05,100000,0.05
0.94010365,0.6500000000000001,5,0.05,100000,0.05
0.9547042,0.7000000000000001,5,0.05,100000,0.05
0.96444887,0.7500000000000001,5,0.05,100000,0.05
0.97623706,0.8,5,0.05,100000,0.05
0.9887175,0.8500000000000001,5,0.05,100000,0.05
0.99633455,0.9000000000000001,5,0.05,100000,0.05
0.9992717,0.95,5,0.05,100000,0.05
0.6154909,0.05,5,0.05,100000,0.15
0.7677175,0.1,5,0.05,100000,0.15
0.81510764,0.15,5,0.05,100000,0.15
0.8440054,0.2,5,0.05,100000,0.15
0.865715,0.25,5,0.05,100000,0.15
0.88961595,0.3,5,0.05,100000,0.15
0.9076404,0.35,5,0.05,100000,0.15
0.92716295,0.4,5,0.05,100000,0.15
0.93507296,0.45,5,0.05,100000,0.15
0.9468845,0.5,5,0.05,100000,0.15
0.95467114,0.55,5,0.05,100000,0.15
0.9595528,0.6000000000000001,5,0.05,100000,0.15
0.9710653,0.6500000000000001,5,0.05,100000,0.15
0.9758363,0.7000000000000001,5,0.05,100000,0.15
0.9845526,0.7500000000000001,5,0.05,100000,0.15
0.99345607,0.8,5,0.05,100000,0.15
0.99633443,0.8500000000000001,5,0.05,100000,0.15
0.99633443,0.9000000000000001,5,0.05,100000,0.15
0.9992716,0.95,5,0.05,100000,0.15
0.14260073,0.05,6,0.05,100000,0.05
0.3028883,0.1,6,0.05,100000,0.05
0.42971358,0.15,6,0.05,100000,0.05
0.52594584,0.2,6,0.05,100000,0.05
0.6110906,0.25,6,0.05,100000,0.05
0.67827815,0.3,6,0.05,100000,0.05
0.7285138,0.35,6,0.05,100000,0.05
0.7737345,0.4,6,0.05,100000,0.05
0.81240857,0.45,6,0.05,100000,0.05
0.8511477,0.5,6,0.05,100000,0.05
0.8734294,0.55,6,0.05,100000,0.05
0.9141854,0.6000000000000001,6,0.05,100000,0.05
0.93792,0.6500000000000001,6,0.05,100000,0.05
0.95541793,0.7000000000000001,6,0.05,100000,0.05
0.9763062,0.7500000000000001,6,0.05,100000,0.05
0.9852208,0.8,6,0.05,100000,0.05
0.9958937,0.8500000000000001,6,0.05,100000,0.05
0.9992801,0.9000000000000001,6,0.05,100000,0.05
1.0000008,0.95,6,0.05,100000,0.05
0.61336,0.05,5,0.05,100000,0.2
0.7545166,0.1,5,0.05,100000,0.2
0.80604744,0.15,5,0.05,100000,0.2
0.8409996,0.2,5,0.05,100000,0.2
0.8616713,0.25,5,0.05,100000,0.2
0.88250303,0.3,5,0.05,100000,0.2
0.90443486,0.35,5,0.05,100000,0.2
0.92314804,0.4,5,0.05,100000,0.2
0.935073,0.45,5,0.05,100000,0.2
0.9438464,0.5,5,0.05,100000,0.2
0.9537291,0.55,5,0.05,100000,0.2
0.9595529,0.6000000000000001,5,0.05,100000,0.2
0.9672545,0.6500000000000001,5,0.05,100000,0.2
0.9738591,0.7000000000000001,5,0.05,100000,0.2
0.98073274,0.7500000000000001,5,0.05,100000,0.2
0.99149054,0.8,5,0.05,100000,0.2
0.99633455,0.8500000000000001,5,0.05,100000,0.2
0.99633455,0.9000000000000001,5,0.05,100000,0.2
0.9992717,0.95,5,0.05,100000,0.2
0.027022475,0.05,6,0.05,100000,0.15
0.07711993,0.1,6,0.05,100000,0.15
0.14727679,0.15,6,0.05,100000,0.15
0.21871507,0.2,6,0.05,100000,0.15
0.29505572,0.25,6,0.05,100000,0.15
0.4079664,0.3,6,0.05,100000,0.15
0.5104808,0.35,6,0.05,100000,0.15
0.6238562,0.4,6,0.05,100000,0.15
0.7171143,0.45,6,0.05,100000,0.15
0.78268594,0.5,6,0.05,100000,0.15
0.8339469,0.55,6,0.05,100000,0.15
0.8868778,0.6000000000000001,6,0.05,100000,0.15
0.9231132,0.6500000000000001,6,0.05,100000,0.15
0.9551793,0.7000000000000001,6,0.05,100000,0.15
0.97625154,0.7500000000000001,6,0.05,100000,0.15
0.9869894,0.8,6,0.05,100000,0.15
0.99407893,0.8500000000000001,6,0.05,100000,0.15
0.99850565,0.9000000000000001,6,0.05,100000,0.15
0.9992797,0.95,6,0.05,100000,0.15
0.014199213,0.05,6,0.05,100000,0.2
0.06675623,0.1,6,0.05,100000,0.2
0.14129362,0.15,6,0.05,100000,0.2
0.20791066,0.2,6,0.05,100000,0.2
0.2862732,0.25,6,0.05,100000,0.2
0.39199933,0.3,6,0.05,100000,0.2
0.49692887,0.35,6,0.05,100000,0.2
0.62104726,0.4,6,0.05,100000,0.2
0.7112141,0.45,6,0.05,100000,0.2
0.7794065,0.5,6,0.05,100000,0.2
0.8255083,0.55,6,0.05,100000,0.2
0.8788853,0.6000000000000001,6,0.05,100000,0.2
0.911116,0.6500000000000001,6,0.05,100000,0.2
0.94978595,0.7000000000000001,6,0.05,100000,0.2
0.9706443,0.7500000000000001,6,0.05,100000,0.2
0.98613364,0.8,6,0.05,100000,0.2
0.99328005,0.8500000000000001,6,0.05,100000,0.2
0.99850565,0.9000000000000001,6,0.05,100000,0.2
0.9992797,0.95,6,0.05,100000,0.2
0.22978811,0.05,7,0.05,100000,0.05
0.32500896,0.1,7,0.05,100000,0.05
0.408126,0.15,7,0.05,100000,0.05
0.46178153,0.2,7,0.05,100000,0.05
0.51711065,0.25,7,0.05,100000,0.05
0.5732448,0.3,7,0.05,100000,0.05
0.61948234,0.35,7,0.05,100000,0.05
0.6646496,0.4,7,0.05,100000,0.05
0.7061209,0.45,7,0.05,100000,0.05
0.74539804,0.5,7,0.05,100000,0.05
0.78576803,0.55,7,0.05,100000,0.05
0.82180136,0.6000000000000001,7,0.05,100000,0.05
0.8634561,0.6500000000000001,7,0.05,100000,0.05
0.88692707,0.7000000000000001,7,0.05,100000,0.05
0.921927,0.7500000000000001,7,0.05,100000,0.05
0.9468542,0.8,7,0.05,100000,0.05
0.9702562,0.8500000000000001,7,0.05,100000,0.05
0.98958474,0.9000000000000001,7,0.05,100000,0.05
0.9983253,0.95,7,0.05,100000,0.05
0.2260802,0.05,7,0.05,100000,0.15
0.31634578,0.1,7,0.05,100000,0.15
0.38774177,0.15,7,0.05,100000,0.15
0.4497445,0.2,7,0.05,100000,0.15
0.49641073,0.25,7,0.05,100000,0.15
0.5527199,0.3,7,0.05,100000,0.15
0.5935973,0.35,7,0.05,100000,0.15
0.6488366,0.4,7,0.05,100000,0.15
0.7042197,0.45,7,0.05,100000,0.15
0.74620247,0.5,7,0.05,100000,0.15
0.7963839,0.55,7,0.05,100000,0.15
0.83956844,0.6000000000000001,7,0.05,100000,0.15
0.8777396,0.6500000000000001,7,0.05,100000,0.15
0.9153941,0.7000000000000001,7,0.05,100000,0.15
0.94420415,0.7500000000000001,7,0.05,100000,0.15
0.96945417,0.8,7,0.05,100000,0.15
0.98517495,0.8500000000000001,7,0.05,100000,0.15
0.9935124,0.9000000000000001,7,0.05,100000,0.15
0.9991641,0.95,7,0.05,100000,0.15
0.22013512,0.05,7,0.05,100000,0.2
0.30963373,0.1,7,0.05,100000,0.2
0.37456307,0.15,7,0.05,100000,0.2
0.4284281,0.2,7,0.05,100000,0.2
0.48640278,0.25,7,0.05,100000,0.2
0.540956,0.3,7,0.05,100000,0.2
0.58920956,0.35,7,0.05,100000,0.2
0.63995886,0.4,7,0.05,100000,0.2
0.6971657,0.45,7,0.05,100000,0.2
0.75145054,0.5,7,0.05,100000,0.2
0.80566573,0.55,7,0.05,100000,0.2
0.84067893,0.6000000000000001,7,0.05,100000,0.2
0.89464444,0.6500000000000001,7,0.05,100000,0.2
0.92129946,0.7000000000000001,7,0.05,100000,0.2
0.95110965,0.7500000000000001,7,0.05,100000,0.2
0.97138953,0.8,7,0.05,100000,0.2
0.98517483,0.8500000000000001,7,0.05,100000,0.2
0.9953507,0.9000000000000001,7,0.05,100000,0.2
0.999164,0.95,7,0.05,100000,0.2
0.51992303,0.05,8,0.05,100000,0.05
0.66183114,0.1,8,0.05,100000,0.05
0.7239812,0.15,8,0.05,100000,0.05
0.76813686,0.2,8,0.05,100000,0.05
0.79705423,0.25,8,0.05,100000,0.05
0.82679534,0.3,8,0.05,100000,0.05
0.8517685,0.35,8,0.05,100000,0.05
0.87421846,0.4,8,0.05,100000,0.05
0.8908546,0.45,8,0.05,100000,0.05
0.91497856,0.5,8,0.05,100000,0.05
0.9305013,0.55,8,0.05,100000,0.05
0.9460766,0.6000000000000001,8,0.05,100000,0.05
0.9620865,0.6500000000000001,8,0.05,100000,0.05
0.9765547,0.7000000000000001,8,0.05,100000,0.05
0.9858756,0.7500000000000001,8,0.05,100000,0.05
0.9945104,0.8,8,0.05,100000,0.05
0.99732065,0.8500000000000001,8,0.05,100000,0.05
0.99908406,0.9000000000000001,8,0.05,100000,0.05
0.9999999,0.95,8,0.05,100000,0.05
0.5287948,0.05,8,0.05,100000,0.15
0.6535974,0.1,8,0.05,100000,0.15
0.7096797,0.15,8,0.05,100000,0.15
0.74373096,0.2,8,0.05,100000,0.15
0.76790285,0.25,8,0.05,100000,0.15
0.7967258,0.3,8,0.05,100000,0.15
0.81748706,0.35,8,0.05,100000,0.15
0.8321059,0.4,8,0.05,100000,0.15
0.85863936,0.45,8,0.05,100000,0.15
0.87245077,0.5,8,0.05,100000,0.15
0.89988476,0.55,8,0.05,100000,0.15
0.9174961,0.6000000000000001,8,0.05,100000,0.15
0.9452262,0.6500000000000001,8,0.05,100000,0.15
0.9607818,0.7000000000000001,8,0.05,100000,0.15
0.97720075,0.7500000000000001,8,0.05,100000,0.15
0.99152696,0.8,8,0.05,100000,0.15
0.99807745,0.8500000000000001,8,0.05,100000,0.15
0.99908394,0.9000000000000001,8,0.05,100000,0.15
0.99908394,0.95,8,0.05,100000,0.15
0.49771073,0.05,8,0.05,100000,0.2
0.63733417,0.1,8,0.05,100000,0.2
0.6925413,0.15,8,0.05,100000,0.2
0.7339104,0.2,8,0.05,100000,0.2
0.7610444,0.25,8,0.05,100000,0.2
0.78703266,0.3,8,0.05,100000,0.2
0.8174375,0.35,8,0.05,100000,0.2
0.8272432,0.4,8,0.05,100000,0.2
0.85568976,0.45,8,0.05,100000,0.2
0.8733335,0.5,8,0.05,100000,0.2
0.898935,0.55,8,0.05,100000,0.2
0.918345,0.6000000000000001,8,0.05,100000,0.2
0.944315,0.6500000000000001,8,0.05,100000,0.2
0.9607819,0.7000000000000001,8,0.05,100000,0.2
0.977191,0.7500000000000001,8,0.05,100000,0.2
0.99152696,0.8,8,0.05,100000,0.2
0.99807745,0.8500000000000001,8,0.05,100000,0.2
0.99908394,0.9000000000000001,8,0.05,100000,0.2
0.99908394,0.95,8,0.05,100000,0.2
0.0040864744,0.05,9,0.05,100000,0.05
0.026336813,0.1,9,0.05,100000,0.05
0.05491709,0.15,9,0.05,100000,0.05
0.09522062,0.2,9,0.05,100000,0.05
0.15585913,0.25,9,0.05,100000,0.05
0.2378426,0.3,9,0.05,100000,0.05
0.31630883,0.35,9,0.05,100000,0.05
0.39645714,0.4,9,0.05,100000,0.05
0.49660614,0.45,9,0.05,100000,0.05
0.5866214,0.5,9,0.05,100000,0.05
0.65251166,0.55,9,0.05,100000,0.05
0.74209034,0.6000000000000001,9,0.05,100000,0.05
0.8028483,0.6500000000000001,9,0.05,100000,0.05
0.8623973,0.7000000000000001,9,0.05,100000,0.05
0.91146374,0.7500000000000001,9,0.05,100000,0.05
0.950198,0.8,9,0.05,100000,0.05
0.97592205,0.8500000000000001,9,0.05,100000,0.05
0.99150443,0.9000000000000001,9,0.05,100000,0.05
0.9974046,0.95,9,0.05,100000,0.05
0.018324694,0.05,9,0.05,100000,0.15
0.06411998,0.1,9,0.05,100000,0.15
0.12193382,0.15,9,0.05,100000,0.15
0.2016077,0.2,9,0.05,100000,0.15
0.28850812,0.25,9,0.05,100000,0.15
0.38292173,0.3,9,0.05,100000,0.15
0.47696665,0.35,9,0.05,100000,0.15
0.58248025,0.4,9,0.05,100000,0.15
0.648726,0.45,9,0.05,100000,0.15
0.7284345,0.5,9,0.05,100000,0.15
0.78908634,0.55,9,0.05,100000,0.15
0.84143364,0.6000000000000001,9,0.05,100000,0.15
0.8879444,0.6500000000000001,9,0.05,100000,0.15
0.9264496,0.7000000000000001,9,0.05,100000,0.15
0.95914036,0.7500000000000001,9,0.05,100000,0.15
0.9706776,0.8,9,0.05,100000,0.15
0.9860544,0.8500000000000001,9,0.05,100000,0.15
0.9926551,0.9000000000000001,9,0.05,100000,0.15
0.99908453,0.95,9,0.05,100000,0.15
0.020440677,0.05,9,0.05,100000,0.2
0.07392759,0.1,9,0.05,100000,0.2
0.12663056,0.15,9,0.05,100000,0.2
0.21445692,0.2,9,0.05,100000,0.2
0.3046088,0.25,9,0.05,100000,0.2
0.40101385,0.3,9,0.05,100000,0.2
0.49907967,0.35,9,0.05,100000,0.2
0.59410506,0.4,9,0.05,100000,0.2
0.66202724,0.45,9,0.05,100000,0.2
0.73690915,0.5,9,0.05,100000,0.2
0.798427,0.55,9,0.05,100000,0.2
0.842546,0.6000000000000001,9,0.05,100000,0.2
0.8959251,0.6500000000000001,9,0.05,100000,0.2
0.93152046,0.7000000000000001,9,0.05,100000,0.2
0.95914036,0.7500000000000001,9,0.05,100000,0.2
0.96977204,0.8,9,0.05,100000,0.2
0.9860678,0.8500000000000001,9,0.05,100000,0.2
0.9936239,0.9000000000000001,9,0.05,100000,0.2
0.99908453,0.95,9,0.05,100000,0.2
0.6268115,0.05,10,0.05,100000,0.15
0.75836426,0.1,10,0.05,100000,0.15
0.7955692,0.15,10,0.05,100000,0.15
0.84003913,0.2,10,0.05,100000,0.15
0.8694744,0.25,10,0.05,100000,0.15
0.8827812,0.3,10,0.05,100000,0.15
0.89748037,0.35,10,0.05,100000,0.15
0.91035897,0.4,10,0.05,100000,0.15
0.9159075,0.45,10,0.05,100000,0.15
0.92055047,0.5,10,0.05,100000,0.15
0.9287942,0.55,10,0.05,100000,0.15
0.93792135,0.6000000000000001,10,0.05,100000,0.15
0.94341815,0.6500000000000001,10,0.05,100000,0.15
0.94808143,0.7000000000000001,10,0.05,100000,0.15
0.95988566,0.7500000000000001,10,0.05,100000,0.15
0.973635,0.8,10,0.05,100000,0.15
0.978127,0.8500000000000001,10,0.05,100000,0.15
0.990578,0.9000000000000001,10,0.05,100000,0.15
0.99764806,0.95,10,0.05,100000,0.15
0.48003283,0.05,10,0.05,100000,0.05
0.62581074,0.1,10,0.05,100000,0.05
0.69387084,0.15,10,0.05,100000,0.05
0.74540985,0.2,10,0.05,100000,0.05
0.77474046,0.25,10,0.05,100000,0.05
0.7977476,0.3,10,0.05,100000,0.05
0.816723,0.35,10,0.05,100000,0.05
0.8365773,0.4,10,0.05,100000,0.05
0.85786253,0.45,10,0.05,100000,0.05
0.8719797,0.5,10,0.05,100000,0.05
0.89066523,0.55,10,0.05,100000,0.05
0.90294164,0.6000000000000001,10,0.05,100000,0.05
0.915984,0.6500000000000001,10,0.05,100000,0.05
0.92786247,0.7000000000000001,10,0.05,100000,0.05
0.9446498,0.7500000000000001,10,0.05,100000,0.05
0.9555855,0.8,10,0.05,100000,0.05
0.9696483,0.8500000000000001,10,0.05,100000,0.05
0.97966146,0.9000000000000001,10,0.05,100000,0.05
0.99416775,0.95,10,0.05,100000,0.05
0.6258212,0.05,10,0.05,100000,0.2
0.76020336,0.1,10,0.05,100000,0.2
0.80225205,0.15,10,0.05,100000,0.2
0.84004796,0.2,10,0.05,100000,0.2
0.8694065,0.25,10,0.05,100000,0.2
0.87510514,0.3,10,0.05,100000,0.2
0.88732815,0.35,10,0.05,100000,0.2
0.89373225,0.4,10,0.05,100000,0.2
0.90662456,0.45,10,0.05,100000,0.2
0.91220003,0.5,10,0.05,100000,0.2
0.91776264,0.55,10,0.05,100000,0.2
0.92418337,0.6000000000000001,10,0.05,100000,0.2
0.9360772,0.6500000000000001,10,0.05,100000,0.2
0.9462626,0.7000000000000001,10,0.05,100000,0.2
0.95620847,0.7500000000000001,10,0.05,100000,0.2
0.97263896,0.8,10,0.05,100000,0.2
0.9780761,0.8500000000000001,10,0.05,100000,0.2
0.9932316,0.9000000000000001,10,0.05,100000,0.2
0.99852526,0.95,10,0.05,100000,0.2
0.026704809,0.05,11,0.05,100000,0.15
0.086179055,0.1,11,0.05,100000,0.15
0.15046468,0.15,11,0.05,100000,0.15
0.2144116,0.2,11,0.05,100000,0.15
0.26802686,0.25,11,0.05,100000,0.15
0.33678815,0.3,11,0.05,100000,0.15
0.396085,0.35,11,0.05,100000,0.15
0.4641213,0.4,11,0.05,100000,0.15
0.56395423,0.45,11,0.05,100000,0.15
0.6237597,0.5,11,0.05,100000,0.15
0.70628756,0.55,11,0.05,100000,0.15
0.7712562,0.6000000000000001,11,0.05,100000,0.15
0.82520634,0.6500000000000001,11,0.05,100000,0.15
0.8789785,0.7000000000000001,11,0.05,100000,0.15
0.9202263,0.7500000000000001,11,0.05,100000,0.15
0.9536616,0.8,11,0.05,100000,0.15
0.9762171,0.8500000000000001,11,0.05,100000,0.15
0.9900025,0.9000000000000001,11,0.05,100000,0.15
0.9955257,0.95,11,0.05,100000,0.15
0.01969663,0.05,11,0.05,100000,0.05
0.07528572,0.1,11,0.05,100000,0.05
0.130637,0.15,11,0.05,100000,0.05
0.19992222,0.2,11,0.05,100000,0.05
0.26419982,0.25,11,0.05,100000,0.05
0.31966656,0.3,11,0.05,100000,0.05
0.39332715,0.35,11,0.05,100000,0.05
0.47370666,0.4,11,0.05,100000,0.05
0.5594153,0.45,11,0.05,100000,0.05
0.6383461,0.5,11,0.05,100000,0.05
0.7101821,0.55,11,0.05,100000,0.05
0.79614764,0.6000000000000001,11,0.05,100000,0.05
0.84760725,0.6500000000000001,11,0.05,100000,0.05
0.89126176,0.7000000000000001,11,0.05,100000,0.05
0.928718,0.7500000000000001,11,0.05,100000,0.05
0.9516119,0.8,11,0.05,100000,0.05
0.9789176,0.8500000000000001,11,0.05,100000,0.05
0.9891334,0.9000000000000001,11,0.05,100000,0.05
0.9963892,0.95,11,0.05,100000,0.05
0.025815021,0.05,11,0.05,100000,0.2
0.07719869,0.1,11,0.05,100000,0.2
0.14649238,0.15,11,0.05,100000,0.2
0.20680948,0.2,11,0.05,100000,0.2
0.26136765,0.25,11,0.05,100000,0.2
0.32801276,0.3,11,0.05,100000,0.2
0.38233754,0.35,11,0.05,100000,0.2
0.4657763,0.4,11,0.05,100000,0.2
0.5536133,0.45,11,0.05,100000,0.2
0.6280468,0.5,11,0.05,100000,0.2
0.7024968,0.55,11,0.05,100000,0.2
0.7723684,0.6000000000000001,11,0.05,100000,0.2
0.8243282,0.6500000000000001,11,0.05,100000,0.2
0.87803537,0.7000000000000001,11,0.05,100000,0.2
0.9182523,0.7500000000000001,11,0.05,100000,0.2
0.9545964,0.8,11,0.05,100000,0.2
0.97525996,0.8500000000000001,11,0.05,100000,0.2
0.99094695,0.9000000000000001,11,0.05,100000,0.2
0.9955257,0.95,11,0.05,100000,0.2
0.36099467,0.05,12,0.05,100000,0.15
0.51423466,0.1,12,0.05,100000,0.15
0.59717417,0.15,12,0.05,100000,0.15
0.6518817,0.2,12,0.05,100000,0.15
0.7003122,0.25,12,0.05,100000,0.15
0.74549866,0.3,12,0.05,100000,0.15
0.7899968,0.35,12,0.05,100000,0.15
0.81821537,0.4,12,0.05,100000,0.15
0.8493394,0.45,12,0.05,100000,0.15
0.87245834,0.5,12,0.05,100000,0.15
0.89064753,0.55,12,0.05,100000,0.15
0.9079445,0.6000000000000001,12,0.05,100000,0.15
0.92612946,0.6500000000000001,12,0.05,100000,0.15
0.9459893,0.7000000000000001,12,0.05,100000,0.15
0.95370024,0.7500000000000001,12,0.05,100000,0.15
0.9650312,0.8,12,0.05,100000,0.15
0.97902787,0.8500000000000001,12,0.05,100000,0.15
0.9886222,0.9000000000000001,12,0.05,100000,0.15
0.9981189,0.95,12,0.05,100000,0.15
0.2801586,0.05,12,0.05,100000,0.05
0.42814034,0.1,12,0.05,100000,0.05
0.5282947,0.15,12,0.05,100000,0.05
0.6078173,0.2,12,0.05,100000,0.05
0.6642052,0.25,12,0.05,100000,0.05
0.7115798,0.3,12,0.05,100000,0.05
0.75211895,0.35,12,0.05,100000,0.05
0.7896671,0.4,12,0.05,100000,0.05
0.8295413,0.45,12,0.05,100000,0.05
0.8610586,0.5,12,0.05,100000,0.05
0.89192295,0.55,12,0.05,100000,0.05
0.9054179,0.6000000000000001,12,0.05,100000,0.05
0.92057335,0.6500000000000001,12,0.05,100000,0.05
0.9417623,0.7000000000000001,12,0.05,100000,0.05
0.96179515,0.7500000000000001,12,0.05,100000,0.05
0.9714561,0.8,12,0.05,100000,0.05
0.9800005,0.8500000000000001,12,0.05,100000,0.05
0.9875546,0.9000000000000001,12,0.05,100000,0.05
0.99811935,0.95,12,0.05,100000,0.05
0.3664836,0.05,12,0.05,100000,0.2
0.526707,0.1,12,0.05,100000,0.2
0.5995951,0.15,12,0.05,100000,0.2
0.6518116,0.2,12,0.05,100000,0.2
0.7006444,0.25,12,0.05,100000,0.2
0.7519593,0.3,12,0.05,100000,0.2
0.7893221,0.35,12,0.05,100000,0.2
0.8205839,0.4,12,0.05,100000,0.2
0.84371287,0.45,12,0.05,100000,0.2
0.8669747,0.5,12,0.05,100000,0.2
0.88713545,0.55,12,0.05,100000,0.2
0.9130377,0.6000000000000001,12,0.05,100000,0.2
0.9302692,0.6500000000000001,12,0.05,100000,0.2
0.9471153,0.7000000000000001,12,0.05,100000,0.2
0.95277447,0.7500000000000001,12,0.05,100000,0.2
0.96317095,0.8,12,0.05,100000,0.2
0.981058,0.8500000000000001,12,0.05,100000,0.2
0.9915829,0.9000000000000001,12,0.05,100000,0.2
0.9999999,0.95,12,0.05,100000,0.2
0.59678525,0.05,13,0.05,100000,0.15
0.7461118,0.1,13,0.05,100000,0.15
0.79976237,0.15,13,0.05,100000,0.15
0.82766247,0.2,13,0.05,100000,0.15
0.8475403,0.25,13,0.05,100000,0.15
0.86357445,0.3,13,0.05,100000,0.15
0.8778144,0.35,13,0.05,100000,0.15
0.8910188,0.4,13,0.05,100000,0.15
0.90306807,0.45,13,0.05,100000,0.15
0.91130465,0.5,13,0.05,100000,0.15
0.9216243,0.55,13,0.05,100000,0.15
0.92816275,0.6000000000000001,13,0.05,100000,0.15
0.9393632,0.6500000000000001,13,0.05,100000,0.15
0.9514978,0.7000000000000001,13,0.05,100000,0.15
0.96074986,0.7500000000000001,13,0.05,100000,0.15
0.973565,0.8,13,0.05,100000,0.15
0.98550594,0.8500000000000001,13,0.05,100000,0.15
0.9936216,0.9000000000000001,13,0.05,100000,0.15
1.0,0.95,13,0.05,100000,0.15
0.571522,0.05,13,0.05,100000,0.05
0.6816969,0.1,13,0.05,100000,0.05
0.7404241,0.15,13,0.05,100000,0.05
0.7706059,0.2,13,0.05,100000,0.05
0.7948722,0.25,13,0.05,100000,0.05
0.81117874,0.3,13,0.05,100000,0.05
0.8409461,0.35,13,0.05,100000,0.05
0.8642152,0.4,13,0.05,100000,0.05
0.8775012,0.45,13,0.05,100000,0.05
0.8934551,0.5,13,0.05,100000,0.05
0.9058192,0.55,13,0.05,100000,0.05
0.9234833,0.6000000000000001,13,0.05,100000,0.05
0.94111454,0.6500000000000001,13,0.05,100000,0.05
0.9513512,0.7000000000000001,13,0.05,100000,0.05
0.9642988,0.7500000000000001,13,0.05,100000,0.05
0.9818197,0.8,13,0.05,100000,0.05
0.98822147,0.8500000000000001,13,0.05,100000,0.05
0.99536604,0.9000000000000001,13,0.05,100000,0.05
0.99899334,0.95,13,0.05,100000,0.05
0.5886466,0.05,13,0.05,100000,0.2
0.73425585,0.1,13,0.05,100000,0.2
0.7860166,0.15,13,0.05,100000,0.2
0.82083356,0.2,13,0.05,100000,0.2
0.8417976,0.25,13,0.05,100000,0.2
0.8550466,0.3,13,0.05,100000,0.2
0.87216645,0.35,13,0.05,100000,0.2
0.88342065,0.4,13,0.05,100000,0.2
0.8993395,0.45,13,0.05,100000,0.2
0.91142845,0.5,13,0.05,100000,0.2
0.92072016,0.55,13,0.05,100000,0.2
0.9263361,0.6000000000000001,13,0.05,100000,0.2
0.9375394,0.6500000000000001,13,0.05,100000,0.2
0.9488409,0.7000000000000001,13,0.05,100000,0.2
0.9645233,0.7500000000000001,13,0.05,100000,0.2
0.97005796,0.8,13,0.05,100000,0.2
0.9828132,0.8500000000000001,13,0.05,100000,0.2
0.9917977,0.9000000000000001,13,0.05,100000,0.2
1.0,0.95,13,0.05,100000,0.2
0.61350477,0.05,14,0.05,100000,0.15
0.6917026,0.1,14,0.05,100000,0.15
0.7169182,0.15,14,0.05,100000,0.15
0.7433066,0.2,14,0.05,100000,0.15
0.75313985,0.25,14,0.05,100000,0.15
0.77549696,0.3,14,0.05,100000,0.15
0.79166216,0.35,14,0.05,100000,0.15
0.8133895,0.4,14,0.05,100000,0.15
0.8364995,0.45,14,0.05,100000,0.15
0.8590454,0.5,14,0.05,100000,0.15
0.8790032,0.55,14,0.05,100000,0.15
0.9016859,0.6000000000000001,14,0.05,100000,0.15
0.91575354,0.6500000000000001,14,0.05,100000,0.15
0.9450589,0.7000000000000001,14,0.05,100000,0.15
0.9675782,0.7500000000000001,14,0.05,100000,0.15
0.98368996,0.8,14,0.05,100000,0.15
0.9928457,0.8500000000000001,14,0.05,100000,0.15
0.99565023,0.9000000000000001,14,0.05,100000,0.15
1.0000007,0.95,14,0.05,100000,0.15
0.51024085,0.05,14,0.05,100000,0.05
0.6034352,0.1,14,0.05,100000,0.05
0.6531165,0.15,14,0.05,100000,0.05
0.6893153,0.2,14,0.05,100000,0.05
0.72578526,0.25,14,0.05,100000,0.05
0.76388246,0.3,14,0.05,100000,0.05
0.792735,0.35,14,0.05,100000,0.05
0.809949,0.4,14,0.05,100000,0.05
0.8313373,0.45,14,0.05,100000,0.05
0.84388214,0.5,14,0.05,100000,0.05
0.87102026,0.55,14,0.05,100000,0.05
0.89480466,0.6000000000000001,14,0.05,100000,0.05
0.91678923,0.6500000000000001,14,0.05,100000,0.05
0.9338862,0.7000000000000001,14,0.05,100000,0.05
0.950801,0.7500000000000001,14,0.05,100000,0.05
0.9612072,0.8,14,0.05,100000,0.05
0.9754057,0.8500000000000001,14,0.05,100000,0.05
0.9887071,0.9000000000000001,14,0.05,100000,0.05
0.99580616,0.95,14,0.05,100000,0.05
0.6086718,0.05,14,0.05,100000,0.2
0.6839772,0.1,14,0.05,100000,0.2
0.7091437,0.15,14,0.05,100000,0.2
0.7337386,0.2,14,0.05,100000,0.2
0.7511641,0.25,14,0.05,100000,0.2
0.76873523,0.3,14,0.05,100000,0.2
0.7858001,0.35,14,0.05,100000,0.2
0.8059014,0.4,14,0.05,100000,0.2
0.8314503,0.45,14,0.05,100000,0.2
0.8562809,0.5,14,0.05,100000,0.2
0.8779366,0.55,14,0.05,100000,0.2
0.9016858,0.6000000000000001,14,0.05,100000,0.2
0.9177047,0.6500000000000001,14,0.05,100000,0.2
0.94498813,0.7000000000000001,14,0.05,100000,0.2
0.9684746,0.7500000000000001,14,0.05,100000,0.2
0.9827566,0.8,14,0.05,100000,0.2
0.9928456,0.8500000000000001,14,0.05,100000,0.2
0.9956501,0.9000000000000001,14,0.05,100000,0.2
1.0000006,0.95,14,0.05,100000,0.2
0.09846444,0.05,15,0.05,100000,0.15
0.19532616,0.1,15,0.05,100000,0.15
0.2770993,0.15,15,0.05,100000,0.15
0.3420776,0.2,15,0.05,100000,0.15
0.41498503,0.25,15,0.05,100000,0.15
0.46876413,0.3,15,0.05,100000,0.15
0.5327461,0.35,15,0.05,100000,0.15
0.584314,0.4,15,0.05,100000,0.15
0.6491359,0.45,15,0.05,100000,0.15
0.7125663,0.5,15,0.05,100000,0.15
0.7670839,0.55,15,0.05,100000,0.15
0.82958466,0.6000000000000001,15,0.05,100000,0.15
0.87107265,0.6500000000000001,15,0.05,100000,0.15
0.91017896,0.7000000000000001,15,0.05,100000,0.15
0.9456781,0.7500000000000001,15,0.05,100000,0.15
0.9763942,0.8,15,0.05,100000,0.15
0.9907899,0.8500000000000001,15,0.05,100000,0.15
0.99587893,0.9000000000000001,15,0.05,100000,0.15
0.99999917,0.95,15,0.05,100000,0.15
0.039937813,0.05,15,0.05,100000,0.05
0.12168852,0.1,15,0.05,100000,0.05
0.21696301,0.15,15,0.05,100000,0.05
0.29351917,0.2,15,0.05,100000,0.05
0.3710536,0.25,15,0.05,100000,0.05
0.44964156,0.3,15,0.05,100000,0.05
0.5052594,0.35,15,0.05,100000,0.05
0.5685809,0.4,15,0.05,100000,0.05
0.6418614,0.45,15,0.05,100000,0.05
0.7058175,0.5,15,0.05,100000,0.05
0.78343946,0.55,15,0.05,100000,0.05
0.8297447,0.6000000000000001,15,0.05,100000,0.05
0.88504624,0.6500000000000001,15,0.05,100000,0.05
0.93136793,0.7000000000000001,15,0.05,100000,0.05
0.9676219,0.7500000000000001,15,0.05,100000,0.05
0.981041,0.8,15,0.05,100000,0.05
0.98916787,0.8500000000000001,15,0.05,100000,0.05
0.9943137,0.9000000000000001,15,0.05,100000,0.05
0.99813133,0.95,15,0.05,100000,0.05
0.09862101,0.05,15,0.05,100000,0.2
0.18666637,0.1,15,0.05,100000,0.2
0.26438272,0.15,15,0.05,100000,0.2
0.3359094,0.2,15,0.05,100000,0.2
0.39485762,0.25,15,0.05,100000,0.2
0.4495742,0.3,15,0.05,100000,0.2
0.5117055,0.35,15,0.05,100000,0.2
0.5631426,0.4,15,0.05,100000,0.2
0.62563616,0.45,15,0.05,100000,0.2
0.70008045,0.5,15,0.05,100000,0.2
0.76341045,0.55,15,0.05,100000,0.2
0.8313082,0.6000000000000001,15,0.05,100000,0.2
0.8712213,0.6500000000000001,15,0.05,100000,0.2
0.9095038,0.7000000000000001,15,0.05,100000,0.2
0.9468069,0.7500000000000001,15,0.05,100000,0.2
0.97861165,0.8,15,0.05,100000,0.2
0.9929155,0.8500000000000001,15,0.05,100000,0.2
0.9969295,0.9000000000000001,15,0.05,100000,0.2
0.9999992,0.95,15,0.05,100000,0.2
0.22201926,0.05,16,0.05,100000,0.05
0.3759844,0.1,16,0.05,100000,0.05
0.4875061,0.15,16,0.05,100000,0.05
0.56877065,0.2,16,0.05,100000,0.05
0.61923367,0.25,16,0.05,100000,0.05
0.67166483,0.3,16,0.05,100000,0.05
0.7008857,0.35,16,0.05,100000,0.05
0.7378807,0.4,16,0.05,100000,0.05
0.78578573,0.45,16,0.05,100000,0.05
0.82259095,0.5,16,0.05,100000,0.05
0.8492425,0.55,16,0.05,100000,0.05
0.87905383,0.6000000000000001,16,0.05,100000,0.05
0.91264063,0.6500000000000001,16,0.05,100000,0.05
0.93350863,0.7000000000000001,16,0.05,100000,0.05
0.95170903,0.7500000000000001,16,0.05,100000,0.05
0.9737288,0.8,16,0.05,100000,0.05
0.9816451,0.8500000000000001,16,0.05,100000,0.05
0.99345213,0.9000000000000001,16,0.05,100000,0.05
0.9963461,0.95,16,0.05,100000,0.05
0.253558,0.05,16,0.05,100000,0.15
0.37719753,0.1,16,0.05,100000,0.15
0.44500282,0.15,16,0.05,100000,0.15
0.49694842,0.2,16,0.05,100000,0.15
0.5421168,0.25,16,0.05,100000,0.15
0.5916046,0.3,16,0.05,100000,0.15
0.64128715,0.35,16,0.05,100000,0.15
0.6911127,0.4,16,0.05,100000,0.15
0.73455346,0.45,16,0.05,100000,0.15
0.7901413,0.5,16,0.05,100000,0.15
0.8281496,0.55,16,0.05,100000,0.15
0.8690222,0.6000000000000001,16,0.05,100000,0.15
0.8990228,0.6500000000000001,16,0.05,100000,0.15
0.92298746,0.7000000000000001,16,0.05,100000,0.15
0.95463604,0.7500000000000001,16,0.05,100000,0.15
0.9764782,0.8,16,0.05,100000,0.15
0.9912095,0.8500000000000001,16,0.05,100000,0.15
0.99906117,0.9000000000000001,16,0.05,100000,0.15
0.99999994,0.95,16,0.05,100000,0.15
0.22061557,0.05,16,0.05,100000,0.2
0.31760693,0.1,16,0.05,100000,0.2
0.40134776,0.15,16,0.05,100000,0.2
0.45732003,0.2,16,0.05,100000,0.2
0.5037894,0.25,16,0.05,100000,0.2
0.5605267,0.3,16,0.05,100000,0.2
0.6214469,0.35,16,0.05,100000,0.2
0.6733041,0.4,16,0.05,100000,0.2
0.72924614,0.45,16,0.05,100000,0.2
0.78502643,0.5,16,0.05,100000,0.2
0.82712454,0.55,16,0.05,100000,0.2
0.86583877,0.6000000000000001,16,0.05,100000,0.2
0.9017921,0.6500000000000001,16,0.05,100000,0.2
0.9286398,0.7000000000000001,16,0.05,100000,0.2
0.95856816,0.7500000000000001,16,0.05,100000,0.2
0.9764783,0.8,16,0.05,100000,0.2
0.99022037,0.8500000000000001,16,0.05,100000,0.2
0.998088,0.9000000000000001,16,0.05,100000,0.2
1.0,0.95,16,0.05,100000,0.2
0.63734245,0.05,17,0.05,100000,0.15
0.78711677,0.1,17,0.05,100000,0.15
0.8271554,0.15,17,0.05,100000,0.15
0.845906,0.2,17,0.05,100000,0.15
0.8642255,0.25,17,0.05,100000,0.15
0.8826331,0.3,17,0.05,100000,0.15
0.8971233,0.35,17,0.05,100000,0.15
0.908521,0.4,17,0.05,100000,0.15
0.92097986,0.45,17,0.05,100000,0.15
0.926529,0.5,17,0.05,100000,0.15
0.93725127,0.55,17,0.05,100000,0.15
0.94279444,0.6000000000000001,17,0.05,100000,0.15
0.951605,0.6500000000000001,17,0.05,100000,0.15
0.9628918,0.7000000000000001,17,0.05,100000,0.15
0.97237897,0.7500000000000001,17,0.05,100000,0.15
0.97893226,0.8,17,0.05,100000,0.15
0.9863606,0.8500000000000001,17,0.05,100000,0.15
0.9920278,0.9000000000000001,17,0.05,100000,0.15
0.99577117,0.95,17,0.05,100000,0.15
0.63127106,0.05,17,0.05,100000,0.05
0.7419724,0.1,17,0.05,100000,0.05
0.788164,0.15,17,0.05,100000,0.05
0.8115902,0.2,17,0.05,100000,0.05
0.837253,0.25,17,0.05,100000,0.05
0.8508853,0.3,17,0.05,100000,0.05
0.87304837,0.35,17,0.05,100000,0.05
0.88826436,0.4,17,0.05,100000,0.05
0.9017217,0.45,17,0.05,100000,0.05
0.91315746,0.5,17,0.05,100000,0.05
0.92468894,0.55,17,0.05,100000,0.05
0.92857903,0.6000000000000001,17,0.05,100000,0.05
0.94177455,0.6500000000000001,17,0.05,100000,0.05
0.9533093,0.7000000000000001,17,0.05,100000,0.05
0.96182513,0.7500000000000001,17,0.05,100000,0.05
0.97423536,0.8,17,0.05,100000,0.05
0.9863373,0.8500000000000001,17,0.05,100000,0.05
0.9948266,0.9000000000000001,17,0.05,100000,0.05
0.99667937,0.95,17,0.05,100000,0.05
0.6444575,0.05,17,0.05,100000,0.2
0.8055951,0.1,17,0.05,100000,0.2
0.83619344,0.15,17,0.05,100000,0.2
0.85552716,0.2,17,0.05,100000,0.2
0.8720685,0.25,17,0.05,100000,0.2
0.88649696,0.3,17,0.05,100000,0.2
0.9008911,0.35,17,0.05,100000,0.2
0.91047776,0.4,17,0.05,100000,0.2
0.9199162,0.45,17,0.05,100000,0.2
0.93141323,0.5,17,0.05,100000,0.2
0.93718135,0.55,17,0.05,100000,0.2
0.9456445,0.6000000000000001,17,0.05,100000,0.2
0.9525082,0.6500000000000001,17,0.05,100000,0.2
0.9619358,0.7000000000000001,17,0.05,100000,0.2
0.97147447,0.7500000000000001,17,0.05,100000,0.2
0.97802526,0.8,17,0.05,100000,0.2
0.98448914,0.8500000000000001,17,0.05,100000,0.2
0.9911445,0.9000000000000001,17,0.05,100000,0.2
0.99577117,0.95,17,0.05,100000,0.2
0.47269192,0.05,18,0.05,100000,0.15
0.58558935,0.1,18,0.05,100000,0.15
0.6557928,0.15,18,0.05,100000,0.15
0.6828992,0.2,18,0.05,100000,0.15
0.7053257,0.25,18,0.05,100000,0.15
0.7361259,0.3,18,0.05,100000,0.15
0.77521527,0.35,18,0.05,100000,0.15
0.8001839,0.4,18,0.05,100000,0.15
0.8275532,0.45,18,0.05,100000,0.15
0.8541226,0.5,18,0.05,100000,0.15
0.890736,0.55,18,0.05,100000,0.15
0.9196885,0.6000000000000001,18,0.05,100000,0.15
0.941174,0.6500000000000001,18,0.05,100000,0.15
0.9561451,0.7000000000000001,18,0.05,100000,0.15
0.969047,0.7500000000000001,18,0.05,100000,0.15
0.97643375,0.8,18,0.05,100000,0.15
0.9872344,0.8500000000000001,18,0.05,100000,0.15
0.9954544,0.9000000000000001,18,0.05,100000,0.15
0.9991189,0.95,18,0.05,100000,0.15
0.522364,0.05,18,0.05,100000,0.05
0.6567868,0.1,18,0.05,100000,0.05
0.70053977,0.15,18,0.05,100000,0.05
0.72752124,0.2,18,0.05,100000,0.05
0.758077,0.25,18,0.05,100000,0.05
0.78003824,0.3,18,0.05,100000,0.05
0.80109596,0.35,18,0.05,100000,0.05
0.8229743,0.4,18,0.05,100000,0.05
0.84667623,0.45,18,0.05,100000,0.05
0.8718054,0.5,18,0.05,100000,0.05
0.89990443,0.55,18,0.05,100000,0.05
0.9260516,0.6000000000000001,18,0.05,100000,0.05
0.9458064,0.6500000000000001,18,0.05,100000,0.05
0.95783603,0.7000000000000001,18,0.05,100000,0.05
0.96802723,0.7500000000000001,18,0.05,100000,0.05
0.9771239,0.8,18,0.05,100000,0.05
0.9872056,0.8500000000000001,18,0.05,100000,0.05
0.9945253,0.9000000000000001,18,0.05,100000,0.05
0.9991189,0.95,18,0.05,100000,0.05
0.4707427,0.05,18,0.05,100000,0.2
0.57561636,0.1,18,0.05,100000,0.2
0.64590377,0.15,18,0.05,100000,0.2
0.67718714,0.2,18,0.05,100000,0.2
0.70047903,0.25,18,0.05,100000,0.2
0.7351029,0.3,18,0.05,100000,0.2
0.7675932,0.35,18,0.05,100000,0.2
0.7963375,0.4,18,0.05,100000,0.2
0.8257579,0.45,18,0.05,100000,0.2
0.8568458,0.5,18,0.05,100000,0.2
0.89339393,0.55,18,0.05,100000,0.2
0.9235723,0.6000000000000001,18,0.05,100000,0.2
0.9421534,0.6500000000000001,18,0.05,100000,0.2
0.9579259,0.7000000000000001,18,0.05,100000,0.2
0.97086084,0.7500000000000001,18,0.05,100000,0.2
0.9773673,0.8,18,0.05,100000,0.2
0.9873488,0.8500000000000001,18,0.05,100000,0.2
0.9972973,0.9000000000000001,18,0.05,100000,0.2
0.9991189,0.95,18,0.05,100000,0.2
0.6322395,0.05,19,0.05,100000,0.05
0.7464941,0.1,19,0.05,100000,0.05
0.77795315,0.15,19,0.05,100000,0.05
0.8024775,0.2,19,0.05,100000,0.05
0.82513237,0.25,19,0.05,100000,0.05
0.8449306,0.3,19,0.05,100000,0.05
0.85721,0.35,19,0.05,100000,0.05
0.8731262,0.4,19,0.05,100000,0.05
0.8861214,0.45,19,0.05,100000,0.05
0.8953844,0.5,19,0.05,100000,0.05
0.9122733,0.55,19,0.05,100000,0.05
0.93349093,0.6000000000000001,19,0.05,100000,0.05
0.9445201,0.6500000000000001,19,0.05,100000,0.05
0.96463156,0.7000000000000001,19,0.05,100000,0.05
0.9747317,0.7500000000000001,19,0.05,100000,0.05
0.98288393,0.8,19,0.05,100000,0.05
0.99372065,0.8500000000000001,19,0.05,100000,0.05
0.9964644,0.9000000000000001,19,0.05,100000,0.05
1.0000006,0.95,19,0.05,100000,0.05
0.6277449,0.05,19,0.05,100000,0.15
0.7151433,0.1,19,0.05,100000,0.15
0.75827277,0.15,19,0.05,100000,0.15
0.778351,0.2,19,0.05,100000,0.15
0.7934268,0.25,19,0.05,100000,0.15
0.80949765,0.3,19,0.05,100000,0.15
0.8237387,0.35,19,0.05,100000,0.15
0.84059995,0.4,19,0.05,100000,0.15
0.8538177,0.45,19,0.05,100000,0.15
0.8743251,0.5,19,0.05,100000,0.15
0.8955918,0.55,19,0.05,100000,0.15
0.9124081,0.6000000000000001,19,0.05,100000,0.15
0.9243962,0.6500000000000001,19,0.05,100000,0.15
0.93732136,0.7000000000000001,19,0.05,100000,0.15
0.9576111,0.7500000000000001,19,0.05,100000,0.15
0.97047776,0.8,19,0.05,100000,0.15
0.9838608,0.8500000000000001,19,0.05,100000,0.15
0.98927605,0.9000000000000001,19,0.05,100000,0.15
0.99736524,0.95,19,0.05,100000,0.15
0.62779254,0.05,19,0.05,100000,0.2
0.704575,0.1,19,0.05,100000,0.2
0.75063974,0.15,19,0.05,100000,0.2
0.7726467,0.2,19,0.05,100000,0.2
0.7876783,0.25,19,0.05,100000,0.2
0.80204403,0.3,19,0.05,100000,0.2
0.81810266,0.35,19,0.05,100000,0.2
0.8341363,0.4,19,0.05,100000,0.2
0.85285014,0.45,19,0.05,100000,0.2
0.8704635,0.5,19,0.05,100000,0.2
0.8937229,0.55,19,0.05,100000,0.2
0.91136,0.6000000000000001,19,0.05,100000,0.2
0.9243962,0.6500000000000001,19,0.05,100000,0.2
0.9391711,0.7000000000000001,19,0.05,100000,0.2
0.95761096,0.7500000000000001,19,0.05,100000,0.2
0.9714028,0.8,19,0.05,100000,0.2
0.9847964,0.8500000000000001,19,0.05,100000,0.2
0.99014026,0.9000000000000001,19,0.05,100000,0.2
0.9973651,0.95,19,0.05,100000,0.2
0.23017493,0.05,20,0.05,100000,0.15
0.37350348,0.1,20,0.05,100000,0.15
0.47793853,0.15,20,0.05,100000,0.15
0.57990533,0.2,20,0.05,100000,0.15
0.64306587,0.25,20,0.05,100000,0.15
0.6793674,0.3,20,0.05,100000,0.15
0.7224359,0.35,20,0.05,100000,0.15
0.75744516,0.4,20,0.05,100000,0.15
0.785268,0.45,20,0.05,100000,0.15
0.8108194,0.5,20,0.05,100000,0.15
0.8336109,0.55,20,0.05,100000,0.15
0.8631351,0.6000000000000001,20,0.05,100000,0.15
0.8848088,0.6500000000000001,20,0.05,100000,0.15
0.9081934,0.7000000000000001,20,0.05,100000,0.15
0.9343716,0.7500000000000001,20,0.05,100000,0.15
0.9543955,0.8,20,0.05,100000,0.15
0.97612303,0.8500000000000001,20,0.05,100000,0.15
0.98721236,0.9000000000000001,20,0.05,100000,0.15
0.9945539,0.95,20,0.05,100000,0.15
0.29743186,0.05,20,0.05,100000,0.05
0.46008718,0.1,20,0.05,100000,0.05
0.57967544,0.15,20,0.05,100000,0.05
0.6656668,0.2,20,0.05,100000,0.05
0.72172034,0.25,20,0.05,100000,0.05
0.75740397,0.3,20,0.05,100000,0.05
0.7947322,0.35,20,0.05,100000,0.05
0.82825446,0.4,20,0.05,100000,0.05
0.85309666,0.45,20,0.05,100000,0.05
0.8728031,0.5,20,0.05,100000,0.05
0.90103984,0.55,20,0.05,100000,0.05
0.922535,0.6000000000000001,20,0.05,100000,0.05
0.93797827,0.6500000000000001,20,0.05,100000,0.05
0.95049167,0.7000000000000001,20,0.05,100000,0.05
0.96102464,0.7500000000000001,20,0.05,100000,0.05
0.96854466,0.8,20,0.05,100000,0.05
0.9788057,0.8500000000000001,20,0.05,100000,0.05
0.98625,0.9000000000000001,20,0.05,100000,0.05
0.9963653,0.95,20,0.05,100000,0.05
0.23476747,0.05,20,0.05,100000,0.2
0.3837538,0.1,20,0.05,100000,0.2
0.48463362,0.15,20,0.05,100000,0.2
0.5845241,0.2,20,0.05,100000,0.2
0.64096767,0.25,20,0.05,100000,0.2
0.681575,0.3,20,0.05,100000,0.2
0.71860796,0.35,20,0.05,100000,0.2
0.7513144,0.4,20,0.05,100000,0.2
0.7830111,0.45,20,0.05,100000,0.2
0.8038304,0.5,20,0.05,100000,0.2
0.83557516,0.55,20,0.05,100000,0.2
0.86319417,0.6000000000000001,20,0.05,100000,0.2
0.88975364,0.6500000000000001,20,0.05,100000,0.2
0.91599107,0.7000000000000001,20,0.05,100000,0.2
0.9430278,0.7500000000000001,20,0.05,100000,0.2
0.9667342,0.8,20,0.05,100000,0.2
0.9779998,0.8500000000000001,20,0.05,100000,0.2
0.9908733,0.9000000000000001,20,0.05,100000,0.2
0.9981607,0.95,20,0.05,100000,0.2
0.6134974,0.05,21,0.05,100000,0.15
0.74405754,0.1,21,0.05,100000,0.15
0.7668813,0.15,21,0.05,100000,0.15
0.78273207,0.2,21,0.05,100000,0.15
0.80147886,0.25,21,0.05,100000,0.15
0.815585,0.3,21,0.05,100000,0.15
0.83053714,0.35,21,0.05,100000,0.15
0.8463591,0.4,21,0.05,100000,0.15
0.8603835,0.45,21,0.05,100000,0.15
0.87431437,0.5,21,0.05,100000,0.15
0.8888835,0.55,21,0.05,100000,0.15
0.89723366,0.6000000000000001,21,0.05,100000,0.15
0.9098843,0.6500000000000001,21,0.05,100000,0.15
0.9271993,0.7000000000000001,21,0.05,100000,0.15
0.9515805,0.7500000000000001,21,0.05,100000,0.15
0.96328276,0.8,21,0.05,100000,0.15
0.979443,0.8500000000000001,21,0.05,100000,0.15
0.9884813,0.9000000000000001,21,0.05,100000,0.15
0.9992683,0.95,21,0.05,100000,0.15
0.5879719,0.05,21,0.05,100000,0.05
0.7151237,0.1,21,0.05,100000,0.05
0.7481181,0.15,21,0.05,100000,0.05
0.77807003,0.2,21,0.05,100000,0.05
0.7930258,0.25,21,0.05,100000,0.05
0.80799276,0.3,21,0.05,100000,0.05
0.82786936,0.35,21,0.05,100000,0.05
0.8484486,0.4,21,0.05,100000,0.05
0.8671695,0.45,21,0.05,100000,0.05
0.886622,0.5,21,0.05,100000,0.05
0.90697193,0.55,21,0.05,100000,0.05
0.92063487,0.6000000000000001,21,0.05,100000,0.05
0.9289438,0.6500000000000001,21,0.05,100000,0.05
0.9459686,0.7000000000000001,21,0.05,100000,0.05
0.9623754,0.7500000000000001,21,0.05,100000,0.05
0.9731491,0.8,21,0.05,100000,0.05
0.9803243,0.8500000000000001,21,0.05,100000,0.05
0.99021673,0.9000000000000001,21,0.05,100000,0.05
0.9965057,0.95,21,0.05,100000,0.05
0.6162483,0.05,21,0.05,100000,0.2
0.72197974,0.1,21,0.05,100000,0.2
0.7486808,0.15,21,0.05,100000,0.2
0.76390165,0.2,21,0.05,100000,0.2
0.7798419,0.25,21,0.05,100000,0.2
0.7881388,0.3,21,0.05,100000,0.2
0.80597305,0.35,21,0.05,100000,0.2
0.8220281,0.4,21,0.05,100000,0.2
0.8424968,0.45,21,0.05,100000,0.2
0.8584406,0.5,21,0.05,100000,0.2
0.8825274,0.55,21,0.05,100000,0.2
0.8963128,0.6000000000000001,21,0.05,100000,0.2
0.9135477,0.6500000000000001,21,0.05,100000,0.2
0.9399117,0.7000000000000001,21,0.05,100000,0.2
0.95877683,0.7500000000000001,21,0.05,100000,0.2
0.973206,0.8,21,0.05,100000,0.2
0.9812101,0.8500000000000001,21,0.05,100000,0.2
0.99395347,0.9000000000000001,21,0.05,100000,0.2
0.9992683,0.95,21,0.05,100000,0.2
0.20716321,0.05,22,0.05,100000,0.15
0.35572752,0.1,22,0.05,100000,0.15
0.4612378,0.15,22,0.05,100000,0.15
0.5408085,0.2,22,0.05,100000,0.15
0.6042523,0.25,22,0.05,100000,0.15
0.6706493,0.3,22,0.05,100000,0.15
0.71168065,0.35,22,0.05,100000,0.15
0.7567906,0.4,22,0.05,100000,0.15
0.7915945,0.45,22,0.05,100000,0.15
0.8223789,0.5,22,0.05,100000,0.15
0.85700953,0.55,22,0.05,100000,0.15
0.8810461,0.6000000000000001,22,0.05,100000,0.15
0.9010931,0.6500000000000001,22,0.05,100000,0.15
0.9193945,0.7000000000000001,22,0.05,100000,0.15
0.94248044,0.7500000000000001,22,0.05,100000,0.15
0.9645301,0.8,22,0.05,100000,0.15
0.9790159,0.8500000000000001,22,0.05,100000,0.15
0.99050754,0.9000000000000001,22,0.05,100000,0.15
0.999092,0.95,22,0.05,100000,0.15
0.26431766,0.05,22,0.05,100000,0.05
0.39207944,0.1,22,0.05,100000,0.05
0.4930818,0.15,22,0.05,100000,0.05
0.56508553,0.2,22,0.05,100000,0.05
0.6204412,0.25,22,0.05,100000,0.05
0.68500245,0.3,22,0.05,100000,0.05
0.7483623,0.35,22,0.05,100000,0.05
0.7814195,0.4,22,0.05,100000,0.05
0.8223551,0.45,22,0.05,100000,0.05
0.8535951,0.5,22,0.05,100000,0.05
0.88558334,0.55,22,0.05,100000,0.05
0.9116548,0.6000000000000001,22,0.05,100000,0.05
0.9313312,0.6500000000000001,22,0.05,100000,0.05
0.9525338,0.7000000000000001,22,0.05,100000,0.05
0.9697144,0.7500000000000001,22,0.05,100000,0.05
0.98109555,0.8,22,0.05,100000,0.05
0.989672,0.8500000000000001,22,0.05,100000,0.05
0.99543345,0.9000000000000001,22,0.05,100000,0.05
1.0000007,0.95,22,0.05,100000,0.05
0.18984435,0.05,22,0.05,100000,0.2
0.31721035,0.1,22,0.05,100000,0.2
0.43091312,0.15,22,0.05,100000,0.2
0.5187999,0.2,22,0.05,100000,0.2
0.5815102,0.25,22,0.05,100000,0.2
0.6391247,0.3,22,0.05,100000,0.2
0.68919444,0.35,22,0.05,100000,0.2
0.7352273,0.4,22,0.05,100000,0.2
0.7732164,0.45,22,0.05,100000,0.2
0.80606866,0.5,22,0.05,100000,0.2
0.8386674,0.55,22,0.05,100000,0.2
0.8751162,0.6000000000000001,22,0.05,100000,0.2
0.89343745,0.6500000000000001,22,0.05,100000,0.2
0.91172653,0.7000000000000001,22,0.05,100000,0.2
0.9347901,0.7500000000000001,22,0.05,100000,0.2
0.9616637,0.8,22,0.05,100000,0.2
0.9790159,0.8500000000000001,22,0.05,100000,0.2
0.99146014,0.9000000000000001,22,0.05,100000,0.2
1.0000001,0.95,22,0.05,100000,0.2
0.5788404,0.05,23,0.05,100000,0.15
0.7306019,0.1,23,0.05,100000,0.15
0.7862797,0.15,23,0.05,100000,0.15
0.8137407,0.2,23,0.05,100000,0.15
0.84087306,0.25,23,0.05,100000,0.15
0.8603865,0.3,23,0.05,100000,0.15
0.87498075,0.35,23,0.05,100000,0.15
0.8865548,0.4,23,0.05,100000,0.15
0.9019709,0.45,23,0.05,100000,0.15
0.9134931,0.5,23,0.05,100000,0.15
0.92490315,0.55,23,0.05,100000,0.15
0.93156344,0.6000000000000001,23,0.05,100000,0.15
0.9475199,0.6500000000000001,23,0.05,100000,0.15
0.9561126,0.7000000000000001,23,0.05,100000,0.15
0.96464235,0.7500000000000001,23,0.05,100000,0.15
0.97692835,0.8,23,0.05,100000,0.15
0.98443496,0.8500000000000001,23,0.05,100000,0.15
0.98902005,0.9000000000000001,23,0.05,100000,0.15
0.9972161,0.95,23,0.05,100000,0.15
0.44873786,0.05,23,0.05,100000,0.05
0.6070862,0.1,23,0.05,100000,0.05
0.67872685,0.15,23,0.05,100000,0.05
0.71936816,0.2,23,0.05,100000,0.05
0.76317155,0.25,23,0.05,100000,0.05
0.80063736,0.3,23,0.05,100000,0.05
0.82471657,0.35,23,0.05,100000,0.05
0.84990674,0.4,23,0.05,100000,0.05
0.86655235,0.45,23,0.05,100000,0.05
0.88277763,0.5,23,0.05,100000,0.05
0.9013201,0.55,23,0.05,100000,0.05
0.9196495,0.6000000000000001,23,0.05,100000,0.05
0.9395906,0.6500000000000001,23,0.05,100000,0.05
0.94723064,0.7000000000000001,23,0.05,100000,0.05
0.9643681,0.7500000000000001,23,0.05,100000,0.05
0.9739106,0.8,23,0.05,100000,0.05
0.9842719,0.8500000000000001,23,0.05,100000,0.05
0.9943815,0.9000000000000001,23,0.05,100000,0.05
0.99713373,0.95,23,0.05,100000,0.05
0.23623674,0.05,24,0.05,100000,0.15
0.32204485,0.1,24,0.05,100000,0.15
0.4057085,0.15,24,0.05,100000,0.15
0.4753294,0.2,24,0.05,100000,0.15
0.54766643,0.25,24,0.05,100000,0.15
0.5863646,0.3,24,0.05,100000,0.15
0.6402814,0.35,24,0.05,100000,0.15
0.7067155,0.4,24,0.05,100000,0.15
0.7587098,0.45,24,0.05,100000,0.15
0.8178666,0.5,24,0.05,100000,0.15
0.85304713,0.55,24,0.05,100000,0.15
0.88687277,0.6000000000000001,24,0.05,100000,0.15
0.92049366,0.6500000000000001,24,0.05,100000,0.15
0.94180006,0.7000000000000001,24,0.05,100000,0.15
0.9675344,0.7500000000000001,24,0.05,100000,0.15
0.9867212,0.8,24,0.05,100000,0.15
0.9930779,0.8500000000000001,24,0.05,100000,0.15
0.99749815,0.9000000000000001,24,0.05,100000,0.15
0.99927026,0.95,24,0.05,100000,0.15
0.5860084,0.05,23,0.05,100000,0.2
0.7296255,0.1,23,0.05,100000,0.2
0.78723794,0.15,23,0.05,100000,0.2
0.8099206,0.2,23,0.05,100000,0.2
0.83400136,0.25,23,0.05,100000,0.2
0.8496814,0.3,23,0.05,100000,0.2
0.8652256,0.35,23,0.05,100000,0.2
0.88072807,0.4,23,0.05,100000,0.2
0.8922316,0.45,23,0.05,100000,0.2
0.9017564,0.5,23,0.05,100000,0.2
0.91616267,0.55,23,0.05,100000,0.2
0.92667454,0.6000000000000001,23,0.05,100000,0.2
0.94371825,0.6500000000000001,23,0.05,100000,0.2
0.9551137,0.7000000000000001,23,0.05,100000,0.2
0.96561265,0.7500000000000001,23,0.05,100000,0.2
0.9778558,0.8,23,0.05,100000,0.2
0.98537046,0.8500000000000001,23,0.05,100000,0.2
0.99173987,0.9000000000000001,23,0.05,100000,0.2
0.99811167,0.95,23,0.05,100000,0.2
0.22097698,0.05,24,0.05,100000,0.05
0.32770926,0.1,24,0.05,100000,0.05
0.4181166,0.15,24,0.05,100000,0.05
0.49368864,0.2,24,0.05,100000,0.05
0.55436164,0.25,24,0.05,100000,0.05
0.6068357,0.3,24,0.05,100000,0.05
0.6634831,0.35,24,0.05,100000,0.05
0.7237001,0.4,24,0.05,100000,0.05
0.7757403,0.45,24,0.05,100000,0.05
0.82341194,0.5,24,0.05,100000,0.05
0.8667877,0.55,24,0.05,100000,0.05
0.8931288,0.6000000000000001,24,0.05,100000,0.05
0.9199011,0.6500000000000001,24,0.05,100000,0.05
0.9490755,0.7000000000000001,24,0.05,100000,0.05
0.966735,0.7500000000000001,24,0.05,100000,0.05
0.9831131,0.8,24,0.05,100000,0.05
0.99119866,0.8500000000000001,24,0.05,100000,0.05
0.99493194,0.9000000000000001,24,0.05,100000,0.05
0.9984137,0.95,24,0.05,100000,0.05
0.23232643,0.05,25,0.05,100000,0.15
0.34215114,0.1,25,0.05,100000,0.15
0.41858974,0.15,25,0.05,100000,0.15
0.48198572,0.2,25,0.05,100000,0.15
0.5431811,0.25,25,0.05,100000,0.15
0.59387696,0.3,25,0.05,100000,0.15
0.6374917,0.35,25,0.05,100000,0.15
0.6858542,0.4,25,0.05,100000,0.15
0.73019654,0.45,25,0.05,100000,0.15
0.7698681,0.5,25,0.05,100000,0.15
0.80769795,0.55,25,0.05,100000,0.15
0.8355942,0.6000000000000001,25,0.05,100000,0.15
0.86431324,0.6500000000000001,25,0.05,100000,0.15
0.8904237,0.7000000000000001,25,0.05,100000,0.15
0.9183796,0.7500000000000001,25,0.05,100000,0.15
0.93672955,0.8,25,0.05,100000,0.15
0.9532133,0.8500000000000001,25,0.05,100000,0.15
0.96878177,0.9000000000000001,25,0.05,100000,0.15
0.98820186,0.95,25,0.05,100000,0.15
0.22832306,0.05,24,0.05,100000,0.2
0.31293574,0.1,24,0.05,100000,0.2
0.38693544,0.15,24,0.05,100000,0.2
0.45466805,0.2,24,0.05,100000,0.2
0.524957,0.25,24,0.05,100000,0.2
0.57462144,0.3,24,0.05,100000,0.2
0.63155985,0.35,24,0.05,100000,0.2
0.69226104,0.4,24,0.05,100000,0.2
0.7537629,0.45,24,0.05,100000,0.2
0.8139969,0.5,24,0.05,100000,0.2
0.851235,0.55,24,0.05,100000,0.2
0.8877033,0.6000000000000001,24,0.05,100000,0.2
0.9194838,0.6500000000000001,24,0.05,100000,0.2
0.9436484,0.7000000000000001,24,0.05,100000,0.2
0.9702663,0.7500000000000001,24,0.05,100000,0.2
0.9876277,0.8,24,0.05,100000,0.2
0.9930779,0.8500000000000001,24,0.05,100000,0.2
0.99752086,0.9000000000000001,24,0.05,100000,0.2
0.99927026,0.95,24,0.05,100000,0.2
0.32529354,0.05,25,0.05,100000,0.05
0.4398262,0.1,25,0.05,100000,0.05
0.50036436,0.15,25,0.05,100000,0.05
0.5507413,0.2,25,0.05,100000,0.05
0.5939413,0.25,25,0.05,100000,0.05
0.6412538,0.3,25,0.05,100000,0.05
0.6762223,0.35,25,0.05,100000,0.05
0.71339667,0.4,25,0.05,100000,0.05
0.7559281,0.45,25,0.05,100000,0.05
0.80140376,0.5,25,0.05,100000,0.05
0.8273765,0.55,25,0.05,100000,0.05
0.8595485,0.6000000000000001,25,0.05,100000,0.05
0.88175154,0.6500000000000001,25,0.05,100000,0.05
0.9058684,0.7000000000000001,25,0.05,100000,0.05
0.9292544,0.7500000000000001,25,0.05,100000,0.05
0.9473477,0.8,25,0.05,100000,0.05
0.96493846,0.8500000000000001,25,0.05,100000,0.05
0.97451866,0.9000000000000001,25,0.05,100000,0.05
0.99007356,0.95,25,0.05,100000,0.05
0.21139461,0.05,25,0.05,100000,0.2
0.3273368,0.1,25,0.05,100000,0.2
0.40679502,0.15,25,0.05,100000,0.2
0.47127473,0.2,25,0.05,100000,0.2
0.53630066,0.25,25,0.05,100000,0.2
0.587933,0.3,25,0.05,100000,0.2
0.6317642,0.35,25,0.05,100000,0.2
0.67827004,0.4,25,0.05,100000,0.2
0.72649974,0.45,25,0.05,100000,0.2
0.7660416,0.5,25,0.05,100000,0.2
0.8056307,0.55,25,0.05,100000,0.2
0.8347516,0.6000000000000001,25,0.05,100000,0.2
0.8654345,0.6500000000000001,25,0.05,100000,0.2
0.88567924,0.7000000000000001,25,0.05,100000,0.2
0.9206126,0.7500000000000001,25,0.05,100000,0.2
0.9387293,0.8,25,0.05,100000,0.2
0.95740855,0.8500000000000001,25,0.05,100000,0.2
0.97484773,0.9000000000000001,25,0.05,100000,0.2
0.99517345,0.95,25,0.05,100000,0.2
0.10696991,0.05,26,0.05,100000,0.15
0.19902578,0.1,26,0.05,100000,0.15
0.27129832,0.15,26,0.05,100000,0.15
0.33326665,0.2,26,0.05,100000,0.15
0.39040616,0.25,26,0.05,100000,0.15
0.44735786,0.3,26,0.05,100000,0.15
0.51334804,0.35,26,0.05,100000,0.15
0.59204876,0.4,26,0.05,100000,0.15
0.6619039,0.45,26,0.05,100000,0.15
0.7276135,0.5,26,0.05,100000,0.15
0.7874268,0.55,26,0.05,100000,0.15
0.82909596,0.6000000000000001,26,0.05,100000,0.15
0.8723415,0.6500000000000001,26,0.05,100000,0.15
0.9098859,0.7000000000000001,26,0.05,100000,0.15
0.94485927,0.7500000000000001,26,0.05,100000,0.15
0.9703134,0.8,26,0.05,100000,0.15
0.9830158,0.8500000000000001,26,0.05,100000,0.15
0.99562573,0.9000000000000001,26,0.05,100000,0.15
1.0000002,0.95,26,0.05,100000,0.15
0.09151628,0.05,26,0.05,100000,0.05
0.1928484,0.1,26,0.05,100000,0.05
0.27084872,0.15,26,0.05,100000,0.05
0.34702882,0.2,26,0.05,100000,0.05
0.40872124,0.25,26,0.05,100000,0.05
0.45829365,0.3,26,0.05,100000,0.05
0.5100486,0.35,26,0.05,100000,0.05
0.5761901,0.4,26,0.05,100000,0.05
0.6329734,0.45,26,0.05,100000,0.05
0.6877544,0.5,26,0.05,100000,0.05
0.7437886,0.55,26,0.05,100000,0.05
0.7959784,0.6000000000000001,26,0.05,100000,0.05
0.83651125,0.6500000000000001,26,0.05,100000,0.05
0.8790615,0.7000000000000001,26,0.05,100000,0.05
0.92740434,0.7500000000000001,26,0.05,100000,0.05
0.94935197,0.8,26,0.05,100000,0.05
0.9757349,0.8500000000000001,26,0.05,100000,0.05
0.9874532,0.9000000000000001,26,0.05,100000,0.05
1.0000006,0.95,26,0.05,100000,0.05
0.049247753,0.05,27,0.05,100000,0.15
0.101828404,0.1,27,0.05,100000,0.15
0.13978505,0.15,27,0.05,100000,0.15
0.19553334,0.2,27,0.05,100000,0.15
0.2659957,0.25,27,0.05,100000,0.15
0.32994357,0.3,27,0.05,100000,0.15
0.40887913,0.35,27,0.05,100000,0.15
0.49620804,0.4,27,0.05,100000,0.15
0.55862904,0.45,27,0.05,100000,0.15
0.6443761,0.5,27,0.05,100000,0.15
0.73513836,0.55,27,0.05,100000,0.15
0.7994189,0.6000000000000001,27,0.05,100000,0.15
0.8536691,0.6500000000000001,27,0.05,100000,0.15
0.9000417,0.7000000000000001,27,0.05,100000,0.15
0.9477578,0.7500000000000001,27,0.05,100000,0.15
0.97092676,0.8,27,0.05,100000,0.15
0.98872405,0.8500000000000001,27,0.05,100000,0.15
0.99172544,0.9000000000000001,27,0.05,100000,0.15
0.9972171,0.95,27,0.05,100000,0.15
0.11351388,0.05,26,0.05,100000,0.2
0.19546334,0.1,26,0.05,100000,0.2
0.2566927,0.15,26,0.05,100000,0.2
0.31479925,0.2,26,0.05,100000,0.2
0.38467962,0.25,26,0.05,100000,0.2
0.44346777,0.3,26,0.05,100000,0.2
0.5150117,0.35,26,0.05,100000,0.2
0.58521205,0.4,26,0.05,100000,0.2
0.6693215,0.45,26,0.05,100000,0.2
0.7349212,0.5,26,0.05,100000,0.2
0.79290706,0.55,26,0.05,100000,0.2
0.8437856,0.6000000000000001,26,0.05,100000,0.2
0.88129616,0.6500000000000001,26,0.05,100000,0.2
0.92180574,0.7000000000000001,26,0.05,100000,0.2
0.956042,0.7500000000000001,26,0.05,100000,0.2
0.97305256,0.8,26,0.05,100000,0.2
0.9874536,0.8500000000000001,26,0.05,100000,0.2
0.9982737,0.9000000000000001,26,0.05,100000,0.2
1.0000002,0.95,26,0.05,100000,0.2
0.041367553,0.05,27,0.05,100000,0.05
0.0919563,0.1,27,0.05,100000,0.05
0.13530907,0.15,27,0.05,100000,0.05
0.19231099,0.2,27,0.05,100000,0.05
0.25143653,0.25,27,0.05,100000,0.05
0.32545516,0.3,27,0.05,100000,0.05
0.39351177,0.35,27,0.05,100000,0.05
0.4743803,0.4,27,0.05,100000,0.05
0.5450298,0.45,27,0.05,100000,0.05
0.62052983,0.5,27,0.05,100000,0.05
0.70683575,0.55,27,0.05,100000,0.05
0.77878535,0.6000000000000001,27,0.05,100000,0.05
0.8380815,0.6500000000000001,27,0.05,100000,0.05
0.8890256,0.7000000000000001,27,0.05,100000,0.05
0.9366971,0.7500000000000001,27,0.05,100000,0.05
0.9650178,0.8,27,0.05,100000,0.05
0.9779745,0.8500000000000001,27,0.05,100000,0.05
0.9907536,0.9000000000000001,27,0.05,100000,0.05
0.9926313,0.95,27,0.05,100000,0.05
0.05366342,0.05,27,0.05,100000,0.2
0.10407904,0.1,27,0.05,100000,0.2
0.14313942,0.15,27,0.05,100000,0.2
0.19770007,0.2,27,0.05,100000,0.2
0.2780288,0.25,27,0.05,100000,0.2
0.34399578,0.3,27,0.05,100000,0.2
0.40975398,0.35,27,0.05,100000,0.2
0.49138036,0.4,27,0.05,100000,0.2
0.55982745,0.45,27,0.05,100000,0.2
0.64574265,0.5,27,0.05,100000,0.2
0.73843116,0.55,27,0.05,100000,0.2
0.79333687,0.6000000000000001,27,0.05,100000,0.2
0.8554961,0.6500000000000001,27,0.05,100000,0.2
0.9011328,0.7000000000000001,27,0.05,100000,0.2
0.94679534,0.7500000000000001,27,0.05,100000,0.2
0.97684145,0.8,27,0.05,100000,0.2
0.9905313,0.8500000000000001,27,0.05,100000,0.2
0.99546945,0.9000000000000001,27,0.05,100000,0.2
0.99721736,0.95,27,0.05,100000,0.2
0.17045079,0.05,28,0.05,100000,0.15
0.4048621,0.1,28,0.05,100000,0.15
0.53533036,0.15,28,0.05,100000,0.15
0.6296135,0.2,28,0.05,100000,0.15
0.67799073,0.25,28,0.05,100000,0.15
0.7222787,0.3,28,0.05,100000,0.15
0.7424144,0.35,28,0.05,100000,0.15
0.78074235,0.4,28,0.05,100000,0.15
0.8052752,0.45,28,0.05,100000,0.15
0.8316426,0.5,28,0.05,100000,0.15
0.85680956,0.55,28,0.05,100000,0.15
0.88500464,0.6000000000000001,28,0.05,100000,0.15
0.9113293,0.6500000000000001,28,0.05,100000,0.15
0.9281525,0.7000000000000001,28,0.05,100000,0.15
0.94504374,0.7500000000000001,28,0.05,100000,0.15
0.9643989,0.8,28,0.05,100000,0.15
0.98004454,0.8500000000000001,28,0.05,100000,0.15
0.9935856,0.9000000000000001,28,0.05,100000,0.15
0.9990866,0.95,28,0.05,100000,0.15
0.09115105,0.05,28,0.05,100000,0.05
0.20244075,0.1,28,0.05,100000,0.05
0.32687813,0.15,28,0.05,100000,0.05
0.41667867,0.2,28,0.05,100000,0.05
0.47664908,0.25,28,0.05,100000,0.05
0.54702455,0.3,28,0.05,100000,0.05
0.613437,0.35,28,0.05,100000,0.05
0.6763123,0.4,28,0.05,100000,0.05
0.73529375,0.45,28,0.05,100000,0.05
0.7791031,0.5,28,0.05,100000,0.05
0.82747716,0.55,28,0.05,100000,0.05
0.86187935,0.6000000000000001,28,0.05,100000,0.05
0.9026026,0.6500000000000001,28,0.05,100000,0.05
0.9318413,0.7000000000000001,28,0.05,100000,0.05
0.95457774,0.7500000000000001,28,0.05,100000,0.05
0.97061384,0.8,28,0.05,100000,0.05
0.9844002,0.8500000000000001,28,0.05,100000,0.05
0.99732673,0.9000000000000001,28,0.05,100000,0.05
1.0000002,0.95,28,0.05,100000,0.05
0.18170916,0.05,28,0.05,100000,0.2
0.4169395,0.1,28,0.05,100000,0.2
0.55621094,0.15,28,0.05,100000,0.2
0.64318967,0.2,28,0.05,100000,0.2
0.69348115,0.25,28,0.05,100000,0.2
0.73208255,0.3,28,0.05,100000,0.2
0.7608198,0.35,28,0.05,100000,0.2
0.79513335,0.4,28,0.05,100000,0.2
0.8148299,0.45,28,0.05,100000,0.2
0.8345318,0.5,28,0.05,100000,0.2
0.8608749,0.55,28,0.05,100000,0.2
0.8919934,0.6000000000000001,28,0.05,100000,0.2
0.91150755,0.6500000000000001,28,0.05,100000,0.2
0.93118876,0.7000000000000001,28,0.05,100000,0.2
0.95066977,0.7500000000000001,28,0.05,100000,0.2
0.9681372,0.8,28,0.05,100000,0.2
0.9792344,0.8500000000000001,28,0.05,100000,0.2
0.9926914,0.9000000000000001,28,0.05,100000,0.2
0.99908644,0.95,28,0.05,100000,0.2
0.08702213,0.05,29,0.05,100000,0.15
0.19153628,0.1,29,0.05,100000,0.15
0.29145786,0.15,29,0.05,100000,0.15
0.37926862,0.2,29,0.05,100000,0.15
0.4569838,0.25,29,0.05,100000,0.15
0.5307264,0.3,29,0.05,100000,0.15
0.60159236,0.35,29,0.05,100000,0.15
0.6667334,0.4,29,0.05,100000,0.15
0.72727454,0.45,29,0.05,100000,0.15
0.7790885,0.5,29,0.05,100000,0.15
0.8206965,0.55,29,0.05,100000,0.15
0.8501415,0.6000000000000001,29,0.05,100000,0.15
0.8847305,0.6500000000000001,29,0.05,100000,0.15
0.90520316,0.7000000000000001,29,0.05,100000,0.15
0.93335634,0.7500000000000001,29,0.05,100000,0.15
0.95263755,0.8,29,0.05,100000,0.15
0.97617936,0.8500000000000001,29,0.05,100000,0.15
0.9894806,0.9000000000000001,29,0.05,100000,0.15
0.99715275,0.95,29,0.05,100000,0.15
0.0882881,0.05,29,0.05,100000,0.05
0.18935648,0.1,29,0.05,100000,0.05
0.28019804,0.15,29,0.05,100000,0.05
0.37772715,0.2,29,0.05,100000,0.05
0.45273808,0.25,29,0.05,100000,0.05
0.53171176,0.3,29,0.05,100000,0.05
0.6045481,0.35,29,0.05,100000,0.05
0.6597195,0.4,29,0.05,100000,0.05
0.711997,0.45,29,0.05,100000,0.05
0.7720162,0.5,29,0.05,100000,0.05
0.82158005,0.55,29,0.05,100000,0.05
0.8708238,0.6000000000000001,29,0.05,100000,0.05
0.91895485,0.6500000000000001,29,0.05,100000,0.05
0.9424985,0.7000000000000001,29,0.05,100000,0.05
0.9678549,0.7500000000000001,29,0.05,100000,0.05
0.9792136,0.8,29,0.05,100000,0.05
0.986985,0.8500000000000001,29,0.05,100000,0.05
0.99447805,0.9000000000000001,29,0.05,100000,0.05
0.99917513,0.95,29,0.05,100000,0.05
0.08376024,0.05,29,0.05,100000,0.2
0.1840061,0.1,29,0.05,100000,0.2
0.2808566,0.15,29,0.05,100000,0.2
0.37023747,0.2,29,0.05,100000,0.2
0.44283178,0.25,29,0.05,100000,0.2
0.5225404,0.3,29,0.05,100000,0.2
0.5865604,0.35,29,0.05,100000,0.2
0.6586886,0.4,29,0.05,100000,0.2
0.71420306,0.45,29,0.05,100000,0.2
0.7740469,0.5,29,0.05,100000,0.2
0.8099527,0.55,29,0.05,100000,0.2
0.8374463,0.6000000000000001,29,0.05,100000,0.2
0.8768236,0.6500000000000001,29,0.05,100000,0.2
0.9012678,0.7000000000000001,29,0.05,100000,0.2
0.9276197,0.7500000000000001,29,0.05,100000,0.2
0.9477588,0.8,29,0.05,100000,0.2
0.97332627,0.8500000000000001,29,0.05,100000,0.2
0.9894805,0.9000000000000001,29,0.05,100000,0.2
0.9980952,0.95,29,0.05,100000,0.2
0.14319412,0.05,30,0.05,100000,0.15
0.23184025,0.1,30,0.05,100000,0.15
0.3170574,0.15,30,0.05,100000,0.15
0.41507664,0.2,30,0.05,100000,0.15
0.499945,0.25,30,0.05,100000,0.15
0.5664092,0.3,30,0.05,100000,0.15
0.6193896,0.35,30,0.05,100000,0.15
0.66880137,0.4,30,0.05,100000,0.15
0.7180935,0.45,30,0.05,100000,0.15
0.75837255,0.5,30,0.05,100000,0.15
0.8048077,0.55,30,0.05,100000,0.15
0.8454775,0.6000000000000001,30,0.05,100000,0.15
0.8786032,0.6500000000000001,30,0.05,100000,0.15
0.91277647,0.7000000000000001,30,0.05,100000,0.15
0.9367626,0.7500000000000001,30,0.05,100000,0.15
0.960158,0.8,30,0.05,100000,0.15
0.98056245,0.8500000000000001,30,0.05,100000,0.15
0.9934292,0.9000000000000001,30,0.05,100000,0.15
0.99905396,0.95,30,0.05,100000,0.15
0.08859297,0.05,30,0.05,100000,0.05
0.18864337,0.1,30,0.05,100000,0.05
0.26283452,0.15,30,0.05,100000,0.05
0.36892793,0.2,30,0.05,100000,0.05
0.46251747,0.25,30,0.05,100000,0.05
0.53590715,0.3,30,0.05,100000,0.05
0.60354525,0.35,30,0.05,100000,0.05
0.6622036,0.4,30,0.05,100000,0.05
0.71378267,0.45,30,0.05,100000,0.05
0.75106555,0.5,30,0.05,100000,0.05
0.8033352,0.55,30,0.05,100000,0.05
0.8436869,0.6000000000000001,30,0.05,100000,0.05
0.88085556,0.6500000000000001,30,0.05,100000,0.05
0.91206056,0.7000000000000001,30,0.05,100000,0.05
0.9382537,0.7500000000000001,30,0.05,100000,0.05
0.96608126,0.8,30,0.05,100000,0.05
0.9748237,0.8500000000000001,30,0.05,100000,0.05
0.9914072,0.9000000000000001,30,0.05,100000,0.05
0.9962597,0.95,30,0.05,100000,0.05
0.06836253,0.05,31,0.05,100000,0.15
0.1296515,0.1,31,0.05,100000,0.15
0.20229238,0.15,31,0.05,100000,0.15
0.28194022,0.2,31,0.05,100000,0.15
0.35792843,0.25,31,0.05,100000,0.15
0.4229964,0.3,31,0.05,100000,0.15
0.49376956,0.35,31,0.05,100000,0.15
0.58081377,0.4,31,0.05,100000,0.15
0.65536964,0.45,31,0.05,100000,0.15
0.7242081,0.5,31,0.05,100000,0.15
0.78522223,0.55,31,0.05,100000,0.15
0.83725184,0.6000000000000001,31,0.05,100000,0.15
0.8801869,0.6500000000000001,31,0.05,100000,0.15
0.9225481,0.7000000000000001,31,0.05,100000,0.15
0.95141447,0.7500000000000001,31,0.05,100000,0.15
0.9674133,0.8,31,0.05,100000,0.15
0.9848588,0.8500000000000001,31,0.05,100000,0.15
0.9938516,0.9000000000000001,31,0.05,100000,0.15
1.0000004,0.95,31,0.05,100000,0.15
0.16160202,0.05,30,0.05,100000,0.2
0.24992833,0.1,30,0.05,100000,0.2
0.34028998,0.15,30,0.05,100000,0.2
0.43347642,0.2,30,0.05,100000,0.2
0.5143657,0.25,30,0.05,100000,0.2
0.581828,0.3,30,0.05,100000,0.2
0.62666804,0.35,30,0.05,100000,0.2
0.6838865,0.4,30,0.05,100000,0.2
0.7223741,0.45,30,0.05,100000,0.2
0.76801383,0.5,30,0.05,100000,0.2
0.8153333,0.55,30,0.05,100000,0.2
0.8540433,0.6000000000000001,30,0.05,100000,0.2
0.8895083,0.6500000000000001,30,0.05,100000,0.2
0.9247595,0.7000000000000001,30,0.05,100000,0.2
0.94684184,0.7500000000000001,30,0.05,100000,0.2
0.9768576,0.8,30,0.05,100000,0.2
0.9904522,0.8500000000000001,30,0.05,100000,0.2
0.99534726,0.9000000000000001,30,0.05,100000,0.2
0.9990541,0.95,30,0.05,100000,0.2
0.07562504,0.05,31,0.05,100000,0.05
0.14745396,0.1,31,0.05,100000,0.05
0.21856077,0.15,31,0.05,100000,0.05
0.2974466,0.2,31,0.05,100000,0.05
0.3711259,0.25,31,0.05,100000,0.05
0.42567578,0.3,31,0.05,100000,0.05
0.50148493,0.35,31,0.05,100000,0.05
0.58022755,0.4,31,0.05,100000,0.05
0.6607826,0.45,31,0.05,100000,0.05
0.7279482,0.5,31,0.05,100000,0.05
0.7900502,0.55,31,0.05,100000,0.05
0.843684,0.6000000000000001,31,0.05,100000,0.05
0.8794982,0.6500000000000001,31,0.05,100000,0.05
0.9190838,0.7000000000000001,31,0.05,100000,0.05
0.95488966,0.7500000000000001,31,0.05,100000,0.05
0.9656504,0.8,31,0.05,100000,0.05
0.98681855,0.8500000000000001,31,0.05,100000,0.05
0.9956138,0.9000000000000001,31,0.05,100000,0.05
1.0000007,0.95,31,0.05,100000,0.05
0.3290053,0.05,32,0.05,100000,0.15
0.47690398,0.1,32,0.05,100000,0.15
0.5539846,0.15,32,0.05,100000,0.15
0.6066808,0.2,32,0.05,100000,0.15
0.6600166,0.25,32,0.05,100000,0.15
0.6991544,0.3,32,0.05,100000,0.15
0.73821694,0.35,32,0.05,100000,0.15
0.7731347,0.4,32,0.05,100000,0.15
0.80317813,0.45,32,0.05,100000,0.15
0.8374327,0.5,32,0.05,100000,0.15
0.86232257,0.55,32,0.05,100000,0.15
0.88422304,0.6000000000000001,32,0.05,100000,0.15
0.9190698,0.6500000000000001,32,0.05,100000,0.15
0.93982434,0.7000000000000001,32,0.05,100000,0.15
0.9557372,0.7500000000000001,32,0.05,100000,0.15
0.97600806,0.8,32,0.05,100000,0.15
0.98620194,0.8500000000000001,32,0.05,100000,0.15
0.9971827,0.9000000000000001,32,0.05,100000,0.15
1.0000005,0.95,32,0.05,100000,0.15
0.072545215,0.05,31,0.05,100000,0.2
0.1358501,0.1,31,0.05,100000,0.2
0.2031656,0.15,31,0.05,100000,0.2
0.28772876,0.2,31,0.05,100000,0.2
0.35891026,0.25,31,0.05,100000,0.2
0.42889172,0.3,31,0.05,100000,0.2
0.49485585,0.35,31,0.05,100000,0.2
0.5797424,0.4,31,0.05,100000,0.2
0.65257806,0.45,31,0.05,100000,0.2
0.725078,0.5,31,0.05,100000,0.2
0.78709984,0.55,31,0.05,100000,0.2
0.8400836,0.6000000000000001,31,0.05,100000,0.2
0.8823318,0.6500000000000001,31,0.05,100000,0.2
0.92344683,0.7000000000000001,31,0.05,100000,0.2
0.95313466,0.7500000000000001,31,0.05,100000,0.2
0.96830523,0.8,31,0.05,100000,0.2
0.9849176,0.8500000000000001,31,0.05,100000,0.2
0.99561346,0.9000000000000001,31,0.05,100000,0.2
1.0000005,0.95,31,0.05,100000,0.2
0.3379681,0.05,32,0.05,100000,0.05
0.45652005,0.1,32,0.05,100000,0.05
0.5303074,0.15,32,0.05,100000,0.05
0.6017262,0.2,32,0.05,100000,0.05
0.6487992,0.25,32,0.05,100000,0.05
0.69303817,0.3,32,0.05,100000,0.05
0.73376435,0.35,32,0.05,100000,0.05
0.76940626,0.4,32,0.05,100000,0.05
0.8030986,0.45,32,0.05,100000,0.05
0.8252882,0.5,32,0.05,100000,0.05
0.8595236,0.55,32,0.05,100000,0.05
0.8889279,0.6000000000000001,32,0.05,100000,0.05
0.91915494,0.6500000000000001,32,0.05,100000,0.05
0.9444921,0.7000000000000001,32,0.05,100000,0.05
0.96486366,0.7500000000000001,32,0.05,100000,0.05
0.9788695,0.8,32,0.05,100000,0.05
0.99354255,0.8500000000000001,32,0.05,100000,0.05
0.99907136,0.9000000000000001,32,0.05,100000,0.05
1.0000006,0.95,32,0.05,100000,0.05
0.32822236,0.05,32,0.05,100000,0.2
0.45702636,0.1,32,0.05,100000,0.2
0.5280135,0.15,32,0.05,100000,0.2
0.5848318,0.2,32,0.05,100000,0.2
0.6322,0.25,32,0.05,100000,0.2
0.6776617,0.3,32,0.05,100000,0.2
0.7196786,0.35,32,0.05,100000,0.2
0.7615286,0.4,32,0.05,100000,0.2
0.79638666,0.45,32,0.05,100000,0.2
0.83375597,0.5,32,0.05,100000,0.2
0.8614271,0.55,32,0.05,100000,0.2
0.88792914,0.6000000000000001,32,0.05,100000,0.2
0.9199189,0.6500000000000001,32,0.05,100000,0.2
0.9444798,0.7000000000000001,32,0.05,100000,0.2
0.96026224,0.7500000000000001,32,0.05,100000,0.2
0.9760082,0.8,32,0.05,100000,0.2
0.98803,0.8500000000000001,32,0.05,100000,0.2
0.99718285,0.9000000000000001,32,0.05,100000,0.2
1.0000006,0.95,32,0.05,100000,0.2
0.1144448,0.05,33,0.05,100000,0.15
0.210789,0.1,33,0.05,100000,0.15
0.2833897,0.15,33,0.05,100000,0.15
0.3390642,0.2,33,0.05,100000,0.15
0.40618062,0.25,33,0.05,100000,0.15
0.46571526,0.3,33,0.05,100000,0.15
0.51633036,0.35,33,0.05,100000,0.15
0.57643837,0.4,33,0.05,100000,0.15
0.62145793,0.45,33,0.05,100000,0.15
0.6822392,0.5,33,0.05,100000,0.15
0.72389317,0.55,33,0.05,100000,0.15
0.7738697,0.6000000000000001,33,0.05,100000,0.15
0.8203601,0.6500000000000001,33,0.05,100000,0.15
0.8744381,0.7000000000000001,33,0.05,100000,0.15
0.9197274,0.7500000000000001,33,0.05,100000,0.15
0.95018137,0.8,33,0.05,100000,0.15
0.97738737,0.8500000000000001,33,0.05,100000,0.15
0.99240863,0.9000000000000001,33,0.05,100000,0.15
0.99925375,0.95,33,0.05,100000,0.15
0.08999934,0.05,33,0.05,100000,0.05
0.18222263,0.1,33,0.05,100000,0.05
0.26102766,0.15,33,0.05,100000,0.05
0.3551961,0.2,33,0.05,100000,0.05
0.4214803,0.25,33,0.05,100000,0.05
0.47927502,0.3,33,0.05,100000,0.05
0.53949684,0.35,33,0.05,100000,0.05
0.6031665,0.4,33,0.05,100000,0.05
0.6750164,0.45,33,0.05,100000,0.05
0.7239969,0.5,33,0.05,100000,0.05
0.76407176,0.55,33,0.05,100000,0.05
0.8101017,0.6000000000000001,33,0.05,100000,0.05
0.84982544,0.6500000000000001,33,0.05,100000,0.05
0.8809953,0.7000000000000001,33,0.05,100000,0.05
0.91530854,0.7500000000000001,33,0.05,100000,0.05
0.9420104,0.8,33,0.05,100000,0.05
0.97074544,0.8500000000000001,33,0.05,100000,0.05
0.98705006,0.9000000000000001,33,0.05,100000,0.05
0.99507403,0.95,33,0.05,100000,0.05
0.10132967,0.05,33,0.05,100000,0.2
0.18085445,0.1,33,0.05,100000,0.2
0.24379928,0.15,33,0.05,100000,0.2
0.30906826,0.2,33,0.05,100000,0.2
0.3660307,0.25,33,0.05,100000,0.2
0.43181443,0.3,33,0.05,100000,0.2
0.48046082,0.35,33,0.05,100000,0.2
0.5440976,0.4,33,0.05,100000,0.2
0.6034205,0.45,33,0.05,100000,0.2
0.66328764,0.5,33,0.05,100000,0.2
0.71763283,0.55,33,0.05,100000,0.2
0.76908374,0.6000000000000001,33,0.05,100000,0.2
0.8261499,0.6500000000000001,33,0.05,100000,0.2
0.8800688,0.7000000000000001,33,0.05,100000,0.2
0.92450356,0.7500000000000001,33,0.05,100000,0.2
0.95190316,0.8,33,0.05,100000,0.2
0.98086244,0.8500000000000001,33,0.05,100000,0.2
0.9941805,0.9000000000000001,33,0.05,100000,0.2
0.9992541,0.95,33,0.05,100000,0.2
0.529507,0.05,34,0.05,100000,0.15
0.63915604,0.1,34,0.05,100000,0.15
0.68451035,0.15,34,0.05,100000,0.15
0.7192353,0.2,34,0.05,100000,0.15
0.7519555,0.25,34,0.05,100000,0.15
0.7735964,0.3,34,0.05,100000,0.15
0.79821014,0.35,34,0.05,100000,0.15
0.8146886,0.4,34,0.05,100000,0.15
0.8419667,0.45,34,0.05,100000,0.15
0.85843873,0.5,34,0.05,100000,0.15
0.869917,0.55,34,0.05,100000,0.15
0.8917369,0.6000000000000001,34,0.05,100000,0.15
0.9116177,0.6500000000000001,34,0.05,100000,0.15
0.9287067,0.7000000000000001,34,0.05,100000,0.15
0.9437542,0.7500000000000001,34,0.05,100000,0.15
0.95983684,0.8,34,0.05,100000,0.15
0.97403085,0.8500000000000001,34,0.05,100000,0.15
0.98522216,0.9000000000000001,34,0.05,100000,0.15
0.9981988,0.95,34,0.05,100000,0.15
0.54953945,0.05,34,0.05,100000,0.05
0.6531714,0.1,34,0.05,100000,0.05
0.7005055,0.15,34,0.05,100000,0.05
0.73014486,0.2,34,0.05,100000,0.05
0.7607965,0.25,34,0.05,100000,0.05
0.78533584,0.3,34,0.05,100000,0.05
0.8069004,0.35,34,0.05,100000,0.05
0.822455,0.4,34,0.05,100000,0.05
0.84488654,0.45,34,0.05,100000,0.05
0.86422205,0.5,34,0.05,100000,0.05
0.88318115,0.55,34,0.05,100000,0.05
0.9022912,0.6000000000000001,34,0.05,100000,0.05
0.91916054,0.6500000000000001,34,0.05,100000,0.05
0.9334099,0.7000000000000001,34,0.05,100000,0.05
0.94752175,0.7500000000000001,34,0.05,100000,0.05
0.9616219,0.8,34,0.05,100000,0.05
0.97775817,0.8500000000000001,34,0.05,100000,0.05
0.99068063,0.9000000000000001,34,0.05,100000,0.05
0.9981988,0.95,34,0.05,100000,0.05
0.52937627,0.05,34,0.05,100000,0.2
0.6320365,0.1,34,0.05,100000,0.2
0.6797148,0.15,34,0.05,100000,0.2
0.7192004,0.2,34,0.05,100000,0.2
0.746974,0.25,34,0.05,100000,0.2
0.7716283,0.3,34,0.05,100000,0.2
0.7972425,0.35,34,0.05,100000,0.2
0.8117413,0.4,34,0.05,100000,0.2
0.8371002,0.45,34,0.05,100000,0.2
0.85264444,0.5,34,0.05,100000,0.2
0.86888534,0.55,34,0.05,100000,0.2
0.8879799,0.6000000000000001,34,0.05,100000,0.2
0.9086592,0.6500000000000001,34,0.05,100000,0.2
0.9286834,0.7000000000000001,34,0.05,100000,0.2
0.9437944,0.7500000000000001,34,0.05,100000,0.2
0.9599575,0.8,34,0.05,100000,0.2
0.97403085,0.8500000000000001,34,0.05,100000,0.2
0.984271,0.9000000000000001,34,0.05,100000,0.2
0.9981988,0.95,34,0.05,100000,0.2
0.6029434,0.05,35,0.05,100000,0.15
0.70738554,0.1,35,0.05,100000,0.15
0.72546494,0.15,35,0.05,100000,0.15
0.74192774,0.2,35,0.05,100000,0.15
0.7571772,0.25,35,0.05,100000,0.15
0.7722944,0.3,35,0.05,100000,0.15
0.8044931,0.35,35,0.05,100000,0.15
0.8216101,0.4,35,0.05,100000,0.15
0.8434051,0.45,35,0.05,100000,0.15
0.8705442,0.5,35,0.05,100000,0.15
0.89216334,0.55,35,0.05,100000,0.15
0.91275984,0.6000000000000001,35,0.05,100000,0.15
0.92864907,0.6500000000000001,35,0.05,100000,0.15
0.94694346,0.7000000000000001,35,0.05,100000,0.15
0.96704656,0.7500000000000001,35,0.05,100000,0.15
0.9863774,0.8,35,0.05,100000,0.15
0.99275714,0.8500000000000001,35,0.05,100000,0.15
0.99646384,0.9000000000000001,35,0.05,100000,0.15
0.9991041,0.95,35,0.05,100000,0.15
0.5846557,0.05,35,0.05,100000,0.05
0.6750869,0.1,35,0.05,100000,0.05
0.7177964,0.15,35,0.05,100000,0.05
0.7532071,0.2,35,0.05,100000,0.05
0.7729535,0.25,35,0.05,100000,0.05
0.7996668,0.3,35,0.05,100000,0.05
0.830063,0.35,35,0.05,100000,0.05
0.84972507,0.4,35,0.05,100000,0.05
0.86474186,0.45,35,0.05,100000,0.05
0.8858292,0.5,35,0.05,100000,0.05
0.90654296,0.55,35,0.05,100000,0.05
0.9250315,0.6000000000000001,35,0.05,100000,0.05
0.9417797,0.6500000000000001,35,0.05,100000,0.05
0.9594029,0.7000000000000001,35,0.05,100000,0.05
0.97444326,0.7500000000000001,35,0.05,100000,0.05
0.98278743,0.8,35,0.05,100000,0.05
0.9956056,0.8500000000000001,35,0.05,100000,0.05
0.99655885,0.9000000000000001,35,0.05,100000,0.05
0.99914443,0.95,35,0.05,100000,0.05
0.5990094,0.05,35,0.05,100000,0.2
0.70166045,0.1,35,0.05,100000,0.2
0.7207368,0.15,35,0.05,100000,0.2
0.74097097,0.2,35,0.05,100000,0.2
0.7467647,0.25,35,0.05,100000,0.2
0.7656972,0.3,35,0.05,100000,0.2
0.7923737,0.35,35,0.05,100000,0.2
0.8149635,0.4,35,0.05,100000,0.2
0.8340168,0.45,35,0.05,100000,0.2
0.8650387,0.5,35,0.05,100000,0.2
0.8885258,0.55,35,0.05,100000,0.2
0.90995055,0.6000000000000001,35,0.05,100000,0.2
0.9285965,0.6500000000000001,35,0.05,100000,0.2
0.946739,0.7000000000000001,35,0.05,100000,0.2
0.9652708,0.7500000000000001,35,0.05,100000,0.2
0.98455733,0.8,35,0.05,100000,0.2
0.9927099,0.8500000000000001,35,0.05,100000,0.2
0.99646395,0.9000000000000001,35,0.05,100000,0.2
0.99999976,0.95,35,0.05,100000,0.2
0.0,0.05,36,0.05,100000,0.15
0.0009921049,0.1,36,0.05,100000,0.15
0.022145199,0.15,36,0.05,100000,0.15
0.067575894,0.2,36,0.05,100000,0.15
0.1235432,0.25,36,0.05,100000,0.15
0.21070878,0.3,36,0.05,100000,0.15
0.3016758,0.35,36,0.05,100000,0.15
0.41354764,0.4,36,0.05,100000,0.15
0.52306664,0.45,36,0.05,100000,0.15
0.6357518,0.5,36,0.05,100000,0.15
0.7233809,0.55,36,0.05,100000,0.15
0.80494183,0.6000000000000001,36,0.05,100000,0.15
0.87136537,0.6500000000000001,36,0.05,100000,0.15
0.9246892,0.7000000000000001,36,0.05,100000,0.15
0.96433324,0.7500000000000001,36,0.05,100000,0.15
0.97894675,0.8,36,0.05,100000,0.15
0.9906259,0.8500000000000001,36,0.05,100000,0.15
0.99709713,0.9000000000000001,36,0.05,100000,0.15
0.9999999,0.95,36,0.05,100000,0.15
0.0009921049,0.05,36,0.05,100000,0.05
0.0040508285,0.1,36,0.05,100000,0.05
0.022880418,0.15,36,0.05,100000,0.05
0.0653996,0.2,36,0.05,100000,0.05
0.111171834,0.25,36,0.05,100000,0.05
0.19069445,0.3,36,0.05,100000,0.05
0.27557367,0.35,36,0.05,100000,0.05
0.38217127,0.4,36,0.05,100000,0.05
0.5033091,0.45,36,0.05,100000,0.05
0.6111504,0.5,36,0.05,100000,0.05
0.70439726,0.55,36,0.05,100000,0.05
0.79058665,0.6000000000000001,36,0.05,100000,0.05
0.8561115,0.6500000000000001,36,0.05,100000,0.05
0.9187486,0.7000000000000001,36,0.05,100000,0.05
0.95746565,0.7500000000000001,36,0.05,100000,0.05
0.9751157,0.8,36,0.05,100000,0.05
0.9877112,0.8500000000000001,36,0.05,100000,0.05
0.99533087,0.9000000000000001,36,0.05,100000,0.05
0.9990272,0.95,36,0.05,100000,0.05
0.0,0.05,36,0.05,100000,0.2
0.0064109303,0.1,36,0.05,100000,0.2
0.027524782,0.15,36,0.05,100000,0.2
0.08855332,0.2,36,0.05,100000,0.2
0.14097634,0.25,36,0.05,100000,0.2
0.23272917,0.3,36,0.05,100000,0.2
0.32546768,0.35,36,0.05,100000,0.2
0.43407023,0.4,36,0.05,100000,0.2
0.54316145,0.45,36,0.05,100000,0.2
0.6514841,0.5,36,0.05,100000,0.2
0.72850835,0.55,36,0.05,100000,0.2
0.81206703,0.6000000000000001,36,0.05,100000,0.2
0.8815984,0.6500000000000001,36,0.05,100000,0.2
0.9306126,0.7000000000000001,36,0.05,100000,0.2
0.9644617,0.7500000000000001,36,0.05,100000,0.2
0.9799983,0.8,36,0.05,100000,0.2
0.9916224,0.8500000000000001,36,0.05,100000,0.2
0.99709713,0.9000000000000001,36,0.05,100000,0.2
0.9999999,0.95,36,0.05,100000,0.2
0.3394648,0.05,37,0.05,100000,0.15
0.45285156,0.1,37,0.05,100000,0.15
0.53668606,0.15,37,0.05,100000,0.15
0.59186107,0.2,37,0.05,100000,0.15
0.64823425,0.25,37,0.05,100000,0.15
0.7201053,0.3,37,0.05,100000,0.15
0.7678202,0.35,37,0.05,100000,0.15
0.80837303,0.4,37,0.05,100000,0.15
0.8377696,0.45,37,0.05,100000,0.15
0.87022394,0.5,37,0.05,100000,0.15
0.8991839,0.55,37,0.05,100000,0.15
0.92227983,0.6000000000000001,37,0.05,100000,0.15
0.9462514,0.6500000000000001,37,0.05,100000,0.15
0.96834356,0.7000000000000001,37,0.05,100000,0.15
0.97892714,0.7500000000000001,37,0.05,100000,0.15
0.9865625,0.8,37,0.05,100000,0.15
0.99032557,0.8500000000000001,37,0.05,100000,0.15
0.9947175,0.9000000000000001,37,0.05,100000,0.15
0.9974398,0.95,37,0.05,100000,0.15
0.37376493,0.05,37,0.05,100000,0.05
0.501327,0.1,37,0.05,100000,0.05
0.600162,0.15,37,0.05,100000,0.05
0.667852,0.2,37,0.05,100000,0.05
0.7349973,0.25,37,0.05,100000,0.05
0.7910846,0.3,37,0.05,100000,0.05
0.8381334,0.35,37,0.05,100000,0.05
0.86960745,0.4,37,0.05,100000,0.05
0.9022593,0.45,37,0.05,100000,0.05
0.91655177,0.5,37,0.05,100000,0.05
0.93024147,0.55,37,0.05,100000,0.05
0.94402194,0.6000000000000001,37,0.05,100000,0.05
0.9528386,0.6500000000000001,37,0.05,100000,0.05
0.9618299,0.7000000000000001,37,0.05,100000,0.05
0.9707864,0.7500000000000001,37,0.05,100000,0.05
0.9776572,0.8,37,0.05,100000,0.05
0.9854189,0.8500000000000001,37,0.05,100000,0.05
0.990141,0.9000000000000001,37,0.05,100000,0.05
0.9940333,0.95,37,0.05,100000,0.05
0.34491426,0.05,37,0.05,100000,0.2
0.45228535,0.1,37,0.05,100000,0.2
0.5319886,0.15,37,0.05,100000,0.2
0.5929048,0.2,37,0.05,100000,0.2
0.64841896,0.25,37,0.05,100000,0.2
0.7152687,0.3,37,0.05,100000,0.2
0.7717632,0.35,37,0.05,100000,0.2
0.80835384,0.4,37,0.05,100000,0.2
0.8399278,0.45,37,0.05,100000,0.2
0.8711446,0.5,37,0.05,100000,0.2
0.89634204,0.55,37,0.05,100000,0.2
0.92233133,0.6000000000000001,37,0.05,100000,0.2
0.9462489,0.6500000000000001,37,0.05,100000,0.2
0.9665296,0.7000000000000001,37,0.05,100000,0.2
0.9808401,0.7500000000000001,37,0.05,100000,0.2
0.9865625,0.8,37,0.05,100000,0.2
0.99032557,0.8500000000000001,37,0.05,100000,0.2
0.9948664,0.9000000000000001,37,0.05,100000,0.2
0.9974398,0.95,37,0.05,100000,0.2
0.25626504,0.05,38,0.05,100000,0.15
0.4214009,0.1,38,0.05,100000,0.15
0.5306844,0.15,38,0.05,100000,0.15
0.6268479,0.2,38,0.05,100000,0.15
0.70038134,0.25,38,0.05,100000,0.15
0.76068914,0.3,38,0.05,100000,0.15
0.79754966,0.35,38,0.05,100000,0.15
0.84597266,0.4,38,0.05,100000,0.15
0.87074137,0.45,38,0.05,100000,0.15
0.89534456,0.5,38,0.05,100000,0.15
0.91278064,0.55,38,0.05,100000,0.15
0.9281762,0.6000000000000001,38,0.05,100000,0.15
0.9399147,0.6500000000000001,38,0.05,100000,0.15
0.95879656,0.7000000000000001,38,0.05,100000,0.15
0.9694902,0.7500000000000001,38,0.05,100000,0.15
0.9809412,0.8,38,0.05,100000,0.15
0.99331486,0.8500000000000001,38,0.05,100000,0.15
0.99811614,0.9000000000000001,38,0.05,100000,0.15
0.99999976,0.95,38,0.05,100000,0.15
0.26764956,0.05,38,0.05,100000,0.05
0.42594358,0.1,38,0.05,100000,0.05
0.54143536,0.15,38,0.05,100000,0.05
0.62841785,0.2,38,0.05,100000,0.05
0.70647335,0.25,38,0.05,100000,0.05
0.750556,0.3,38,0.05,100000,0.05
0.79753065,0.35,38,0.05,100000,0.05
0.83302814,0.4,38,0.05,100000,0.05
0.8610076,0.45,38,0.05,100000,0.05
0.88964576,0.5,38,0.05,100000,0.05
0.90530235,0.55,38,0.05,100000,0.05
0.92853135,0.6000000000000001,38,0.05,100000,0.05
0.94135624,0.6500000000000001,38,0.05,100000,0.05
0.9597704,0.7000000000000001,38,0.05,100000,0.05
0.9751268,0.7500000000000001,38,0.05,100000,0.05
0.9818696,0.8,38,0.05,100000,0.05
0.9903827,0.8500000000000001,38,0.05,100000,0.05
0.9971349,0.9000000000000001,38,0.05,100000,0.05
0.9991036,0.95,38,0.05,100000,0.05
0.25815612,0.05,38,0.05,100000,0.2
0.42020816,0.1,38,0.05,100000,0.2
0.5353837,0.15,38,0.05,100000,0.2
0.63013196,0.2,38,0.05,100000,0.2
0.69797665,0.25,38,0.05,100000,0.2
0.7662602,0.3,38,0.05,100000,0.2
0.80669755,0.35,38,0.05,100000,0.2
0.84550273,0.4,38,0.05,100000,0.2
0.8778117,0.45,38,0.05,100000,0.2
0.8943187,0.5,38,0.05,100000,0.2
0.9128858,0.55,38,0.05,100000,0.2
0.9283868,0.6000000000000001,38,0.05,100000,0.2
0.93804663,0.6500000000000001,38,0.05,100000,0.2
0.95235556,0.7000000000000001,38,0.05,100000,0.2
0.9686422,0.7500000000000001,38,0.05,100000,0.2
0.9838891,0.8,38,0.05,100000,0.2
0.99425507,0.8500000000000001,38,0.05,100000,0.2
0.9990972,0.9000000000000001,38,0.05,100000,0.2
0.9999995,0.95,38,0.05,100000,0.2
0.5085766,0.05,39,0.05,100000,0.15
0.5994399,0.1,39,0.05,100000,0.15
0.6483225,0.15,39,0.05,100000,0.15
0.68844044,0.2,39,0.05,100000,0.15
0.71770376,0.25,39,0.05,100000,0.15
0.74850416,0.3,39,0.05,100000,0.15
0.7724391,0.35,39,0.05,100000,0.15
0.7931555,0.4,39,0.05,100000,0.15
0.8167068,0.45,39,0.05,100000,0.15
0.8294673,0.5,39,0.05,100000,0.15
0.8448756,0.55,39,0.05,100000,0.15
0.86444706,0.6000000000000001,39,0.05,100000,0.15
0.88668996,0.6500000000000001,39,0.05,100000,0.15
0.9002184,0.7000000000000001,39,0.05,100000,0.15
0.9185819,0.7500000000000001,39,0.05,100000,0.15
0.93471825,0.8,39,0.05,100000,0.15
0.95659417,0.8500000000000001,39,0.05,100000,0.15
0.9830208,0.9000000000000001,39,0.05,100000,0.15
0.99816275,0.95,39,0.05,100000,0.15
0.1277833,0.05,39,0.05,100000,0.05
0.2384749,0.1,39,0.05,100000,0.05
0.32885525,0.15,39,0.05,100000,0.05
0.3902143,0.2,39,0.05,100000,0.05
0.44557732,0.25,39,0.05,100000,0.05
0.49935755,0.3,39,0.05,100000,0.05
0.5404858,0.35,39,0.05,100000,0.05
0.5772535,0.4,39,0.05,100000,0.05
0.6197448,0.45,39,0.05,100000,0.05
0.6577863,0.5,39,0.05,100000,0.05
0.7071221,0.55,39,0.05,100000,0.05
0.7461891,0.6000000000000001,39,0.05,100000,0.05
0.787811,0.6500000000000001,39,0.05,100000,0.05
0.8282815,0.7000000000000001,39,0.05,100000,0.05
0.86589354,0.7500000000000001,39,0.05,100000,0.05
0.9025977,0.8,39,0.05,100000,0.05
0.9451778,0.8500000000000001,39,0.05,100000,0.05
0.97090626,0.9000000000000001,39,0.05,100000,0.05
0.99222195,0.95,39,0.05,100000,0.05
0.28950748,0.05,40,0.05,100000,0.15
0.4423723,0.1,40,0.05,100000,0.15
0.54151356,0.15,40,0.05,100000,0.15
0.6166983,0.2,40,0.05,100000,0.15
0.67332196,0.25,40,0.05,100000,0.15
0.7213914,0.3,40,0.05,100000,0.15
0.75932264,0.35,40,0.05,100000,0.15
0.7829732,0.4,40,0.05,100000,0.15
0.8096992,0.45,40,0.05,100000,0.15
0.8379619,0.5,40,0.05,100000,0.15
0.85960066,0.55,40,0.05,100000,0.15
0.885169,0.6000000000000001,40,0.05,100000,0.15
0.9114876,0.6500000000000001,40,0.05,100000,0.15
0.9238069,0.7000000000000001,40,0.05,100000,0.15
0.945263,0.7500000000000001,40,0.05,100000,0.15
0.9602851,0.8,40,0.05,100000,0.15
0.98022366,0.8500000000000001,40,0.05,100000,0.15
0.9927288,0.9000000000000001,40,0.05,100000,0.15
0.99827427,0.95,40,0.05,100000,0.15
0.5282856,0.05,39,0.05,100000,0.2
0.6128902,0.1,39,0.05,100000,0.2
0.65453714,0.15,39,0.05,100000,0.2
0.6938369,0.2,39,0.05,100000,0.2
0.73296326,0.25,39,0.05,100000,0.2
0.75460833,0.3,39,0.05,100000,0.2
0.77942705,0.35,39,0.05,100000,0.2
0.79711294,0.4,39,0.05,100000,0.2
0.8227703,0.45,39,0.05,100000,0.2
0.83152306,0.5,39,0.05,100000,0.2
0.8500227,0.55,39,0.05,100000,0.2
0.87133276,0.6000000000000001,39,0.05,100000,0.2
0.8867346,0.6500000000000001,39,0.05,100000,0.2
0.9050987,0.7000000000000001,39,0.05,100000,0.2
0.92240685,0.7500000000000001,39,0.05,100000,0.2
0.94338965,0.8,39,0.05,100000,0.2
0.9662761,0.8500000000000001,39,0.05,100000,0.2
0.9878557,0.9000000000000001,39,0.05,100000,0.2
0.99816245,0.95,39,0.05,100000,0.2
0.37650043,0.05,40,0.05,100000,0.05
0.57503206,0.1,40,0.05,100000,0.05
0.6828573,0.15,40,0.05,100000,0.05
0.74607766,0.2,40,0.05,100000,0.05
0.78964347,0.25,40,0.05,100000,0.05
0.82361263,0.3,40,0.05,100000,0.05
0.85098344,0.35,40,0.05,100000,0.05
0.8688494,0.4,40,0.05,100000,0.05
0.89157933,0.45,40,0.05,100000,0.05
0.91161513,0.5,40,0.05,100000,0.05
0.9210071,0.55,40,0.05,100000,0.05
0.9285217,0.6000000000000001,40,0.05,100000,0.05
0.94522494,0.6500000000000001,40,0.05,100000,0.05
0.95263875,0.7000000000000001,40,0.05,100000,0.05
0.95997506,0.7500000000000001,40,0.05,100000,0.05
0.969283,0.8,40,0.05,100000,0.05
0.97743666,0.8500000000000001,40,0.05,100000,0.05
0.98838174,0.9000000000000001,40,0.05,100000,0.05
0.9965107,0.95,40,0.05,100000,0.05
0.24516119,0.05,40,0.05,100000,0.2
0.3653294,0.1,40,0.05,100000,0.2
0.4592992,0.15,40,0.05,100000,0.2
0.5374499,0.2,40,0.05,100000,0.2
0.5952951,0.25,40,0.05,100000,0.2
0.6543178,0.3,40,0.05,100000,0.2
0.6973817,0.35,40,0.05,100000,0.2
0.7392347,0.4,40,0.05,100000,0.2
0.7763213,0.45,40,0.05,100000,0.2
0.80583644,0.5,40,0.05,100000,0.2
0.83884895,0.55,40,0.05,100000,0.2
0.8673156,0.6000000000000001,40,0.05,100000,0.2
0.9029783,0.6500000000000001,40,0.05,100000,0.2
0.9237133,0.7000000000000001,40,0.05,100000,0.2
0.9470885,0.7500000000000001,40,0.05,100000,0.2
0.9658143,0.8,40,0.05,100000,0.2
0.98298895,0.8500000000000001,40,0.05,100000,0.2
0.9946055,0.9000000000000001,40,0.05,100000,0.2
0.99827427,0.95,40,0.05,100000,0.2
0.10282665,0.05,41,0.05,100000,0.15
0.23176925,0.1,41,0.05,100000,0.15
0.32723767,0.15,41,0.05,100000,0.15
0.41460842,0.2,41,0.05,100000,0.15
0.4982367,0.25,41,0.05,100000,0.15
0.56448185,0.3,41,0.05,100000,0.15
0.6230674,0.35,41,0.05,100000,0.15
0.684234,0.4,41,0.05,100000,0.15
0.7258595,0.45,41,0.05,100000,0.15
0.76751924,0.5,41,0.05,100000,0.15
0.8056336,0.55,41,0.05,100000,0.15
0.8449048,0.6000000000000001,41,0.05,100000,0.15
0.8836582,0.6500000000000001,41,0.05,100000,0.15
0.9104866,0.7000000000000001,41,0.05,100000,0.15
0.92623335,0.7500000000000001,41,0.05,100000,0.15
0.9469743,0.8,41,0.05,100000,0.15
0.9669488,0.8500000000000001,41,0.05,100000,0.15
0.97773486,0.9000000000000001,41,0.05,100000,0.15
0.99423414,0.95,41,0.05,100000,0.15
0.10970924,0.05,41,0.05,100000,0.05
0.23325452,0.1,41,0.05,100000,0.05
0.3447845,0.15,41,0.05,100000,0.05
0.4165918,0.2,41,0.05,100000,0.05
0.50727946,0.25,41,0.05,100000,0.05
0.5915416,0.3,41,0.05,100000,0.05
0.64744717,0.35,41,0.05,100000,0.05
0.70258754,0.4,41,0.05,100000,0.05
0.74388814,0.45,41,0.05,100000,0.05
0.7900584,0.5,41,0.05,100000,0.05
0.82301396,0.55,41,0.05,100000,0.05
0.8541254,0.6000000000000001,41,0.05,100000,0.05
0.8839233,0.6500000000000001,41,0.05,100000,0.05
0.91112965,0.7000000000000001,41,0.05,100000,0.05
0.9311421,0.7500000000000001,41,0.05,100000,0.05
0.9540533,0.8,41,0.05,100000,0.05
0.9739836,0.8500000000000001,41,0.05,100000,0.05
0.9863164,0.9000000000000001,41,0.05,100000,0.05
0.99420106,0.95,41,0.05,100000,0.05
0.099939875,0.05,41,0.05,100000,0.2
0.22585858,0.1,41,0.05,100000,0.2
0.3296457,0.15,41,0.05,100000,0.2
0.41704416,0.2,41,0.05,100000,0.2
0.5037921,0.25,41,0.05,100000,0.2
0.563776,0.3,41,0.05,100000,0.2
0.6202676,0.35,41,0.05,100000,0.2
0.68536144,0.4,41,0.05,100000,0.2
0.7294457,0.45,41,0.05,100000,0.2
0.771589,0.5,41,0.05,100000,0.2
0.8136985,0.55,41,0.05,100000,0.2
0.85091347,0.6000000000000001,41,0.05,100000,0.2
0.88479125,0.6500000000000001,41,0.05,100000,0.2
0.90956974,0.7000000000000001,41,0.05,100000,0.2
0.9312464,0.7500000000000001,41,0.05,100000,0.2
0.94718313,0.8,41,0.05,100000,0.2
0.9688532,0.8500000000000001,41,0.05,100000,0.2
0.97978145,0.9000000000000001,41,0.05,100000,0.2
0.9951946,0.95,41,0.05,100000,0.2
0.24402632,0.05,42,0.05,100000,0.15
0.36182007,0.1,42,0.05,100000,0.15
0.4403843,0.15,42,0.05,100000,0.15
0.5053173,0.2,42,0.05,100000,0.15
0.55357957,0.25,42,0.05,100000,0.15
0.60729474,0.3,42,0.05,100000,0.15
0.649623,0.35,42,0.05,100000,0.15
0.7033909,0.4,42,0.05,100000,0.15
0.7562772,0.45,42,0.05,100000,0.15
0.8020655,0.5,42,0.05,100000,0.15
0.8372662,0.55,42,0.05,100000,0.15
0.8642306,0.6000000000000001,42,0.05,100000,0.15
0.8956735,0.6500000000000001,42,0.05,100000,0.15
0.9242297,0.7000000000000001,42,0.05,100000,0.15
0.9515667,0.7500000000000001,42,0.05,100000,0.15
0.9675737,0.8,42,0.05,100000,0.15
0.98714685,0.8500000000000001,42,0.05,100000,0.15
0.99716586,0.9000000000000001,42,0.05,100000,0.15
1.0000006,0.95,42,0.05,100000,0.15
0.15534028,0.05,42,0.05,100000,0.05
0.26922655,0.1,42,0.05,100000,0.05
0.36487746,0.15,42,0.05,100000,0.05
0.44810253,0.2,42,0.05,100000,0.05
0.5140787,0.25,42,0.05,100000,0.05
0.56315523,0.3,42,0.05,100000,0.05
0.6119014,0.35,42,0.05,100000,0.05
0.6629784,0.4,42,0.05,100000,0.05
0.71867615,0.45,42,0.05,100000,0.05
0.7722444,0.5,42,0.05,100000,0.05
0.80342615,0.55,42,0.05,100000,0.05
0.83827233,0.6000000000000001,42,0.05,100000,0.05
0.883678,0.6500000000000001,42,0.05,100000,0.05
0.90757966,0.7000000000000001,42,0.05,100000,0.05
0.93692905,0.7500000000000001,42,0.05,100000,0.05
0.9651995,0.8,42,0.05,100000,0.05
0.98506355,0.8500000000000001,42,0.05,100000,0.05
0.99164844,0.9000000000000001,42,0.05,100000,0.05
0.9982099,0.95,42,0.05,100000,0.05
0.2608763,0.05,42,0.05,100000,0.2
0.3654785,0.1,42,0.05,100000,0.2
0.44146985,0.15,42,0.05,100000,0.2
0.5004356,0.2,42,0.05,100000,0.2
0.55076253,0.25,42,0.05,100000,0.2
0.5974908,0.3,42,0.05,100000,0.2
0.6665454,0.35,42,0.05,100000,0.2
0.70954925,0.4,42,0.05,100000,0.2
0.7634151,0.45,42,0.05,100000,0.2
0.8119288,0.5,42,0.05,100000,0.2
0.84983134,0.55,42,0.05,100000,0.2
0.87461144,0.6000000000000001,42,0.05,100000,0.2
0.9012729,0.6500000000000001,42,0.05,100000,0.2
0.93580115,0.7000000000000001,42,0.05,100000,0.2
0.9572287,0.7500000000000001,42,0.05,100000,0.2
0.9741645,0.8,42,0.05,100000,0.2
0.9908855,0.8500000000000001,42,0.05,100000,0.2
0.9982099,0.9000000000000001,42,0.05,100000,0.2
1.0000005,0.95,42,0.05,100000,0.2
0.057771567,0.05,43,0.05,100000,0.15
0.13069451,0.1,43,0.05,100000,0.15
0.21253517,0.15,43,0.05,100000,0.15
0.28604126,0.2,43,0.05,100000,0.15
0.3533118,0.25,43,0.05,100000,0.15
0.40854335,0.3,43,0.05,100000,0.15
0.47439125,0.35,43,0.05,100000,0.15
0.5366636,0.4,43,0.05,100000,0.15
0.6113289,0.45,43,0.05,100000,0.15
0.6686693,0.5,43,0.05,100000,0.15
0.72986907,0.55,43,0.05,100000,0.15
0.7724057,0.6000000000000001,43,0.05,100000,0.15
0.82988936,0.6500000000000001,43,0.05,100000,0.15
0.88176024,0.7000000000000001,43,0.05,100000,0.15
0.9129908,0.7500000000000001,43,0.05,100000,0.15
0.94466865,0.8,43,0.05,100000,0.15
0.9754845,0.8500000000000001,43,0.05,100000,0.15
0.99377614,0.9000000000000001,43,0.05,100000,0.15
0.99912804,0.95,43,0.05,100000,0.15
0.03275322,0.05,43,0.05,100000,0.05
0.081962,0.1,43,0.05,100000,0.05
0.12395104,0.15,43,0.05,100000,0.05
0.18457837,0.2,43,0.05,100000,0.05
0.24284646,0.25,43,0.05,100000,0.05
0.32614076,0.3,43,0.05,100000,0.05
0.3931797,0.35,43,0.05,100000,0.05
0.46631658,0.4,43,0.05,100000,0.05
0.552347,0.45,43,0.05,100000,0.05
0.62285596,0.5,43,0.05,100000,0.05
0.6882557,0.55,43,0.05,100000,0.05
0.74631435,0.6000000000000001,43,0.05,100000,0.05
0.80195415,0.6500000000000001,43,0.05,100000,0.05
0.86296827,0.7000000000000001,43,0.05,100000,0.05
0.9019946,0.7500000000000001,43,0.05,100000,0.05
0.941266,0.8,43,0.05,100000,0.05
0.9721819,0.8500000000000001,43,0.05,100000,0.05
0.9916572,0.9000000000000001,43,0.05,100000,0.05
0.9972468,0.95,43,0.05,100000,0.05
0.061053734,0.05,43,0.05,100000,0.2
0.12981157,0.1,43,0.05,100000,0.2
0.20298576,0.15,43,0.05,100000,0.2
0.2747548,0.2,43,0.05,100000,0.2
0.34188282,0.25,43,0.05,100000,0.2
0.39332289,0.3,43,0.05,100000,0.2
0.4658464,0.35,43,0.05,100000,0.2
0.5341111,0.4,43,0.05,100000,0.2
0.6000041,0.45,43,0.05,100000,0.2
0.67224383,0.5,43,0.05,100000,0.2
0.73172665,0.55,43,0.05,100000,0.2
0.7827724,0.6000000000000001,43,0.05,100000,0.2
0.8434278,0.6500000000000001,43,0.05,100000,0.2
0.8792214,0.7000000000000001,43,0.05,100000,0.2
0.9243725,0.7500000000000001,43,0.05,100000,0.2
0.95282483,0.8,43,0.05,100000,0.2
0.98293537,0.8500000000000001,43,0.05,100000,0.2
0.99649334,0.9000000000000001,43,0.05,100000,0.2
0.9991277,0.95,43,0.05,100000,0.2
0.51663494,0.05,44,0.05,100000,0.15
0.6849285,0.1,44,0.05,100000,0.15
0.7623364,0.15,44,0.05,100000,0.15
0.8153791,0.2,44,0.05,100000,0.15
0.8465181,0.25,44,0.05,100000,0.15
0.87776864,0.3,44,0.05,100000,0.15
0.9040483,0.35,44,0.05,100000,0.15
0.9250005,0.4,44,0.05,100000,0.15
0.9413675,0.45,44,0.05,100000,0.15
0.95466435,0.5,44,0.05,100000,0.15
0.9642775,0.55,44,0.05,100000,0.15
0.9691114,0.6000000000000001,44,0.05,100000,0.15
0.97562176,0.6500000000000001,44,0.05,100000,0.15
0.98032063,0.7000000000000001,44,0.05,100000,0.15
0.9831427,0.7500000000000001,44,0.05,100000,0.15
0.9850363,0.8,44,0.05,100000,0.15
0.990731,0.8500000000000001,44,0.05,100000,0.15
0.99818736,0.9000000000000001,44,0.05,100000,0.15
0.99913627,0.95,44,0.05,100000,0.15
0.4897728,0.05,44,0.05,100000,0.05
0.6555966,0.1,44,0.05,100000,0.05
0.7541707,0.15,44,0.05,100000,0.05
0.80351806,0.2,44,0.05,100000,0.05
0.8412896,0.25,44,0.05,100000,0.05
0.87450325,0.3,44,0.05,100000,0.05
0.89881086,0.35,44,0.05,100000,0.05
0.92488885,0.4,44,0.05,100000,0.05
0.9478526,0.45,44,0.05,100000,0.05
0.9594899,0.5,44,0.05,100000,0.05
0.9670444,0.55,44,0.05,100000,0.05
0.97367686,0.6000000000000001,44,0.05,100000,0.05
0.97838736,0.6500000000000001,44,0.05,100000,0.05
0.98410267,0.7000000000000001,44,0.05,100000,0.05
0.98503643,0.7500000000000001,44,0.05,100000,0.05
0.9869841,0.8,44,0.05,100000,0.05
0.9907311,0.8500000000000001,44,0.05,100000,0.05
0.9991364,0.9000000000000001,44,0.05,100000,0.05
0.9991364,0.95,44,0.05,100000,0.05
0.513834,0.05,44,0.05,100000,0.2
0.6783075,0.1,44,0.05,100000,0.2
0.7583764,0.15,44,0.05,100000,0.2
0.80471444,0.2,44,0.05,100000,0.2
0.839021,0.25,44,0.05,100000,0.2
0.8683773,0.3,44,0.05,100000,0.2
0.89452976,0.35,44,0.05,100000,0.2
0.912869,0.4,44,0.05,100000,0.2
0.93129754,0.45,44,0.05,100000,0.2
0.94359803,0.5,44,0.05,100000,0.2
0.95490867,0.55,44,0.05,100000,0.2
0.9615624,0.6000000000000001,44,0.05,100000,0.2
0.9691612,0.6500000000000001,44,0.05,100000,0.2
0.9739006,0.7000000000000001,44,0.05,100000,0.2
0.9766732,0.7500000000000001,44,0.05,100000,0.2
0.9831656,0.8,44,0.05,100000,0.2
0.9916272,0.8500000000000001,44,0.05,100000,0.2
0.9964158,0.9000000000000001,44,0.05,100000,0.2
1.0,0.95,44,0.05,100000,0.2
0.59490114,0.05,45,0.05,100000,0.15
0.6808984,0.1,45,0.05,100000,0.15
0.7077448,0.15,45,0.05,100000,0.15
0.7363258,0.2,45,0.05,100000,0.15
0.764863,0.25,45,0.05,100000,0.15
0.78535116,0.3,45,0.05,100000,0.15
0.80946773,0.35,45,0.05,100000,0.15
0.8366823,0.4,45,0.05,100000,0.15
0.85385585,0.45,45,0.05,100000,0.15
0.88271755,0.5,45,0.05,100000,0.15
0.9154619,0.55,45,0.05,100000,0.15
0.9379309,0.6000000000000001,45,0.05,100000,0.15
0.9517026,0.6500000000000001,45,0.05,100000,0.15
0.9674292,0.7000000000000001,45,0.05,100000,0.15
0.9809139,0.7500000000000001,45,0.05,100000,0.15
0.99049705,0.8,45,0.05,100000,0.15
0.99339545,0.8500000000000001,45,0.05,100000,0.15
0.9971651,0.9000000000000001,45,0.05,100000,0.15
1.0000004,0.95,45,0.05,100000,0.15
0.5896911,0.05,45,0.05,100000,0.05
0.69536877,0.1,45,0.05,100000,0.05
0.7303219,0.15,45,0.05,100000,0.05
0.762812,0.2,45,0.05,100000,0.05
0.78446805,0.25,45,0.05,100000,0.05
0.8034021,0.3,45,0.05,100000,0.05
0.83070904,0.35,45,0.05,100000,0.05
0.844793,0.4,45,0.05,100000,0.05
0.8667274,0.45,45,0.05,100000,0.05
0.8885402,0.5,45,0.05,100000,0.05
0.9163717,0.55,45,0.05,100000,0.05
0.9359212,0.6000000000000001,45,0.05,100000,0.05
0.94879586,0.6500000000000001,45,0.05,100000,0.05
0.96840197,0.7000000000000001,45,0.05,100000,0.05
0.9780494,0.7500000000000001,45,0.05,100000,0.05
0.9904971,0.8,45,0.05,100000,0.05
0.9933248,0.8500000000000001,45,0.05,100000,0.05
0.9980385,0.9000000000000001,45,0.05,100000,0.05
1.0000005,0.95,45,0.05,100000,0.05
0.59701484,0.05,45,0.05,100000,0.2
0.6788395,0.1,45,0.05,100000,0.2
0.7066779,0.15,45,0.05,100000,0.2
0.7364008,0.2,45,0.05,100000,0.2
0.7607983,0.25,45,0.05,100000,0.2
0.7861994,0.3,45,0.05,100000,0.2
0.8073863,0.35,45,0.05,100000,0.2
0.833641,0.4,45,0.05,100000,0.2
0.85182613,0.45,45,0.05,100000,0.2
0.88368076,0.5,45,0.05,100000,0.2
0.9145341,0.55,45,0.05,100000,0.2
0.9380561,0.6000000000000001,45,0.05,100000,0.2
0.95267004,0.6500000000000001,45,0.05,100000,0.2
0.9674292,0.7000000000000001,45,0.05,100000,0.2
0.9828386,0.7500000000000001,45,0.05,100000,0.2
0.99049705,0.8,45,0.05,100000,0.2
0.99339545,0.8500000000000001,45,0.05,100000,0.2
0.99815285,0.9000000000000001,45,0.05,100000,0.2
1.0000004,0.95,45,0.05,100000,0.2
0.22983132,0.05,46,0.05,100000,0.15
0.37257335,0.1,46,0.05,100000,0.15
0.48278588,0.15,46,0.05,100000,0.15
0.5577377,0.2,46,0.05,100000,0.15
0.6248936,0.25,46,0.05,100000,0.15
0.6837339,0.3,46,0.05,100000,0.15
0.73502016,0.35,46,0.05,100000,0.15
0.7768368,0.4,46,0.05,100000,0.15
0.8183619,0.45,46,0.05,100000,0.15
0.84958273,0.5,46,0.05,100000,0.15
0.8860797,0.55,46,0.05,100000,0.15
0.9192894,0.6000000000000001,46,0.05,100000,0.15
0.94505996,0.6500000000000001,46,0.05,100000,0.15
0.9630617,0.7000000000000001,46,0.05,100000,0.15
0.9751417,0.7500000000000001,46,0.05,100000,0.15
0.98280346,0.8,46,0.05,100000,0.15
0.9909695,0.8500000000000001,46,0.05,100000,0.15
0.9963965,0.9000000000000001,46,0.05,100000,0.15
0.9999999,0.95,46,0.05,100000,0.15
0.21012469,0.05,46,0.05,100000,0.05
0.39553463,0.1,46,0.05,100000,0.05
0.53167754,0.15,46,0.05,100000,0.05
0.62877005,0.2,46,0.05,100000,0.05
0.7046647,0.25,46,0.05,100000,0.05
0.75737417,0.3,46,0.05,100000,0.05
0.79862076,0.35,46,0.05,100000,0.05
0.83838165,0.4,46,0.05,100000,0.05
0.8719718,0.45,46,0.05,100000,0.05
0.8997814,0.5,46,0.05,100000,0.05
0.93183225,0.55,46,0.05,100000,0.05
0.9510824,0.6000000000000001,46,0.05,100000,0.05
0.9653082,0.6500000000000001,46,0.05,100000,0.05
0.97666264,0.7000000000000001,46,0.05,100000,0.05
0.98131716,0.7500000000000001,46,0.05,100000,0.05
0.9838878,0.8,46,0.05,100000,0.05
0.9918308,0.8500000000000001,46,0.05,100000,0.05
0.9991061,0.9000000000000001,46,0.05,100000,0.05
1.0000005,0.95,46,0.05,100000,0.05
0.23412055,0.05,46,0.05,100000,0.2
0.3635935,0.1,46,0.05,100000,0.2
0.47232854,0.15,46,0.05,100000,0.2
0.5472928,0.2,46,0.05,100000,0.2
0.6075724,0.25,46,0.05,100000,0.2
0.6713764,0.3,46,0.05,100000,0.2
0.7273131,0.35,46,0.05,100000,0.2
0.7673071,0.4,46,0.05,100000,0.2
0.8061077,0.45,46,0.05,100000,0.2
0.8422216,0.5,46,0.05,100000,0.2
0.8766436,0.55,46,0.05,100000,0.2
0.90898216,0.6000000000000001,46,0.05,100000,0.2
0.94042027,0.6500000000000001,46,0.05,100000,0.2
0.95837533,0.7000000000000001,46,0.05,100000,0.2
0.9733833,0.7500000000000001,46,0.05,100000,0.2
0.9837459,0.8,46,0.05,100000,0.2
0.99193144,0.8500000000000001,46,0.05,100000,0.2
0.9963965,0.9000000000000001,46,0.05,100000,0.2
0.9999999,0.95,46,0.05,100000,0.2
0.07893131,0.05,47,0.05,100000,0.15
0.14320213,0.1,47,0.05,100000,0.15
0.22084418,0.15,47,0.05,100000,0.15
0.28773898,0.2,47,0.05,100000,0.15
0.36100465,0.25,47,0.05,100000,0.15
0.43444744,0.3,47,0.05,100000,0.15
0.5038738,0.35,47,0.05,100000,0.15
0.5782952,0.4,47,0.05,100000,0.15
0.6381912,0.45,47,0.05,100000,0.15
0.69378304,0.5,47,0.05,100000,0.15
0.7381148,0.55,47,0.05,100000,0.15
0.7895227,0.6000000000000001,47,0.05,100000,0.15
0.8339882,0.6500000000000001,47,0.05,100000,0.15
0.8694592,0.7000000000000001,47,0.05,100000,0.15
0.9169518,0.7500000000000001,47,0.05,100000,0.15
0.9412202,0.8,47,0.05,100000,0.15
0.9650985,0.8500000000000001,47,0.05,100000,0.15
0.9887107,0.9000000000000001,47,0.05,100000,0.15
0.99628615,0.95,47,0.05,100000,0.15
0.094820775,0.05,47,0.05,100000,0.05
0.19968791,0.1,47,0.05,100000,0.05
0.2724152,0.15,47,0.05,100000,0.05
0.35765374,0.2,47,0.05,100000,0.05
0.43490946,0.25,47,0.05,100000,0.05
0.5122092,0.3,47,0.05,100000,0.05
0.5672588,0.35,47,0.05,100000,0.05
0.6203356,0.4,47,0.05,100000,0.05
0.6720431,0.45,47,0.05,100000,0.05
0.72898346,0.5,47,0.05,100000,0.05
0.7607017,0.55,47,0.05,100000,0.05
0.8042468,0.6000000000000001,47,0.05,100000,0.05
0.8451504,0.6500000000000001,47,0.05,100000,0.05
0.87872034,0.7000000000000001,47,0.05,100000,0.05
0.9111342,0.7500000000000001,47,0.05,100000,0.05
0.9353217,0.8,47,0.05,100000,0.05
0.9653476,0.8500000000000001,47,0.05,100000,0.05
0.98617893,0.9000000000000001,47,0.05,100000,0.05
0.99341214,0.95,47,0.05,100000,0.05
0.071717456,0.05,47,0.05,100000,0.2
0.12863326,0.1,47,0.05,100000,0.2
0.19088708,0.15,47,0.05,100000,0.2
0.26066685,0.2,47,0.05,100000,0.2
0.32546788,0.25,47,0.05,100000,0.2
0.40071505,0.3,47,0.05,100000,0.2
0.46840325,0.35,47,0.05,100000,0.2
0.55636936,0.4,47,0.05,100000,0.2
0.6185024,0.45,47,0.05,100000,0.2
0.68097794,0.5,47,0.05,100000,0.2
0.7380853,0.55,47,0.05,100000,0.2
0.7838713,0.6000000000000001,47,0.05,100000,0.2
0.8375887,0.6500000000000001,47,0.05,100000,0.2
0.8839866,0.7000000000000001,47,0.05,100000,0.2
0.9211899,0.7500000000000001,47,0.05,100000,0.2
0.95093733,0.8,47,0.05,100000,0.2
0.9746083,0.8500000000000001,47,0.05,100000,0.2
0.9917557,0.9000000000000001,47,0.05,100000,0.2
0.99723494,0.95,47,0.05,100000,0.2
0.6568711,0.05,48,0.05,100000,0.15
0.71892667,0.1,48,0.05,100000,0.15
0.7537692,0.15,48,0.05,100000,0.15
0.78151125,0.2,48,0.05,100000,0.15
0.79916346,0.25,48,0.05,100000,0.15
0.82098347,0.3,48,0.05,100000,0.15
0.8404652,0.35,48,0.05,100000,0.15
0.856874,0.4,48,0.05,100000,0.15
0.8813259,0.45,48,0.05,100000,0.15
0.9065322,0.5,48,0.05,100000,0.15
0.92092186,0.55,48,0.05,100000,0.15
0.94591564,0.6000000000000001,48,0.05,100000,0.15
0.9649716,0.6500000000000001,48,0.05,100000,0.15
0.9791876,0.7000000000000001,48,0.05,100000,0.15
0.98969936,0.7500000000000001,48,0.05,100000,0.15
0.99434114,0.8,48,0.05,100000,0.15
0.99921197,0.8500000000000001,48,0.05,100000,0.15
0.99999976,0.9000000000000001,48,0.05,100000,0.15
0.99999976,0.95,48,0.05,100000,0.15
0.6592893,0.05,48,0.05,100000,0.05
0.73719066,0.1,48,0.05,100000,0.05
0.769235,0.15,48,0.05,100000,0.05
0.797039,0.2,48,0.05,100000,0.05
0.81657124,0.25,48,0.05,100000,0.05
0.8360942,0.3,48,0.05,100000,0.05
0.84893864,0.35,48,0.05,100000,0.05
0.8693238,0.4,48,0.05,100000,0.05
0.88100016,0.45,48,0.05,100000,0.05
0.8981418,0.5,48,0.05,100000,0.05
0.9194167,0.55,48,0.05,100000,0.05
0.9395923,0.6000000000000001,48,0.05,100000,0.05
0.9529115,0.6500000000000001,48,0.05,100000,0.05
0.9698879,0.7000000000000001,48,0.05,100000,0.05
0.9839248,0.7500000000000001,48,0.05,100000,0.05
0.99065137,0.8,48,0.05,100000,0.05
0.998227,0.8500000000000001,48,0.05,100000,0.05
1.0000002,0.9000000000000001,48,0.05,100000,0.05
1.0000002,0.95,48,0.05,100000,0.05
0.6479723,0.05,48,0.05,100000,0.2
0.7079882,0.1,48,0.05,100000,0.2
0.74669343,0.15,48,0.05,100000,0.2
0.7676528,0.2,48,0.05,100000,0.2
0.7901901,0.25,48,0.05,100000,0.2
0.8110018,0.3,48,0.05,100000,0.2
0.8344926,0.35,48,0.05,100000,0.2
0.8529313,0.4,48,0.05,100000,0.2
0.87635255,0.45,48,0.05,100000,0.2
0.9005584,0.5,48,0.05,100000,0.2
0.9209103,0.55,48,0.05,100000,0.2
0.94582254,0.6000000000000001,48,0.05,100000,0.2
0.96497864,0.6500000000000001,48,0.05,100000,0.2
0.98115987,0.7000000000000001,48,0.05,100000,0.2
0.98969936,0.7500000000000001,48,0.05,100000,0.2
0.9953379,0.8,48,0.05,100000,0.2
0.99921197,0.8500000000000001,48,0.05,100000,0.2
0.99921197,0.9000000000000001,48,0.05,100000,0.2
0.99999976,0.95,48,0.05,100000,0.2
0.5062115,0.05,49,0.05,100000,0.15
0.6319666,0.1,49,0.05,100000,0.15
0.69647074,0.15,49,0.05,100000,0.15
0.7370263,0.2,49,0.05,100000,0.15
0.76431715,0.25,49,0.05,100000,0.15
0.7859649,0.3,49,0.05,100000,0.15
0.8046361,0.35,49,0.05,100000,0.15
0.8241092,0.4,49,0.05,100000,0.15
0.8423336,0.45,49,0.05,100000,0.15
0.87055546,0.5,49,0.05,100000,0.15
0.8934086,0.55,49,0.05,100000,0.15
0.9105245,0.6000000000000001,49,0.05,100000,0.15
0.93154496,0.6500000000000001,49,0.05,100000,0.15
0.9523689,0.7000000000000001,49,0.05,100000,0.15
0.9644403,0.7500000000000001,49,0.05,100000,0.15
0.97951853,0.8,49,0.05,100000,0.15
0.9907512,0.8500000000000001,49,0.05,100000,0.15
0.9972061,0.9000000000000001,49,0.05,100000,0.15
1.0000002,0.95,49,0.05,100000,0.15
0.5002045,0.05,49,0.05,100000,0.2
0.62482226,0.1,49,0.05,100000,0.2
0.68549156,0.15,49,0.05,100000,0.2
0.7180516,0.2,49,0.05,100000,0.2
0.75267047,0.25,49,0.05,100000,0.2
0.77618957,0.3,49,0.05,100000,0.2
0.79279214,0.35,49,0.05,100000,0.2
0.8163994,0.4,49,0.05,100000,0.2
0.8444833,0.45,49,0.05,100000,0.2
0.8676623,0.5,49,0.05,100000,0.2
0.8923512,0.55,49,0.05,100000,0.2
0.9124495,0.6000000000000001,49,0.05,100000,0.2
0.93248284,0.6500000000000001,49,0.05,100000,0.2
0.9541807,0.7000000000000001,49,0.05,100000,0.2
0.9671978,0.7500000000000001,49,0.05,100000,0.2
0.9822856,0.8,49,0.05,100000,0.2
0.9926073,0.8500000000000001,49,0.05,100000,0.2
0.9972061,0.9000000000000001,49,0.05,100000,0.2
1.0000002,0.95,49,0.05,100000,0.2
0.3487397,0.05,49,0.05,100000,0.05
0.45734882,0.1,49,0.05,100000,0.05
0.5264951,0.15,49,0.05,100000,0.05
0.5972863,0.2,49,0.05,100000,0.05
0.6562703,0.25,49,0.05,100000,0.05
0.69242626,0.3,49,0.05,100000,0.05
0.7312663,0.35,49,0.05,100000,0.05
0.7634594,0.4,49,0.05,100000,0.05
0.79532707,0.45,49,0.05,100000,0.05
0.82897776,0.5,49,0.05,100000,0.05
0.85726476,0.55,49,0.05,100000,0.05
0.8881127,0.6000000000000001,49,0.05,100000,0.05
0.92032254,0.6500000000000001,49,0.05,100000,0.05
0.9404265,0.7000000000000001,49,0.05,100000,0.05
0.9604664,0.7500000000000001,49,0.05,100000,0.05
0.9794552,0.8,49,0.05,100000,0.05
0.99165183,0.8500000000000001,49,0.05,100000,0.05
0.99816626,0.9000000000000001,49,0.05,100000,0.05
1.0000013,0.95,49,0.05,100000,0.05
0.46775958,0.05,50,0.05,100000,0.15
0.60044223,0.1,50,0.05,100000,0.15
0.65301263,0.15,50,0.05,100000,0.15
0.69109666,0.2,50,0.05,100000,0.15
0.7276877,0.25,50,0.05,100000,0.15
0.76203036,0.3,50,0.05,100000,0.15
0.79041016,0.35,50,0.05,100000,0.15
0.80875,0.4,50,0.05,100000,0.15
0.82668,0.45,50,0.05,100000,0.15
0.8574286,0.5,50,0.05,100000,0.15
0.8891469,0.55,50,0.05,100000,0.15
0.9199469,0.6000000000000001,50,0.05,100000,0.15
0.94080406,0.6500000000000001,50,0.05,100000,0.15
0.96714437,0.7000000000000001,50,0.05,100000,0.15
0.9816585,0.7500000000000001,50,0.05,100000,0.15
0.98554283,0.8,50,0.05,100000,0.15
0.9932863,0.8500000000000001,50,0.05,100000,0.15
0.99811745,0.9000000000000001,50,0.05,100000,0.15
0.9990933,0.95,50,0.05,100000,0.15
0.4499894,0.05,50,0.05,100000,0.2
0.5484489,0.1,50,0.05,100000,0.2
0.6138008,0.15,50,0.05,100000,0.2
0.6486958,0.2,50,0.05,100000,0.2
0.677659,0.25,50,0.05,100000,0.2
0.7182983,0.3,50,0.05,100000,0.2
0.75280213,0.35,50,0.05,100000,0.2
0.786324,0.4,50,0.05,100000,0.2
0.8166214,0.45,50,0.05,100000,0.2
0.8522965,0.5,50,0.05,100000,0.2
0.8822263,0.55,50,0.05,100000,0.2
0.9210075,0.6000000000000001,50,0.05,100000,0.2
0.94184583,0.6500000000000001,50,0.05,100000,0.2
0.96720695,0.7000000000000001,50,0.05,100000,0.2
0.9826913,0.7500000000000001,50,0.05,100000,0.2
0.9865445,0.8,50,0.05,100000,0.2
0.99429893,0.8500000000000001,50,0.05,100000,0.2
0.9990932,0.9000000000000001,50,0.05,100000,0.2
0.9990932,0.95,50,0.05,100000,0.2
0.45511085,0.05,50,0.05,100000,0.05
0.6273156,0.1,50,0.05,100000,0.05
0.7045138,0.15,50,0.05,100000,0.05
0.7559846,0.2,50,0.05,100000,0.05
0.7945742,0.25,50,0.05,100000,0.05
0.83134496,0.3,50,0.05,100000,0.05
0.8494185,0.35,50,0.05,100000,0.05
0.8701668,0.4,50,0.05,100000,0.05
0.8941301,0.45,50,0.05,100000,0.05
0.9122577,0.5,50,0.05,100000,0.05
0.9220888,0.55,50,0.05,100000,0.05
0.9438553,0.6000000000000001,50,0.05,100000,0.05
0.96038556,0.6500000000000001,50,0.05,100000,0.05
0.96879095,0.7000000000000001,50,0.05,100000,0.05
0.97648144,0.7500000000000001,50,0.05,100000,0.05
0.9873125,0.8,50,0.05,100000,0.05
0.992138,0.8500000000000001,50,0.05,100000,0.05
0.9950704,0.9000000000000001,50,0.05,100000,0.05
0.9989984,0.95,50,0.05,100000,0.05
0.11609791,0.05,51,0.05,100000,0.15
0.19097127,0.1,51,0.05,100000,0.15
0.2513329,0.15,51,0.05,100000,0.15
0.30399838,0.2,51,0.05,100000,0.15
0.35395417,0.25,51,0.05,100000,0.15
0.40271488,0.3,51,0.05,100000,0.15
0.46734866,0.35,51,0.05,100000,0.15
0.53753865,0.4,51,0.05,100000,0.15
0.6098404,0.45,51,0.05,100000,0.15
0.67660344,0.5,51,0.05,100000,0.15
0.7192787,0.55,51,0.05,100000,0.15
0.7982067,0.6000000000000001,51,0.05,100000,0.15
0.842375,0.6500000000000001,51,0.05,100000,0.15
0.8881971,0.7000000000000001,51,0.05,100000,0.15
0.92633086,0.7500000000000001,51,0.05,100000,0.15
0.9541454,0.8,51,0.05,100000,0.15
0.97972983,0.8500000000000001,51,0.05,100000,0.15
0.99556595,0.9000000000000001,51,0.05,100000,0.15
0.99912524,0.95,51,0.05,100000,0.15
0.11403638,0.05,51,0.05,100000,0.2
0.19216286,0.1,51,0.05,100000,0.2
0.2471299,0.15,51,0.05,100000,0.2
0.29191005,0.2,51,0.05,100000,0.2
0.35014066,0.25,51,0.05,100000,0.2
0.3966727,0.3,51,0.05,100000,0.2
0.46721363,0.35,51,0.05,100000,0.2
0.5503772,0.4,51,0.05,100000,0.2
0.61686194,0.45,51,0.05,100000,0.2
0.6825412,0.5,51,0.05,100000,0.2
0.72807246,0.55,51,0.05,100000,0.2
0.8099569,0.6000000000000001,51,0.05,100000,0.2
0.8480204,0.6500000000000001,51,0.05,100000,0.2
0.89492387,0.7000000000000001,51,0.05,100000,0.2
0.9311569,0.7500000000000001,51,0.05,100000,0.2
0.9609095,0.8,51,0.05,100000,0.2
0.9816187,0.8500000000000001,51,0.05,100000,0.2
0.99460477,0.9000000000000001,51,0.05,100000,0.2
0.99912524,0.95,51,0.05,100000,0.2
0.10531008,0.05,51,0.05,100000,0.05
0.18188585,0.1,51,0.05,100000,0.05
0.24995697,0.15,51,0.05,100000,0.05
0.29335338,0.2,51,0.05,100000,0.05
0.35077512,0.25,51,0.05,100000,0.05
0.3907128,0.3,51,0.05,100000,0.05
0.44812235,0.35,51,0.05,100000,0.05
0.51944095,0.4,51,0.05,100000,0.05
0.58219343,0.45,51,0.05,100000,0.05
0.6418927,0.5,51,0.05,100000,0.05
0.70440805,0.55,51,0.05,100000,0.05
0.7634737,0.6000000000000001,51,0.05,100000,0.05
0.82813066,0.6500000000000001,51,0.05,100000,0.05
0.8652834,0.7000000000000001,51,0.05,100000,0.05
0.9059235,0.7500000000000001,51,0.05,100000,0.05
0.9423671,0.8,51,0.05,100000,0.05
0.975473,0.8500000000000001,51,0.05,100000,0.05
0.9935813,0.9000000000000001,51,0.05,100000,0.05
1.0000002,0.95,51,0.05,100000,0.05
0.634066,0.05,52,0.05,100000,0.15
0.7454821,0.1,52,0.05,100000,0.15
0.80142605,0.15,52,0.05,100000,0.15
0.84258,0.2,52,0.05,100000,0.15
0.85792714,0.25,52,0.05,100000,0.15
0.8754292,0.3,52,0.05,100000,0.15
0.8860434,0.35,52,0.05,100000,0.15
0.90640867,0.4,52,0.05,100000,0.15
0.91411644,0.45,52,0.05,100000,0.15
0.9189689,0.5,52,0.05,100000,0.15
0.93326,0.55,52,0.05,100000,0.15
0.949586,0.6000000000000001,52,0.05,100000,0.15
0.9602397,0.6500000000000001,52,0.05,100000,0.15
0.9764716,0.7000000000000001,52,0.05,100000,0.15
0.9886141,0.7500000000000001,52,0.05,100000,0.15
0.99422693,0.8,52,0.05,100000,0.15
0.9971441,0.8500000000000001,52,0.05,100000,0.15
1.0000013,0.9000000000000001,52,0.05,100000,0.15
1.0000013,0.95,52,0.05,100000,0.15
0.00269426,0.05,52,0.05,100000,0.05
0.012392985,0.1,52,0.05,100000,0.05
0.04551897,0.15,52,0.05,100000,0.05
0.1371018,0.2,52,0.05,100000,0.05
0.24265073,0.25,52,0.05,100000,0.05
0.38535064,0.3,52,0.05,100000,0.05
0.538128,0.35,52,0.05,100000,0.05
0.65964776,0.4,52,0.05,100000,0.05
0.76783633,0.45,52,0.05,100000,0.05
0.8479634,0.5,52,0.05,100000,0.05
0.90537363,0.55,52,0.05,100000,0.05
0.94285,0.6000000000000001,52,0.05,100000,0.05
0.9649445,0.6500000000000001,52,0.05,100000,0.05
0.98292834,0.7000000000000001,52,0.05,100000,0.05
0.9917421,0.7500000000000001,52,0.05,100000,0.05
0.9965939,0.8,52,0.05,100000,0.05
0.9975597,0.8500000000000001,52,0.05,100000,0.05
0.99918264,0.9000000000000001,52,0.05,100000,0.05
1.0000011,0.95,52,0.05,100000,0.05
0.63523626,0.05,52,0.05,100000,0.2
0.76010746,0.1,52,0.05,100000,0.2
0.8065541,0.15,52,0.05,100000,0.2
0.8380766,0.2,52,0.05,100000,0.2
0.8534764,0.25,52,0.05,100000,0.2
0.8680456,0.3,52,0.05,100000,0.2
0.87858796,0.35,52,0.05,100000,0.2
0.8912449,0.4,52,0.05,100000,0.2
0.9018313,0.45,52,0.05,100000,0.2
0.91232246,0.5,52,0.05,100000,0.2
0.9189719,0.55,52,0.05,100000,0.2
0.9277011,0.6000000000000001,52,0.05,100000,0.2
0.9421795,0.6500000000000001,52,0.05,100000,0.2
0.9565936,0.7000000000000001,52,0.05,100000,0.2
0.9690405,0.7500000000000001,52,0.05,100000,0.2
0.98020804,0.8,52,0.05,100000,0.2
0.9914875,0.8500000000000001,52,0.05,100000,0.2
0.9971441,0.9000000000000001,52,0.05,100000,0.2
1.0000013,0.95,52,0.05,100000,0.2
0.051710837,0.05,53,0.05,100000,0.15
0.11542733,0.1,53,0.05,100000,0.15
0.20489857,0.15,53,0.05,100000,0.15
0.28878888,0.2,53,0.05,100000,0.15
0.3824306,0.25,53,0.05,100000,0.15
0.46800128,0.3,53,0.05,100000,0.15
0.55190945,0.35,53,0.05,100000,0.15
0.63470507,0.4,53,0.05,100000,0.15
0.70844626,0.45,53,0.05,100000,0.15
0.7773925,0.5,53,0.05,100000,0.15
0.81927764,0.55,53,0.05,100000,0.15
0.87353075,0.6000000000000001,53,0.05,100000,0.15
0.9082254,0.6500000000000001,53,0.05,100000,0.15
0.9380395,0.7000000000000001,53,0.05,100000,0.15
0.9574181,0.7500000000000001,53,0.05,100000,0.15
0.97863567,0.8,53,0.05,100000,0.15
0.9886703,0.8500000000000001,53,0.05,100000,0.15
0.99592775,0.9000000000000001,53,0.05,100000,0.15
0.9992376,0.95,53,0.05,100000,0.15
0.06509146,0.05,53,0.05,100000,0.05
0.14588529,0.1,53,0.05,100000,0.05
0.24181488,0.15,53,0.05,100000,0.05
0.3235955,0.2,53,0.05,100000,0.05
0.40696,0.25,53,0.05,100000,0.05
0.49409622,0.3,53,0.05,100000,0.05
0.5833018,0.35,53,0.05,100000,0.05
0.6513018,0.4,53,0.05,100000,0.05
0.7292606,0.45,53,0.05,100000,0.05
0.77018327,0.5,53,0.05,100000,0.05
0.8141044,0.55,53,0.05,100000,0.05
0.8624454,0.6000000000000001,53,0.05,100000,0.05
0.9008552,0.6500000000000001,53,0.05,100000,0.05
0.92969793,0.7000000000000001,53,0.05,100000,0.05
0.95367134,0.7500000000000001,53,0.05,100000,0.05
0.9730927,0.8,53,0.05,100000,0.05
0.9823519,0.8500000000000001,53,0.05,100000,0.05
0.9959279,0.9000000000000001,53,0.05,100000,0.05
0.9984459,0.95,53,0.05,100000,0.05
0.04220318,0.05,53,0.05,100000,0.2
0.09770124,0.1,53,0.05,100000,0.2
0.1742244,0.15,53,0.05,100000,0.2
0.2567811,0.2,53,0.05,100000,0.2
0.36019385,0.25,53,0.05,100000,0.2
0.45012897,0.3,53,0.05,100000,0.2
0.5312671,0.35,53,0.05,100000,0.2
0.6155761,0.4,53,0.05,100000,0.2
0.7046064,0.45,53,0.05,100000,0.2
0.76885396,0.5,53,0.05,100000,0.2
0.8135296,0.55,53,0.05,100000,0.2
0.8681628,0.6000000000000001,53,0.05,100000,0.2
0.9111907,0.6500000000000001,53,0.05,100000,0.2
0.94159395,0.7000000000000001,53,0.05,100000,0.2
0.96195054,0.7500000000000001,53,0.05,100000,0.2
0.9795309,0.8,53,0.05,100000,0.2
0.98968554,0.8500000000000001,53,0.05,100000,0.2
0.995928,0.9000000000000001,53,0.05,100000,0.2
0.99923784,0.95,53,0.05,100000,0.2
0.49898836,0.05,54,0.05,100000,0.15
0.6325115,0.1,54,0.05,100000,0.15
0.6788826,0.15,54,0.05,100000,0.15
0.7197516,0.2,54,0.05,100000,0.15
0.75095165,0.25,54,0.05,100000,0.15
0.7835244,0.3,54,0.05,100000,0.15
0.8056385,0.35,54,0.05,100000,0.15
0.82375914,0.4,54,0.05,100000,0.15
0.84463984,0.45,54,0.05,100000,0.15
0.86173713,0.5,54,0.05,100000,0.15
0.88435984,0.55,54,0.05,100000,0.15
0.89958745,0.6000000000000001,54,0.05,100000,0.15
0.9192413,0.6500000000000001,54,0.05,100000,0.15
0.938842,0.7000000000000001,54,0.05,100000,0.15
0.9678412,0.7500000000000001,54,0.05,100000,0.15
0.9798442,0.8,54,0.05,100000,0.15
0.98921126,0.8500000000000001,54,0.05,100000,0.15
0.9937332,0.9000000000000001,54,0.05,100000,0.15
0.99731123,0.95,54,0.05,100000,0.15
0.54280645,0.05,54,0.05,100000,0.05
0.68553376,0.1,54,0.05,100000,0.05
0.74514335,0.15,54,0.05,100000,0.05
0.78100604,0.2,54,0.05,100000,0.05
0.8095829,0.25,54,0.05,100000,0.05
0.8363085,0.3,54,0.05,100000,0.05
0.8572112,0.35,54,0.05,100000,0.05
0.87147677,0.4,54,0.05,100000,0.05
0.8827797,0.45,54,0.05,100000,0.05
0.89207596,0.5,54,0.05,100000,0.05
0.907197,0.55,54,0.05,100000,0.05
0.9193561,0.6000000000000001,54,0.05,100000,0.05
0.9343264,0.6500000000000001,54,0.05,100000,0.05
0.9549045,0.7000000000000001,54,0.05,100000,0.05
0.97059214,0.7500000000000001,54,0.05,100000,0.05
0.97892237,0.8,54,0.05,100000,0.05
0.9882456,0.8500000000000001,54,0.05,100000,0.05
0.99196976,0.9000000000000001,54,0.05,100000,0.05
0.9974451,0.95,54,0.05,100000,0.05
0.48816296,0.05,54,0.05,100000,0.2
0.61786056,0.1,54,0.05,100000,0.2
0.6700249,0.15,54,0.05,100000,0.2
0.7002492,0.2,54,0.05,100000,0.2
0.7354306,0.25,54,0.05,100000,0.2
0.7643325,0.3,54,0.05,100000,0.2
0.793123,0.35,54,0.05,100000,0.2
0.8124216,0.4,54,0.05,100000,0.2
0.83623356,0.45,54,0.05,100000,0.2
0.8590412,0.5,54,0.05,100000,0.2
0.88062406,0.55,54,0.05,100000,0.2
0.8986842,0.6000000000000001,54,0.05,100000,0.2
0.92110854,0.6500000000000001,54,0.05,100000,0.2
0.9416321,0.7000000000000001,54,0.05,100000,0.2
0.96787536,0.7500000000000001,54,0.05,100000,0.2
0.9816651,0.8,54,0.05,100000,0.2
0.9901624,0.8500000000000001,54,0.05,100000,0.2
0.9937331,0.9000000000000001,54,0.05,100000,0.2
0.9981906,0.95,54,0.05,100000,0.2
0.21242031,0.05,55,0.05,100000,0.15
0.29282528,0.1,55,0.05,100000,0.15
0.37046683,0.15,55,0.05,100000,0.15
0.43004388,0.2,55,0.05,100000,0.15
0.48198947,0.25,55,0.05,100000,0.15
0.5443324,0.3,55,0.05,100000,0.15
0.5978745,0.35,55,0.05,100000,0.15
0.6617132,0.4,55,0.05,100000,0.15
0.72279716,0.45,55,0.05,100000,0.15
0.7893868,0.5,55,0.05,100000,0.15
0.84728044,0.55,55,0.05,100000,0.15
0.9054798,0.6000000000000001,55,0.05,100000,0.15
0.93746275,0.6500000000000001,55,0.05,100000,0.15
0.9594838,0.7000000000000001,55,0.05,100000,0.15
0.9764501,0.7500000000000001,55,0.05,100000,0.15
0.9882096,0.8,55,0.05,100000,0.15
0.9946566,0.8500000000000001,55,0.05,100000,0.15
0.9973031,0.9000000000000001,55,0.05,100000,0.15
1.0000005,0.95,55,0.05,100000,0.15
0.104271054,0.05,55,0.05,100000,0.05
0.18525836,0.1,55,0.05,100000,0.05
0.23669575,0.15,55,0.05,100000,0.05
0.2957514,0.2,55,0.05,100000,0.05
0.35870707,0.25,55,0.05,100000,0.05
0.42931536,0.3,55,0.05,100000,0.05
0.51603407,0.35,55,0.05,100000,0.05
0.61815846,0.4,55,0.05,100000,0.05
0.7163241,0.45,55,0.05,100000,0.05
0.7987275,0.5,55,0.05,100000,0.05
0.87067145,0.55,55,0.05,100000,0.05
0.91527337,0.6000000000000001,55,0.05,100000,0.05
0.9472129,0.6500000000000001,55,0.05,100000,0.05
0.9752823,0.7000000000000001,55,0.05,100000,0.05
0.9827298,0.7500000000000001,55,0.05,100000,0.05
0.9891727,0.8,55,0.05,100000,0.05
0.9955339,0.8500000000000001,55,0.05,100000,0.05
0.99816376,0.9000000000000001,55,0.05,100000,0.05
1.0,0.95,55,0.05,100000,0.05
0.20654596,0.05,55,0.05,100000,0.2
0.2842187,0.1,55,0.05,100000,0.2
0.34833115,0.15,55,0.05,100000,0.2
0.4115051,0.2,55,0.05,100000,0.2
0.46562397,0.25,55,0.05,100000,0.2
0.5315736,0.3,55,0.05,100000,0.2
0.58931106,0.35,55,0.05,100000,0.2
0.65217173,0.4,55,0.05,100000,0.2
0.7208327,0.45,55,0.05,100000,0.2
0.78355825,0.5,55,0.05,100000,0.2
0.84448737,0.55,55,0.05,100000,0.2
0.9017415,0.6000000000000001,55,0.05,100000,0.2
0.9383932,0.6500000000000001,55,0.05,100000,0.2
0.96040726,0.7000000000000001,55,0.05,100000,0.2
0.97735894,0.7500000000000001,55,0.05,100000,0.2
0.98915577,0.8,55,0.05,100000,0.2
0.99464464,0.8500000000000001,55,0.05,100000,0.2
0.9973031,0.9000000000000001,55,0.05,100000,0.2
1.0000005,0.95,55,0.05,100000,0.2
0.62623006,0.05,56,0.05,100000,0.15
0.69297165,0.1,56,0.05,100000,0.15
0.7192385,0.15,56,0.05,100000,0.15
0.73525506,0.2,56,0.05,100000,0.15
0.759312,0.25,56,0.05,100000,0.15
0.782429,0.3,56,0.05,100000,0.15
0.8032442,0.35,56,0.05,100000,0.15
0.82810086,0.4,56,0.05,100000,0.15
0.84866583,0.45,56,0.05,100000,0.15
0.8681952,0.5,56,0.05,100000,0.15
0.8905894,0.55,56,0.05,100000,0.15
0.9081421,0.6000000000000001,56,0.05,100000,0.15
0.92386657,0.6500000000000001,56,0.05,100000,0.15
0.93922335,0.7000000000000001,56,0.05,100000,0.15
0.9537965,0.7500000000000001,56,0.05,100000,0.15
0.96436155,0.8,56,0.05,100000,0.15
0.9767098,0.8500000000000001,56,0.05,100000,0.15
0.9841247,0.9000000000000001,56,0.05,100000,0.15
0.9963199,0.95,56,0.05,100000,0.15
0.6210961,0.05,56,0.05,100000,0.05
0.69222623,0.1,56,0.05,100000,0.05
0.71537364,0.15,56,0.05,100000,0.05
0.7444041,0.2,56,0.05,100000,0.05
0.77232593,0.25,56,0.05,100000,0.05
0.79320496,0.3,56,0.05,100000,0.05
0.80809236,0.35,56,0.05,100000,0.05
0.8267408,0.4,56,0.05,100000,0.05
0.8404692,0.45,56,0.05,100000,0.05
0.8601332,0.5,56,0.05,100000,0.05
0.87578815,0.55,56,0.05,100000,0.05
0.8905703,0.6000000000000001,56,0.05,100000,0.05
0.9078621,0.6500000000000001,56,0.05,100000,0.05
0.9195899,0.7000000000000001,56,0.05,100000,0.05
0.9313892,0.7500000000000001,56,0.05,100000,0.05
0.94970137,0.8,56,0.05,100000,0.05
0.96506035,0.8500000000000001,56,0.05,100000,0.05
0.9736662,0.9000000000000001,56,0.05,100000,0.05
0.9916843,0.95,56,0.05,100000,0.05
0.61612225,0.05,56,0.05,100000,0.2
0.6777894,0.1,56,0.05,100000,0.2
0.70808107,0.15,56,0.05,100000,0.2
0.7262813,0.2,56,0.05,100000,0.2
0.75208884,0.25,56,0.05,100000,0.2
0.7752933,0.3,56,0.05,100000,0.2
0.8011589,0.35,56,0.05,100000,0.2
0.82705045,0.4,56,0.05,100000,0.2
0.85055494,0.45,56,0.05,100000,0.2
0.87106276,0.5,56,0.05,100000,0.2
0.89636415,0.55,56,0.05,100000,0.2
0.91208833,0.6000000000000001,56,0.05,100000,0.2
0.92764926,0.6500000000000001,56,0.05,100000,0.2
0.9450685,0.7000000000000001,56,0.05,100000,0.2
0.95573753,0.7500000000000001,56,0.05,100000,0.2
0.9698562,0.8,56,0.05,100000,0.2
0.9802892,0.8500000000000001,56,0.05,100000,0.2
0.98888165,0.9000000000000001,56,0.05,100000,0.2
0.99905676,0.95,56,0.05,100000,0.2
0.3396135,0.05,57,0.05,100000,0.15
0.4521962,0.1,57,0.05,100000,0.15
0.5230334,0.15,57,0.05,100000,0.15
0.59689075,0.2,57,0.05,100000,0.15
0.6320567,0.25,57,0.05,100000,0.15
0.6874936,0.3,57,0.05,100000,0.15
0.73357517,0.35,57,0.05,100000,0.15
0.7769477,0.4,57,0.05,100000,0.15
0.8192487,0.45,57,0.05,100000,0.15
0.8615033,0.5,57,0.05,100000,0.15
0.89655745,0.55,57,0.05,100000,0.15
0.9220369,0.6000000000000001,57,0.05,100000,0.15
0.94069535,0.6500000000000001,57,0.05,100000,0.15
0.9598972,0.7000000000000001,57,0.05,100000,0.15
0.9744284,0.7500000000000001,57,0.05,100000,0.15
0.9857604,0.8,57,0.05,100000,0.15
0.9935282,0.8500000000000001,57,0.05,100000,0.15
0.99811196,0.9000000000000001,57,0.05,100000,0.15
0.9990956,0.95,57,0.05,100000,0.15
0.41506582,0.05,57,0.05,100000,0.05
0.5403864,0.1,57,0.05,100000,0.05
0.61301804,0.15,57,0.05,100000,0.05
0.668063,0.2,57,0.05,100000,0.05
0.72220767,0.25,57,0.05,100000,0.05
0.75998557,0.3,57,0.05,100000,0.05
0.7891869,0.35,57,0.05,100000,0.05
0.82528085,0.4,57,0.05,100000,0.05
0.85032904,0.45,57,0.05,100000,0.05
0.8854841,0.5,57,0.05,100000,0.05
0.9102483,0.55,57,0.05,100000,0.05
0.9346259,0.6000000000000001,57,0.05,100000,0.05
0.9523088,0.6500000000000001,57,0.05,100000,0.05
0.962762,0.7000000000000001,57,0.05,100000,0.05
0.9714772,0.7500000000000001,57,0.05,100000,0.05
0.9867632,0.8,57,0.05,100000,0.05
0.99258214,0.8500000000000001,57,0.05,100000,0.05
0.9953226,0.9000000000000001,57,0.05,100000,0.05
0.999096,0.95,57,0.05,100000,0.05
0.333253,0.05,57,0.05,100000,0.2
0.442969,0.1,57,0.05,100000,0.2
0.5098634,0.15,57,0.05,100000,0.2
0.5815187,0.2,57,0.05,100000,0.2
0.62490374,0.25,57,0.05,100000,0.2
0.6732554,0.3,57,0.05,100000,0.2
0.7232494,0.35,57,0.05,100000,0.2
0.7708757,0.4,57,0.05,100000,0.2
0.81434536,0.45,57,0.05,100000,0.2
0.857563,0.5,57,0.05,100000,0.2
0.8925198,0.55,57,0.05,100000,0.2
0.9221299,0.6000000000000001,57,0.05,100000,0.2
0.93974364,0.6500000000000001,57,0.05,100000,0.2
0.95799166,0.7000000000000001,57,0.05,100000,0.2
0.9744266,0.7500000000000001,57,0.05,100000,0.2
0.9857604,0.8,57,0.05,100000,0.2
0.9945537,0.8500000000000001,57,0.05,100000,0.2
0.9982939,0.9000000000000001,57,0.05,100000,0.2
0.9990956,0.95,57,0.05,100000,0.2
0.43801033,0.05,58,0.05,100000,0.15
0.55212116,0.1,58,0.05,100000,0.15
0.6248096,0.15,58,0.05,100000,0.15
0.67867535,0.2,58,0.05,100000,0.15
0.71237785,0.25,58,0.05,100000,0.15
0.7414445,0.3,58,0.05,100000,0.15
0.7731036,0.35,58,0.05,100000,0.15
0.803695,0.4,58,0.05,100000,0.15
0.8332516,0.45,58,0.05,100000,0.15
0.86481595,0.5,58,0.05,100000,0.15
0.89156467,0.55,58,0.05,100000,0.15
0.91416705,0.6000000000000001,58,0.05,100000,0.15
0.9289368,0.6500000000000001,58,0.05,100000,0.15
0.9458738,0.7000000000000001,58,0.05,100000,0.15
0.9708512,0.7500000000000001,58,0.05,100000,0.15
0.9809152,0.8,58,0.05,100000,0.15
0.9890218,0.8500000000000001,58,0.05,100000,0.15
0.9964472,0.9000000000000001,58,0.05,100000,0.15
1.0000002,0.95,58,0.05,100000,0.15
0.47747868,0.05,58,0.05,100000,0.05
0.62191564,0.1,58,0.05,100000,0.05
0.6813192,0.15,58,0.05,100000,0.05
0.72232854,0.2,58,0.05,100000,0.05
0.75809973,0.25,58,0.05,100000,0.05
0.7819786,0.3,58,0.05,100000,0.05
0.80759025,0.35,58,0.05,100000,0.05
0.8380619,0.4,58,0.05,100000,0.05
0.8667379,0.45,58,0.05,100000,0.05
0.88572,0.5,58,0.05,100000,0.05
0.9010375,0.55,58,0.05,100000,0.05
0.92062354,0.6000000000000001,58,0.05,100000,0.05
0.93093324,0.6500000000000001,58,0.05,100000,0.05
0.9578747,0.7000000000000001,58,0.05,100000,0.05
0.9743791,0.7500000000000001,58,0.05,100000,0.05
0.9826195,0.8,58,0.05,100000,0.05
0.99184924,0.8500000000000001,58,0.05,100000,0.05
0.99557894,0.9000000000000001,58,0.05,100000,0.05
1.0000005,0.95,58,0.05,100000,0.05
0.42200422,0.05,58,0.05,100000,0.2
0.54333127,0.1,58,0.05,100000,0.2
0.6120018,0.15,58,0.05,100000,0.2
0.66199416,0.2,58,0.05,100000,0.2
0.7008491,0.25,58,0.05,100000,0.2
0.7327724,0.3,58,0.05,100000,0.2
0.76348764,0.35,58,0.05,100000,0.2
0.7952835,0.4,58,0.05,100000,0.2
0.8256514,0.45,58,0.05,100000,0.2
0.85898894,0.5,58,0.05,100000,0.2
0.8923905,0.55,58,0.05,100000,0.2
0.91416687,0.6000000000000001,58,0.05,100000,0.2
0.9280143,0.6500000000000001,58,0.05,100000,0.2
0.9458737,0.7000000000000001,58,0.05,100000,0.2
0.9717373,0.7500000000000001,58,0.05,100000,0.2
0.98091507,0.8,58,0.05,100000,0.2
0.98996925,0.8500000000000001,58,0.05,100000,0.2
0.9973085,0.9000000000000001,58,0.05,100000,0.2
1.0000001,0.95,58,0.05,100000,0.2
0.031642906,0.05,59,0.05,100000,0.15
0.11622568,0.1,59,0.05,100000,0.15
0.20424223,0.15,59,0.05,100000,0.15
0.27900317,0.2,59,0.05,100000,0.15
0.3519066,0.25,59,0.05,100000,0.15
0.43891603,0.3,59,0.05,100000,0.15
0.52224565,0.35,59,0.05,100000,0.15
0.59601015,0.4,59,0.05,100000,0.15
0.6633831,0.45,59,0.05,100000,0.15
0.73355156,0.5,59,0.05,100000,0.15
0.7928473,0.55,59,0.05,100000,0.15
0.8499505,0.6000000000000001,59,0.05,100000,0.15
0.8891824,0.6500000000000001,59,0.05,100000,0.15
0.9214556,0.7000000000000001,59,0.05,100000,0.15
0.94676095,0.7500000000000001,59,0.05,100000,0.15
0.9673735,0.8,59,0.05,100000,0.15
0.9813231,0.8500000000000001,59,0.05,100000,0.15
0.99246645,0.9000000000000001,59,0.05,100000,0.15
1.0000001,0.95,59,0.05,100000,0.15
0.04322401,0.05,59,0.05,100000,0.2
0.1330471,0.1,59,0.05,100000,0.2
0.2057355,0.15,59,0.05,100000,0.2
0.28035763,0.2,59,0.05,100000,0.2
0.3523646,0.25,59,0.05,100000,0.2
0.43838218,0.3,59,0.05,100000,0.2
0.5303668,0.35,59,0.05,100000,0.2
0.5992407,0.4,59,0.05,100000,0.2
0.6619402,0.45,59,0.05,100000,0.2
0.7368346,0.5,59,0.05,100000,0.2
0.8073742,0.55,59,0.05,100000,0.2
0.8606817,0.6000000000000001,59,0.05,100000,0.2
0.8961454,0.6500000000000001,59,0.05,100000,0.2
0.9236085,0.7000000000000001,59,0.05,100000,0.2
0.954502,0.7500000000000001,59,0.05,100000,0.2
0.9722573,0.8,59,0.05,100000,0.2
0.9852224,0.8500000000000001,59,0.05,100000,0.2
0.99425226,0.9000000000000001,59,0.05,100000,0.2
1.0000001,0.95,59,0.05,100000,0.2
0.0021117001,0.05,59,0.05,100000,0.05
0.042326737,0.1,59,0.05,100000,0.05
0.11630478,0.15,59,0.05,100000,0.05
0.20033562,0.2,59,0.05,100000,0.05
0.2828716,0.25,59,0.05,100000,0.05
0.3535307,0.3,59,0.05,100000,0.05
0.434769,0.35,59,0.05,100000,0.05
0.5198754,0.4,59,0.05,100000,0.05
0.5995713,0.45,59,0.05,100000,0.05
0.676404,0.5,59,0.05,100000,0.05
0.7452321,0.55,59,0.05,100000,0.05
0.81247246,0.6000000000000001,59,0.05,100000,0.05
0.87580293,0.6500000000000001,59,0.05,100000,0.05
0.91859597,0.7000000000000001,59,0.05,100000,0.05
0.9453188,0.7500000000000001,59,0.05,100000,0.05
0.9664044,0.8,59,0.05,100000,0.05
0.9803834,0.8500000000000001,59,0.05,100000,0.05
0.9917091,0.9000000000000001,59,0.05,100000,0.05
0.998187,0.95,59,0.05,100000,0.05
0.5671356,0.05,60,0.05,100000,0.15
0.6675701,0.1,60,0.05,100000,0.15
0.7226613,0.15,60,0.05,100000,0.15
0.75467974,0.2,60,0.05,100000,0.15
0.7793914,0.25,60,0.05,100000,0.15
0.80421305,0.3,60,0.05,100000,0.15
0.8209305,0.35,60,0.05,100000,0.15
0.8435455,0.4,60,0.05,100000,0.15
0.85532486,0.45,60,0.05,100000,0.15
0.8689775,0.5,60,0.05,100000,0.15
0.8845939,0.55,60,0.05,100000,0.15
0.8962068,0.6000000000000001,60,0.05,100000,0.15
0.90966415,0.6500000000000001,60,0.05,100000,0.15
0.9260715,0.7000000000000001,60,0.05,100000,0.15
0.9422598,0.7500000000000001,60,0.05,100000,0.15
0.95068437,0.8,60,0.05,100000,0.15
0.9707273,0.8500000000000001,60,0.05,100000,0.15
0.98956925,0.9000000000000001,60,0.05,100000,0.15
0.9990322,0.95,60,0.05,100000,0.15
0.58772534,0.05,60,0.05,100000,0.2
0.6854609,0.1,60,0.05,100000,0.2
0.73480386,0.15,60,0.05,100000,0.2
0.76565206,0.2,60,0.05,100000,0.2
0.78744054,0.25,60,0.05,100000,0.2
0.80033106,0.3,60,0.05,100000,0.2
0.8249401,0.35,60,0.05,100000,0.2
0.8358822,0.4,60,0.05,100000,0.2
0.8505259,0.45,60,0.05,100000,0.2
0.85934836,0.5,60,0.05,100000,0.2
0.8719972,0.55,60,0.05,100000,0.2
0.8874699,0.6000000000000001,60,0.05,100000,0.2
0.90113336,0.6500000000000001,60,0.05,100000,0.2
0.92319775,0.7000000000000001,60,0.05,100000,0.2
0.93856907,0.7500000000000001,60,0.05,100000,0.2
0.95272374,0.8,60,0.05,100000,0.2
0.9716942,0.8500000000000001,60,0.05,100000,0.2
0.99151903,0.9000000000000001,60,0.05,100000,0.2
0.9990321,0.95,60,0.05,100000,0.2
0.54389083,0.05,60,0.05,100000,0.05
0.643542,0.1,60,0.05,100000,0.05
0.7105165,0.15,60,0.05,100000,0.05
0.7467723,0.2,60,0.05,100000,0.05
0.7734504,0.25,60,0.05,100000,0.05
0.80040514,0.3,60,0.05,100000,0.05
0.82008594,0.35,60,0.05,100000,0.05
0.83760816,0.4,60,0.05,100000,0.05
0.8514813,0.45,60,0.05,100000,0.05
0.87181115,0.5,60,0.05,100000,0.05
0.8874014,0.55,60,0.05,100000,0.05
0.9057533,0.6000000000000001,60,0.05,100000,0.05
0.9202602,0.6500000000000001,60,0.05,100000,0.05
0.93567264,0.7000000000000001,60,0.05,100000,0.05
0.9441226,0.7500000000000001,60,0.05,100000,0.05
0.9553441,0.8,60,0.05,100000,0.05
0.9735931,0.8500000000000001,60,0.05,100000,0.05
0.9934006,0.9000000000000001,60,0.05,100000,0.05
0.9990322,0.95,60,0.05,100000,0.05
0.12773964,0.05,61,0.05,100000,0.15
0.21740237,0.1,61,0.05,100000,0.15
0.28968582,0.15,61,0.05,100000,0.15
0.36633822,0.2,61,0.05,100000,0.15
0.4377959,0.25,61,0.05,100000,0.15
0.50796264,0.3,61,0.05,100000,0.15
0.5600802,0.35,61,0.05,100000,0.15
0.62131065,0.4,61,0.05,100000,0.15
0.6911652,0.45,61,0.05,100000,0.15
0.7555691,0.5,61,0.05,100000,0.15
0.80394435,0.55,61,0.05,100000,0.15
0.8441985,0.6000000000000001,61,0.05,100000,0.15
0.88500017,0.6500000000000001,61,0.05,100000,0.15
0.9210514,0.7000000000000001,61,0.05,100000,0.15
0.9513292,0.7500000000000001,61,0.05,100000,0.15
0.97655505,0.8,61,0.05,100000,0.15
0.988436,0.8500000000000001,61,0.05,100000,0.15
0.9972897,0.9000000000000001,61,0.05,100000,0.15
0.9990722,0.95,61,0.05,100000,0.15
0.13830039,0.05,61,0.05,100000,0.2
0.21405761,0.1,61,0.05,100000,0.2
0.28519487,0.15,61,0.05,100000,0.2
0.35094717,0.2,61,0.05,100000,0.2
0.42454654,0.25,61,0.05,100000,0.2
0.48851117,0.3,61,0.05,100000,0.2
0.55042344,0.35,61,0.05,100000,0.2
0.61957055,0.4,61,0.05,100000,0.2
0.6916188,0.45,61,0.05,100000,0.2
0.7595513,0.5,61,0.05,100000,0.2
0.80399823,0.55,61,0.05,100000,0.2
0.84421146,0.6000000000000001,61,0.05,100000,0.2
0.89067733,0.6500000000000001,61,0.05,100000,0.2
0.926939,0.7000000000000001,61,0.05,100000,0.2
0.9550934,0.7500000000000001,61,0.05,100000,0.2
0.9754406,0.8,61,0.05,100000,0.2
0.9893595,0.8500000000000001,61,0.05,100000,0.2
0.99728984,0.9000000000000001,61,0.05,100000,0.2
0.9990723,0.95,61,0.05,100000,0.2
0.06953311,0.05,61,0.05,100000,0.05
0.1414639,0.1,61,0.05,100000,0.05
0.23744197,0.15,61,0.05,100000,0.05
0.31741637,0.2,61,0.05,100000,0.05
0.39930174,0.25,61,0.05,100000,0.05
0.4644969,0.3,61,0.05,100000,0.05
0.5261254,0.35,61,0.05,100000,0.05
0.5862158,0.4,61,0.05,100000,0.05
0.6529296,0.45,61,0.05,100000,0.05
0.70746297,0.5,61,0.05,100000,0.05
0.7661576,0.55,61,0.05,100000,0.05
0.81379634,0.6000000000000001,61,0.05,100000,0.05
0.8659618,0.6500000000000001,61,0.05,100000,0.05
0.8978655,0.7000000000000001,61,0.05,100000,0.05
0.9326183,0.7500000000000001,61,0.05,100000,0.05
0.96020365,0.8,61,0.05,100000,0.05
0.9799681,0.8500000000000001,61,0.05,100000,0.05
0.98923063,0.9000000000000001,61,0.05,100000,0.05
0.99657553,0.95,61,0.05,100000,0.05
0.6710335,0.05,62,0.05,100000,0.15
0.8279816,0.1,62,0.05,100000,0.15
0.86557454,0.15,62,0.05,100000,0.15
0.8856128,0.2,62,0.05,100000,0.15
0.8975817,0.25,62,0.05,100000,0.15
0.9073182,0.3,62,0.05,100000,0.15
0.91509396,0.35,62,0.05,100000,0.15
0.9259861,0.4,62,0.05,100000,0.15
0.9328194,0.45,62,0.05,100000,0.15
0.94547325,0.5,62,0.05,100000,0.15
0.9613504,0.55,62,0.05,100000,0.15
0.96518993,0.6000000000000001,62,0.05,100000,0.15
0.97103685,0.6500000000000001,62,0.05,100000,0.15
0.9795186,0.7000000000000001,62,0.05,100000,0.15
0.9834987,0.7500000000000001,62,0.05,100000,0.15
0.9884929,0.8,62,0.05,100000,0.15
0.9923433,0.8500000000000001,62,0.05,100000,0.15
0.99540657,0.9000000000000001,62,0.05,100000,0.15
0.99914706,0.95,62,0.05,100000,0.15
0.670946,0.05,62,0.05,100000,0.2
0.8269021,0.1,62,0.05,100000,0.2
0.8637621,0.15,62,0.05,100000,0.2
0.8835846,0.2,62,0.05,100000,0.2
0.89463055,0.25,62,0.05,100000,0.2
0.9024115,0.3,62,0.05,100000,0.2
0.91520905,0.35,62,0.05,100000,0.2
0.9202746,0.4,62,0.05,100000,0.2
0.92987186,0.45,62,0.05,100000,0.2
0.9407,0.5,62,0.05,100000,0.2
0.95349586,0.55,62,0.05,100000,0.2
0.96519,0.6000000000000001,62,0.05,100000,0.2
0.9671572,0.6500000000000001,62,0.05,100000,0.2
0.97489643,0.7000000000000001,62,0.05,100000,0.2
0.98462486,0.7500000000000001,62,0.05,100000,0.2
0.98949885,0.8,62,0.05,100000,0.2
0.9925236,0.8500000000000001,62,0.05,100000,0.2
0.9954067,0.9000000000000001,62,0.05,100000,0.2
1.000001,0.95,62,0.05,100000,0.2
0.66730475,0.05,62,0.05,100000,0.05
0.82211834,0.1,62,0.05,100000,0.05
0.8587595,0.15,62,0.05,100000,0.05
0.877528,0.2,62,0.05,100000,0.05
0.89536303,0.25,62,0.05,100000,0.05
0.9023486,0.3,62,0.05,100000,0.05
0.91922617,0.35,62,0.05,100000,0.05
0.92693543,0.4,62,0.05,100000,0.05
0.941715,0.45,62,0.05,100000,0.05
0.95049495,0.5,62,0.05,100000,0.05
0.9624173,0.55,62,0.05,100000,0.05
0.971201,0.6000000000000001,62,0.05,100000,0.05
0.9772168,0.6500000000000001,62,0.05,100000,0.05
0.98377013,0.7000000000000001,62,0.05,100000,0.05
0.98971426,0.7500000000000001,62,0.05,100000,0.05
0.99258864,0.8,62,0.05,100000,0.05
0.9944219,0.8500000000000001,62,0.05,100000,0.05
0.99910516,0.9000000000000001,62,0.05,100000,0.05
1.0000007,0.95,62,0.05,100000,0.05
0.44404367,0.05,63,0.05,100000,0.15
0.5384567,0.1,63,0.05,100000,0.15
0.58662796,0.15,63,0.05,100000,0.15
0.6292713,0.2,63,0.05,100000,0.15
0.6738807,0.25,63,0.05,100000,0.15
0.7199731,0.3,63,0.05,100000,0.15
0.7598739,0.35,63,0.05,100000,0.15
0.7819246,0.4,63,0.05,100000,0.15
0.81025344,0.45,63,0.05,100000,0.15
0.83783036,0.5,63,0.05,100000,0.15
0.86239594,0.55,63,0.05,100000,0.15
0.89251214,0.6000000000000001,63,0.05,100000,0.15
0.91313213,0.6500000000000001,63,0.05,100000,0.15
0.92646563,0.7000000000000001,63,0.05,100000,0.15
0.94207066,0.7500000000000001,63,0.05,100000,0.15
0.9564347,0.8,63,0.05,100000,0.15
0.9763018,0.8500000000000001,63,0.05,100000,0.15
0.987609,0.9000000000000001,63,0.05,100000,0.15
0.998099,0.95,63,0.05,100000,0.15
0.45226088,0.05,63,0.05,100000,0.2
0.5476291,0.1,63,0.05,100000,0.2
0.5928915,0.15,63,0.05,100000,0.2
0.6384387,0.2,63,0.05,100000,0.2
0.67993766,0.25,63,0.05,100000,0.2
0.7220838,0.3,63,0.05,100000,0.2
0.760902,0.35,63,0.05,100000,0.2
0.78707105,0.4,63,0.05,100000,0.2
0.8131496,0.45,63,0.05,100000,0.2
0.83985245,0.5,63,0.05,100000,0.2
0.8702009,0.55,63,0.05,100000,0.2
0.8945067,0.6000000000000001,63,0.05,100000,0.2
0.91412556,0.6500000000000001,63,0.05,100000,0.2
0.9275939,0.7000000000000001,63,0.05,100000,0.2
0.94497037,0.7500000000000001,63,0.05,100000,0.2
0.95651966,0.8,63,0.05,100000,0.2
0.97723997,0.8500000000000001,63,0.05,100000,0.2
0.98853487,0.9000000000000001,63,0.05,100000,0.2
0.99809915,0.95,63,0.05,100000,0.2
0.40414804,0.05,63,0.05,100000,0.05
0.49471337,0.1,63,0.05,100000,0.05
0.54684055,0.15,63,0.05,100000,0.05
0.59887695,0.2,63,0.05,100000,0.05
0.6403608,0.25,63,0.05,100000,0.05
0.6818092,0.3,63,0.05,100000,0.05
0.7207027,0.35,63,0.05,100000,0.05
0.7468978,0.4,63,0.05,100000,0.05
0.78596455,0.45,63,0.05,100000,0.05
0.815893,0.5,63,0.05,100000,0.05
0.8514448,0.55,63,0.05,100000,0.05
0.8796928,0.6000000000000001,63,0.05,100000,0.05
0.9119758,0.6500000000000001,63,0.05,100000,0.05
0.93520755,0.7000000000000001,63,0.05,100000,0.05
0.9571599,0.7500000000000001,63,0.05,100000,0.05
0.97053826,0.8,63,0.05,100000,0.05
0.9857346,0.8500000000000001,63,0.05,100000,0.05
0.9951785,0.9000000000000001,63,0.05,100000,0.05
1.0000002,0.95,63,0.05,100000,0.05
0.59078836,0.05,64,0.05,100000,0.15
0.7077085,0.1,64,0.05,100000,0.15
0.74356997,0.15,64,0.05,100000,0.15
0.7614405,0.2,64,0.05,100000,0.15
0.77920014,0.25,64,0.05,100000,0.15
0.8035706,0.3,64,0.05,100000,0.15
0.82692826,0.35,64,0.05,100000,0.15
0.8473335,0.4,64,0.05,100000,0.15
0.8639159,0.45,64,0.05,100000,0.15
0.87934446,0.5,64,0.05,100000,0.15
0.89571685,0.55,64,0.05,100000,0.15
0.9131177,0.6000000000000001,64,0.05,100000,0.15
0.9275815,0.6500000000000001,64,0.05,100000,0.15
0.9463609,0.7000000000000001,64,0.05,100000,0.15
0.95637536,0.7500000000000001,64,0.05,100000,0.15
0.9768512,0.8,64,0.05,100000,0.15
0.98667693,0.8500000000000001,64,0.05,100000,0.15
0.99641824,0.9000000000000001,64,0.05,100000,0.15
1.0000004,0.95,64,0.05,100000,0.15
0.59265614,0.05,64,0.05,100000,0.2
0.7066161,0.1,64,0.05,100000,0.2
0.7425508,0.15,64,0.05,100000,0.2
0.760321,0.2,64,0.05,100000,0.2
0.78011537,0.25,64,0.05,100000,0.2
0.7987862,0.3,64,0.05,100000,0.2
0.82412946,0.35,64,0.05,100000,0.2
0.845423,0.4,64,0.05,100000,0.2
0.86387277,0.45,64,0.05,100000,0.2
0.87835395,0.5,64,0.05,100000,0.2
0.89482033,0.55,64,0.05,100000,0.2
0.91314536,0.6000000000000001,64,0.05,100000,0.2
0.92928547,0.6500000000000001,64,0.05,100000,0.2
0.9472799,0.7000000000000001,64,0.05,100000,0.2
0.9563773,0.7500000000000001,64,0.05,100000,0.2
0.9768981,0.8,64,0.05,100000,0.2
0.9874837,0.8500000000000001,64,0.05,100000,0.2
0.9955431,0.9000000000000001,64,0.05,100000,0.2
1.0000004,0.95,64,0.05,100000,0.2
0.5713818,0.05,64,0.05,100000,0.05
0.6923089,0.1,64,0.05,100000,0.05
0.7266126,0.15,64,0.05,100000,0.05
0.7428252,0.2,64,0.05,100000,0.05
0.774952,0.25,64,0.05,100000,0.05
0.7992634,0.3,64,0.05,100000,0.05
0.8215248,0.35,64,0.05,100000,0.05
0.84086835,0.4,64,0.05,100000,0.05
0.8564686,0.45,64,0.05,100000,0.05
0.8778937,0.5,64,0.05,100000,0.05
0.90248835,0.55,64,0.05,100000,0.05
0.9178278,0.6000000000000001,64,0.05,100000,0.05
0.93487346,0.6500000000000001,64,0.05,100000,0.05
0.9438321,0.7000000000000001,64,0.05,100000,0.05
0.96438515,0.7500000000000001,64,0.05,100000,0.05
0.98236585,0.8,64,0.05,100000,0.05
0.98947066,0.8500000000000001,64,0.05,100000,0.05
0.99737495,0.9000000000000001,64,0.05,100000,0.05
0.9991935,0.95,64,0.05,100000,0.05
0.42557403,0.05,65,0.05,100000,0.15
0.52171713,0.1,65,0.05,100000,0.15
0.5664913,0.15,65,0.05,100000,0.15
0.60635793,0.2,65,0.05,100000,0.15
0.64093024,0.25,65,0.05,100000,0.15
0.67830896,0.3,65,0.05,100000,0.15
0.71348494,0.35,65,0.05,100000,0.15
0.7543435,0.4,65,0.05,100000,0.15
0.7912829,0.45,65,0.05,100000,0.15
0.8298514,0.5,65,0.05,100000,0.15
0.86071897,0.55,65,0.05,100000,0.15
0.8948613,0.6000000000000001,65,0.05,100000,0.15
0.9216683,0.6500000000000001,65,0.05,100000,0.15
0.949958,0.7000000000000001,65,0.05,100000,0.15
0.96594274,0.7500000000000001,65,0.05,100000,0.15
0.9843365,0.8,65,0.05,100000,0.15
0.9909378,0.8500000000000001,65,0.05,100000,0.15
0.9963583,0.9000000000000001,65,0.05,100000,0.15
0.99905974,0.95,65,0.05,100000,0.15
0.3992425,0.05,65,0.05,100000,0.2
0.49577123,0.1,65,0.05,100000,0.2
0.54646426,0.15,65,0.05,100000,0.2
0.5912039,0.2,65,0.05,100000,0.2
0.62796885,0.25,65,0.05,100000,0.2
0.67442554,0.3,65,0.05,100000,0.2
0.70759946,0.35,65,0.05,100000,0.2
0.75460374,0.4,65,0.05,100000,0.2
0.7942631,0.45,65,0.05,100000,0.2
0.8309868,0.5,65,0.05,100000,0.2
0.8597571,0.55,65,0.05,100000,0.2
0.8988223,0.6000000000000001,65,0.05,100000,0.2
0.92916507,0.6500000000000001,65,0.05,100000,0.2
0.9536974,0.7000000000000001,65,0.05,100000,0.2
0.97148603,0.7500000000000001,65,0.05,100000,0.2
0.9890617,0.8,65,0.05,100000,0.2
0.9918509,0.8500000000000001,65,0.05,100000,0.2
0.9963585,0.9000000000000001,65,0.05,100000,0.2
0.99906,0.95,65,0.05,100000,0.2
0.37496826,0.05,65,0.05,100000,0.05
0.50277287,0.1,65,0.05,100000,0.05
0.5757819,0.15,65,0.05,100000,0.05
0.6115492,0.2,65,0.05,100000,0.05
0.6442279,0.25,65,0.05,100000,0.05
0.679448,0.3,65,0.05,100000,0.05
0.7196616,0.35,65,0.05,100000,0.05
0.76139206,0.4,65,0.05,100000,0.05
0.80225194,0.45,65,0.05,100000,0.05
0.8233993,0.5,65,0.05,100000,0.05
0.86230576,0.55,65,0.05,100000,0.05
0.88886464,0.6000000000000001,65,0.05,100000,0.05
0.9039009,0.6500000000000001,65,0.05,100000,0.05
0.9371716,0.7000000000000001,65,0.05,100000,0.05
0.9599225,0.7500000000000001,65,0.05,100000,0.05
0.97388166,0.8,65,0.05,100000,0.05
0.9870873,0.8500000000000001,65,0.05,100000,0.05
0.9963642,0.9000000000000001,65,0.05,100000,0.05
1.0000008,0.95,65,0.05,100000,0.05
0.49249002,0.05,66,0.05,100000,0.15
0.5932179,0.1,66,0.05,100000,0.15
0.65068704,0.15,66,0.05,100000,0.15
0.71185833,0.2,66,0.05,100000,0.15
0.75020033,0.25,66,0.05,100000,0.15
0.7890055,0.3,66,0.05,100000,0.15
0.8130604,0.35,66,0.05,100000,0.15
0.85472447,0.4,66,0.05,100000,0.15
0.8785595,0.45,66,0.05,100000,0.15
0.8924478,0.5,66,0.05,100000,0.15
0.91217697,0.55,66,0.05,100000,0.15
0.9248524,0.6000000000000001,66,0.05,100000,0.15
0.9415437,0.6500000000000001,66,0.05,100000,0.15
0.95514965,0.7000000000000001,66,0.05,100000,0.15
0.9669827,0.7500000000000001,66,0.05,100000,0.15
0.9737405,0.8,66,0.05,100000,0.15
0.98928976,0.8500000000000001,66,0.05,100000,0.15
0.99701434,0.9000000000000001,66,0.05,100000,0.15
0.99801224,0.95,66,0.05,100000,0.15
0.49568036,0.05,66,0.05,100000,0.2
0.6003568,0.1,66,0.05,100000,0.2
0.66479737,0.15,66,0.05,100000,0.2
0.7161806,0.2,66,0.05,100000,0.2
0.7573731,0.25,66,0.05,100000,0.2
0.79031503,0.3,66,0.05,100000,0.2
0.82533956,0.35,66,0.05,100000,0.2
0.85593456,0.4,66,0.05,100000,0.2
0.8786291,0.45,66,0.05,100000,0.2
0.89748544,0.5,66,0.05,100000,0.2
0.90638113,0.55,66,0.05,100000,0.2
0.92404944,0.6000000000000001,66,0.05,100000,0.2
0.9376362,0.6500000000000001,66,0.05,100000,0.2
0.9493819,0.7000000000000001,66,0.05,100000,0.2
0.9630353,0.7500000000000001,66,0.05,100000,0.2
0.97466534,0.8,66,0.05,100000,0.2
0.9883446,0.8500000000000001,66,0.05,100000,0.2
0.99701416,0.9000000000000001,66,0.05,100000,0.2
0.9990364,0.95,66,0.05,100000,0.2
0.509536,0.05,66,0.05,100000,0.05
0.6252653,0.1,66,0.05,100000,0.05
0.68587,0.15,66,0.05,100000,0.05
0.73172444,0.2,66,0.05,100000,0.05
0.7617429,0.25,66,0.05,100000,0.05
0.80266654,0.3,66,0.05,100000,0.05
0.83860636,0.35,66,0.05,100000,0.05
0.8635623,0.4,66,0.05,100000,0.05
0.8875451,0.45,66,0.05,100000,0.05
0.90630734,0.5,66,0.05,100000,0.05
0.9240511,0.55,66,0.05,100000,0.05
0.940516,0.6000000000000001,66,0.05,100000,0.05
0.9542492,0.6500000000000001,66,0.05,100000,0.05
0.9658044,0.7000000000000001,66,0.05,100000,0.05
0.97746366,0.7500000000000001,66,0.05,100000,0.05
0.98425704,0.8,66,0.05,100000,0.05
0.9940783,0.8500000000000001,66,0.05,100000,0.05
0.9970316,0.9000000000000001,66,0.05,100000,0.05
0.99801224,0.95,66,0.05,100000,0.05
0.4191427,0.05,67,0.05,100000,0.15
0.50987035,0.1,67,0.05,100000,0.15
0.561773,0.15,67,0.05,100000,0.15
0.6018198,0.2,67,0.05,100000,0.15
0.6522468,0.25,67,0.05,100000,0.15
0.7088025,0.3,67,0.05,100000,0.15
0.74015546,0.35,67,0.05,100000,0.15
0.78665936,0.4,67,0.05,100000,0.15
0.825912,0.45,67,0.05,100000,0.15
0.862494,0.5,67,0.05,100000,0.15
0.8974071,0.55,67,0.05,100000,0.15
0.9216821,0.6000000000000001,67,0.05,100000,0.15
0.9480603,0.6500000000000001,67,0.05,100000,0.15
0.96754295,0.7000000000000001,67,0.05,100000,0.15
0.97914183,0.7500000000000001,67,0.05,100000,0.15
0.9896969,0.8,67,0.05,100000,0.15
0.99537075,0.8500000000000001,67,0.05,100000,0.15
0.99909765,0.9000000000000001,67,0.05,100000,0.15
1.0,0.95,67,0.05,100000,0.15
0.43691844,0.05,67,0.05,100000,0.2
0.51721907,0.1,67,0.05,100000,0.2
0.5689251,0.15,67,0.05,100000,0.2
0.612201,0.2,67,0.05,100000,0.2
0.6592574,0.25,67,0.05,100000,0.2
0.71287984,0.3,67,0.05,100000,0.2
0.7473404,0.35,67,0.05,100000,0.2
0.7945151,0.4,67,0.05,100000,0.2
0.8288365,0.45,67,0.05,100000,0.2
0.86453056,0.5,67,0.05,100000,0.2
0.8983859,0.55,67,0.05,100000,0.2
0.92168206,0.6000000000000001,67,0.05,100000,0.2
0.9490125,0.6500000000000001,67,0.05,100000,0.2
0.9664716,0.7000000000000001,67,0.05,100000,0.2
0.9791418,0.7500000000000001,67,0.05,100000,0.2
0.9896969,0.8,67,0.05,100000,0.2
0.99537075,0.8500000000000001,67,0.05,100000,0.2
0.99909765,0.9000000000000001,67,0.05,100000,0.2
1.0,0.95,67,0.05,100000,0.2
0.4107824,0.05,67,0.05,100000,0.05
0.491013,0.1,67,0.05,100000,0.05
0.54931515,0.15,67,0.05,100000,0.05
0.59158415,0.2,67,0.05,100000,0.05
0.64481133,0.25,67,0.05,100000,0.05
0.6924766,0.3,67,0.05,100000,0.05
0.7340594,0.35,67,0.05,100000,0.05
0.78312963,0.4,67,0.05,100000,0.05
0.8229322,0.45,67,0.05,100000,0.05
0.8635618,0.5,67,0.05,100000,0.05
0.8911905,0.55,67,0.05,100000,0.05
0.92064154,0.6000000000000001,67,0.05,100000,0.05
0.9424158,0.6500000000000001,67,0.05,100000,0.05
0.96663225,0.7000000000000001,67,0.05,100000,0.05
0.9782122,0.7500000000000001,67,0.05,100000,0.05
0.9876436,0.8,67,0.05,100000,0.05
0.99536663,0.8500000000000001,67,0.05,100000,0.05
0.9981509,0.9000000000000001,67,0.05,100000,0.05
1.0000002,0.95,67,0.05,100000,0.05
0.5558824,0.05,68,0.05,100000,0.15
0.7103918,0.1,68,0.05,100000,0.15
0.76068467,0.15,68,0.05,100000,0.15
0.7970084,0.2,68,0.05,100000,0.15
0.81496996,0.25,68,0.05,100000,0.15
0.8312538,0.3,68,0.05,100000,0.15
0.85332054,0.35,68,0.05,100000,0.15
0.8764011,0.4,68,0.05,100000,0.15
0.888562,0.45,68,0.05,100000,0.15
0.8966614,0.5,68,0.05,100000,0.15
0.9096709,0.55,68,0.05,100000,0.15
0.9226652,0.6000000000000001,68,0.05,100000,0.15
0.9413415,0.6500000000000001,68,0.05,100000,0.15
0.9532487,0.7000000000000001,68,0.05,100000,0.15
0.96516055,0.7500000000000001,68,0.05,100000,0.15
0.9777378,0.8,68,0.05,100000,0.15
0.9856814,0.8500000000000001,68,0.05,100000,0.15
0.994445,0.9000000000000001,68,0.05,100000,0.15
0.99833536,0.95,68,0.05,100000,0.15
0.5885775,0.05,68,0.05,100000,0.05
0.7605954,0.1,68,0.05,100000,0.05
0.82638913,0.15,68,0.05,100000,0.05
0.86158884,0.2,68,0.05,100000,0.05
0.88588595,0.25,68,0.05,100000,0.05
0.89677155,0.3,68,0.05,100000,0.05
0.91080385,0.35,68,0.05,100000,0.05
0.9256527,0.4,68,0.05,100000,0.05
0.93944204,0.45,68,0.05,100000,0.05
0.95224684,0.5,68,0.05,100000,0.05
0.95911294,0.55,68,0.05,100000,0.05
0.9709948,0.6000000000000001,68,0.05,100000,0.05
0.9758869,0.6500000000000001,68,0.05,100000,0.05
0.98268133,0.7000000000000001,68,0.05,100000,0.05
0.98660916,0.7500000000000001,68,0.05,100000,0.05
0.9915834,0.8,68,0.05,100000,0.05
0.99545294,0.8500000000000001,68,0.05,100000,0.05
0.99745375,0.9000000000000001,68,0.05,100000,0.05
0.99833554,0.95,68,0.05,100000,0.05
0.55252075,0.05,68,0.05,100000,0.2
0.6835432,0.1,68,0.05,100000,0.2
0.731768,0.15,68,0.05,100000,0.2
0.7522347,0.2,68,0.05,100000,0.2
0.7684756,0.25,68,0.05,100000,0.2
0.7896776,0.3,68,0.05,100000,0.2
0.80788696,0.35,68,0.05,100000,0.2
0.8240781,0.4,68,0.05,100000,0.2
0.84110135,0.45,68,0.05,100000,0.2
0.86521536,0.5,68,0.05,100000,0.2
0.8844687,0.55,68,0.05,100000,0.2
0.89961624,0.6000000000000001,68,0.05,100000,0.2
0.91775465,0.6500000000000001,68,0.05,100000,0.2
0.9413457,0.7000000000000001,68,0.05,100000,0.2
0.9630364,0.7500000000000001,68,0.05,100000,0.2
0.9777379,0.8,68,0.05,100000,0.2
0.98663974,0.8500000000000001,68,0.05,100000,0.2
0.99444515,0.9000000000000001,68,0.05,100000,0.2
0.9983355,0.95,68,0.05,100000,0.2
0.5253941,0.05,69,0.05,100000,0.15
0.6146234,0.1,69,0.05,100000,0.15
0.66572493,0.15,69,0.05,100000,0.15
0.7087632,0.2,69,0.05,100000,0.15
0.7351233,0.25,69,0.05,100000,0.15
0.7593546,0.3,69,0.05,100000,0.15
0.7845056,0.35,69,0.05,100000,0.15
0.8034997,0.4,69,0.05,100000,0.15
0.82340413,0.45,69,0.05,100000,0.15
0.84511775,0.5,69,0.05,100000,0.15
0.86597717,0.55,69,0.05,100000,0.15
0.8865618,0.6000000000000001,69,0.05,100000,0.15
0.9002936,0.6500000000000001,69,0.05,100000,0.15
0.920575,0.7000000000000001,69,0.05,100000,0.15
0.93119824,0.7500000000000001,69,0.05,100000,0.15
0.95261204,0.8,69,0.05,100000,0.15
0.96634126,0.8500000000000001,69,0.05,100000,0.15
0.98084813,0.9000000000000001,69,0.05,100000,0.15
0.9943888,0.95,69,0.05,100000,0.15
0.55525655,0.05,69,0.05,100000,0.2
0.654472,0.1,69,0.05,100000,0.2
0.70176196,0.15,69,0.05,100000,0.2
0.72719496,0.2,69,0.05,100000,0.2
0.7574001,0.25,69,0.05,100000,0.2
0.77852607,0.3,69,0.05,100000,0.2
0.7986389,0.35,69,0.05,100000,0.2
0.8157259,0.4,69,0.05,100000,0.2
0.8335274,0.45,69,0.05,100000,0.2
0.85431516,0.5,69,0.05,100000,0.2
0.87403,0.55,69,0.05,100000,0.2
0.8906605,0.6000000000000001,69,0.05,100000,0.2
0.9060255,0.6500000000000001,69,0.05,100000,0.2
0.92655975,0.7000000000000001,69,0.05,100000,0.2
0.94023776,0.7500000000000001,69,0.05,100000,0.2
0.96163106,0.8,69,0.05,100000,0.2
0.97328115,0.8500000000000001,69,0.05,100000,0.2
0.9847707,0.9000000000000001,69,0.05,100000,0.2
0.9991059,0.95,69,0.05,100000,0.2
0.5105239,0.05,69,0.05,100000,0.05
0.6075261,0.1,69,0.05,100000,0.05
0.6565281,0.15,69,0.05,100000,0.05
0.7083748,0.2,69,0.05,100000,0.05
0.74883306,0.25,69,0.05,100000,0.05
0.7647607,0.3,69,0.05,100000,0.05
0.78354675,0.35,69,0.05,100000,0.05
0.8120088,0.4,69,0.05,100000,0.05
0.8370023,0.45,69,0.05,100000,0.05
0.8528735,0.5,69,0.05,100000,0.05
0.87559736,0.55,69,0.05,100000,0.05
0.89615077,0.6000000000000001,69,0.05,100000,0.05
0.91105634,0.6500000000000001,69,0.05,100000,0.05
0.92666674,0.7000000000000001,69,0.05,100000,0.05
0.94981307,0.7500000000000001,69,0.05,100000,0.05
0.9663912,0.8,69,0.05,100000,0.05
0.97997075,0.8500000000000001,69,0.05,100000,0.05
0.9896149,0.9000000000000001,69,0.05,100000,0.05
0.9982876,0.95,69,0.05,100000,0.05
0.33631438,0.05,70,0.05,100000,0.15
0.46478835,0.1,70,0.05,100000,0.15
0.5474073,0.15,70,0.05,100000,0.15
0.6223777,0.2,70,0.05,100000,0.15
0.6788439,0.25,70,0.05,100000,0.15
0.72248983,0.3,70,0.05,100000,0.15
0.7599353,0.35,70,0.05,100000,0.15
0.79937005,0.4,70,0.05,100000,0.15
0.82895553,0.45,70,0.05,100000,0.15
0.8633332,0.5,70,0.05,100000,0.15
0.88864136,0.55,70,0.05,100000,0.15
0.91408277,0.6000000000000001,70,0.05,100000,0.15
0.93566775,0.6500000000000001,70,0.05,100000,0.15
0.95875335,0.7000000000000001,70,0.05,100000,0.15
0.9791729,0.7500000000000001,70,0.05,100000,0.15
0.9901879,0.8,70,0.05,100000,0.15
0.9947319,0.8500000000000001,70,0.05,100000,0.15
0.9973516,0.9000000000000001,70,0.05,100000,0.15
1.0000002,0.95,70,0.05,100000,0.15
0.34125265,0.05,70,0.05,100000,0.2
0.46083972,0.1,70,0.05,100000,0.2
0.5414956,0.15,70,0.05,100000,0.2
0.6153077,0.2,70,0.05,100000,0.2
0.6663311,0.25,70,0.05,100000,0.2
0.71279716,0.3,70,0.05,100000,0.2
0.74925184,0.35,70,0.05,100000,0.2
0.794512,0.4,70,0.05,100000,0.2
0.82806545,0.45,70,0.05,100000,0.2
0.8603708,0.5,70,0.05,100000,0.2
0.89048916,0.55,70,0.05,100000,0.2
0.9103589,0.6000000000000001,70,0.05,100000,0.2
0.93637896,0.6500000000000001,70,0.05,100000,0.2
0.95789295,0.7000000000000001,70,0.05,100000,0.2
0.979147,0.7500000000000001,70,0.05,100000,0.2
0.9901115,0.8,70,0.05,100000,0.2
0.9956322,0.8500000000000001,70,0.05,100000,0.2
0.9973517,0.9000000000000001,70,0.05,100000,0.2
1.0000004,0.95,70,0.05,100000,0.2
0.25768736,0.05,70,0.05,100000,0.05
0.35537058,0.1,70,0.05,100000,0.05
0.44320038,0.15,70,0.05,100000,0.05
0.5083798,0.2,70,0.05,100000,0.05
0.57771426,0.25,70,0.05,100000,0.05
0.6328852,0.3,70,0.05,100000,0.05
0.6896289,0.35,70,0.05,100000,0.05
0.7207856,0.4,70,0.05,100000,0.05
0.76834977,0.45,70,0.05,100000,0.05
0.8146039,0.5,70,0.05,100000,0.05
0.86519176,0.55,70,0.05,100000,0.05
0.8988251,0.6000000000000001,70,0.05,100000,0.05
0.9347851,0.6500000000000001,70,0.05,100000,0.05
0.9563989,0.7000000000000001,70,0.05,100000,0.05
0.9791739,0.7500000000000001,70,0.05,100000,0.05
0.98745626,0.8,70,0.05,100000,0.05
0.99382865,0.8500000000000001,70,0.05,100000,0.05
0.9975224,0.9000000000000001,70,0.05,100000,0.05
0.999213,0.95,70,0.05,100000,0.05
0.12667471,0.05,71,0.05,100000,0.15
0.20838362,0.1,71,0.05,100000,0.15
0.28195146,0.15,71,0.05,100000,0.15
0.35268852,0.2,71,0.05,100000,0.15
0.42405048,0.25,71,0.05,100000,0.15
0.49889556,0.3,71,0.05,100000,0.15
0.5734346,0.35,71,0.05,100000,0.15
0.6523521,0.4,71,0.05,100000,0.15
0.710923,0.45,71,0.05,100000,0.15
0.77634066,0.5,71,0.05,100000,0.15
0.82659775,0.55,71,0.05,100000,0.15
0.8765833,0.6000000000000001,71,0.05,100000,0.15
0.91669554,0.6500000000000001,71,0.05,100000,0.15
0.9466208,0.7000000000000001,71,0.05,100000,0.15
0.97283953,0.7500000000000001,71,0.05,100000,0.15
0.98706555,0.8,71,0.05,100000,0.15
0.99752903,0.8500000000000001,71,0.05,100000,0.15
0.99931765,0.9000000000000001,71,0.05,100000,0.15
0.99931765,0.95,71,0.05,100000,0.15
0.1866761,0.05,71,0.05,100000,0.05
0.31063154,0.1,71,0.05,100000,0.05
0.41750738,0.15,71,0.05,100000,0.05
0.51631814,0.2,71,0.05,100000,0.05
0.5708112,0.25,71,0.05,100000,0.05
0.626986,0.3,71,0.05,100000,0.05
0.6764917,0.35,71,0.05,100000,0.05
0.7309762,0.4,71,0.05,100000,0.05
0.7880058,0.45,71,0.05,100000,0.05
0.8421912,0.5,71,0.05,100000,0.05
0.8756925,0.55,71,0.05,100000,0.05
0.9007092,0.6000000000000001,71,0.05,100000,0.05
0.925515,0.6500000000000001,71,0.05,100000,0.05
0.9530823,0.7000000000000001,71,0.05,100000,0.05
0.97378206,0.7500000000000001,71,0.05,100000,0.05
0.985503,0.8,71,0.05,100000,0.05
0.99502903,0.8500000000000001,71,0.05,100000,0.05
0.99857455,0.9000000000000001,71,0.05,100000,0.05
0.99931717,0.95,71,0.05,100000,0.05
0.11160322,0.05,71,0.05,100000,0.2
0.18742782,0.1,71,0.05,100000,0.2
0.25362927,0.15,71,0.05,100000,0.2
0.32996303,0.2,71,0.05,100000,0.2
0.40261024,0.25,71,0.05,100000,0.2
0.4799247,0.3,71,0.05,100000,0.2
0.5573062,0.35,71,0.05,100000,0.2
0.64370316,0.4,71,0.05,100000,0.2
0.7034465,0.45,71,0.05,100000,0.2
0.7698353,0.5,71,0.05,100000,0.2
0.8219905,0.55,71,0.05,100000,0.2
0.87736297,0.6000000000000001,71,0.05,100000,0.2
0.91400915,0.6500000000000001,71,0.05,100000,0.2
0.9457263,0.7000000000000001,71,0.05,100000,0.2
0.97373825,0.7500000000000001,71,0.05,100000,0.2
0.9861799,0.8,71,0.05,100000,0.2
0.997529,0.8500000000000001,71,0.05,100000,0.2
0.9993175,0.9000000000000001,71,0.05,100000,0.2
0.9993175,0.95,71,0.05,100000,0.2
0.6199929,0.05,72,0.05,100000,0.15
0.7880909,0.1,72,0.05,100000,0.15
0.8388239,0.15,72,0.05,100000,0.15
0.8664456,0.2,72,0.05,100000,0.15
0.8843319,0.25,72,0.05,100000,0.15
0.88814217,0.3,72,0.05,100000,0.15
0.8975473,0.35,72,0.05,100000,0.15
0.9125521,0.4,72,0.05,100000,0.15
0.9216875,0.45,72,0.05,100000,0.15
0.9254416,0.5,72,0.05,100000,0.15
0.93569225,0.55,72,0.05,100000,0.15
0.9498005,0.6000000000000001,72,0.05,100000,0.15
0.95445985,0.6500000000000001,72,0.05,100000,0.15
0.9673681,0.7000000000000001,72,0.05,100000,0.15
0.97555554,0.7500000000000001,72,0.05,100000,0.15
0.98945075,0.8,72,0.05,100000,0.15
0.9939359,0.8500000000000001,72,0.05,100000,0.15
0.9975969,0.9000000000000001,72,0.05,100000,0.15
0.99836236,0.95,72,0.05,100000,0.15
0.61709154,0.05,72,0.05,100000,0.2
0.7793415,0.1,72,0.05,100000,0.2
0.8206456,0.15,72,0.05,100000,0.2
0.8455738,0.2,72,0.05,100000,0.2
0.86546916,0.25,72,0.05,100000,0.2
0.87495095,0.3,72,0.05,100000,0.2
0.8881352,0.35,72,0.05,100000,0.2
0.8909189,0.4,72,0.05,100000,0.2
0.8956393,0.45,72,0.05,100000,0.2
0.9097405,0.5,72,0.05,100000,0.2
0.91886204,0.55,72,0.05,100000,0.2
0.92912126,0.6000000000000001,72,0.05,100000,0.2
0.9488352,0.6500000000000001,72,0.05,100000,0.2
0.9599278,0.7000000000000001,72,0.05,100000,0.2
0.9728103,0.7500000000000001,72,0.05,100000,0.2
0.9885449,0.8,72,0.05,100000,0.2
0.99486953,0.8500000000000001,72,0.05,100000,0.2
0.9975969,0.9000000000000001,72,0.05,100000,0.2
0.99836236,0.95,72,0.05,100000,0.2
0.6164729,0.05,72,0.05,100000,0.05
0.75516635,0.1,72,0.05,100000,0.05
0.8102987,0.15,72,0.05,100000,0.05
0.8311968,0.2,72,0.05,100000,0.05
0.85010356,0.25,72,0.05,100000,0.05
0.8680879,0.3,72,0.05,100000,0.05
0.88601017,0.35,72,0.05,100000,0.05
0.9039161,0.4,72,0.05,100000,0.05
0.9208928,0.45,72,0.05,100000,0.05
0.9310573,0.5,72,0.05,100000,0.05
0.9402535,0.55,72,0.05,100000,0.05
0.95234126,0.6000000000000001,72,0.05,100000,0.05
0.96359146,0.6500000000000001,72,0.05,100000,0.05
0.9717441,0.7000000000000001,72,0.05,100000,0.05
0.9801667,0.7500000000000001,72,0.05,100000,0.05
0.9883731,0.8,72,0.05,100000,0.05
0.99303067,0.8500000000000001,72,0.05,100000,0.05
0.99671775,0.9000000000000001,72,0.05,100000,0.05
0.99759686,0.95,72,0.05,100000,0.05
0.048195373,0.05,73,0.05,100000,0.15
0.12987114,0.1,73,0.05,100000,0.15
0.2063714,0.15,73,0.05,100000,0.15
0.2897127,0.2,73,0.05,100000,0.15
0.36132938,0.25,73,0.05,100000,0.15
0.44793424,0.3,73,0.05,100000,0.15
0.52992964,0.35,73,0.05,100000,0.15
0.61704123,0.4,73,0.05,100000,0.15
0.6942071,0.45,73,0.05,100000,0.15
0.768739,0.5,73,0.05,100000,0.15
0.8311251,0.55,73,0.05,100000,0.15
0.88664263,0.6000000000000001,73,0.05,100000,0.15
0.9312236,0.6500000000000001,73,0.05,100000,0.15
0.9602909,0.7000000000000001,73,0.05,100000,0.15
0.9784575,0.7500000000000001,73,0.05,100000,0.15
0.9897403,0.8,73,0.05,100000,0.15
0.99544847,0.8500000000000001,73,0.05,100000,0.15
0.9981907,0.9000000000000001,73,0.05,100000,0.15
0.9991079,0.95,73,0.05,100000,0.15
0.056877613,0.05,73,0.05,100000,0.2
0.13849074,0.1,73,0.05,100000,0.2
0.21089432,0.15,73,0.05,100000,0.2
0.29579055,0.2,73,0.05,100000,0.2
0.36253464,0.25,73,0.05,100000,0.2
0.45213473,0.3,73,0.05,100000,0.2
0.52718174,0.35,73,0.05,100000,0.2
0.62019825,0.4,73,0.05,100000,0.2
0.6942412,0.45,73,0.05,100000,0.2
0.7727996,0.5,73,0.05,100000,0.2
0.83121663,0.55,73,0.05,100000,0.2
0.8857232,0.6000000000000001,73,0.05,100000,0.2
0.93226475,0.6500000000000001,73,0.05,100000,0.2
0.95445997,0.7000000000000001,73,0.05,100000,0.2
0.9765303,0.7500000000000001,73,0.05,100000,0.2
0.9887897,0.8,73,0.05,100000,0.2
0.99544823,0.8500000000000001,73,0.05,100000,0.2
0.99819046,0.9000000000000001,73,0.05,100000,0.2
0.99910766,0.95,73,0.05,100000,0.2
0.004953943,0.05,73,0.05,100000,0.05
0.022302823,0.1,73,0.05,100000,0.05
0.055069964,0.15,73,0.05,100000,0.05
0.10912006,0.2,73,0.05,100000,0.05
0.20022734,0.25,73,0.05,100000,0.05
0.31670168,0.3,73,0.05,100000,0.05
0.42642704,0.35,73,0.05,100000,0.05
0.5355458,0.4,73,0.05,100000,0.05
0.6497955,0.45,73,0.05,100000,0.05
0.74982566,0.5,73,0.05,100000,0.05
0.83303016,0.55,73,0.05,100000,0.05
0.8920053,0.6000000000000001,73,0.05,100000,0.05
0.93109846,0.6500000000000001,73,0.05,100000,0.05
0.957037,0.7000000000000001,73,0.05,100000,0.05
0.97825414,0.7500000000000001,73,0.05,100000,0.05
0.98980033,0.8,73,0.05,100000,0.05
0.99625003,0.8500000000000001,73,0.05,100000,0.05
0.99910754,0.9000000000000001,73,0.05,100000,0.05
0.99910754,0.95,73,0.05,100000,0.05
0.5724099,0.05,74,0.05,100000,0.15
0.66098624,0.1,74,0.05,100000,0.15
0.69659275,0.15,74,0.05,100000,0.15
0.72392136,0.2,74,0.05,100000,0.15
0.74698204,0.25,74,0.05,100000,0.15
0.76895815,0.3,74,0.05,100000,0.15
0.7981603,0.35,74,0.05,100000,0.15
0.8187915,0.4,74,0.05,100000,0.15
0.8473165,0.45,74,0.05,100000,0.15
0.8699372,0.5,74,0.05,100000,0.15
0.89743567,0.55,74,0.05,100000,0.15
0.92093754,0.6000000000000001,74,0.05,100000,0.15
0.9509568,0.6500000000000001,74,0.05,100000,0.15
0.973233,0.7000000000000001,74,0.05,100000,0.15
0.9838201,0.7500000000000001,74,0.05,100000,0.15
0.9914445,0.8,74,0.05,100000,0.15
0.9962325,0.8500000000000001,74,0.05,100000,0.15
0.9971922,0.9000000000000001,74,0.05,100000,0.15
0.9990739,0.95,74,0.05,100000,0.15
0.5672125,0.05,74,0.05,100000,0.2
0.64884305,0.1,74,0.05,100000,0.2
0.68236643,0.15,74,0.05,100000,0.2
0.71096146,0.2,74,0.05,100000,0.2
0.73421293,0.25,74,0.05,100000,0.2
0.76007515,0.3,74,0.05,100000,0.2
0.79023135,0.35,74,0.05,100000,0.2
0.8197839,0.4,74,0.05,100000,0.2
0.84530354,0.45,74,0.05,100000,0.2
0.87283033,0.5,74,0.05,100000,0.2
0.89933056,0.55,74,0.05,100000,0.2
0.92577326,0.6000000000000001,74,0.05,100000,0.2
0.9538554,0.6500000000000001,74,0.05,100000,0.2
0.97323304,0.7000000000000001,74,0.05,100000,0.2
0.9848382,0.7500000000000001,74,0.05,100000,0.2
0.9914445,0.8,74,0.05,100000,0.2
0.9962325,0.8500000000000001,74,0.05,100000,0.2
0.9971922,0.9000000000000001,74,0.05,100000,0.2
0.9990739,0.95,74,0.05,100000,0.2
0.59753466,0.05,74,0.05,100000,0.05
0.7081086,0.1,74,0.05,100000,0.05
0.75575143,0.15,74,0.05,100000,0.05
0.7818937,0.2,74,0.05,100000,0.05
0.8090217,0.25,74,0.05,100000,0.05
0.82678866,0.3,74,0.05,100000,0.05
0.8416255,0.35,74,0.05,100000,0.05
0.85324633,0.4,74,0.05,100000,0.05
0.8717937,0.45,74,0.05,100000,0.05
0.8932474,0.5,74,0.05,100000,0.05
0.9080447,0.55,74,0.05,100000,0.05
0.9326221,0.6000000000000001,74,0.05,100000,0.05
0.95673215,0.6500000000000001,74,0.05,100000,0.05
0.97604215,0.7000000000000001,74,0.05,100000,0.05
0.98568755,0.7500000000000001,74,0.05,100000,0.05
0.99429005,0.8,74,0.05,100000,0.05
0.9971935,0.8500000000000001,74,0.05,100000,0.05
0.99815327,0.9000000000000001,74,0.05,100000,0.05
0.99907416,0.95,74,0.05,100000,0.05
0.3664188,0.05,75,0.05,100000,0.15
0.43592444,0.1,75,0.05,100000,0.15
0.49122426,0.15,75,0.05,100000,0.15
0.5400191,0.2,75,0.05,100000,0.15
0.5970914,0.25,75,0.05,100000,0.15
0.63981193,0.3,75,0.05,100000,0.15
0.6872591,0.35,75,0.05,100000,0.15
0.73285985,0.4,75,0.05,100000,0.15
0.7683028,0.45,75,0.05,100000,0.15
0.80492365,0.5,75,0.05,100000,0.15
0.8404736,0.55,75,0.05,100000,0.15
0.86798936,0.6000000000000001,75,0.05,100000,0.15
0.90223753,0.6500000000000001,75,0.05,100000,0.15
0.92811066,0.7000000000000001,75,0.05,100000,0.15
0.95142835,0.7500000000000001,75,0.05,100000,0.15
0.9717163,0.8,75,0.05,100000,0.15
0.98493075,0.8500000000000001,75,0.05,100000,0.15
0.9924957,0.9000000000000001,75,0.05,100000,0.15
0.99725974,0.95,75,0.05,100000,0.15
0.3707835,0.05,75,0.05,100000,0.2
0.44083217,0.1,75,0.05,100000,0.2
0.49826476,0.15,75,0.05,100000,0.2
0.54821664,0.2,75,0.05,100000,0.2
0.6061436,0.25,75,0.05,100000,0.2
0.6477981,0.3,75,0.05,100000,0.2
0.6931646,0.35,75,0.05,100000,0.2
0.7396984,0.4,75,0.05,100000,0.2
0.78217083,0.45,75,0.05,100000,0.2
0.81192267,0.5,75,0.05,100000,0.2
0.84539807,0.55,75,0.05,100000,0.2
0.8758326,0.6000000000000001,75,0.05,100000,0.2
0.9078671,0.6500000000000001,75,0.05,100000,0.2
0.93682224,0.7000000000000001,75,0.05,100000,0.2
0.95926005,0.7500000000000001,75,0.05,100000,0.2
0.97547275,0.8,75,0.05,100000,0.2
0.98584735,0.8500000000000001,75,0.05,100000,0.2
0.99432904,0.9000000000000001,75,0.05,100000,0.2
0.9990885,0.95,75,0.05,100000,0.2
0.42742103,0.05,75,0.05,100000,0.05
0.5078049,0.1,75,0.05,100000,0.05
0.5581774,0.15,75,0.05,100000,0.05
0.6082441,0.2,75,0.05,100000,0.05
0.6356312,0.25,75,0.05,100000,0.05
0.6752683,0.3,75,0.05,100000,0.05
0.70656174,0.35,75,0.05,100000,0.05
0.7406775,0.4,75,0.05,100000,0.05
0.7842863,0.45,75,0.05,100000,0.05
0.82271874,0.5,75,0.05,100000,0.05
0.8531579,0.55,75,0.05,100000,0.05
0.8854949,0.6000000000000001,75,0.05,100000,0.05
0.9108923,0.6500000000000001,75,0.05,100000,0.05
0.9387266,0.7000000000000001,75,0.05,100000,0.05
0.9610093,0.7500000000000001,75,0.05,100000,0.05
0.9764348,0.8,75,0.05,100000,0.05
0.9858893,0.8500000000000001,75,0.05,100000,0.05
0.9943289,0.9000000000000001,75,0.05,100000,0.05
0.99817145,0.95,75,0.05,100000,0.05
0.614694,0.05,76,0.05,100000,0.15
0.77610445,0.1,76,0.05,100000,0.15
0.8347708,0.15,76,0.05,100000,0.15
0.855577,0.2,76,0.05,100000,0.15
0.8743643,0.25,76,0.05,100000,0.15
0.89399374,0.3,76,0.05,100000,0.15
0.9046636,0.35,76,0.05,100000,0.15
0.91343164,0.4,76,0.05,100000,0.15
0.92122954,0.45,76,0.05,100000,0.15
0.9281516,0.5,76,0.05,100000,0.15
0.93394274,0.55,76,0.05,100000,0.15
0.9396862,0.6000000000000001,76,0.05,100000,0.15
0.9474529,0.6500000000000001,76,0.05,100000,0.15
0.9590373,0.7000000000000001,76,0.05,100000,0.15
0.96671146,0.7500000000000001,76,0.05,100000,0.15
0.9811434,0.8,76,0.05,100000,0.15
0.9877068,0.8500000000000001,76,0.05,100000,0.15
0.996287,0.9000000000000001,76,0.05,100000,0.15
0.9990986,0.95,76,0.05,100000,0.15
0.6231155,0.05,76,0.05,100000,0.2
0.7793243,0.1,76,0.05,100000,0.2
0.829746,0.15,76,0.05,100000,0.2
0.8516204,0.2,76,0.05,100000,0.2
0.86645323,0.25,76,0.05,100000,0.2
0.8792185,0.3,76,0.05,100000,0.2
0.89590913,0.35,76,0.05,100000,0.2
0.901758,0.4,76,0.05,100000,0.2
0.90756005,0.45,76,0.05,100000,0.2
0.9193159,0.5,76,0.05,100000,0.2
0.9260452,0.55,76,0.05,100000,0.2
0.9386627,0.6000000000000001,76,0.05,100000,0.2
0.9454579,0.6500000000000001,76,0.05,100000,0.2
0.9561028,0.7000000000000001,76,0.05,100000,0.2
0.96672094,0.7500000000000001,76,0.05,100000,0.2
0.98115885,0.8,76,0.05,100000,0.2
0.98871976,0.8500000000000001,76,0.05,100000,0.2
0.9972717,0.9000000000000001,76,0.05,100000,0.2
0.9990986,0.95,76,0.05,100000,0.2
0.5920942,0.05,76,0.05,100000,0.05
0.74925995,0.1,76,0.05,100000,0.05
0.82002586,0.15,76,0.05,100000,0.05
0.85261977,0.2,76,0.05,100000,0.05
0.8664323,0.25,76,0.05,100000,0.05
0.8870987,0.3,76,0.05,100000,0.05
0.89985293,0.35,76,0.05,100000,0.05
0.910528,0.4,76,0.05,100000,0.05
0.9173383,0.45,76,0.05,100000,0.05
0.9222202,0.5,76,0.05,100000,0.05
0.9300032,0.55,76,0.05,100000,0.05
0.9434696,0.6000000000000001,76,0.05,100000,0.05
0.95220023,0.6500000000000001,76,0.05,100000,0.05
0.96091646,0.7000000000000001,76,0.05,100000,0.05
0.96672106,0.7500000000000001,76,0.05,100000,0.05
0.97537744,0.8,76,0.05,100000,0.05
0.989616,0.8500000000000001,76,0.05,100000,0.05
0.9972719,0.9000000000000001,76,0.05,100000,0.05
0.99909884,0.95,76,0.05,100000,0.05
0.57470536,0.05,77,0.05,100000,0.15
0.6919202,0.1,77,0.05,100000,0.15
0.73418915,0.15,77,0.05,100000,0.15
0.75571847,0.2,77,0.05,100000,0.15
0.77496713,0.25,77,0.05,100000,0.15
0.7962288,0.3,77,0.05,100000,0.15
0.8190651,0.35,77,0.05,100000,0.15
0.8427671,0.4,77,0.05,100000,0.15
0.8615401,0.45,77,0.05,100000,0.15
0.8745959,0.5,77,0.05,100000,0.15
0.8895375,0.55,77,0.05,100000,0.15
0.91401905,0.6000000000000001,77,0.05,100000,0.15
0.9317739,0.6500000000000001,77,0.05,100000,0.15
0.95510834,0.7000000000000001,77,0.05,100000,0.15
0.9680869,0.7500000000000001,77,0.05,100000,0.15
0.9800447,0.8,77,0.05,100000,0.15
0.9890415,0.8500000000000001,77,0.05,100000,0.15
0.995509,0.9000000000000001,77,0.05,100000,0.15
0.999047,0.95,77,0.05,100000,0.15
0.5734378,0.05,77,0.05,100000,0.2
0.68213165,0.1,77,0.05,100000,0.2
0.72631437,0.15,77,0.05,100000,0.2
0.75088453,0.2,77,0.05,100000,0.2
0.76631963,0.25,77,0.05,100000,0.2
0.78650075,0.3,77,0.05,100000,0.2
0.8078055,0.35,77,0.05,100000,0.2
0.83226824,0.4,77,0.05,100000,0.2
0.85875934,0.45,77,0.05,100000,0.2
0.86899596,0.5,77,0.05,100000,0.2
0.88193,0.55,77,0.05,100000,0.2
0.9093423,0.6000000000000001,77,0.05,100000,0.2
0.9290613,0.6500000000000001,77,0.05,100000,0.2
0.94947416,0.7000000000000001,77,0.05,100000,0.2
0.96524125,0.7500000000000001,77,0.05,100000,0.2
0.97900015,0.8,77,0.05,100000,0.2
0.98996246,0.8500000000000001,77,0.05,100000,0.2
0.9955089,0.9000000000000001,77,0.05,100000,0.2
0.99904686,0.95,77,0.05,100000,0.2
0.52463144,0.05,77,0.05,100000,0.05
0.67960775,0.1,77,0.05,100000,0.05
0.7369267,0.15,77,0.05,100000,0.05
0.77124006,0.2,77,0.05,100000,0.05
0.80437267,0.25,77,0.05,100000,0.05
0.8273479,0.3,77,0.05,100000,0.05
0.8539294,0.35,77,0.05,100000,0.05
0.87956625,0.4,77,0.05,100000,0.05
0.89754134,0.45,77,0.05,100000,0.05
0.9152287,0.5,77,0.05,100000,0.05
0.93168354,0.55,77,0.05,100000,0.05
0.9495061,0.6000000000000001,77,0.05,100000,0.05
0.9652194,0.6500000000000001,77,0.05,100000,0.05
0.9809955,0.7000000000000001,77,0.05,100000,0.05
0.9883991,0.7500000000000001,77,0.05,100000,0.05
0.99545586,0.8,77,0.05,100000,0.05
0.99912024,0.8500000000000001,77,0.05,100000,0.05
0.99999976,0.9000000000000001,77,0.05,100000,0.05
0.99999976,0.95,77,0.05,100000,0.05
0.49816504,0.05,78,0.05,100000,0.15
0.62350434,0.1,78,0.05,100000,0.15
0.6639012,0.15,78,0.05,100000,0.15
0.6988722,0.2,78,0.05,100000,0.15
0.73457116,0.25,78,0.05,100000,0.15
0.76528865,0.3,78,0.05,100000,0.15
0.7930811,0.35,78,0.05,100000,0.15
0.8166788,0.4,78,0.05,100000,0.15
0.8361422,0.45,78,0.05,100000,0.15
0.8606435,0.5,78,0.05,100000,0.15
0.89588547,0.55,78,0.05,100000,0.15
0.91707444,0.6000000000000001,78,0.05,100000,0.15
0.9429652,0.6500000000000001,78,0.05,100000,0.15
0.96215147,0.7000000000000001,78,0.05,100000,0.15
0.9784149,0.7500000000000001,78,0.05,100000,0.15
0.98968065,0.8,78,0.05,100000,0.15
0.99444866,0.8500000000000001,78,0.05,100000,0.15
0.99631894,0.9000000000000001,78,0.05,100000,0.15
0.99999976,0.95,78,0.05,100000,0.15
0.4891753,0.05,78,0.05,100000,0.2
0.60942024,0.1,78,0.05,100000,0.2
0.65583426,0.15,78,0.05,100000,0.2
0.69194686,0.2,78,0.05,100000,0.2
0.72755444,0.25,78,0.05,100000,0.2
0.75541395,0.3,78,0.05,100000,0.2
0.7831083,0.35,78,0.05,100000,0.2
0.8097404,0.4,78,0.05,100000,0.2
0.8341491,0.45,78,0.05,100000,0.2
0.8586782,0.5,78,0.05,100000,0.2
0.89298457,0.55,78,0.05,100000,0.2
0.9180847,0.6000000000000001,78,0.05,100000,0.2
0.9429652,0.6500000000000001,78,0.05,100000,0.2
0.9611861,0.7000000000000001,78,0.05,100000,0.2
0.9793941,0.7500000000000001,78,0.05,100000,0.2
0.98973083,0.8,78,0.05,100000,0.2
0.99444866,0.8500000000000001,78,0.05,100000,0.2
0.99631894,0.9000000000000001,78,0.05,100000,0.2
0.99999976,0.95,78,0.05,100000,0.2
0.54886216,0.05,78,0.05,100000,0.05
0.6756563,0.1,78,0.05,100000,0.05
0.73881185,0.15,78,0.05,100000,0.05
0.7715011,0.2,78,0.05,100000,0.05
0.7942358,0.25,78,0.05,100000,0.05
0.81594485,0.3,78,0.05,100000,0.05
0.83936965,0.35,78,0.05,100000,0.05
0.8626145,0.4,78,0.05,100000,0.05
0.8773762,0.45,78,0.05,100000,0.05
0.8939122,0.5,78,0.05,100000,0.05
0.90924996,0.55,78,0.05,100000,0.05
0.92672104,0.6000000000000001,78,0.05,100000,0.05
0.9458253,0.6500000000000001,78,0.05,100000,0.05
0.96400774,0.7000000000000001,78,0.05,100000,0.05
0.9774533,0.7500000000000001,78,0.05,100000,0.05
0.99067986,0.8,78,0.05,100000,0.05
0.9944489,0.8500000000000001,78,0.05,100000,0.05
0.99723166,0.9000000000000001,78,0.05,100000,0.05
1.0,0.95,78,0.05,100000,0.05
0.19599538,0.05,79,0.05,100000,0.15
0.30549306,0.1,79,0.05,100000,0.15
0.39693668,0.15,79,0.05,100000,0.15
0.47882405,0.2,79,0.05,100000,0.15
0.54960984,0.25,79,0.05,100000,0.15
0.6171743,0.3,79,0.05,100000,0.15
0.6809556,0.35,79,0.05,100000,0.15
0.7284134,0.4,79,0.05,100000,0.15
0.7744966,0.45,79,0.05,100000,0.15
0.80898523,0.5,79,0.05,100000,0.15
0.8365602,0.55,79,0.05,100000,0.15
0.8746535,0.6000000000000001,79,0.05,100000,0.15
0.9111557,0.6500000000000001,79,0.05,100000,0.15
0.9342353,0.7000000000000001,79,0.05,100000,0.15
0.946674,0.7500000000000001,79,0.05,100000,0.15
0.963803,0.8,79,0.05,100000,0.15
0.98201084,0.8500000000000001,79,0.05,100000,0.15
0.99529374,0.9000000000000001,79,0.05,100000,0.15
0.9990772,0.95,79,0.05,100000,0.15
0.19012682,0.05,79,0.05,100000,0.2
0.29958037,0.1,79,0.05,100000,0.2
0.3904654,0.15,79,0.05,100000,0.2
0.47552127,0.2,79,0.05,100000,0.2
0.54543346,0.25,79,0.05,100000,0.2
0.61933774,0.3,79,0.05,100000,0.2
0.67889655,0.35,79,0.05,100000,0.2
0.731311,0.4,79,0.05,100000,0.2
0.77358454,0.45,79,0.05,100000,0.2
0.808946,0.5,79,0.05,100000,0.2
0.835545,0.55,79,0.05,100000,0.2
0.8766265,0.6000000000000001,79,0.05,100000,0.2
0.9121256,0.6500000000000001,79,0.05,100000,0.2
0.9322678,0.7000000000000001,79,0.05,100000,0.2
0.945816,0.7500000000000001,79,0.05,100000,0.2
0.96275425,0.8,79,0.05,100000,0.2
0.98201084,0.8500000000000001,79,0.05,100000,0.2
0.99434435,0.9000000000000001,79,0.05,100000,0.2
0.9990772,0.95,79,0.05,100000,0.2
0.21468058,0.05,79,0.05,100000,0.05
0.3866254,0.1,79,0.05,100000,0.05
0.52180094,0.15,79,0.05,100000,0.05
0.61174697,0.2,79,0.05,100000,0.05
0.6709289,0.25,79,0.05,100000,0.05
0.72831994,0.3,79,0.05,100000,0.05
0.7751683,0.35,79,0.05,100000,0.05
0.8079511,0.4,79,0.05,100000,0.05
0.8307354,0.45,79,0.05,100000,0.05
0.85812545,0.5,79,0.05,100000,0.05
0.87872976,0.55,79,0.05,100000,0.05
0.9001559,0.6000000000000001,79,0.05,100000,0.05
0.91754234,0.6500000000000001,79,0.05,100000,0.05
0.940829,0.7000000000000001,79,0.05,100000,0.05
0.95536363,0.7500000000000001,79,0.05,100000,0.05
0.9666713,0.8,79,0.05,100000,0.05
0.9857015,0.8500000000000001,79,0.05,100000,0.05
0.99520975,0.9000000000000001,79,0.05,100000,0.05
0.999077,0.95,79,0.05,100000,0.05
0.11639677,0.05,80,0.05,100000,0.15
0.2037206,0.1,80,0.05,100000,0.15
0.30356824,0.15,80,0.05,100000,0.15
0.38275793,0.2,80,0.05,100000,0.15
0.4645503,0.25,80,0.05,100000,0.15
0.5385956,0.3,80,0.05,100000,0.15
0.6045736,0.35,80,0.05,100000,0.15
0.65932137,0.4,80,0.05,100000,0.15
0.72449315,0.45,80,0.05,100000,0.15
0.77846366,0.5,80,0.05,100000,0.15
0.82374626,0.55,80,0.05,100000,0.15
0.8719596,0.6000000000000001,80,0.05,100000,0.15
0.89824116,0.6500000000000001,80,0.05,100000,0.15
0.9313647,0.7000000000000001,80,0.05,100000,0.15
0.9568212,0.7500000000000001,80,0.05,100000,0.15
0.9753255,0.8,80,0.05,100000,0.15
0.9849193,0.8500000000000001,80,0.05,100000,0.15
0.99258155,0.9000000000000001,80,0.05,100000,0.15
0.99904835,0.95,80,0.05,100000,0.15
0.14626187,0.05,80,0.05,100000,0.2
0.23201339,0.1,80,0.05,100000,0.2
0.32134786,0.15,80,0.05,100000,0.2
0.39910272,0.2,80,0.05,100000,0.2
0.4736988,0.25,80,0.05,100000,0.2
0.5447384,0.3,80,0.05,100000,0.2
0.6099752,0.35,80,0.05,100000,0.2
0.6783346,0.4,80,0.05,100000,0.2
0.7333626,0.45,80,0.05,100000,0.2
0.790811,0.5,80,0.05,100000,0.2
0.8342775,0.55,80,0.05,100000,0.2
0.87162256,0.6000000000000001,80,0.05,100000,0.2
0.9104934,0.6500000000000001,80,0.05,100000,0.2
0.93862915,0.7000000000000001,80,0.05,100000,0.2
0.96288246,0.7500000000000001,80,0.05,100000,0.2
0.97838444,0.8,80,0.05,100000,0.2
0.98495215,0.8500000000000001,80,0.05,100000,0.2
0.9925814,0.9000000000000001,80,0.05,100000,0.2
0.99904823,0.95,80,0.05,100000,0.2
0.017636878,0.05,80,0.05,100000,0.05
0.055798408,0.1,80,0.05,100000,0.05
0.12700573,0.15,80,0.05,100000,0.05
0.20130327,0.2,80,0.05,100000,0.05
0.27263093,0.25,80,0.05,100000,0.05
0.355079,0.3,80,0.05,100000,0.05
0.44874966,0.35,80,0.05,100000,0.05
0.5300572,0.4,80,0.05,100000,0.05
0.5862853,0.45,80,0.05,100000,0.05
0.64513814,0.5,80,0.05,100000,0.05
0.72762245,0.55,80,0.05,100000,0.05
0.78782874,0.6000000000000001,80,0.05,100000,0.05
0.8406756,0.6500000000000001,80,0.05,100000,0.05
0.8895688,0.7000000000000001,80,0.05,100000,0.05
0.9256136,0.7500000000000001,80,0.05,100000,0.05
0.95608735,0.8,80,0.05,100000,0.05
0.97885597,0.8500000000000001,80,0.05,100000,0.05
0.98766136,0.9000000000000001,80,0.05,100000,0.05
0.999048,0.95,80,0.05,100000,0.05
0.31038845,0.05,81,0.05,100000,0.15
0.41403976,0.1,81,0.05,100000,0.15
0.49844676,0.15,81,0.05,100000,0.15
0.56224984,0.2,81,0.05,100000,0.15
0.6096585,0.25,81,0.05,100000,0.15
0.6633167,0.3,81,0.05,100000,0.15
0.7103123,0.35,81,0.05,100000,0.15
0.7513445,0.4,81,0.05,100000,0.15
0.7904203,0.45,81,0.05,100000,0.15
0.8388386,0.5,81,0.05,100000,0.15
0.871465,0.55,81,0.05,100000,0.15
0.8951332,0.6000000000000001,81,0.05,100000,0.15
0.9223754,0.6500000000000001,81,0.05,100000,0.15
0.94205755,0.7000000000000001,81,0.05,100000,0.15
0.95912725,0.7500000000000001,81,0.05,100000,0.15
0.9739574,0.8,81,0.05,100000,0.15
0.98705584,0.8500000000000001,81,0.05,100000,0.15
0.99641114,0.9000000000000001,81,0.05,100000,0.15
1.0,0.95,81,0.05,100000,0.15
0.3096057,0.05,81,0.05,100000,0.2
0.40609574,0.1,81,0.05,100000,0.2
0.4945368,0.15,81,0.05,100000,0.2
0.56150573,0.2,81,0.05,100000,0.2
0.60988384,0.25,81,0.05,100000,0.2
0.65834355,0.3,81,0.05,100000,0.2
0.7064622,0.35,81,0.05,100000,0.2
0.74270016,0.4,81,0.05,100000,0.2
0.788518,0.45,81,0.05,100000,0.2
0.8349837,0.5,81,0.05,100000,0.2
0.86952144,0.55,81,0.05,100000,0.2
0.8951292,0.6000000000000001,81,0.05,100000,0.2
0.9223911,0.6500000000000001,81,0.05,100000,0.2
0.9439341,0.7000000000000001,81,0.05,100000,0.2
0.9619507,0.7500000000000001,81,0.05,100000,0.2
0.9739692,0.8,81,0.05,100000,0.2
0.9861634,0.8500000000000001,81,0.05,100000,0.2
0.99826616,0.9000000000000001,81,0.05,100000,0.2
0.99999976,0.95,81,0.05,100000,0.2
0.26880327,0.05,81,0.05,100000,0.05
0.35493168,0.1,81,0.05,100000,0.05
0.42960605,0.15,81,0.05,100000,0.05
0.4937776,0.2,81,0.05,100000,0.05
0.5623301,0.25,81,0.05,100000,0.05
0.6346096,0.3,81,0.05,100000,0.05
0.6856238,0.35,81,0.05,100000,0.05
0.7448796,0.4,81,0.05,100000,0.05
0.7991195,0.45,81,0.05,100000,0.05
0.8427986,0.5,81,0.05,100000,0.05
0.8771419,0.55,81,0.05,100000,0.05
0.9073917,0.6000000000000001,81,0.05,100000,0.05
0.94148296,0.6500000000000001,81,0.05,100000,0.05
0.96197236,0.7000000000000001,81,0.05,100000,0.05
0.9740649,0.7500000000000001,81,0.05,100000,0.05
0.9854522,0.8,81,0.05,100000,0.05
0.9918907,0.8500000000000001,81,0.05,100000,0.05
0.99723816,0.9000000000000001,81,0.05,100000,0.05
0.9999995,0.95,81,0.05,100000,0.05
0.62906224,0.05,82,0.05,100000,0.15
0.7701836,0.1,82,0.05,100000,0.15
0.78777975,0.15,82,0.05,100000,0.15
0.8041839,0.2,82,0.05,100000,0.15
0.8205366,0.25,82,0.05,100000,0.15
0.829996,0.3,82,0.05,100000,0.15
0.83965886,0.35,82,0.05,100000,0.15
0.8538821,0.4,82,0.05,100000,0.15
0.8691336,0.45,82,0.05,100000,0.15
0.89493793,0.5,82,0.05,100000,0.15
0.90627795,0.55,82,0.05,100000,0.15
0.91954607,0.6000000000000001,82,0.05,100000,0.15
0.9441917,0.6500000000000001,82,0.05,100000,0.15
0.96021193,0.7000000000000001,82,0.05,100000,0.15
0.968626,0.7500000000000001,82,0.05,100000,0.15
0.98331964,0.8,82,0.05,100000,0.15
0.9935049,0.8500000000000001,82,0.05,100000,0.15
0.9980976,0.9000000000000001,82,0.05,100000,0.15
0.99999976,0.95,82,0.05,100000,0.15
0.6292619,0.05,82,0.05,100000,0.2
0.7344417,0.1,82,0.05,100000,0.2
0.761452,0.15,82,0.05,100000,0.2
0.77698207,0.2,82,0.05,100000,0.2
0.788649,0.25,82,0.05,100000,0.2
0.8002382,0.3,82,0.05,100000,0.2
0.8185312,0.35,82,0.05,100000,0.2
0.8387713,0.4,82,0.05,100000,0.2
0.8531856,0.45,82,0.05,100000,0.2
0.8731106,0.5,82,0.05,100000,0.2
0.896832,0.55,82,0.05,100000,0.2
0.91393656,0.6000000000000001,82,0.05,100000,0.2
0.9357046,0.6500000000000001,82,0.05,100000,0.2
0.964104,0.7000000000000001,82,0.05,100000,0.2
0.97216433,0.7500000000000001,82,0.05,100000,0.2
0.9833077,0.8,82,0.05,100000,0.2
0.99257845,0.8500000000000001,82,0.05,100000,0.2
0.99809724,0.9000000000000001,82,0.05,100000,0.2
0.9999994,0.95,82,0.05,100000,0.2
0.6230124,0.05,82,0.05,100000,0.05
0.772772,0.1,82,0.05,100000,0.05
0.81900364,0.15,82,0.05,100000,0.05
0.8427844,0.2,82,0.05,100000,0.05
0.8645446,0.25,82,0.05,100000,0.05
0.8875321,0.3,82,0.05,100000,0.05
0.90388983,0.35,82,0.05,100000,0.05
0.9077564,0.4,82,0.05,100000,0.05
0.9172103,0.45,82,0.05,100000,0.05
0.9294961,0.5,82,0.05,100000,0.05
0.9361281,0.55,82,0.05,100000,0.05
0.9447287,0.6000000000000001,82,0.05,100000,0.05
0.95130426,0.6500000000000001,82,0.05,100000,0.05
0.95894295,0.7000000000000001,82,0.05,100000,0.05
0.9733515,0.7500000000000001,82,0.05,100000,0.05
0.9799155,0.8,82,0.05,100000,0.05
0.9890765,0.8500000000000001,82,0.05,100000,0.05
0.99538213,0.9000000000000001,82,0.05,100000,0.05
0.99806124,0.95,82,0.05,100000,0.05
0.03293753,0.05,83,0.05,100000,0.15
0.1347904,0.1,83,0.05,100000,0.15
0.23601289,0.15,83,0.05,100000,0.15
0.33448708,0.2,83,0.05,100000,0.15
0.40218475,0.25,83,0.05,100000,0.15
0.474613,0.3,83,0.05,100000,0.15
0.5549709,0.35,83,0.05,100000,0.15
0.62553877,0.4,83,0.05,100000,0.15
0.6927363,0.45,83,0.05,100000,0.15
0.7632006,0.5,83,0.05,100000,0.15
0.8012595,0.55,83,0.05,100000,0.15
0.85061276,0.6000000000000001,83,0.05,100000,0.15
0.90284204,0.6500000000000001,83,0.05,100000,0.15
0.92926705,0.7000000000000001,83,0.05,100000,0.15
0.95882106,0.7500000000000001,83,0.05,100000,0.15
0.98015773,0.8,83,0.05,100000,0.15
0.99255747,0.8500000000000001,83,0.05,100000,0.15
0.998292,0.9000000000000001,83,0.05,100000,0.15
0.998292,0.95,83,0.05,100000,0.15
0.019245408,0.05,83,0.05,100000,0.05
0.053973626,0.1,83,0.05,100000,0.05
0.11683483,0.15,83,0.05,100000,0.05
0.19916916,0.2,83,0.05,100000,0.05
0.2901417,0.25,83,0.05,100000,0.05
0.36093932,0.3,83,0.05,100000,0.05
0.44973475,0.35,83,0.05,100000,0.05
0.55129135,0.4,83,0.05,100000,0.05
0.6215106,0.45,83,0.05,100000,0.05
0.684484,0.5,83,0.05,100000,0.05
0.7600272,0.55,83,0.05,100000,0.05
0.81718147,0.6000000000000001,83,0.05,100000,0.05
0.85790545,0.6500000000000001,83,0.05,100000,0.05
0.89908135,0.7000000000000001,83,0.05,100000,0.05
0.9364113,0.7500000000000001,83,0.05,100000,0.05
0.9697415,0.8,83,0.05,100000,0.05
0.9855999,0.8500000000000001,83,0.05,100000,0.05
0.9954735,0.9000000000000001,83,0.05,100000,0.05
0.99826056,0.95,83,0.05,100000,0.05
0.033965528,0.05,83,0.05,100000,0.2
0.15187475,0.1,83,0.05,100000,0.2
0.25967935,0.15,83,0.05,100000,0.2
0.35256836,0.2,83,0.05,100000,0.2
0.4202457,0.25,83,0.05,100000,0.2
0.48394072,0.3,83,0.05,100000,0.2
0.568286,0.35,83,0.05,100000,0.2
0.6347101,0.4,83,0.05,100000,0.2
0.7019469,0.45,83,0.05,100000,0.2
0.7635627,0.5,83,0.05,100000,0.2
0.8050946,0.55,83,0.05,100000,0.2
0.85372865,0.6000000000000001,83,0.05,100000,0.2
0.8959465,0.6500000000000001,83,0.05,100000,0.2
0.9263183,0.7000000000000001,83,0.05,100000,0.2
0.9569567,0.7500000000000001,83,0.05,100000,0.2
0.9801019,0.8,83,0.05,100000,0.2
0.99155706,0.8500000000000001,83,0.05,100000,0.2
0.99829215,0.9000000000000001,83,0.05,100000,0.2
0.99909925,0.95,83,0.05,100000,0.2
0.33270347,0.05,84,0.05,100000,0.15
0.43061945,0.1,84,0.05,100000,0.15
0.49558342,0.15,84,0.05,100000,0.15
0.55988944,0.2,84,0.05,100000,0.15
0.61201525,0.25,84,0.05,100000,0.15
0.66325164,0.3,84,0.05,100000,0.15
0.69655925,0.35,84,0.05,100000,0.15
0.7396598,0.4,84,0.05,100000,0.15
0.775742,0.45,84,0.05,100000,0.15
0.80838394,0.5,84,0.05,100000,0.15
0.8382264,0.55,84,0.05,100000,0.15
0.86769295,0.6000000000000001,84,0.05,100000,0.15
0.89616585,0.6500000000000001,84,0.05,100000,0.15
0.9277333,0.7000000000000001,84,0.05,100000,0.15
0.95687276,0.7500000000000001,84,0.05,100000,0.15
0.97104836,0.8,84,0.05,100000,0.15
0.9843026,0.8500000000000001,84,0.05,100000,0.15
0.99636334,0.9000000000000001,84,0.05,100000,0.15
0.99910474,0.95,84,0.05,100000,0.15
0.42657083,0.05,84,0.05,100000,0.05
0.54439,0.1,84,0.05,100000,0.05
0.6105637,0.15,84,0.05,100000,0.05
0.6483791,0.2,84,0.05,100000,0.05
0.670243,0.25,84,0.05,100000,0.05
0.683791,0.3,84,0.05,100000,0.05
0.6993896,0.35,84,0.05,100000,0.05
0.732446,0.4,84,0.05,100000,0.05
0.7616411,0.45,84,0.05,100000,0.05
0.78666747,0.5,84,0.05,100000,0.05
0.81430924,0.55,84,0.05,100000,0.05
0.83434826,0.6000000000000001,84,0.05,100000,0.05
0.8650683,0.6500000000000001,84,0.05,100000,0.05
0.90323174,0.7000000000000001,84,0.05,100000,0.05
0.9374733,0.7500000000000001,84,0.05,100000,0.05
0.9630896,0.8,84,0.05,100000,0.05
0.981088,0.8500000000000001,84,0.05,100000,0.05
0.9924231,0.9000000000000001,84,0.05,100000,0.05
1.0000004,0.95,84,0.05,100000,0.05
0.29203734,0.05,84,0.05,100000,0.2
0.39959306,0.1,84,0.05,100000,0.2
0.46936965,0.15,84,0.05,100000,0.2
0.54469025,0.2,84,0.05,100000,0.2
0.60483927,0.25,84,0.05,100000,0.2
0.6543747,0.3,84,0.05,100000,0.2
0.69548297,0.35,84,0.05,100000,0.2
0.73938936,0.4,84,0.05,100000,0.2
0.77849305,0.45,84,0.05,100000,0.2
0.8111181,0.5,84,0.05,100000,0.2
0.84295386,0.55,84,0.05,100000,0.2
0.87437433,0.6000000000000001,84,0.05,100000,0.2
0.90478015,0.6500000000000001,84,0.05,100000,0.2
0.9344702,0.7000000000000001,84,0.05,100000,0.2
0.95786065,0.7500000000000001,84,0.05,100000,0.2
0.9729528,0.8,84,0.05,100000,0.2
0.98815465,0.8500000000000001,84,0.05,100000,0.2
0.99726677,0.9000000000000001,84,0.05,100000,0.2
0.99910474,0.95,84,0.05,100000,0.2
0.56792915,0.05,85,0.05,100000,0.15
0.73848593,0.1,85,0.05,100000,0.15
0.79956436,0.15,85,0.05,100000,0.15
0.840392,0.2,85,0.05,100000,0.15
0.8653081,0.25,85,0.05,100000,0.15
0.87970823,0.3,85,0.05,100000,0.15
0.89574265,0.35,85,0.05,100000,0.15
0.9080619,0.4,85,0.05,100000,0.15
0.9212512,0.45,85,0.05,100000,0.15
0.93824774,0.5,85,0.05,100000,0.15
0.9458044,0.55,85,0.05,100000,0.15
0.9561895,0.6000000000000001,85,0.05,100000,0.15
0.9629241,0.6500000000000001,85,0.05,100000,0.15
0.9702091,0.7000000000000001,85,0.05,100000,0.15
0.9786847,0.7500000000000001,85,0.05,100000,0.15
0.9805518,0.8,85,0.05,100000,0.15
0.98987067,0.8500000000000001,85,0.05,100000,0.15
0.9963241,0.9000000000000001,85,0.05,100000,0.15
0.99999976,0.95,85,0.05,100000,0.15
0.58145434,0.05,85,0.05,100000,0.2
0.7410161,0.1,85,0.05,100000,0.2
0.7903376,0.15,85,0.05,100000,0.2
0.8254242,0.2,85,0.05,100000,0.2
0.84351236,0.25,85,0.05,100000,0.2
0.8599839,0.3,85,0.05,100000,0.2
0.8702265,0.35,85,0.05,100000,0.2
0.88537174,0.4,85,0.05,100000,0.2
0.8986264,0.45,85,0.05,100000,0.2
0.9089016,0.5,85,0.05,100000,0.2
0.9213195,0.55,85,0.05,100000,0.2
0.9364257,0.6000000000000001,85,0.05,100000,0.2
0.9487034,0.6500000000000001,85,0.05,100000,0.2
0.9563308,0.7000000000000001,85,0.05,100000,0.2
0.97316784,0.7500000000000001,85,0.05,100000,0.2
0.9787069,0.8,85,0.05,100000,0.2
0.9870907,0.8500000000000001,85,0.05,100000,0.2
0.996324,0.9000000000000001,85,0.05,100000,0.2
0.99911916,0.95,85,0.05,100000,0.2
0.54110545,0.05,85,0.05,100000,0.05
0.736919,0.1,85,0.05,100000,0.05
0.81867296,0.15,85,0.05,100000,0.05
0.8599687,0.2,85,0.05,100000,0.05
0.8894642,0.25,85,0.05,100000,0.05
0.90289426,0.3,85,0.05,100000,0.05
0.9209091,0.35,85,0.05,100000,0.05
0.9437266,0.4,85,0.05,100000,0.05
0.9562157,0.45,85,0.05,100000,0.05
0.9628458,0.5,85,0.05,100000,0.05
0.96830946,0.55,85,0.05,100000,0.05
0.9738842,0.6000000000000001,85,0.05,100000,0.05
0.97568464,0.6500000000000001,85,0.05,100000,0.05
0.9822089,0.7000000000000001,85,0.05,100000,0.05
0.9859706,0.7500000000000001,85,0.05,100000,0.05
0.9906345,0.8,85,0.05,100000,0.05
0.9963239,0.8500000000000001,85,0.05,100000,0.05
0.9981718,0.9000000000000001,85,0.05,100000,0.05
0.9999995,0.95,85,0.05,100000,0.05
0.24887632,0.05,86,0.05,100000,0.15
0.35495368,0.1,86,0.05,100000,0.15
0.41977054,0.15,86,0.05,100000,0.15
0.4775603,0.2,86,0.05,100000,0.15
0.5339119,0.25,86,0.05,100000,0.15
0.5951308,0.3,86,0.05,100000,0.15
0.63770384,0.35,86,0.05,100000,0.15
0.69699264,0.4,86,0.05,100000,0.15
0.7481219,0.45,86,0.05,100000,0.15
0.7940782,0.5,86,0.05,100000,0.15
0.84536624,0.55,86,0.05,100000,0.15
0.87697214,0.6000000000000001,86,0.05,100000,0.15
0.90807116,0.6500000000000001,86,0.05,100000,0.15
0.94622076,0.7000000000000001,86,0.05,100000,0.15
0.96733916,0.7500000000000001,86,0.05,100000,0.15
0.9828805,0.8,86,0.05,100000,0.15
0.9923055,0.8500000000000001,86,0.05,100000,0.15
0.9990093,0.9000000000000001,86,0.05,100000,0.15
1.0000002,0.95,86,0.05,100000,0.15
0.2587361,0.05,86,0.05,100000,0.05
0.39802536,0.1,86,0.05,100000,0.05
0.4829161,0.15,86,0.05,100000,0.05
0.5518633,0.2,86,0.05,100000,0.05
0.6151717,0.25,86,0.05,100000,0.05
0.6595225,0.3,86,0.05,100000,0.05
0.707736,0.35,86,0.05,100000,0.05
0.7512315,0.4,86,0.05,100000,0.05
0.78420156,0.45,86,0.05,100000,0.05
0.8238587,0.5,86,0.05,100000,0.05
0.8571976,0.55,86,0.05,100000,0.05
0.89022195,0.6000000000000001,86,0.05,100000,0.05
0.9129885,0.6500000000000001,86,0.05,100000,0.05
0.9375644,0.7000000000000001,86,0.05,100000,0.05
0.95797056,0.7500000000000001,86,0.05,100000,0.05
0.9678652,0.8,86,0.05,100000,0.05
0.9830095,0.8500000000000001,86,0.05,100000,0.05
0.9916995,0.9000000000000001,86,0.05,100000,0.05
0.99824554,0.95,86,0.05,100000,0.05
0.23515399,0.05,86,0.05,100000,0.2
0.32600576,0.1,86,0.05,100000,0.2
0.4004384,0.15,86,0.05,100000,0.2
0.45505452,0.2,86,0.05,100000,0.2
0.5105143,0.25,86,0.05,100000,0.2
0.5748322,0.3,86,0.05,100000,0.2
0.62852716,0.35,86,0.05,100000,0.2
0.6879785,0.4,86,0.05,100000,0.2
0.7439852,0.45,86,0.05,100000,0.2
0.80299866,0.5,86,0.05,100000,0.2
0.8416931,0.55,86,0.05,100000,0.2
0.87887466,0.6000000000000001,86,0.05,100000,0.2
0.9109204,0.6500000000000001,86,0.05,100000,0.2
0.9451255,0.7000000000000001,86,0.05,100000,0.2
0.9693588,0.7500000000000001,86,0.05,100000,0.2
0.9838487,0.8,86,0.05,100000,0.2
0.9923055,0.8500000000000001,86,0.05,100000,0.2
1.0000002,0.9000000000000001,86,0.05,100000,0.2
1.0000002,0.95,86,0.05,100000,0.2
0.63010454,0.05,87,0.05,100000,0.15
0.8040418,0.1,87,0.05,100000,0.15
0.8630726,0.15,87,0.05,100000,0.15
0.8893183,0.2,87,0.05,100000,0.15
0.9072786,0.25,87,0.05,100000,0.15
0.9198437,0.3,87,0.05,100000,0.15
0.92695194,0.35,87,0.05,100000,0.15
0.9341337,0.4,87,0.05,100000,0.15
0.94028395,0.45,87,0.05,100000,0.15
0.94573367,0.5,87,0.05,100000,0.15
0.95372874,0.55,87,0.05,100000,0.15
0.9564506,0.6000000000000001,87,0.05,100000,0.15
0.960867,0.6500000000000001,87,0.05,100000,0.15
0.96798384,0.7000000000000001,87,0.05,100000,0.15
0.9739839,0.7500000000000001,87,0.05,100000,0.15
0.98097867,0.8,87,0.05,100000,0.15
0.9880673,0.8500000000000001,87,0.05,100000,0.15
0.99323046,0.9000000000000001,87,0.05,100000,0.15
0.99745595,0.95,87,0.05,100000,0.15
0.6211168,0.05,87,0.05,100000,0.05
0.7932557,0.1,87,0.05,100000,0.05
0.85272896,0.15,87,0.05,100000,0.05
0.8752212,0.2,87,0.05,100000,0.05
0.8894362,0.25,87,0.05,100000,0.05
0.89925,0.3,87,0.05,100000,0.05
0.9145275,0.35,87,0.05,100000,0.05
0.92079204,0.4,87,0.05,100000,0.05
0.9322912,0.45,87,0.05,100000,0.05
0.9376437,0.5,87,0.05,100000,0.05
0.94290775,0.55,87,0.05,100000,0.05
0.9464877,0.6000000000000001,87,0.05,100000,0.05
0.9553886,0.6500000000000001,87,0.05,100000,0.05
0.9625821,0.7000000000000001,87,0.05,100000,0.05
0.969626,0.7500000000000001,87,0.05,100000,0.05
0.97934276,0.8,87,0.05,100000,0.05
0.9898077,0.8500000000000001,87,0.05,100000,0.05
0.99577755,0.9000000000000001,87,0.05,100000,0.05
0.99917084,0.95,87,0.05,100000,0.05
0.6290944,0.05,87,0.05,100000,0.2
0.7993056,0.1,87,0.05,100000,0.2
0.86116725,0.15,87,0.05,100000,0.2
0.8884485,0.2,87,0.05,100000,0.2
0.90180975,0.25,87,0.05,100000,0.2
0.9126153,0.3,87,0.05,100000,0.2
0.92250395,0.35,87,0.05,100000,0.2
0.9270193,0.4,87,0.05,100000,0.2
0.93593895,0.45,87,0.05,100000,0.2
0.9421151,0.5,87,0.05,100000,0.2
0.9475509,0.55,87,0.05,100000,0.2
0.9564503,0.6000000000000001,87,0.05,100000,0.2
0.9599713,0.6500000000000001,87,0.05,100000,0.2
0.96626073,0.7000000000000001,87,0.05,100000,0.2
0.9722252,0.7500000000000001,87,0.05,100000,0.2
0.98269004,0.8,87,0.05,100000,0.2
0.98715603,0.8500000000000001,87,0.05,100000,0.2
0.9940883,0.9000000000000001,87,0.05,100000,0.2
0.9974556,0.95,87,0.05,100000,0.2
0.16578817,0.05,88,0.05,100000,0.15
0.2657105,0.1,88,0.05,100000,0.15
0.34651577,0.15,88,0.05,100000,0.15
0.39879248,0.2,88,0.05,100000,0.15
0.4725715,0.25,88,0.05,100000,0.15
0.53131706,0.3,88,0.05,100000,0.15
0.58624285,0.35,88,0.05,100000,0.15
0.6202233,0.4,88,0.05,100000,0.15
0.6725359,0.45,88,0.05,100000,0.15
0.7246196,0.5,88,0.05,100000,0.15
0.7696638,0.55,88,0.05,100000,0.15
0.81941533,0.6000000000000001,88,0.05,100000,0.15
0.8610801,0.6500000000000001,88,0.05,100000,0.15
0.8991256,0.7000000000000001,88,0.05,100000,0.15
0.932966,0.7500000000000001,88,0.05,100000,0.15
0.95153695,0.8,88,0.05,100000,0.15
0.96753323,0.8500000000000001,88,0.05,100000,0.15
0.98626035,0.9000000000000001,88,0.05,100000,0.15
0.9972534,0.95,88,0.05,100000,0.15
0.12601605,0.05,88,0.05,100000,0.2
0.21052761,0.1,88,0.05,100000,0.2
0.2848531,0.15,88,0.05,100000,0.2
0.34452784,0.2,88,0.05,100000,0.2
0.38996506,0.25,88,0.05,100000,0.2
0.4645373,0.3,88,0.05,100000,0.2
0.5222563,0.35,88,0.05,100000,0.2
0.5832632,0.4,88,0.05,100000,0.2
0.6415337,0.45,88,0.05,100000,0.2
0.7080851,0.5,88,0.05,100000,0.2
0.7686563,0.55,88,0.05,100000,0.2
0.82335633,0.6000000000000001,88,0.05,100000,0.2
0.86291605,0.6500000000000001,88,0.05,100000,0.2
0.90566,0.7000000000000001,88,0.05,100000,0.2
0.9386232,0.7500000000000001,88,0.05,100000,0.2
0.95436025,0.8,88,0.05,100000,0.2
0.971276,0.8500000000000001,88,0.05,100000,0.2
0.9918206,0.9000000000000001,88,0.05,100000,0.2
0.99814063,0.95,88,0.05,100000,0.2
0.21254669,0.05,88,0.05,100000,0.05
0.33992922,0.1,88,0.05,100000,0.05
0.42186588,0.15,88,0.05,100000,0.05
0.5013868,0.2,88,0.05,100000,0.05
0.5542997,0.25,88,0.05,100000,0.05
0.61350787,0.3,88,0.05,100000,0.05
0.6602876,0.35,88,0.05,100000,0.05
0.69797814,0.4,88,0.05,100000,0.05
0.73470825,0.45,88,0.05,100000,0.05
0.77294046,0.5,88,0.05,100000,0.05
0.8106052,0.55,88,0.05,100000,0.05
0.84303653,0.6000000000000001,88,0.05,100000,0.05
0.8727798,0.6500000000000001,88,0.05,100000,0.05
0.9135494,0.7000000000000001,88,0.05,100000,0.05
0.9358584,0.7500000000000001,88,0.05,100000,0.05
0.9499706,0.8,88,0.05,100000,0.05
0.96797323,0.8500000000000001,88,0.05,100000,0.05
0.9799014,0.9000000000000001,88,0.05,100000,0.05
0.9954462,0.95,88,0.05,100000,0.05
0.32877553,0.05,89,0.05,100000,0.15
0.42230883,0.1,89,0.05,100000,0.15
0.47312954,0.15,89,0.05,100000,0.15
0.5224692,0.2,89,0.05,100000,0.15
0.56341094,0.25,89,0.05,100000,0.15
0.6042676,0.3,89,0.05,100000,0.15
0.67023796,0.35,89,0.05,100000,0.15
0.7297202,0.4,89,0.05,100000,0.15
0.77507955,0.45,89,0.05,100000,0.15
0.81879747,0.5,89,0.05,100000,0.15
0.85228735,0.55,89,0.05,100000,0.15
0.88270307,0.6000000000000001,89,0.05,100000,0.15
0.91075116,0.6500000000000001,89,0.05,100000,0.15
0.9475151,0.7000000000000001,89,0.05,100000,0.15
0.964062,0.7500000000000001,89,0.05,100000,0.15
0.9795697,0.8,89,0.05,100000,0.15
0.98738086,0.8500000000000001,89,0.05,100000,0.15
0.9942227,0.9000000000000001,89,0.05,100000,0.15
0.99808663,0.95,89,0.05,100000,0.15
0.36381686,0.05,89,0.05,100000,0.05
0.4528554,0.1,89,0.05,100000,0.05
0.5157754,0.15,89,0.05,100000,0.05
0.57011175,0.2,89,0.05,100000,0.05
0.62405676,0.25,89,0.05,100000,0.05
0.6656739,0.3,89,0.05,100000,0.05
0.7165792,0.35,89,0.05,100000,0.05
0.76810044,0.4,89,0.05,100000,0.05
0.8016171,0.45,89,0.05,100000,0.05
0.84329915,0.5,89,0.05,100000,0.05
0.882783,0.55,89,0.05,100000,0.05
0.92000127,0.6000000000000001,89,0.05,100000,0.05
0.9488561,0.6500000000000001,89,0.05,100000,0.05
0.96660024,0.7000000000000001,89,0.05,100000,0.05
0.9852568,0.7500000000000001,89,0.05,100000,0.05
0.9921869,0.8,89,0.05,100000,0.05
0.9961331,0.8500000000000001,89,0.05,100000,0.05
0.99905986,0.9000000000000001,89,0.05,100000,0.05
1.0000006,0.95,89,0.05,100000,0.05
0.32133597,0.05,89,0.05,100000,0.2
0.41369385,0.1,89,0.05,100000,0.2
0.47309333,0.15,89,0.05,100000,0.2
0.51942474,0.2,89,0.05,100000,0.2
0.5603146,0.25,89,0.05,100000,0.2
0.6022216,0.3,89,0.05,100000,0.2
0.6660162,0.35,89,0.05,100000,0.2
0.7275712,0.4,89,0.05,100000,0.2
0.7750565,0.45,89,0.05,100000,0.2
0.81481826,0.5,89,0.05,100000,0.2
0.85034865,0.55,89,0.05,100000,0.2
0.88072836,0.6000000000000001,89,0.05,100000,0.2
0.9098209,0.6500000000000001,89,0.05,100000,0.2
0.94751,0.7000000000000001,89,0.05,100000,0.2
0.96210086,0.7500000000000001,89,0.05,100000,0.2
0.97862524,0.8,89,0.05,100000,0.2
0.9873809,0.8500000000000001,89,0.05,100000,0.2
0.99422276,0.9000000000000001,89,0.05,100000,0.2
0.99905956,0.95,89,0.05,100000,0.2
0.49685228,0.05,90,0.05,100000,0.15
0.6030265,0.1,90,0.05,100000,0.15
0.66967154,0.15,90,0.05,100000,0.15
0.71354455,0.2,90,0.05,100000,0.15
0.754406,0.25,90,0.05,100000,0.15
0.78969127,0.3,90,0.05,100000,0.15
0.8198814,0.35,90,0.05,100000,0.15
0.8509369,0.4,90,0.05,100000,0.15
0.87084377,0.45,90,0.05,100000,0.15
0.8977457,0.5,90,0.05,100000,0.15
0.91368437,0.55,90,0.05,100000,0.15
0.9283626,0.6000000000000001,90,0.05,100000,0.15
0.94129604,0.6500000000000001,90,0.05,100000,0.15
0.9541265,0.7000000000000001,90,0.05,100000,0.15
0.96809024,0.7500000000000001,90,0.05,100000,0.15
0.98088884,0.8,90,0.05,100000,0.15
0.9896639,0.8500000000000001,90,0.05,100000,0.15
0.99810165,0.9000000000000001,90,0.05,100000,0.15
0.9999999,0.95,90,0.05,100000,0.15
0.43245476,0.05,90,0.05,100000,0.05
0.5496504,0.1,90,0.05,100000,0.05
0.61389446,0.15,90,0.05,100000,0.05
0.65508264,0.2,90,0.05,100000,0.05
0.68556195,0.25,90,0.05,100000,0.05
0.72321296,0.3,90,0.05,100000,0.05
0.7558214,0.35,90,0.05,100000,0.05
0.78315204,0.4,90,0.05,100000,0.05
0.8053873,0.45,90,0.05,100000,0.05
0.83061194,0.5,90,0.05,100000,0.05
0.8545892,0.55,90,0.05,100000,0.05
0.8766329,0.6000000000000001,90,0.05,100000,0.05
0.9014421,0.6500000000000001,90,0.05,100000,0.05
0.92621166,0.7000000000000001,90,0.05,100000,0.05
0.95283467,0.7500000000000001,90,0.05,100000,0.05
0.9737041,0.8,90,0.05,100000,0.05
0.9883485,0.8500000000000001,90,0.05,100000,0.05
0.9971421,0.9000000000000001,90,0.05,100000,0.05
0.99999976,0.95,90,0.05,100000,0.05
0.5045213,0.05,90,0.05,100000,0.2
0.60823226,0.1,90,0.05,100000,0.2
0.677148,0.15,90,0.05,100000,0.2
0.7231422,0.2,90,0.05,100000,0.2
0.7585023,0.25,90,0.05,100000,0.2
0.79591894,0.3,90,0.05,100000,0.2
0.8261618,0.35,90,0.05,100000,0.2
0.8561563,0.4,90,0.05,100000,0.2
0.8810563,0.45,90,0.05,100000,0.2
0.9079348,0.5,90,0.05,100000,0.2
0.9245388,0.55,90,0.05,100000,0.2
0.93739045,0.6000000000000001,90,0.05,100000,0.2
0.9482525,0.6500000000000001,90,0.05,100000,0.2
0.95908576,0.7000000000000001,90,0.05,100000,0.2
0.9710764,0.7500000000000001,90,0.05,100000,0.2
0.98383945,0.8,90,0.05,100000,0.2
0.99063843,0.8500000000000001,90,0.05,100000,0.2
0.9973136,0.9000000000000001,90,0.05,100000,0.2
0.99999976,0.95,90,0.05,100000,0.2
0.2985051,0.05,91,0.05,100000,0.15
0.37972733,0.1,91,0.05,100000,0.15
0.43639535,0.15,91,0.05,100000,0.15
0.48017165,0.2,91,0.05,100000,0.15
0.5320446,0.25,91,0.05,100000,0.15
0.5762169,0.3,91,0.05,100000,0.15
0.6346835,0.35,91,0.05,100000,0.15
0.68489045,0.4,91,0.05,100000,0.15
0.72862196,0.45,91,0.05,100000,0.15
0.7936089,0.5,91,0.05,100000,0.15
0.8419646,0.55,91,0.05,100000,0.15
0.8826485,0.6000000000000001,91,0.05,100000,0.15
0.91132003,0.6500000000000001,91,0.05,100000,0.15
0.94929695,0.7000000000000001,91,0.05,100000,0.15
0.97287214,0.7500000000000001,91,0.05,100000,0.15
0.9876161,0.8,91,0.05,100000,0.15
0.994328,0.8500000000000001,91,0.05,100000,0.15
0.9981276,0.9000000000000001,91,0.05,100000,0.15
1.0000004,0.95,91,0.05,100000,0.15
0.291243,0.05,91,0.05,100000,0.2
0.37248245,0.1,91,0.05,100000,0.2
0.43328592,0.15,91,0.05,100000,0.2
0.47403565,0.2,91,0.05,100000,0.2
0.5250115,0.25,91,0.05,100000,0.2
0.574227,0.3,91,0.05,100000,0.2
0.6308399,0.35,91,0.05,100000,0.2
0.6837799,0.4,91,0.05,100000,0.2
0.7275807,0.45,91,0.05,100000,0.2
0.79551977,0.5,91,0.05,100000,0.2
0.8410457,0.55,91,0.05,100000,0.2
0.88357955,0.6000000000000001,91,0.05,100000,0.2
0.91332346,0.6500000000000001,91,0.05,100000,0.2
0.9502676,0.7000000000000001,91,0.05,100000,0.2
0.9748605,0.7500000000000001,91,0.05,100000,0.2
0.987616,0.8,91,0.05,100000,0.2
0.9943279,0.8500000000000001,91,0.05,100000,0.2
0.99812746,0.9000000000000001,91,0.05,100000,0.2
1.0000002,0.95,91,0.05,100000,0.2
0.19299787,0.05,91,0.05,100000,0.05
0.28712878,0.1,91,0.05,100000,0.05
0.3545658,0.15,91,0.05,100000,0.05
0.41860187,0.2,91,0.05,100000,0.05
0.47906965,0.25,91,0.05,100000,0.05
0.5429961,0.3,91,0.05,100000,0.05
0.60797274,0.35,91,0.05,100000,0.05
0.66463137,0.4,91,0.05,100000,0.05
0.7432942,0.45,91,0.05,100000,0.05
0.8014459,0.5,91,0.05,100000,0.05
0.84867954,0.55,91,0.05,100000,0.05
0.8917017,0.6000000000000001,91,0.05,100000,0.05
0.928463,0.6500000000000001,91,0.05,100000,0.05
0.95305365,0.7000000000000001,91,0.05,100000,0.05
0.97950935,0.7500000000000001,91,0.05,100000,0.05
0.99043727,0.8,91,0.05,100000,0.05
0.9971612,0.8500000000000001,91,0.05,100000,0.05
0.9981033,0.9000000000000001,91,0.05,100000,0.05
1.0,0.95,91,0.05,100000,0.05
0.47757542,0.05,92,0.05,100000,0.15
0.62095046,0.1,92,0.05,100000,0.15
0.6744345,0.15,92,0.05,100000,0.15
0.71823114,0.2,92,0.05,100000,0.15
0.74992317,0.25,92,0.05,100000,0.15
0.78165597,0.3,92,0.05,100000,0.15
0.80760926,0.35,92,0.05,100000,0.15
0.824381,0.4,92,0.05,100000,0.15
0.8437328,0.45,92,0.05,100000,0.15
0.8595176,0.5,92,0.05,100000,0.15
0.87499833,0.55,92,0.05,100000,0.15
0.8991145,0.6000000000000001,92,0.05,100000,0.15
0.92415303,0.6500000000000001,92,0.05,100000,0.15
0.94411767,0.7000000000000001,92,0.05,100000,0.15
0.96186286,0.7500000000000001,92,0.05,100000,0.15
0.9721477,0.8,92,0.05,100000,0.15
0.98624796,0.8500000000000001,92,0.05,100000,0.15
0.9953876,0.9000000000000001,92,0.05,100000,0.15
1.0000006,0.95,92,0.05,100000,0.15
0.4796355,0.05,92,0.05,100000,0.2
0.61510444,0.1,92,0.05,100000,0.2
0.66328335,0.15,92,0.05,100000,0.2
0.7103312,0.2,92,0.05,100000,0.2
0.7418514,0.25,92,0.05,100000,0.2
0.77567554,0.3,92,0.05,100000,0.2
0.7994929,0.35,92,0.05,100000,0.2
0.82145935,0.4,92,0.05,100000,0.2
0.83888304,0.45,92,0.05,100000,0.2
0.8604466,0.5,92,0.05,100000,0.2
0.87500393,0.55,92,0.05,100000,0.2
0.8981261,0.6000000000000001,92,0.05,100000,0.2
0.92314154,0.6500000000000001,92,0.05,100000,0.2
0.9459842,0.7000000000000001,92,0.05,100000,0.2
0.9637375,0.7500000000000001,92,0.05,100000,0.2
0.9730517,0.8,92,0.05,100000,0.2
0.98718727,0.8500000000000001,92,0.05,100000,0.2
0.9953876,0.9000000000000001,92,0.05,100000,0.2
1.0000006,0.95,92,0.05,100000,0.2
0.55543077,0.05,92,0.05,100000,0.05
0.70463467,0.1,92,0.05,100000,0.05
0.774683,0.15,92,0.05,100000,0.05
0.8121107,0.2,92,0.05,100000,0.05
0.83592093,0.25,92,0.05,100000,0.05
0.8507687,0.3,92,0.05,100000,0.05
0.8655741,0.35,92,0.05,100000,0.05
0.88413304,0.4,92,0.05,100000,0.05
0.8918718,0.45,92,0.05,100000,0.05
0.905385,0.5,92,0.05,100000,0.05
0.9139213,0.55,92,0.05,100000,0.05
0.92615145,0.6000000000000001,92,0.05,100000,0.05
0.9374668,0.6500000000000001,92,0.05,100000,0.05
0.94880533,0.7000000000000001,92,0.05,100000,0.05
0.96945596,0.7500000000000001,92,0.05,100000,0.05
0.9797237,0.8,92,0.05,100000,0.05
0.9890535,0.8500000000000001,92,0.05,100000,0.05
0.99542624,0.9000000000000001,92,0.05,100000,0.05
0.99909335,0.95,92,0.05,100000,0.05
0.36766103,0.05,93,0.05,100000,0.15
0.49472925,0.1,93,0.05,100000,0.15
0.57954836,0.15,93,0.05,100000,0.15
0.63364345,0.2,93,0.05,100000,0.15
0.66841435,0.25,93,0.05,100000,0.15
0.71506155,0.3,93,0.05,100000,0.15
0.75559425,0.35,93,0.05,100000,0.15
0.79726124,0.4,93,0.05,100000,0.15
0.82314,0.45,93,0.05,100000,0.15
0.84762216,0.5,93,0.05,100000,0.15
0.86613554,0.55,93,0.05,100000,0.15
0.8951572,0.6000000000000001,93,0.05,100000,0.15
0.9231465,0.6500000000000001,93,0.05,100000,0.15
0.94971186,0.7000000000000001,93,0.05,100000,0.15
0.9685661,0.7500000000000001,93,0.05,100000,0.15
0.98528475,0.8,93,0.05,100000,0.15
0.9918218,0.8500000000000001,93,0.05,100000,0.15
0.99999976,0.9000000000000001,93,0.05,100000,0.15
0.99999976,0.95,93,0.05,100000,0.15
0.3490615,0.05,93,0.05,100000,0.2
0.46243858,0.1,93,0.05,100000,0.2
0.55610985,0.15,93,0.05,100000,0.2
0.597555,0.2,93,0.05,100000,0.2
0.6414885,0.25,93,0.05,100000,0.2
0.682292,0.3,93,0.05,100000,0.2
0.71701354,0.35,93,0.05,100000,0.2
0.75736725,0.4,93,0.05,100000,0.2
0.79997236,0.45,93,0.05,100000,0.2
0.8288937,0.5,93,0.05,100000,0.2
0.85833347,0.55,93,0.05,100000,0.2
0.88648945,0.6000000000000001,93,0.05,100000,0.2
0.91926605,0.6500000000000001,93,0.05,100000,0.2
0.9506121,0.7000000000000001,93,0.05,100000,0.2
0.97209686,0.7500000000000001,93,0.05,100000,0.2
0.98801655,0.8,93,0.05,100000,0.2
0.99270654,0.8500000000000001,93,0.05,100000,0.2
0.9999995,0.9000000000000001,93,0.05,100000,0.2
0.9999995,0.95,93,0.05,100000,0.2
0.3760126,0.05,93,0.05,100000,0.05
0.51594317,0.1,93,0.05,100000,0.05
0.5896251,0.15,93,0.05,100000,0.05
0.65891427,0.2,93,0.05,100000,0.05
0.7165269,0.25,93,0.05,100000,0.05
0.76048005,0.3,93,0.05,100000,0.05
0.78698677,0.35,93,0.05,100000,0.05
0.8145942,0.4,93,0.05,100000,0.05
0.8458441,0.45,93,0.05,100000,0.05
0.8740125,0.5,93,0.05,100000,0.05
0.9001907,0.55,93,0.05,100000,0.05
0.92619956,0.6000000000000001,93,0.05,100000,0.05
0.9431981,0.6500000000000001,93,0.05,100000,0.05
0.95552003,0.7000000000000001,93,0.05,100000,0.05
0.9688182,0.7500000000000001,93,0.05,100000,0.05
0.9818916,0.8,93,0.05,100000,0.05
0.9938671,0.8500000000000001,93,0.05,100000,0.05
0.9974845,0.9000000000000001,93,0.05,100000,0.05
0.99999964,0.95,93,0.05,100000,0.05
0.44065702,0.05,94,0.05,100000,0.15
0.5434056,0.1,94,0.05,100000,0.15
0.6089103,0.15,94,0.05,100000,0.15
0.6612162,0.2,94,0.05,100000,0.15
0.70258415,0.25,94,0.05,100000,0.15
0.73287237,0.3,94,0.05,100000,0.15
0.76283735,0.35,94,0.05,100000,0.15
0.7880732,0.4,94,0.05,100000,0.15
0.81687146,0.45,94,0.05,100000,0.15
0.84655577,0.5,94,0.05,100000,0.15
0.87825656,0.55,94,0.05,100000,0.15
0.9066489,0.6000000000000001,94,0.05,100000,0.15
0.93547946,0.6500000000000001,94,0.05,100000,0.15
0.95515966,0.7000000000000001,94,0.05,100000,0.15
0.96993893,0.7500000000000001,94,0.05,100000,0.15
0.9763848,0.8,94,0.05,100000,0.15
0.98737544,0.8500000000000001,94,0.05,100000,0.15
0.9982698,0.9000000000000001,94,0.05,100000,0.15
0.9999995,0.95,94,0.05,100000,0.15
0.44289753,0.05,94,0.05,100000,0.2
0.54566956,0.1,94,0.05,100000,0.2
0.6112085,0.15,94,0.05,100000,0.2
0.6578547,0.2,94,0.05,100000,0.2
0.6975771,0.25,94,0.05,100000,0.2
0.72978365,0.3,94,0.05,100000,0.2
0.7559796,0.35,94,0.05,100000,0.2
0.7881543,0.4,94,0.05,100000,0.2
0.81600255,0.45,94,0.05,100000,0.2
0.8485206,0.5,94,0.05,100000,0.2
0.87822115,0.55,94,0.05,100000,0.2
0.90851694,0.6000000000000001,94,0.05,100000,0.2
0.9364519,0.6500000000000001,94,0.05,100000,0.2
0.95511335,0.7000000000000001,94,0.05,100000,0.2
0.97085744,0.7500000000000001,94,0.05,100000,0.2
0.97732025,0.8,94,0.05,100000,0.2
0.98739284,0.8500000000000001,94,0.05,100000,0.2
0.9982698,0.9000000000000001,94,0.05,100000,0.2
0.9999995,0.95,94,0.05,100000,0.2
0.36520594,0.05,94,0.05,100000,0.05
0.4683522,0.1,94,0.05,100000,0.05
0.53405905,0.15,94,0.05,100000,0.05
0.6043565,0.2,94,0.05,100000,0.05
0.6515414,0.25,94,0.05,100000,0.05
0.69295317,0.3,94,0.05,100000,0.05
0.73439854,0.35,94,0.05,100000,0.05
0.7761044,0.4,94,0.05,100000,0.05
0.808044,0.45,94,0.05,100000,0.05
0.83685213,0.5,94,0.05,100000,0.05
0.87206465,0.55,94,0.05,100000,0.05
0.9007444,0.6000000000000001,94,0.05,100000,0.05
0.9243744,0.6500000000000001,94,0.05,100000,0.05
0.9476223,0.7000000000000001,94,0.05,100000,0.05
0.96816134,0.7500000000000001,94,0.05,100000,0.05
0.9809455,0.8,94,0.05,100000,0.05
0.99372613,0.8500000000000001,94,0.05,100000,0.05
0.9991897,0.9000000000000001,94,0.05,100000,0.05
0.9991897,0.95,94,0.05,100000,0.05
0.40035644,0.05,95,0.05,100000,0.15
0.5562968,0.1,95,0.05,100000,0.15
0.63384736,0.15,95,0.05,100000,0.15
0.6888377,0.2,95,0.05,100000,0.15
0.72870123,0.25,95,0.05,100000,0.15
0.7581644,0.3,95,0.05,100000,0.15
0.7778927,0.35,95,0.05,100000,0.15
0.79947644,0.4,95,0.05,100000,0.15
0.820004,0.45,95,0.05,100000,0.15
0.83945006,0.5,95,0.05,100000,0.15
0.8634355,0.55,95,0.05,100000,0.15
0.8822906,0.6000000000000001,95,0.05,100000,0.15
0.904986,0.6500000000000001,95,0.05,100000,0.15
0.92800194,0.7000000000000001,95,0.05,100000,0.15
0.9487588,0.7500000000000001,95,0.05,100000,0.15
0.96248317,0.8,95,0.05,100000,0.15
0.980678,0.8500000000000001,95,0.05,100000,0.15
0.9938266,0.9000000000000001,95,0.05,100000,0.15
0.9982455,0.95,95,0.05,100000,0.15
0.3780866,0.05,95,0.05,100000,0.2
0.5197364,0.1,95,0.05,100000,0.2
0.59463525,0.15,95,0.05,100000,0.2
0.6405586,0.2,95,0.05,100000,0.2
0.68427,0.25,95,0.05,100000,0.2
0.7106765,0.3,95,0.05,100000,0.2
0.7412234,0.35,95,0.05,100000,0.2
0.77238375,0.4,95,0.05,100000,0.2
0.7976677,0.45,95,0.05,100000,0.2
0.8217926,0.5,95,0.05,100000,0.2
0.852519,0.55,95,0.05,100000,0.2
0.8840499,0.6000000000000001,95,0.05,100000,0.2
0.9097587,0.6500000000000001,95,0.05,100000,0.2
0.9306885,0.7000000000000001,95,0.05,100000,0.2
0.9516028,0.7500000000000001,95,0.05,100000,0.2
0.9652873,0.8,95,0.05,100000,0.2
0.98418736,0.8500000000000001,95,0.05,100000,0.2
0.99740213,0.9000000000000001,95,0.05,100000,0.2
0.99911916,0.95,95,0.05,100000,0.2
0.46015432,0.05,95,0.05,100000,0.05
0.6243033,0.1,95,0.05,100000,0.05
0.72310585,0.15,95,0.05,100000,0.05
0.77744466,0.2,95,0.05,100000,0.05
0.8092692,0.25,95,0.05,100000,0.05
0.8343212,0.3,95,0.05,100000,0.05
0.8520122,0.35,95,0.05,100000,0.05
0.8749601,0.4,95,0.05,100000,0.05
0.8923827,0.45,95,0.05,100000,0.05
0.90069157,0.5,95,0.05,100000,0.05
0.9154285,0.55,95,0.05,100000,0.05
0.9299739,0.6000000000000001,95,0.05,100000,0.05
0.9446205,0.6500000000000001,95,0.05,100000,0.05
0.95311975,0.7000000000000001,95,0.05,100000,0.05
0.9632117,0.7500000000000001,95,0.05,100000,0.05
0.97230864,0.8,95,0.05,100000,0.05
0.9812892,0.8500000000000001,95,0.05,100000,0.05
0.9902624,0.9000000000000001,95,0.05,100000,0.05
0.99371237,0.95,95,0.05,100000,0.05
0.54190594,0.05,96,0.05,100000,0.15
0.6474677,0.1,96,0.05,100000,0.15
0.70514464,0.15,96,0.05,100000,0.15
0.7459475,0.2,96,0.05,100000,0.15
0.785043,0.25,96,0.05,100000,0.15
0.81491506,0.3,96,0.05,100000,0.15
0.8404939,0.35,96,0.05,100000,0.15
0.855273,0.4,96,0.05,100000,0.15
0.8777767,0.45,96,0.05,100000,0.15
0.8962012,0.5,96,0.05,100000,0.15
0.911736,0.55,96,0.05,100000,0.15
0.9271092,0.6000000000000001,96,0.05,100000,0.15
0.9387537,0.6500000000000001,96,0.05,100000,0.15
0.9503022,0.7000000000000001,96,0.05,100000,0.15
0.9635734,0.7500000000000001,96,0.05,100000,0.15
0.9749377,0.8,96,0.05,100000,0.15
0.9852058,0.8500000000000001,96,0.05,100000,0.15
0.9954156,0.9000000000000001,96,0.05,100000,0.15
0.9999995,0.95,96,0.05,100000,0.15
0.5244311,0.05,96,0.05,100000,0.2
0.63809544,0.1,96,0.05,100000,0.2
0.69667,0.15,96,0.05,100000,0.2
0.7356327,0.2,96,0.05,100000,0.2
0.7723145,0.25,96,0.05,100000,0.2
0.8009543,0.3,96,0.05,100000,0.2
0.8297024,0.35,96,0.05,100000,0.2
0.8530995,0.4,96,0.05,100000,0.2
0.8765812,0.45,96,0.05,100000,0.2
0.8950595,0.5,96,0.05,100000,0.2
0.9163697,0.55,96,0.05,100000,0.2
0.9281158,0.6000000000000001,96,0.05,100000,0.2
0.942605,0.6500000000000001,96,0.05,100000,0.2
0.9522073,0.7000000000000001,96,0.05,100000,0.2
0.96723354,0.7500000000000001,96,0.05,100000,0.2
0.9795542,0.8,96,0.05,100000,0.2
0.9852284,0.8500000000000001,96,0.05,100000,0.2
0.99634975,0.9000000000000001,96,0.05,100000,0.2
0.9999994,0.95,96,0.05,100000,0.2
0.6112916,0.05,96,0.05,100000,0.05
0.72648966,0.1,96,0.05,100000,0.05
0.7696493,0.15,96,0.05,100000,0.05
0.79831845,0.2,96,0.05,100000,0.05
0.82009864,0.25,96,0.05,100000,0.05
0.84196216,0.3,96,0.05,100000,0.05
0.8597164,0.35,96,0.05,100000,0.05
0.8760873,0.4,96,0.05,100000,0.05
0.8898484,0.45,96,0.05,100000,0.05
0.8997834,0.5,96,0.05,100000,0.05
0.91145575,0.55,96,0.05,100000,0.05
0.92403007,0.6000000000000001,96,0.05,100000,0.05
0.9356918,0.6500000000000001,96,0.05,100000,0.05
0.94800776,0.7000000000000001,96,0.05,100000,0.05
0.9648184,0.7500000000000001,96,0.05,100000,0.05
0.97332275,0.8,96,0.05,100000,0.05
0.98834515,0.8500000000000001,96,0.05,100000,0.05
0.99197125,0.9000000000000001,96,0.05,100000,0.05
0.9964411,0.95,96,0.05,100000,0.05
0.5995895,0.05,97,0.05,100000,0.15
0.70133513,0.1,97,0.05,100000,0.15
0.7286068,0.15,97,0.05,100000,0.15
0.7530499,0.2,97,0.05,100000,0.15
0.77557373,0.25,97,0.05,100000,0.15
0.78725654,0.3,97,0.05,100000,0.15
0.8095066,0.35,97,0.05,100000,0.15
0.83094275,0.4,97,0.05,100000,0.15
0.8599239,0.45,97,0.05,100000,0.15
0.8802538,0.5,97,0.05,100000,0.15
0.9023505,0.55,97,0.05,100000,0.15
0.9250277,0.6000000000000001,97,0.05,100000,0.15
0.944114,0.6500000000000001,97,0.05,100000,0.15
0.9618549,0.7000000000000001,97,0.05,100000,0.15
0.9720532,0.7500000000000001,97,0.05,100000,0.15
0.9832624,0.8,97,0.05,100000,0.15
0.99449855,0.8500000000000001,97,0.05,100000,0.15
0.9973029,0.9000000000000001,97,0.05,100000,0.15
1.0000002,0.95,97,0.05,100000,0.15
0.59185714,0.05,97,0.05,100000,0.2
0.69632035,0.1,97,0.05,100000,0.2
0.7239057,0.15,97,0.05,100000,0.2
0.74635655,0.2,97,0.05,100000,0.2
0.77073246,0.25,97,0.05,100000,0.2
0.785321,0.3,97,0.05,100000,0.2
0.80367786,0.35,97,0.05,100000,0.2
0.8271134,0.4,97,0.05,100000,0.2
0.85997206,0.45,97,0.05,100000,0.2
0.8820977,0.5,97,0.05,100000,0.2
0.9041582,0.55,97,0.05,100000,0.2
0.9260172,0.6000000000000001,97,0.05,100000,0.2
0.9450758,0.6500000000000001,97,0.05,100000,0.2
0.9609988,0.7000000000000001,97,0.05,100000,0.2
0.97388935,0.7500000000000001,97,0.05,100000,0.2
0.98326266,0.8,97,0.05,100000,0.2
0.99264586,0.8500000000000001,97,0.05,100000,0.2
0.996367,0.9000000000000001,97,0.05,100000,0.2
0.9990952,0.95,97,0.05,100000,0.2
0.5369335,0.05,98,0.05,100000,0.15
0.6299023,0.1,98,0.05,100000,0.15
0.6823915,0.15,98,0.05,100000,0.15
0.711772,0.2,98,0.05,100000,0.15
0.73980576,0.25,98,0.05,100000,0.15
0.75892305,0.3,98,0.05,100000,0.15
0.78418523,0.35,98,0.05,100000,0.15
0.80403924,0.4,98,0.05,100000,0.15
0.820518,0.45,98,0.05,100000,0.15
0.8420785,0.5,98,0.05,100000,0.15
0.8765021,0.55,98,0.05,100000,0.15
0.9038401,0.6000000000000001,98,0.05,100000,0.15
0.9378856,0.6500000000000001,98,0.05,100000,0.15
0.9544643,0.7000000000000001,98,0.05,100000,0.15
0.96866715,0.7500000000000001,98,0.05,100000,0.15
0.98588717,0.8,98,0.05,100000,0.15
0.9925426,0.8500000000000001,98,0.05,100000,0.15
0.99727565,0.9000000000000001,98,0.05,100000,0.15
0.99999917,0.95,98,0.05,100000,0.15
0.5874655,0.05,97,0.05,100000,0.05
0.7139491,0.1,97,0.05,100000,0.05
0.74708986,0.15,97,0.05,100000,0.05
0.7692493,0.2,97,0.05,100000,0.05
0.7848312,0.25,97,0.05,100000,0.05
0.80254495,0.3,97,0.05,100000,0.05
0.81888545,0.35,97,0.05,100000,0.05
0.84319466,0.4,97,0.05,100000,0.05
0.8595714,0.45,97,0.05,100000,0.05
0.8817871,0.5,97,0.05,100000,0.05
0.90867215,0.55,97,0.05,100000,0.05
0.9283985,0.6000000000000001,97,0.05,100000,0.05
0.949366,0.6500000000000001,97,0.05,100000,0.05
0.9646086,0.7000000000000001,97,0.05,100000,0.05
0.9768292,0.7500000000000001,97,0.05,100000,0.05
0.9871022,0.8,97,0.05,100000,0.05
0.99542534,0.8500000000000001,97,0.05,100000,0.05
0.9982182,0.9000000000000001,97,0.05,100000,0.05
0.99912345,0.95,97,0.05,100000,0.05
0.54202586,0.05,98,0.05,100000,0.2
0.62579656,0.1,98,0.05,100000,0.2
0.6803119,0.15,98,0.05,100000,0.2
0.71777403,0.2,98,0.05,100000,0.2
0.7397822,0.25,98,0.05,100000,0.2
0.7639622,0.3,98,0.05,100000,0.2
0.78897697,0.35,98,0.05,100000,0.2
0.80681115,0.4,98,0.05,100000,0.2
0.82326525,0.45,98,0.05,100000,0.2
0.8478218,0.5,98,0.05,100000,0.2
0.8822216,0.55,98,0.05,100000,0.2
0.9097775,0.6000000000000001,98,0.05,100000,0.2
0.938838,0.6500000000000001,98,0.05,100000,0.2
0.9554795,0.7000000000000001,98,0.05,100000,0.2
0.9716262,0.7500000000000001,98,0.05,100000,0.2
0.98588705,0.8,98,0.05,100000,0.2
0.99448097,0.8500000000000001,98,0.05,100000,0.2
0.99727553,0.9000000000000001,98,0.05,100000,0.2
0.99999905,0.95,98,0.05,100000,0.2
0.4787288,0.05,98,0.05,100000,0.05
0.59119946,0.1,98,0.05,100000,0.05
0.64288366,0.15,98,0.05,100000,0.05
0.6701232,0.2,98,0.05,100000,0.05
0.6972934,0.25,98,0.05,100000,0.05
0.71447986,0.3,98,0.05,100000,0.05
0.73667437,0.35,98,0.05,100000,0.05
0.7636039,0.4,98,0.05,100000,0.05
0.7797389,0.45,98,0.05,100000,0.05
0.800475,0.5,98,0.05,100000,0.05
0.8289586,0.55,98,0.05,100000,0.05
0.86413133,0.6000000000000001,98,0.05,100000,0.05
0.90593606,0.6500000000000001,98,0.05,100000,0.05
0.93235916,0.7000000000000001,98,0.05,100000,0.05
0.9563675,0.7500000000000001,98,0.05,100000,0.05
0.97526544,0.8,98,0.05,100000,0.05
0.9858806,0.8500000000000001,98,0.05,100000,0.05
0.9963371,0.9000000000000001,98,0.05,100000,0.05
0.99823594,0.95,98,0.05,100000,0.05
0.62111837,0.05,99,0.05,100000,0.15
0.7679559,0.1,99,0.05,100000,0.15
0.82414144,0.15,99,0.05,100000,0.15
0.84435076,0.2,99,0.05,100000,0.15
0.85773593,0.25,99,0.05,100000,0.15
0.8787177,0.3,99,0.05,100000,0.15
0.88535535,0.35,99,0.05,100000,0.15
0.8929169,0.4,99,0.05,100000,0.15
0.8995778,0.45,99,0.05,100000,0.15
0.9118441,0.5,99,0.05,100000,0.15
0.9193938,0.55,99,0.05,100000,0.15
0.93155175,0.6000000000000001,99,0.05,100000,0.15
0.93699545,0.6500000000000001,99,0.05,100000,0.15
0.9416053,0.7000000000000001,99,0.05,100000,0.15
0.95272577,0.7500000000000001,99,0.05,100000,0.15
0.96277285,0.8,99,0.05,100000,0.15
0.973914,0.8500000000000001,99,0.05,100000,0.15
0.9874473,0.9000000000000001,99,0.05,100000,0.15
0.9982456,0.95,99,0.05,100000,0.15
0.6181368,0.05,99,0.05,100000,0.2
0.76600057,0.1,99,0.05,100000,0.2
0.8136383,0.15,99,0.05,100000,0.2
0.83680433,0.2,99,0.05,100000,0.2
0.8520045,0.25,99,0.05,100000,0.2
0.86155975,0.3,99,0.05,100000,0.2
0.8729152,0.35,99,0.05,100000,0.2
0.88251334,0.4,99,0.05,100000,0.2
0.8872963,0.45,99,0.05,100000,0.2
0.89667904,0.5,99,0.05,100000,0.2
0.90233725,0.55,99,0.05,100000,0.2
0.91461194,0.6000000000000001,99,0.05,100000,0.2
0.9286218,0.6500000000000001,99,0.05,100000,0.2
0.9379137,0.7000000000000001,99,0.05,100000,0.2
0.950017,0.7500000000000001,99,0.05,100000,0.2
0.9600317,0.8,99,0.05,100000,0.2
0.97292966,0.8500000000000001,99,0.05,100000,0.2
0.9855992,0.9000000000000001,99,0.05,100000,0.2
0.99914,0.95,99,0.05,100000,0.2
0.6259401,0.05,99,0.05,100000,0.05
0.75733185,0.1,99,0.05,100000,0.05
0.793158,0.15,99,0.05,100000,0.05
0.8171704,0.2,99,0.05,100000,0.05
0.8345256,0.25,99,0.05,100000,0.05
0.8440896,0.3,99,0.05,100000,0.05
0.8574191,0.35,99,0.05,100000,0.05
0.8708029,0.4,99,0.05,100000,0.05
0.88714856,0.45,99,0.05,100000,0.05
0.8985167,0.5,99,0.05,100000,0.05
0.91086984,0.55,99,0.05,100000,0.05
0.9192722,0.6000000000000001,99,0.05,100000,0.05
0.92661273,0.6500000000000001,99,0.05,100000,0.05
0.9405758,0.7000000000000001,99,0.05,100000,0.05
0.9536234,0.7500000000000001,99,0.05,100000,0.05
0.95546806,0.8,99,0.05,100000,0.05
0.9727269,0.8500000000000001,99,0.05,100000,0.05
0.98826975,0.9000000000000001,99,0.05,100000,0.05
0.9991053,0.95,99,0.05,100000,0.05
0.04949111,0.05,0,0.03,100000,0.05
0.09896958,0.1,0,0.03,100000,0.05
0.16567206,0.15,0,0.03,100000,0.05
0.20539293,0.2,0,0.03,100000,0.05
0.27069068,0.25,0,0.03,100000,0.05
0.3340782,0.3,0,0.03,100000,0.05
0.40046507,0.35,0,0.03,100000,0.05
0.47221693,0.4,0,0.03,100000,0.05
0.51695687,0.45,0,0.03,100000,0.05
0.5951954,0.5,0,0.03,100000,0.05
0.6521958,0.55,0,0.03,100000,0.05
0.7043167,0.6000000000000001,0,0.03,100000,0.05
0.75849223,0.6500000000000001,0,0.03,100000,0.05
0.8199007,0.7000000000000001,0,0.03,100000,0.05
0.8585736,0.7500000000000001,0,0.03,100000,0.05
0.91877997,0.8,0,0.03,100000,0.05
0.95324093,0.8500000000000001,0,0.03,100000,0.05
0.9737625,0.9000000000000001,0,0.03,100000,0.05
0.9906864,0.95,0,0.03,100000,0.05
0.018842688,0.05,0,0.03,100000,0.15
0.04510527,0.1,0,0.03,100000,0.15
0.07127542,0.15,0,0.03,100000,0.15
0.11028377,0.2,0,0.03,100000,0.15
0.16353936,0.25,0,0.03,100000,0.15
0.22465727,0.3,0,0.03,100000,0.15
0.31920946,0.35,0,0.03,100000,0.15
0.4160494,0.4,0,0.03,100000,0.15
0.50177616,0.45,0,0.03,100000,0.15
0.5775383,0.5,0,0.03,100000,0.15
0.6800068,0.55,0,0.03,100000,0.15
0.7607086,0.6000000000000001,0,0.03,100000,0.15
0.8376946,0.6500000000000001,0,0.03,100000,0.15
0.89089775,0.7000000000000001,0,0.03,100000,0.15
0.93385726,0.7500000000000001,0,0.03,100000,0.15
0.9720458,0.8,0,0.03,100000,0.15
0.9904395,0.8500000000000001,0,0.03,100000,0.15
1.0000004,0.9000000000000001,0,0.03,100000,0.15
1.0000004,0.95,0,0.03,100000,0.15
0.015358683,0.05,0,0.03,100000,0.2
0.03401275,0.1,0,0.03,100000,0.2
0.0641888,0.15,0,0.03,100000,0.2
0.10364544,0.2,0,0.03,100000,0.2
0.1439051,0.25,0,0.03,100000,0.2
0.22110575,0.3,0,0.03,100000,0.2
0.29789832,0.35,0,0.03,100000,0.2
0.40780458,0.4,0,0.03,100000,0.2
0.51089805,0.45,0,0.03,100000,0.2
0.5993611,0.5,0,0.03,100000,0.2
0.695838,0.55,0,0.03,100000,0.2
0.78197867,0.6000000000000001,0,0.03,100000,0.2
0.8497181,0.6500000000000001,0,0.03,100000,0.2
0.9083025,0.7000000000000001,0,0.03,100000,0.2
0.94255984,0.7500000000000001,0,0.03,100000,0.2
0.97855943,0.8,0,0.03,100000,0.2
0.9933574,0.8500000000000001,0,0.03,100000,0.2
1.0000004,0.9000000000000001,0,0.03,100000,0.2
1.0000004,0.95,0,0.03,100000,0.2
0.0870773,0.05,1,0.03,100000,0.05
0.15507887,0.1,1,0.03,100000,0.05
0.22232768,0.15,1,0.03,100000,0.05
0.30595297,0.2,1,0.03,100000,0.05
0.3703221,0.25,1,0.03,100000,0.05
0.42522386,0.3,1,0.03,100000,0.05
0.49170658,0.35,1,0.03,100000,0.05
0.5625933,0.4,1,0.03,100000,0.05
0.6413887,0.45,1,0.03,100000,0.05
0.7084482,0.5,1,0.03,100000,0.05
0.7588165,0.55,1,0.03,100000,0.05
0.80215657,0.6000000000000001,1,0.03,100000,0.05
0.850401,0.6500000000000001,1,0.03,100000,0.05
0.8815999,0.7000000000000001,1,0.03,100000,0.05
0.91075605,0.7500000000000001,1,0.03,100000,0.05
0.9375805,0.8,1,0.03,100000,0.05
0.9699362,0.8500000000000001,1,0.03,100000,0.05
0.99005085,0.9000000000000001,1,0.03,100000,0.05
0.9934103,0.95,1,0.03,100000,0.05
0.09058862,0.05,1,0.03,100000,0.2
0.1603519,0.1,1,0.03,100000,0.2
0.22918351,0.15,1,0.03,100000,0.2
0.30724442,0.2,1,0.03,100000,0.2
0.3792343,0.25,1,0.03,100000,0.2
0.4427412,0.3,1,0.03,100000,0.2
0.51356906,0.35,1,0.03,100000,0.2
0.5874338,0.4,1,0.03,100000,0.2
0.64674234,0.45,1,0.03,100000,0.2
0.71276706,0.5,1,0.03,100000,0.2
0.77010596,0.55,1,0.03,100000,0.2
0.83060163,0.6000000000000001,1,0.03,100000,0.2
0.8682857,0.6500000000000001,1,0.03,100000,0.2
0.8889922,0.7000000000000001,1,0.03,100000,0.2
0.9159493,0.7500000000000001,1,0.03,100000,0.2
0.93823725,0.8,1,0.03,100000,0.2
0.96001446,0.8500000000000001,1,0.03,100000,0.2
0.9917372,0.9000000000000001,1,0.03,100000,0.2
0.9966963,0.95,1,0.03,100000,0.2
0.09604123,0.05,1,0.03,100000,0.15
0.1621274,0.1,1,0.03,100000,0.15
0.22893706,0.15,1,0.03,100000,0.15
0.3108395,0.2,1,0.03,100000,0.15
0.38096654,0.25,1,0.03,100000,0.15
0.44775724,0.3,1,0.03,100000,0.15
0.51847935,0.35,1,0.03,100000,0.15
0.59084594,0.4,1,0.03,100000,0.15
0.65196013,0.45,1,0.03,100000,0.15
0.7159726,0.5,1,0.03,100000,0.15
0.77506083,0.55,1,0.03,100000,0.15
0.81831527,0.6000000000000001,1,0.03,100000,0.15
0.86483526,0.6500000000000001,1,0.03,100000,0.15
0.8975679,0.7000000000000001,1,0.03,100000,0.15
0.91265726,0.7500000000000001,1,0.03,100000,0.15
0.93286544,0.8,1,0.03,100000,0.15
0.9598715,0.8500000000000001,1,0.03,100000,0.15
0.98497176,0.9000000000000001,1,0.03,100000,0.15
0.9966963,0.95,1,0.03,100000,0.15
0.06842001,0.05,2,0.03,100000,0.05
0.17466071,0.1,2,0.03,100000,0.05
0.28105095,0.15,2,0.03,100000,0.05
0.36385354,0.2,2,0.03,100000,0.05
0.46824667,0.25,2,0.03,100000,0.05
0.53388435,0.3,2,0.03,100000,0.05
0.5867118,0.35,2,0.03,100000,0.05
0.62863564,0.4,2,0.03,100000,0.05
0.6793015,0.45,2,0.03,100000,0.05
0.72151786,0.5,2,0.03,100000,0.05
0.75635654,0.55,2,0.03,100000,0.05
0.8033955,0.6000000000000001,2,0.03,100000,0.05
0.83709794,0.6500000000000001,2,0.03,100000,0.05
0.8741241,0.7000000000000001,2,0.03,100000,0.05
0.9009392,0.7500000000000001,2,0.03,100000,0.05
0.93222153,0.8,2,0.03,100000,0.05
0.95654476,0.8500000000000001,2,0.03,100000,0.05
0.9811354,0.9000000000000001,2,0.03,100000,0.05
0.99839044,0.95,2,0.03,100000,0.05
0.028139608,0.05,2,0.03,100000,0.2
0.09263613,0.1,2,0.03,100000,0.2
0.15019843,0.15,2,0.03,100000,0.2
0.20163807,0.2,2,0.03,100000,0.2
0.28536397,0.25,2,0.03,100000,0.2
0.3569569,0.3,2,0.03,100000,0.2
0.44181588,0.35,2,0.03,100000,0.2
0.49834165,0.4,2,0.03,100000,0.2
0.5634128,0.45,2,0.03,100000,0.2
0.6395214,0.5,2,0.03,100000,0.2
0.70715594,0.55,2,0.03,100000,0.2
0.77287215,0.6000000000000001,2,0.03,100000,0.2
0.84333736,0.6500000000000001,2,0.03,100000,0.2
0.89059424,0.7000000000000001,2,0.03,100000,0.2
0.9309599,0.7500000000000001,2,0.03,100000,0.2
0.96675175,0.8,2,0.03,100000,0.2
0.98139757,0.8500000000000001,2,0.03,100000,0.2
0.9951652,0.9000000000000001,2,0.03,100000,0.2
1.0000007,0.95,2,0.03,100000,0.2
0.05762148,0.05,2,0.03,100000,0.15
0.14057398,0.1,2,0.03,100000,0.15
0.21616548,0.15,2,0.03,100000,0.15
0.30285314,0.2,2,0.03,100000,0.15
0.36327478,0.25,2,0.03,100000,0.15
0.431338,0.3,2,0.03,100000,0.15
0.48825222,0.35,2,0.03,100000,0.15
0.5400667,0.4,2,0.03,100000,0.15
0.6100757,0.45,2,0.03,100000,0.15
0.669761,0.5,2,0.03,100000,0.15
0.7209056,0.55,2,0.03,100000,0.15
0.7850329,0.6000000000000001,2,0.03,100000,0.15
0.8346093,0.6500000000000001,2,0.03,100000,0.15
0.88873094,0.7000000000000001,2,0.03,100000,0.15
0.9194869,0.7500000000000001,2,0.03,100000,0.15
0.95520693,0.8,2,0.03,100000,0.15
0.97644484,0.8500000000000001,2,0.03,100000,0.15
0.99202496,0.9000000000000001,2,0.03,100000,0.15
1.0000002,0.95,2,0.03,100000,0.15
0.20507985,0.05,3,0.03,100000,0.05
0.32028118,0.1,3,0.03,100000,0.05
0.39387637,0.15,3,0.03,100000,0.05
0.46713877,0.2,3,0.03,100000,0.05
0.5364799,0.25,3,0.03,100000,0.05
0.5825968,0.3,3,0.03,100000,0.05
0.6250047,0.35,3,0.03,100000,0.05
0.66077954,0.4,3,0.03,100000,0.05
0.71004117,0.45,3,0.03,100000,0.05
0.7473368,0.5,3,0.03,100000,0.05
0.78891224,0.55,3,0.03,100000,0.05
0.8260161,0.6000000000000001,3,0.03,100000,0.05
0.8553012,0.6500000000000001,3,0.03,100000,0.05
0.8919469,0.7000000000000001,3,0.03,100000,0.05
0.9216373,0.7500000000000001,3,0.03,100000,0.05
0.94586855,0.8,3,0.03,100000,0.05
0.9672607,0.8500000000000001,3,0.03,100000,0.05
0.9854328,0.9000000000000001,3,0.03,100000,0.05
0.9999992,0.95,3,0.03,100000,0.05
0.08506905,0.05,3,0.03,100000,0.2
0.17100655,0.1,3,0.03,100000,0.2
0.24542353,0.15,3,0.03,100000,0.2
0.30909988,0.2,3,0.03,100000,0.2
0.38445482,0.25,3,0.03,100000,0.2
0.45237166,0.3,3,0.03,100000,0.2
0.5008103,0.35,3,0.03,100000,0.2
0.5588146,0.4,3,0.03,100000,0.2
0.6134713,0.45,3,0.03,100000,0.2
0.663087,0.5,3,0.03,100000,0.2
0.7074478,0.55,3,0.03,100000,0.2
0.746374,0.6000000000000001,3,0.03,100000,0.2
0.79610837,0.6500000000000001,3,0.03,100000,0.2
0.84309965,0.7000000000000001,3,0.03,100000,0.2
0.89255565,0.7500000000000001,3,0.03,100000,0.2
0.93715084,0.8,3,0.03,100000,0.2
0.96376175,0.8500000000000001,3,0.03,100000,0.2
0.9836964,0.9000000000000001,3,0.03,100000,0.2
0.9999994,0.95,3,0.03,100000,0.2
0.09042042,0.05,3,0.03,100000,0.15
0.17600669,0.1,3,0.03,100000,0.15
0.2560513,0.15,3,0.03,100000,0.15
0.32485527,0.2,3,0.03,100000,0.15
0.39815497,0.25,3,0.03,100000,0.15
0.46285218,0.3,3,0.03,100000,0.15
0.50571555,0.35,3,0.03,100000,0.15
0.5782585,0.4,3,0.03,100000,0.15
0.6222538,0.45,3,0.03,100000,0.15
0.6650328,0.5,3,0.03,100000,0.15
0.7126198,0.55,3,0.03,100000,0.15
0.74667263,0.6000000000000001,3,0.03,100000,0.15
0.7943418,0.6500000000000001,3,0.03,100000,0.15
0.83791924,0.7000000000000001,3,0.03,100000,0.15
0.8843695,0.7500000000000001,3,0.03,100000,0.15
0.93233633,0.8,3,0.03,100000,0.15
0.96375406,0.8500000000000001,3,0.03,100000,0.15
0.9836964,0.9000000000000001,3,0.03,100000,0.15
0.9999994,0.95,3,0.03,100000,0.15
0.0015709314,0.05,4,0.03,100000,0.05
0.01118572,0.1,4,0.03,100000,0.05
0.030698007,0.15,4,0.03,100000,0.05
0.05326291,0.2,4,0.03,100000,0.05
0.08248275,0.25,4,0.03,100000,0.05
0.12432,0.3,4,0.03,100000,0.05
0.18407935,0.35,4,0.03,100000,0.05
0.28692287,0.4,4,0.03,100000,0.05
0.39301142,0.45,4,0.03,100000,0.05
0.4768328,0.5,4,0.03,100000,0.05
0.58992916,0.55,4,0.03,100000,0.05
0.7016082,0.6000000000000001,4,0.03,100000,0.05
0.80897087,0.6500000000000001,4,0.03,100000,0.05
0.890338,0.7000000000000001,4,0.03,100000,0.05
0.94666845,0.7500000000000001,4,0.03,100000,0.05
0.97855824,0.8,4,0.03,100000,0.05
0.994008,0.8500000000000001,4,0.03,100000,0.05
0.9986185,0.9000000000000001,4,0.03,100000,0.05
0.9999998,0.95,4,0.03,100000,0.05
0.055370986,0.05,4,0.03,100000,0.15
0.09955419,0.1,4,0.03,100000,0.15
0.1505138,0.15,4,0.03,100000,0.15
0.20898254,0.2,4,0.03,100000,0.15
0.27544966,0.25,4,0.03,100000,0.15
0.33802485,0.3,4,0.03,100000,0.15
0.4031829,0.35,4,0.03,100000,0.15
0.47089216,0.4,4,0.03,100000,0.15
0.5353358,0.45,4,0.03,100000,0.15
0.6139935,0.5,4,0.03,100000,0.15
0.6850938,0.55,4,0.03,100000,0.15
0.7493273,0.6000000000000001,4,0.03,100000,0.15
0.81994075,0.6500000000000001,4,0.03,100000,0.15
0.88372076,0.7000000000000001,4,0.03,100000,0.15
0.9186538,0.7500000000000001,4,0.03,100000,0.15
0.9512054,0.8,4,0.03,100000,0.15
0.97789687,0.8500000000000001,4,0.03,100000,0.15
0.99427736,0.9000000000000001,4,0.03,100000,0.15
1.0000001,0.95,4,0.03,100000,0.15
0.053961214,0.05,4,0.03,100000,0.2
0.0965575,0.1,4,0.03,100000,0.2
0.15216745,0.15,4,0.03,100000,0.2
0.20469137,0.2,4,0.03,100000,0.2
0.27383518,0.25,4,0.03,100000,0.2
0.33636227,0.3,4,0.03,100000,0.2
0.3986441,0.35,4,0.03,100000,0.2
0.47766098,0.4,4,0.03,100000,0.2
0.5420707,0.45,4,0.03,100000,0.2
0.6171475,0.5,4,0.03,100000,0.2
0.68831927,0.55,4,0.03,100000,0.2
0.7539162,0.6000000000000001,4,0.03,100000,0.2
0.8289981,0.6500000000000001,4,0.03,100000,0.2
0.8883053,0.7000000000000001,4,0.03,100000,0.2
0.92148674,0.7500000000000001,4,0.03,100000,0.2
0.954216,0.8,4,0.03,100000,0.2
0.97944325,0.8500000000000001,4,0.03,100000,0.2
0.99427754,0.9000000000000001,4,0.03,100000,0.2
1.0000002,0.95,4,0.03,100000,0.2
0.19251847,0.05,5,0.03,100000,0.05
0.32221138,0.1,5,0.03,100000,0.05
0.40755865,0.15,5,0.03,100000,0.05
0.5013703,0.2,5,0.03,100000,0.05
0.57646173,0.25,5,0.03,100000,0.05
0.66269004,0.3,5,0.03,100000,0.05
0.7045849,0.35,5,0.03,100000,0.05
0.7559966,0.4,5,0.03,100000,0.05
0.7854429,0.45,5,0.03,100000,0.05
0.8307763,0.5,5,0.03,100000,0.05
0.8597192,0.55,5,0.03,100000,0.05
0.8818031,0.6000000000000001,5,0.03,100000,0.05
0.90222275,0.6500000000000001,5,0.03,100000,0.05
0.92759424,0.7000000000000001,5,0.03,100000,0.05
0.9593939,0.7500000000000001,5,0.03,100000,0.05
0.9778449,0.8,5,0.03,100000,0.05
0.9855612,0.8500000000000001,5,0.03,100000,0.05
0.989972,0.9000000000000001,5,0.03,100000,0.05
0.9956876,0.95,5,0.03,100000,0.05
0.11173842,0.05,5,0.03,100000,0.15
0.23609874,0.1,5,0.03,100000,0.15
0.34768322,0.15,5,0.03,100000,0.15
0.44374114,0.2,5,0.03,100000,0.15
0.5272698,0.25,5,0.03,100000,0.15
0.61433345,0.3,5,0.03,100000,0.15
0.6873997,0.35,5,0.03,100000,0.15
0.74735224,0.4,5,0.03,100000,0.15
0.789882,0.45,5,0.03,100000,0.15
0.8271677,0.5,5,0.03,100000,0.15
0.85729986,0.55,5,0.03,100000,0.15
0.88144934,0.6000000000000001,5,0.03,100000,0.15
0.90223217,0.6500000000000001,5,0.03,100000,0.15
0.9396711,0.7000000000000001,5,0.03,100000,0.15
0.96084917,0.7500000000000001,5,0.03,100000,0.15
0.9747835,0.8,5,0.03,100000,0.15
0.9855609,0.8500000000000001,5,0.03,100000,0.15
0.98997176,0.9000000000000001,5,0.03,100000,0.15
0.99707997,0.95,5,0.03,100000,0.15
0.1035159,0.05,5,0.03,100000,0.2
0.2230841,0.1,5,0.03,100000,0.2
0.32835227,0.15,5,0.03,100000,0.2
0.43744653,0.2,5,0.03,100000,0.2
0.5212208,0.25,5,0.03,100000,0.2
0.6143071,0.3,5,0.03,100000,0.2
0.6843094,0.35,5,0.03,100000,0.2
0.74743944,0.4,5,0.03,100000,0.2
0.7915591,0.45,5,0.03,100000,0.2
0.8288579,0.5,5,0.03,100000,0.2
0.86075616,0.55,5,0.03,100000,0.2
0.8815858,0.6000000000000001,5,0.03,100000,0.2
0.9088851,0.6500000000000001,5,0.03,100000,0.2
0.94126046,0.7000000000000001,5,0.03,100000,0.2
0.96544844,0.7500000000000001,5,0.03,100000,0.2
0.97478336,0.8,5,0.03,100000,0.2
0.98556083,0.8500000000000001,5,0.03,100000,0.2
0.98997164,0.9000000000000001,5,0.03,100000,0.2
0.9970799,0.95,5,0.03,100000,0.2
0.0014485714,0.05,6,0.03,100000,0.05
0.0014485714,0.1,6,0.03,100000,0.05
0.014460424,0.15,6,0.03,100000,0.05
0.045768935,0.2,6,0.03,100000,0.05
0.08772218,0.25,6,0.03,100000,0.05
0.16379291,0.3,6,0.03,100000,0.05
0.27136576,0.35,6,0.03,100000,0.05
0.3778435,0.4,6,0.03,100000,0.05
0.50250626,0.45,6,0.03,100000,0.05
0.6290249,0.5,6,0.03,100000,0.05
0.7104476,0.55,6,0.03,100000,0.05
0.79331505,0.6000000000000001,6,0.03,100000,0.05
0.87019247,0.6500000000000001,6,0.03,100000,0.05
0.9346842,0.7000000000000001,6,0.03,100000,0.05
0.97063303,0.7500000000000001,6,0.03,100000,0.05
0.98388946,0.8,6,0.03,100000,0.05
0.99568516,0.8500000000000001,6,0.03,100000,0.05
0.99999946,0.9000000000000001,6,0.03,100000,0.05
0.99999946,0.95,6,0.03,100000,0.05
0.0014485714,0.05,6,0.03,100000,0.15
0.0014485714,0.1,6,0.03,100000,0.15
0.0014485714,0.15,6,0.03,100000,0.15
0.0073662344,0.2,6,0.03,100000,0.15
0.019008499,0.25,6,0.03,100000,0.15
0.07932818,0.3,6,0.03,100000,0.15
0.18096374,0.35,6,0.03,100000,0.15
0.31878614,0.4,6,0.03,100000,0.15
0.47732383,0.45,6,0.03,100000,0.15
0.627911,0.5,6,0.03,100000,0.15
0.7124454,0.55,6,0.03,100000,0.15
0.79651153,0.6000000000000001,6,0.03,100000,0.15
0.8886492,0.6500000000000001,6,0.03,100000,0.15
0.94534457,0.7000000000000001,6,0.03,100000,0.15
0.9720188,0.7500000000000001,6,0.03,100000,0.15
0.9869181,0.8,6,0.03,100000,0.15
0.9970756,0.8500000000000001,6,0.03,100000,0.15
0.9999992,0.9000000000000001,6,0.03,100000,0.15
0.9999992,0.95,6,0.03,100000,0.15
0.0014485714,0.05,6,0.03,100000,0.2
0.0014485714,0.1,6,0.03,100000,0.2
0.0014485714,0.15,6,0.03,100000,0.2
0.0045422963,0.2,6,0.03,100000,0.2
0.024002757,0.25,6,0.03,100000,0.2
0.08943358,0.3,6,0.03,100000,0.2
0.20469858,0.35,6,0.03,100000,0.2
0.33444983,0.4,6,0.03,100000,0.2
0.48730987,0.45,6,0.03,100000,0.2
0.6268511,0.5,6,0.03,100000,0.2
0.72192985,0.55,6,0.03,100000,0.2
0.7995167,0.6000000000000001,6,0.03,100000,0.2
0.8856526,0.6500000000000001,6,0.03,100000,0.2
0.94814247,0.7000000000000001,6,0.03,100000,0.2
0.97349805,0.7500000000000001,6,0.03,100000,0.2
0.98390085,0.8,6,0.03,100000,0.2
0.9970758,0.8500000000000001,6,0.03,100000,0.2
0.9999994,0.9000000000000001,6,0.03,100000,0.2
0.9999994,0.95,6,0.03,100000,0.2
0.012097181,0.05,7,0.03,100000,0.15
0.056917697,0.1,7,0.03,100000,0.15
0.10488245,0.15,7,0.03,100000,0.15
0.16642205,0.2,7,0.03,100000,0.15
0.20894505,0.25,7,0.03,100000,0.15
0.28742775,0.3,7,0.03,100000,0.15
0.35977924,0.35,7,0.03,100000,0.15
0.42783454,0.4,7,0.03,100000,0.15
0.5005225,0.45,7,0.03,100000,0.15
0.58934355,0.5,7,0.03,100000,0.15
0.6451107,0.55,7,0.03,100000,0.15
0.72735405,0.6000000000000001,7,0.03,100000,0.15
0.7950135,0.6500000000000001,7,0.03,100000,0.15
0.8542402,0.7000000000000001,7,0.03,100000,0.15
0.9043987,0.7500000000000001,7,0.03,100000,0.15
0.9375685,0.8,7,0.03,100000,0.15
0.9690238,0.8500000000000001,7,0.03,100000,0.15
0.98333454,0.9000000000000001,7,0.03,100000,0.15
0.99882895,0.95,7,0.03,100000,0.15
0.015582505,0.05,7,0.03,100000,0.05
0.048244897,0.1,7,0.03,100000,0.05
0.09934916,0.15,7,0.03,100000,0.05
0.1556414,0.2,7,0.03,100000,0.05
0.20472194,0.25,7,0.03,100000,0.05
0.26449338,0.3,7,0.03,100000,0.05
0.33544874,0.35,7,0.03,100000,0.05
0.38277966,0.4,7,0.03,100000,0.05
0.45238116,0.45,7,0.03,100000,0.05
0.5197692,0.5,7,0.03,100000,0.05
0.6276452,0.55,7,0.03,100000,0.05
0.6799018,0.6000000000000001,7,0.03,100000,0.05
0.7603849,0.6500000000000001,7,0.03,100000,0.05
0.8355116,0.7000000000000001,7,0.03,100000,0.05
0.88982815,0.7500000000000001,7,0.03,100000,0.05
0.92601955,0.8,7,0.03,100000,0.05
0.948118,0.8500000000000001,7,0.03,100000,0.05
0.9817437,0.9000000000000001,7,0.03,100000,0.05
0.9942382,0.95,7,0.03,100000,0.05
0.010266143,0.05,7,0.03,100000,0.2
0.04957053,0.1,7,0.03,100000,0.2
0.09614283,0.15,7,0.03,100000,0.2
0.13722655,0.2,7,0.03,100000,0.2
0.19717959,0.25,7,0.03,100000,0.2
0.26838872,0.3,7,0.03,100000,0.2
0.33948833,0.35,7,0.03,100000,0.2
0.42445007,0.4,7,0.03,100000,0.2
0.5052871,0.45,7,0.03,100000,0.2
0.58937705,0.5,7,0.03,100000,0.2
0.6515407,0.55,7,0.03,100000,0.2
0.7337055,0.6000000000000001,7,0.03,100000,0.2
0.8076991,0.6500000000000001,7,0.03,100000,0.2
0.8638269,0.7000000000000001,7,0.03,100000,0.2
0.91398185,0.7500000000000001,7,0.03,100000,0.2
0.94236374,0.8,7,0.03,100000,0.2
0.9722781,0.8500000000000001,7,0.03,100000,0.2
0.98462045,0.9000000000000001,7,0.03,100000,0.2
0.99882907,0.95,7,0.03,100000,0.2
0.14371842,0.05,8,0.03,100000,0.15
0.28073937,0.1,8,0.03,100000,0.15
0.38274136,0.15,8,0.03,100000,0.15
0.45303306,0.2,8,0.03,100000,0.15
0.5122632,0.25,8,0.03,100000,0.15
0.5713535,0.3,8,0.03,100000,0.15
0.6237712,0.35,8,0.03,100000,0.15
0.6880207,0.4,8,0.03,100000,0.15
0.72808063,0.45,8,0.03,100000,0.15
0.77909404,0.5,8,0.03,100000,0.15
0.822977,0.55,8,0.03,100000,0.15
0.86713976,0.6000000000000001,8,0.03,100000,0.15
0.90916765,0.6500000000000001,8,0.03,100000,0.15
0.92733526,0.7000000000000001,8,0.03,100000,0.15
0.95041704,0.7500000000000001,8,0.03,100000,0.15
0.9698847,0.8,8,0.03,100000,0.15
0.9906165,0.8500000000000001,8,0.03,100000,0.15
0.9970069,0.9000000000000001,8,0.03,100000,0.15
0.9999998,0.95,8,0.03,100000,0.15
0.06597733,0.05,8,0.03,100000,0.05
0.15877365,0.1,8,0.03,100000,0.05
0.25236318,0.15,8,0.03,100000,0.05
0.3352652,0.2,8,0.03,100000,0.05
0.42173448,0.25,8,0.03,100000,0.05
0.50011545,0.3,8,0.03,100000,0.05
0.5771638,0.35,8,0.03,100000,0.05
0.6220928,0.4,8,0.03,100000,0.05
0.6770989,0.45,8,0.03,100000,0.05
0.7266017,0.5,8,0.03,100000,0.05
0.7876114,0.55,8,0.03,100000,0.05
0.8280563,0.6000000000000001,8,0.03,100000,0.05
0.86491144,0.6500000000000001,8,0.03,100000,0.05
0.8964074,0.7000000000000001,8,0.03,100000,0.05
0.9396569,0.7500000000000001,8,0.03,100000,0.05
0.95926964,0.8,8,0.03,100000,0.05
0.9724087,0.8500000000000001,8,0.03,100000,0.05
0.983834,0.9000000000000001,8,0.03,100000,0.05
0.99538606,0.95,8,0.03,100000,0.05
0.1036124,0.05,8,0.03,100000,0.2
0.24337903,0.1,8,0.03,100000,0.2
0.34257126,0.15,8,0.03,100000,0.2
0.42603254,0.2,8,0.03,100000,0.2
0.4820325,0.25,8,0.03,100000,0.2
0.5501906,0.3,8,0.03,100000,0.2
0.6160417,0.35,8,0.03,100000,0.2
0.6698605,0.4,8,0.03,100000,0.2
0.72496957,0.45,8,0.03,100000,0.2
0.77432257,0.5,8,0.03,100000,0.2
0.8133435,0.55,8,0.03,100000,0.2
0.8639734,0.6000000000000001,8,0.03,100000,0.2
0.9112056,0.6500000000000001,8,0.03,100000,0.2
0.930606,0.7000000000000001,8,0.03,100000,0.2
0.9487832,0.7500000000000001,8,0.03,100000,0.2
0.97636926,0.8,8,0.03,100000,0.2
0.9906165,0.8500000000000001,8,0.03,100000,0.2
0.9970069,0.9000000000000001,8,0.03,100000,0.2
0.9999998,0.95,8,0.03,100000,0.2
0.005586286,0.05,9,0.03,100000,0.15
0.022940265,0.1,9,0.03,100000,0.15
0.0566637,0.15,9,0.03,100000,0.15
0.12023364,0.2,9,0.03,100000,0.15
0.18576111,0.25,9,0.03,100000,0.15
0.27468345,0.3,9,0.03,100000,0.15
0.35579368,0.35,9,0.03,100000,0.15
0.4569425,0.4,9,0.03,100000,0.15
0.54626495,0.45,9,0.03,100000,0.15
0.6234401,0.5,9,0.03,100000,0.15
0.70065886,0.55,9,0.03,100000,0.15
0.75732166,0.6000000000000001,9,0.03,100000,0.15
0.8301801,0.6500000000000001,9,0.03,100000,0.15
0.8830221,0.7000000000000001,9,0.03,100000,0.15
0.93537116,0.7500000000000001,9,0.03,100000,0.15
0.96517664,0.8,9,0.03,100000,0.15
0.98073804,0.8500000000000001,9,0.03,100000,0.15
0.99205124,0.9000000000000001,9,0.03,100000,0.15
0.9983232,0.95,9,0.03,100000,0.15
0.013342442,0.05,9,0.03,100000,0.05
0.036125317,0.1,9,0.03,100000,0.05
0.082897805,0.15,9,0.03,100000,0.05
0.12576589,0.2,9,0.03,100000,0.05
0.17979558,0.25,9,0.03,100000,0.05
0.26263422,0.3,9,0.03,100000,0.05
0.36450025,0.35,9,0.03,100000,0.05
0.4357304,0.4,9,0.03,100000,0.05
0.5142982,0.45,9,0.03,100000,0.05
0.5814365,0.5,9,0.03,100000,0.05
0.6497027,0.55,9,0.03,100000,0.05
0.72129613,0.6000000000000001,9,0.03,100000,0.05
0.78752244,0.6500000000000001,9,0.03,100000,0.05
0.83194804,0.7000000000000001,9,0.03,100000,0.05
0.89083475,0.7500000000000001,9,0.03,100000,0.05
0.94194883,0.8,9,0.03,100000,0.05
0.9732665,0.8500000000000001,9,0.03,100000,0.05
0.9904079,0.9000000000000001,9,0.03,100000,0.05
0.9939358,0.95,9,0.03,100000,0.05
0.0036125334,0.05,9,0.03,100000,0.2
0.022940265,0.1,9,0.03,100000,0.2
0.053269103,0.15,9,0.03,100000,0.2
0.11834829,0.2,9,0.03,100000,0.2
0.17861345,0.25,9,0.03,100000,0.2
0.2750834,0.3,9,0.03,100000,0.2
0.3726512,0.35,9,0.03,100000,0.2
0.45481965,0.4,9,0.03,100000,0.2
0.5428262,0.45,9,0.03,100000,0.2
0.63071114,0.5,9,0.03,100000,0.2
0.705694,0.55,9,0.03,100000,0.2
0.7697321,0.6000000000000001,9,0.03,100000,0.2
0.8316615,0.6500000000000001,9,0.03,100000,0.2
0.8898718,0.7000000000000001,9,0.03,100000,0.2
0.9389298,0.7500000000000001,9,0.03,100000,0.2
0.96340805,0.8,9,0.03,100000,0.2
0.98073775,0.8500000000000001,9,0.03,100000,0.2
0.9936979,0.9000000000000001,9,0.03,100000,0.2
0.99832284,0.95,9,0.03,100000,0.2
0.014842095,0.05,0,0.05,100000,0.001
0.046410486,0.1,0,0.05,100000,0.001
0.08577842,0.15000000000000002,0,0.05,100000,0.001
0.13202411,0.2,0,0.05,100000,0.001
0.19535428,0.25,0,0.05,100000,0.001
0.24837716,0.3,0,0.05,100000,0.001
0.30266875,0.35000000000000003,0,0.05,100000,0.001
0.37298837,0.4,0,0.05,100000,0.001
0.43044907,0.45,0,0.05,100000,0.001
0.5005527,0.5,0,0.05,100000,0.001
0.57075423,0.55,0,0.05,100000,0.001
0.6184696,0.6000000000000001,0,0.05,100000,0.001
0.6619139,0.6500000000000001,0,0.05,100000,0.001
0.72841233,0.7000000000000001,0,0.05,100000,0.001
0.774982,0.7500000000000001,0,0.05,100000,0.001
0.8207644,0.8,0,0.05,100000,0.001
0.8521129,0.8500000000000001,0,0.05,100000,0.001
0.89630526,0.9000000000000001,0,0.05,100000,0.001
0.9419932,0.9500000000000001,0,0.05,100000,0.001
0.20247917,0.05,0,0.05,100000,1.0
0.28477708,0.1,0,0.05,100000,1.0
0.33290377,0.15000000000000002,0,0.05,100000,1.0
0.38962355,0.2,0,0.05,100000,1.0
0.43128243,0.25,0,0.05,100000,1.0
0.49937376,0.3,0,0.05,100000,1.0
0.56882846,0.35000000000000003,0,0.05,100000,1.0
0.6397334,0.4,0,0.05,100000,1.0
0.71007836,0.45,0,0.05,100000,1.0
0.7791752,0.5,0,0.05,100000,1.0
0.83679914,0.55,0,0.05,100000,1.0
0.8886801,0.6000000000000001,0,0.05,100000,1.0
0.9226266,0.6500000000000001,0,0.05,100000,1.0
0.95139253,0.7000000000000001,0,0.05,100000,1.0
0.96975154,0.7500000000000001,0,0.05,100000,1.0
0.98405963,0.8,0,0.05,100000,1.0
0.9916503,0.8500000000000001,0,0.05,100000,1.0
0.998176,0.9000000000000001,0,0.05,100000,1.0
1.0,0.9500000000000001,0,0.05,100000,1.0
0.019996462,0.05,0,0.05,100000,0.01
0.06813735,0.1,0,0.05,100000,0.01
0.11827482,0.15000000000000002,0,0.05,100000,0.01
0.18941076,0.2,0,0.05,100000,0.01
0.2663375,0.25,0,0.05,100000,0.01
0.33523023,0.3,0,0.05,100000,0.01
0.39534512,0.35000000000000003,0,0.05,100000,0.01
0.4676359,0.4,0,0.05,100000,0.01
0.5311059,0.45,0,0.05,100000,0.01
0.608345,0.5,0,0.05,100000,0.01
0.6630037,0.55,0,0.05,100000,0.01
0.7261985,0.6000000000000001,0,0.05,100000,0.01
0.7904931,0.6500000000000001,0,0.05,100000,0.01
0.8497197,0.7000000000000001,0,0.05,100000,0.01
0.887842,0.7500000000000001,0,0.05,100000,0.01
0.91913956,0.8,0,0.05,100000,0.01
0.9400942,0.8500000000000001,0,0.05,100000,0.01
0.9550673,0.9000000000000001,0,0.05,100000,0.01
0.974717,0.9500000000000001,0,0.05,100000,0.01
0.59111124,0.05,1,0.05,100000,1.0
0.6845647,0.1,1,0.05,100000,1.0
0.72346616,0.15000000000000002,1,0.05,100000,1.0
0.75387245,0.2,1,0.05,100000,1.0
0.77670884,0.25,1,0.05,100000,1.0
0.800779,0.3,1,0.05,100000,1.0
0.82044464,0.35000000000000003,1,0.05,100000,1.0
0.83276546,0.4,1,0.05,100000,1.0
0.85441136,0.45,1,0.05,100000,1.0
0.8716642,0.5,1,0.05,100000,1.0
0.88997287,0.55,1,0.05,100000,1.0
0.90634865,0.6000000000000001,1,0.05,100000,1.0
0.934057,0.6500000000000001,1,0.05,100000,1.0
0.9534568,0.7000000000000001,1,0.05,100000,1.0
0.97055197,0.7500000000000001,1,0.05,100000,1.0
0.9842935,0.8,1,0.05,100000,1.0
0.9912831,0.8500000000000001,1,0.05,100000,1.0
0.99619055,0.9000000000000001,1,0.05,100000,1.0
0.9990554,0.9500000000000001,1,0.05,100000,1.0
0.19720587,0.05,1,0.05,100000,0.001
0.31156135,0.1,1,0.05,100000,0.001
0.3955808,0.15000000000000002,1,0.05,100000,0.001
0.4661268,0.2,1,0.05,100000,0.001
0.5232536,0.25,1,0.05,100000,0.001
0.56148624,0.3,1,0.05,100000,0.001
0.6167395,0.35000000000000003,1,0.05,100000,0.001
0.6566312,0.4,1,0.05,100000,0.001
0.68274266,0.45,1,0.05,100000,0.001
0.71876866,0.5,1,0.05,100000,0.001
0.75046504,0.55,1,0.05,100000,0.001
0.7889131,0.6000000000000001,1,0.05,100000,0.001
0.8223963,0.6500000000000001,1,0.05,100000,0.001
0.85408515,0.7000000000000001,1,0.05,100000,0.001
0.8746228,0.7500000000000001,1,0.05,100000,0.001
0.89249724,0.8,1,0.05,100000,0.001
0.9189122,0.8500000000000001,1,0.05,100000,0.001
0.94296247,0.9000000000000001,1,0.05,100000,0.001
0.97407717,0.9500000000000001,1,0.05,100000,0.001
0.25352153,0.05,1,0.05,100000,0.01
0.38802728,0.1,1,0.05,100000,0.01
0.4652,0.15000000000000002,1,0.05,100000,0.01
0.537246,0.2,1,0.05,100000,0.01
0.5890506,0.25,1,0.05,100000,0.01
0.6323987,0.3,1,0.05,100000,0.01
0.6760946,0.35000000000000003,1,0.05,100000,0.01
0.7041015,0.4,1,0.05,100000,0.01
0.7462224,0.45,1,0.05,100000,0.01
0.78441703,0.5,1,0.05,100000,0.01
0.81079626,0.55,1,0.05,100000,0.01
0.8399512,0.6000000000000001,1,0.05,100000,0.01
0.8637359,0.6500000000000001,1,0.05,100000,0.01
0.8808469,0.7000000000000001,1,0.05,100000,0.01
0.89919126,0.7500000000000001,1,0.05,100000,0.01
0.9182413,0.8,1,0.05,100000,0.01
0.93674314,0.8500000000000001,1,0.05,100000,0.01
0.9583508,0.9000000000000001,1,0.05,100000,0.01
0.97839093,0.9500000000000001,1,0.05,100000,0.01
0.44970718,0.05,2,0.05,100000,1.0
0.528239,0.1,2,0.05,100000,1.0
0.58694804,0.15000000000000002,2,0.05,100000,1.0
0.6290187,0.2,2,0.05,100000,1.0
0.6651755,0.25,2,0.05,100000,1.0
0.71081245,0.3,2,0.05,100000,1.0
0.75732386,0.35000000000000003,2,0.05,100000,1.0
0.792404,0.4,2,0.05,100000,1.0
0.8237877,0.45,2,0.05,100000,1.0
0.8531344,0.5,2,0.05,100000,1.0
0.889019,0.55,2,0.05,100000,1.0
0.9175266,0.6000000000000001,2,0.05,100000,1.0
0.9345506,0.6500000000000001,2,0.05,100000,1.0
0.95218104,0.7000000000000001,2,0.05,100000,1.0
0.9695498,0.7500000000000001,2,0.05,100000,1.0
0.9814478,0.8,2,0.05,100000,1.0
0.99345464,0.8500000000000001,2,0.05,100000,1.0
0.9990686,0.9000000000000001,2,0.05,100000,1.0
1.0000004,0.9500000000000001,2,0.05,100000,1.0
0.052754756,0.05,2,0.05,100000,0.001
0.0963471,0.1,2,0.05,100000,0.001
0.1606268,0.15000000000000002,2,0.05,100000,0.001
0.2156858,0.2,2,0.05,100000,0.001
0.2681149,0.25,2,0.05,100000,0.001
0.31911603,0.3,2,0.05,100000,0.001
0.3731265,0.35000000000000003,2,0.05,100000,0.001
0.4407843,0.4,2,0.05,100000,0.001
0.50972146,0.45,2,0.05,100000,0.001
0.5727745,0.5,2,0.05,100000,0.001
0.63072467,0.55,2,0.05,100000,0.001
0.7017802,0.6000000000000001,2,0.05,100000,0.001
0.75640106,0.6500000000000001,2,0.05,100000,0.001
0.79617965,0.7000000000000001,2,0.05,100000,0.001
0.8387125,0.7500000000000001,2,0.05,100000,0.001
0.8819698,0.8,2,0.05,100000,0.001
0.92410994,0.8500000000000001,2,0.05,100000,0.001
0.95340705,0.9000000000000001,2,0.05,100000,0.001
0.98161924,0.9500000000000001,2,0.05,100000,0.001
0.06149329,0.05,2,0.05,100000,0.01
0.11843609,0.1,2,0.05,100000,0.01
0.18842047,0.15000000000000002,2,0.05,100000,0.01
0.2453711,0.2,2,0.05,100000,0.01
0.30385685,0.25,2,0.05,100000,0.01
0.36978194,0.3,2,0.05,100000,0.01
0.44281036,0.35000000000000003,2,0.05,100000,0.01
0.5105001,0.4,2,0.05,100000,0.01
0.56133026,0.45,2,0.05,100000,0.01
0.6370578,0.5,2,0.05,100000,0.01
0.7026876,0.55,2,0.05,100000,0.01
0.75089943,0.6000000000000001,2,0.05,100000,0.01
0.79290694,0.6500000000000001,2,0.05,100000,0.01
0.83243436,0.7000000000000001,2,0.05,100000,0.01
0.8750815,0.7500000000000001,2,0.05,100000,0.01
0.9037241,0.8,2,0.05,100000,0.01
0.9379649,0.8500000000000001,2,0.05,100000,0.01
0.9633766,0.9000000000000001,2,0.05,100000,0.01
0.98192257,0.9500000000000001,2,0.05,100000,0.01
0.14702106,0.05,3,0.05,100000,1.0
0.24006855,0.1,3,0.05,100000,1.0
0.30667815,0.15000000000000002,3,0.05,100000,1.0
0.37903202,0.2,3,0.05,100000,1.0
0.44614297,0.25,3,0.05,100000,1.0
0.5105057,0.3,3,0.05,100000,1.0
0.5716879,0.35000000000000003,3,0.05,100000,1.0
0.65087,0.4,3,0.05,100000,1.0
0.71545494,0.45,3,0.05,100000,1.0
0.79083914,0.5,3,0.05,100000,1.0
0.8439661,0.55,3,0.05,100000,1.0
0.8918457,0.6000000000000001,3,0.05,100000,1.0
0.9251867,0.6500000000000001,3,0.05,100000,1.0
0.9547562,0.7000000000000001,3,0.05,100000,1.0
0.9712817,0.7500000000000001,3,0.05,100000,1.0
0.9819617,0.8,3,0.05,100000,1.0
0.99257267,0.8500000000000001,3,0.05,100000,1.0
0.99640685,0.9000000000000001,3,0.05,100000,1.0
0.9992156,0.9500000000000001,3,0.05,100000,1.0
0.0,0.05,3,0.05,100000,0.001
0.006840534,0.1,3,0.05,100000,0.001
0.018483143,0.15000000000000002,3,0.05,100000,0.001
0.044926025,0.2,3,0.05,100000,0.001
0.089408696,0.25,3,0.05,100000,0.001
0.14215824,0.3,3,0.05,100000,0.001
0.211312,0.35000000000000003,3,0.05,100000,0.001
0.30296218,0.4,3,0.05,100000,0.001
0.39487222,0.45,3,0.05,100000,0.001
0.48852268,0.5,3,0.05,100000,0.001
0.5823623,0.55,3,0.05,100000,0.001
0.6639314,0.6000000000000001,3,0.05,100000,0.001
0.75010407,0.6500000000000001,3,0.05,100000,0.001
0.8190212,0.7000000000000001,3,0.05,100000,0.001
0.8844946,0.7500000000000001,3,0.05,100000,0.001
0.93195724,0.8,3,0.05,100000,0.001
0.97385347,0.8500000000000001,3,0.05,100000,0.001
0.9877531,0.9000000000000001,3,0.05,100000,0.001
0.9974928,0.9500000000000001,3,0.05,100000,0.001
0.0,0.05,3,0.05,100000,0.01
0.006840534,0.1,3,0.05,100000,0.01
0.015795328,0.15000000000000002,3,0.05,100000,0.01
0.044172365,0.2,3,0.05,100000,0.01
0.09755495,0.25,3,0.05,100000,0.01
0.16080697,0.3,3,0.05,100000,0.01
0.2403137,0.35000000000000003,3,0.05,100000,0.01
0.33992192,0.4,3,0.05,100000,0.01
0.4494205,0.45,3,0.05,100000,0.01
0.53122157,0.5,3,0.05,100000,0.01
0.63638705,0.55,3,0.05,100000,0.01
0.73731536,0.6000000000000001,3,0.05,100000,0.01
0.80715656,0.6500000000000001,3,0.05,100000,0.01
0.87319684,0.7000000000000001,3,0.05,100000,0.01
0.9193067,0.7500000000000001,3,0.05,100000,0.01
0.9629782,0.8,3,0.05,100000,0.01
0.9839242,0.8500000000000001,3,0.05,100000,0.01
0.9907057,0.9000000000000001,3,0.05,100000,0.01
0.9983667,0.9500000000000001,3,0.05,100000,0.01
0.10716893,0.05,4,0.05,100000,1.0
0.17521031,0.1,4,0.05,100000,1.0
0.25048006,0.15000000000000002,4,0.05,100000,1.0
0.31239334,0.2,4,0.05,100000,1.0
0.3722087,0.25,4,0.05,100000,1.0
0.4491091,0.3,4,0.05,100000,1.0
0.5320407,0.35000000000000003,4,0.05,100000,1.0
0.6040073,0.4,4,0.05,100000,1.0
0.6784761,0.45,4,0.05,100000,1.0
0.7563284,0.5,4,0.05,100000,1.0
0.81772184,0.55,4,0.05,100000,1.0
0.86377895,0.6000000000000001,4,0.05,100000,1.0
0.90856445,0.6500000000000001,4,0.05,100000,1.0
0.9402632,0.7000000000000001,4,0.05,100000,1.0
0.963461,0.7500000000000001,4,0.05,100000,1.0
0.9844181,0.8,4,0.05,100000,1.0
0.99364126,0.8500000000000001,4,0.05,100000,1.0
0.9991628,0.9000000000000001,4,0.05,100000,1.0
0.9999999,0.9500000000000001,4,0.05,100000,1.0
0.00568652,0.05,4,0.05,100000,0.001
0.023030372,0.1,4,0.05,100000,0.001
0.049144253,0.15000000000000002,4,0.05,100000,0.001
0.09269564,0.2,4,0.05,100000,0.001
0.15889375,0.25,4,0.05,100000,0.001
0.23852795,0.3,4,0.05,100000,0.001
0.32735324,0.35000000000000003,4,0.05,100000,0.001
0.43979123,0.4,4,0.05,100000,0.001
0.54587686,0.45,4,0.05,100000,0.001
0.64659053,0.5,4,0.05,100000,0.001
0.72747517,0.55,4,0.05,100000,0.001
0.79666895,0.6000000000000001,4,0.05,100000,0.001
0.8518014,0.6500000000000001,4,0.05,100000,0.001
0.89515287,0.7000000000000001,4,0.05,100000,0.001
0.9324435,0.7500000000000001,4,0.05,100000,0.001
0.95479715,0.8,4,0.05,100000,0.001
0.9741831,0.8500000000000001,4,0.05,100000,0.001
0.9855929,0.9000000000000001,4,0.05,100000,0.001
0.9981828,0.9500000000000001,4,0.05,100000,0.001
0.01837178,0.05,4,0.05,100000,0.01
0.04636416,0.1,4,0.05,100000,0.01
0.08266108,0.15000000000000002,4,0.05,100000,0.01
0.13909264,0.2,4,0.05,100000,0.01
0.20225504,0.25,4,0.05,100000,0.01
0.27916798,0.3,4,0.05,100000,0.01
0.3619145,0.35000000000000003,4,0.05,100000,0.01
0.47214472,0.4,4,0.05,100000,0.01
0.5743425,0.45,4,0.05,100000,0.01
0.667771,0.5,4,0.05,100000,0.01
0.7406232,0.55,4,0.05,100000,0.01
0.80430496,0.6000000000000001,4,0.05,100000,0.01
0.86399925,0.6500000000000001,4,0.05,100000,0.01
0.90534467,0.7000000000000001,4,0.05,100000,0.01
0.94335663,0.7500000000000001,4,0.05,100000,0.01
0.96358556,0.8,4,0.05,100000,0.01
0.9761028,0.8500000000000001,4,0.05,100000,0.01
0.98735374,0.9000000000000001,4,0.05,100000,0.01
0.9981829,0.9500000000000001,4,0.05,100000,0.01
0.5888192,0.05,5,0.05,100000,1.0
0.6761041,0.1,5,0.05,100000,1.0
0.7177503,0.15000000000000002,5,0.05,100000,1.0
0.74596167,0.2,5,0.05,100000,1.0
0.7719353,0.25,5,0.05,100000,1.0
0.79064435,0.3,5,0.05,100000,1.0
0.81661415,0.35000000000000003,5,0.05,100000,1.0
0.83542526,0.4,5,0.05,100000,1.0
0.85110545,0.45,5,0.05,100000,1.0
0.86883074,0.5,5,0.05,100000,1.0
0.882653,0.55,5,0.05,100000,1.0
0.9073556,0.6000000000000001,5,0.05,100000,1.0
0.93284255,0.6500000000000001,5,0.05,100000,1.0
0.95056516,0.7000000000000001,5,0.05,100000,1.0
0.9649003,0.7500000000000001,5,0.05,100000,1.0
0.9793496,0.8,5,0.05,100000,1.0
0.9859813,0.8500000000000001,5,0.05,100000,1.0
0.99646753,0.9000000000000001,5,0.05,100000,1.0
0.9992717,0.9500000000000001,5,0.05,100000,1.0
0.0,0.05,5,0.05,100000,0.001
0.0,0.1,5,0.05,100000,0.001
0.00096817146,0.15000000000000002,5,0.05,100000,0.001
0.0029254912,0.2,5,0.05,100000,0.001
0.01342677,0.25,5,0.05,100000,0.001
0.03248216,0.3,5,0.05,100000,0.001
0.10054218,0.35000000000000003,5,0.05,100000,0.001
0.18970455,0.4,5,0.05,100000,0.001
0.303681,0.45,5,0.05,100000,0.001
0.42433178,0.5,5,0.05,100000,0.001
0.5356521,0.55,5,0.05,100000,0.001
0.65070945,0.6000000000000001,5,0.05,100000,0.001
0.75625753,0.6500000000000001,5,0.05,100000,0.001
0.84979767,0.7000000000000001,5,0.05,100000,0.001
0.91445214,0.7500000000000001,5,0.05,100000,0.001
0.9557166,0.8,5,0.05,100000,0.001
0.9814586,0.8500000000000001,5,0.05,100000,0.001
0.9937409,0.9000000000000001,5,0.05,100000,0.001
0.9984049,0.9500000000000001,5,0.05,100000,0.001
0.0,0.05,5,0.05,100000,0.01
0.011769795,0.1,5,0.05,100000,0.01
0.04260426,0.15000000000000002,5,0.05,100000,0.01
0.1045362,0.2,5,0.05,100000,0.01
0.18450437,0.25,5,0.05,100000,0.01
0.27457452,0.3,5,0.05,100000,0.01
0.35887975,0.35000000000000003,5,0.05,100000,0.01
0.4378187,0.4,5,0.05,100000,0.01
0.5126036,0.45,5,0.05,100000,0.01
0.59744817,0.5,5,0.05,100000,0.01
0.6752462,0.55,5,0.05,100000,0.01
0.74646276,0.6000000000000001,5,0.05,100000,0.01
0.8267849,0.6500000000000001,5,0.05,100000,0.01
0.8856888,0.7000000000000001,5,0.05,100000,0.01
0.928094,0.7500000000000001,5,0.05,100000,0.01
0.96258205,0.8,5,0.05,100000,0.01
0.98216933,0.8500000000000001,5,0.05,100000,0.01
0.99174774,0.9000000000000001,5,0.05,100000,0.01
0.9984053,0.9500000000000001,5,0.05,100000,0.01
0.06285014,0.05,6,0.05,100000,1.0
0.10945891,0.1,6,0.05,100000,1.0
0.16948652,0.15000000000000002,6,0.05,100000,1.0
0.23887649,0.2,6,0.05,100000,1.0
0.31755298,0.25,6,0.05,100000,1.0
0.40006244,0.3,6,0.05,100000,1.0
0.48978627,0.35000000000000003,6,0.05,100000,1.0
0.5931091,0.4,6,0.05,100000,1.0
0.7007695,0.45,6,0.05,100000,1.0
0.7666542,0.5,6,0.05,100000,1.0
0.81555444,0.55,6,0.05,100000,1.0
0.85668427,0.6000000000000001,6,0.05,100000,1.0
0.89440423,0.6500000000000001,6,0.05,100000,1.0
0.9359247,0.7000000000000001,6,0.05,100000,1.0
0.958804,0.7500000000000001,6,0.05,100000,1.0
0.9798134,0.8,6,0.05,100000,1.0
0.991513,0.8500000000000001,6,0.05,100000,1.0
0.99666756,0.9000000000000001,6,0.05,100000,1.0
0.99928,0.9500000000000001,6,0.05,100000,1.0
0.00091787655,0.05,6,0.05,100000,0.001
0.0036180308,0.1,6,0.05,100000,0.001
0.03027843,0.15000000000000002,6,0.05,100000,0.001
0.105505936,0.2,6,0.05,100000,0.001
0.20565811,0.25,6,0.05,100000,0.001
0.3203881,0.3,6,0.05,100000,0.001
0.43842027,0.35000000000000003,6,0.05,100000,0.001
0.5551961,0.4,6,0.05,100000,0.001
0.6452699,0.45,6,0.05,100000,0.001
0.7271131,0.5,6,0.05,100000,0.001
0.78586316,0.55,6,0.05,100000,0.001
0.84294367,0.6000000000000001,6,0.05,100000,0.001
0.88572025,0.6500000000000001,6,0.05,100000,0.001
0.91792524,0.7000000000000001,6,0.05,100000,0.001
0.94733554,0.7500000000000001,6,0.05,100000,0.001
0.9649234,0.8,6,0.05,100000,0.001
0.9841182,0.8500000000000001,6,0.05,100000,0.001
0.9950439,0.9000000000000001,6,0.05,100000,0.001
0.99833536,0.9500000000000001,6,0.05,100000,0.001
0.00091787655,0.05,6,0.05,100000,0.01
0.01501385,0.1,6,0.05,100000,0.01
0.042728055,0.15000000000000002,6,0.05,100000,0.01
0.113882534,0.2,6,0.05,100000,0.01
0.19257127,0.25,6,0.05,100000,0.01
0.29160848,0.3,6,0.05,100000,0.01
0.39357957,0.35000000000000003,6,0.05,100000,0.01
0.5191665,0.4,6,0.05,100000,0.01
0.6295644,0.45,6,0.05,100000,0.01
0.7190056,0.5,6,0.05,100000,0.01
0.7819999,0.55,6,0.05,100000,0.01
0.8373241,0.6000000000000001,6,0.05,100000,0.01
0.88385755,0.6500000000000001,6,0.05,100000,0.01
0.92815566,0.7000000000000001,6,0.05,100000,0.01
0.9594587,0.7500000000000001,6,0.05,100000,0.01
0.9776757,0.8,6,0.05,100000,0.01
0.99122894,0.8500000000000001,6,0.05,100000,0.01
0.99832946,0.9000000000000001,6,0.05,100000,0.01
1.0000007,0.9500000000000001,6,0.05,100000,0.01
0.17582911,0.05,7,0.05,100000,1.0
0.27165505,0.1,7,0.05,100000,1.0
0.33589333,0.15000000000000002,7,0.05,100000,1.0
0.40151012,0.2,7,0.05,100000,1.0
0.44552225,0.25,7,0.05,100000,1.0
0.5138611,0.3,7,0.05,100000,1.0
0.5832639,0.35000000000000003,7,0.05,100000,1.0
0.6421738,0.4,7,0.05,100000,1.0
0.6983322,0.45,7,0.05,100000,1.0
0.7640786,0.5,7,0.05,100000,1.0
0.8087213,0.55,7,0.05,100000,1.0
0.85452425,0.6000000000000001,7,0.05,100000,1.0
0.8994056,0.6500000000000001,7,0.05,100000,1.0
0.9321096,0.7000000000000001,7,0.05,100000,1.0
0.96191764,0.7500000000000001,7,0.05,100000,1.0
0.97141266,0.8,7,0.05,100000,1.0
0.9832915,0.8500000000000001,7,0.05,100000,1.0
0.99637747,0.9000000000000001,7,0.05,100000,1.0
1.0000006,0.9500000000000001,7,0.05,100000,1.0
0.09121588,0.05,7,0.05,100000,0.01
0.18405546,0.1,7,0.05,100000,0.01
0.25542787,0.15000000000000002,7,0.05,100000,0.01
0.33137542,0.2,7,0.05,100000,0.01
0.3828262,0.25,7,0.05,100000,0.01
0.44079912,0.3,7,0.05,100000,0.01
0.48218453,0.35000000000000003,7,0.05,100000,0.01
0.54307616,0.4,7,0.05,100000,0.01
0.60687846,0.45,7,0.05,100000,0.01
0.6603618,0.5,7,0.05,100000,0.01
0.70962024,0.55,7,0.05,100000,0.01
0.7640549,0.6000000000000001,7,0.05,100000,0.01
0.8063534,0.6500000000000001,7,0.05,100000,0.01
0.84852326,0.7000000000000001,7,0.05,100000,0.01
0.89297336,0.7500000000000001,7,0.05,100000,0.01
0.91607237,0.8,7,0.05,100000,0.01
0.9453372,0.8500000000000001,7,0.05,100000,0.01
0.96664405,0.9000000000000001,7,0.05,100000,0.01
0.98822963,0.9500000000000001,7,0.05,100000,0.01
0.08546843,0.05,7,0.05,100000,0.001
0.17503993,0.1,7,0.05,100000,0.001
0.25169975,0.15000000000000002,7,0.05,100000,0.001
0.32009768,0.2,7,0.05,100000,0.001
0.3818062,0.25,7,0.05,100000,0.001
0.43908802,0.3,7,0.05,100000,0.001
0.48655742,0.35000000000000003,7,0.05,100000,0.001
0.53771067,0.4,7,0.05,100000,0.001
0.6086632,0.45,7,0.05,100000,0.001
0.65429264,0.5,7,0.05,100000,0.001
0.7051066,0.55,7,0.05,100000,0.001
0.76052994,0.6000000000000001,7,0.05,100000,0.001
0.8028935,0.6500000000000001,7,0.05,100000,0.001
0.85002106,0.7000000000000001,7,0.05,100000,0.001
0.8937086,0.7500000000000001,7,0.05,100000,0.001
0.92017984,0.8,7,0.05,100000,0.001
0.9425106,0.8500000000000001,7,0.05,100000,0.001
0.966742,0.9000000000000001,7,0.05,100000,0.001
0.98822963,0.9500000000000001,7,0.05,100000,0.001
0.28966367,0.05,8,0.05,100000,1.0
0.400365,0.1,8,0.05,100000,1.0
0.4883669,0.15000000000000002,8,0.05,100000,1.0
0.5429784,0.2,8,0.05,100000,1.0
0.60319865,0.25,8,0.05,100000,1.0
0.6614994,0.3,8,0.05,100000,1.0
0.7180687,0.35000000000000003,8,0.05,100000,1.0
0.7662256,0.4,8,0.05,100000,1.0
0.8140933,0.45,8,0.05,100000,1.0
0.8613999,0.5,8,0.05,100000,1.0
0.90350807,0.55,8,0.05,100000,1.0
0.926982,0.6000000000000001,8,0.05,100000,1.0
0.95317143,0.6500000000000001,8,0.05,100000,1.0
0.968521,0.7000000000000001,8,0.05,100000,1.0
0.98673856,0.7500000000000001,8,0.05,100000,1.0
0.9952516,0.8,8,0.05,100000,1.0
0.99908406,0.8500000000000001,8,0.05,100000,1.0
0.99908406,0.9000000000000001,8,0.05,100000,1.0
0.9999999,0.9500000000000001,8,0.05,100000,1.0
0.0076260017,0.05,8,0.05,100000,0.01
0.02909737,0.1,8,0.05,100000,0.01
0.06790629,0.15000000000000002,8,0.05,100000,0.01
0.12352122,0.2,8,0.05,100000,0.01
0.2007484,0.25,8,0.05,100000,0.01
0.29719993,0.3,8,0.05,100000,0.01
0.3947393,0.35000000000000003,8,0.05,100000,0.01
0.494985,0.4,8,0.05,100000,0.01
0.6039337,0.45,8,0.05,100000,0.01
0.68604815,0.5,8,0.05,100000,0.01
0.7786474,0.55,8,0.05,100000,0.01
0.8679437,0.6000000000000001,8,0.05,100000,0.01
0.9178454,0.6500000000000001,8,0.05,100000,0.01
0.9500559,0.7000000000000001,8,0.05,100000,0.01
0.96393615,0.7500000000000001,8,0.05,100000,0.01
0.980885,0.8,8,0.05,100000,0.01
0.9919848,0.8500000000000001,8,0.05,100000,0.01
0.99796915,0.9000000000000001,8,0.05,100000,0.01
0.99999917,0.9500000000000001,8,0.05,100000,0.01
0.009591717,0.05,8,0.05,100000,0.001
0.025952933,0.1,8,0.05,100000,0.001
0.04755359,0.15000000000000002,8,0.05,100000,0.001
0.07872319,0.2,8,0.05,100000,0.001
0.12912253,0.25,8,0.05,100000,0.001
0.21188894,0.3,8,0.05,100000,0.001
0.28817636,0.35000000000000003,8,0.05,100000,0.001
0.37024504,0.4,8,0.05,100000,0.001
0.47372663,0.45,8,0.05,100000,0.001
0.58229774,0.5,8,0.05,100000,0.001
0.6725014,0.55,8,0.05,100000,0.001
0.7725826,0.6000000000000001,8,0.05,100000,0.001
0.87765425,0.6500000000000001,8,0.05,100000,0.001
0.9313521,0.7000000000000001,8,0.05,100000,0.001
0.96052736,0.7500000000000001,8,0.05,100000,0.001
0.97969294,0.8,8,0.05,100000,0.001
0.9897157,0.8500000000000001,8,0.05,100000,0.001
0.9960583,0.9000000000000001,8,0.05,100000,0.001
0.99999976,0.9500000000000001,8,0.05,100000,0.001
0.022745784,0.05,9,0.05,100000,1.0
0.07123203,0.1,9,0.05,100000,1.0
0.14105232,0.15000000000000002,9,0.05,100000,1.0
0.22075519,0.2,9,0.05,100000,1.0
0.306999,0.25,9,0.05,100000,1.0
0.40644467,0.3,9,0.05,100000,1.0
0.5000019,0.35000000000000003,9,0.05,100000,1.0
0.59922934,0.4,9,0.05,100000,1.0
0.6678362,0.45,9,0.05,100000,1.0
0.74118537,0.5,9,0.05,100000,1.0
0.8036479,0.55,9,0.05,100000,1.0
0.85233754,0.6000000000000001,9,0.05,100000,1.0
0.897987,0.6500000000000001,9,0.05,100000,1.0
0.9403254,0.7000000000000001,9,0.05,100000,1.0
0.9590532,0.7500000000000001,9,0.05,100000,1.0
0.97752696,0.8,9,0.05,100000,1.0
0.98702323,0.8500000000000001,9,0.05,100000,1.0
0.9938044,0.9000000000000001,9,0.05,100000,1.0
0.99829,0.9500000000000001,9,0.05,100000,1.0
0.0059357043,0.05,9,0.05,100000,0.01
0.019373683,0.1,9,0.05,100000,0.01
0.045165095,0.15000000000000002,9,0.05,100000,0.01
0.0782886,0.2,9,0.05,100000,0.01
0.13471644,0.25,9,0.05,100000,0.01
0.18952715,0.3,9,0.05,100000,0.01
0.26609278,0.35000000000000003,9,0.05,100000,0.01
0.3375352,0.4,9,0.05,100000,0.01
0.41414598,0.45,9,0.05,100000,0.01
0.48487893,0.5,9,0.05,100000,0.01
0.54853463,0.55,9,0.05,100000,0.01
0.6313208,0.6000000000000001,9,0.05,100000,0.01
0.7009739,0.6500000000000001,9,0.05,100000,0.01
0.75577885,0.7000000000000001,9,0.05,100000,0.01
0.8196083,0.7500000000000001,9,0.05,100000,0.01
0.8768048,0.8,9,0.05,100000,0.01
0.9228916,0.8500000000000001,9,0.05,100000,0.01
0.95536906,0.9000000000000001,9,0.05,100000,0.01
0.9850448,0.9500000000000001,9,0.05,100000,0.01
0.0059357043,0.05,9,0.05,100000,0.001
0.01933618,0.1,9,0.05,100000,0.001
0.046102587,0.15000000000000002,9,0.05,100000,0.001
0.08248998,0.2,9,0.05,100000,0.001
0.14210394,0.25,9,0.05,100000,0.001
0.19283038,0.3,9,0.05,100000,0.001
0.2712611,0.35000000000000003,9,0.05,100000,0.001
0.34577706,0.4,9,0.05,100000,0.001
0.41954994,0.45,9,0.05,100000,0.001
0.49099842,0.5,9,0.05,100000,0.001
0.5557538,0.55,9,0.05,100000,0.001
0.63754445,0.6000000000000001,9,0.05,100000,0.001
0.710279,0.6500000000000001,9,0.05,100000,0.001
0.7632759,0.7000000000000001,9,0.05,100000,0.001
0.8245786,0.7500000000000001,9,0.05,100000,0.001
0.8787858,0.8,9,0.05,100000,0.001
0.92797,0.8500000000000001,9,0.05,100000,0.001
0.955369,0.9000000000000001,9,0.05,100000,0.001
0.9850447,0.9500000000000001,9,0.05,100000,0.001


==> figures/w_signal_df_noise_scales.tsv <==
w_signal	w_4b_cut	seed	signal_ratio	noise_scale
0.20468323	0.05	0	0.05	0.1
0.34217656	0.1	0	0.05	0.1
0.4555661	0.15000000000000002	0	0.05	0.1
0.56063116	0.2	0	0.05	0.1
0.6292342	0.25	0	0.05	0.1
0.6855036	0.3	0	0.05	0.1
0.73306113	0.35000000000000003	0	0.05	0.1
0.78002065	0.4	0	0.05	0.1
0.8252903	0.45	0	0.05	0.1
0.84907264	0.5	0	0.05	0.1
0.874586	0.55	0	0.05	0.1
0.8982684	0.6000000000000001	0	0.05	0.1
0.9217278	0.6500000000000001	0	0.05	0.1
0.9392576	0.7000000000000001	0	0.05	0.1
0.9552436	0.7500000000000001	0	0.05	0.1
0.96846384	0.8	0	0.05	0.1
0.9830212	0.8500000000000001	0	0.05	0.1
0.9931396	0.9000000000000001	0	0.05	0.1
0.99999946	0.9500000000000001	0	0.05	0.1
0.6229261	0.05	1	0.05	0.1
0.7589317	0.1	1	0.05	0.1
0.8155902	0.15000000000000002	1	0.05	0.1
0.8476107	0.2	1	0.05	0.1
0.8612012	0.25	1	0.05	0.1
0.88050836	0.3	1	0.05	0.1
0.89844406	0.35000000000000003	1	0.05	0.1
0.9121014	0.4	1	0.05	0.1
0.92842937	0.45	1	0.05	0.1
0.9373766	0.5	1	0.05	0.1
0.9492335	0.55	1	0.05	0.1
0.9611703	0.6000000000000001	1	0.05	0.1
0.9641121	0.6500000000000001	1	0.05	0.1
0.9698686	0.7000000000000001	1	0.05	0.1
0.978547	0.7500000000000001	1	0.05	0.1
0.98160326	0.8	1	0.05	0.1
0.9846149	0.8500000000000001	1	0.05	0.1
0.99308664	0.9000000000000001	1	0.05	0.1
0.99586934	0.9500000000000001	1	0.05	0.1
0.575013	0.05	2	0.05	0.1
0.73190814	0.1	2	0.05	0.1
0.7890701	0.15000000000000002	2	0.05	0.1
0.83322024	0.2	2	0.05	0.1
0.86236453	0.25	2	0.05	0.1
0.87617844	0.3	2	0.05	0.1
0.88705313	0.35000000000000003	2	0.05	0.1
0.9017226	0.4	2	0.05	0.1
0.91531825	0.45	2	0.05	0.1
0.9248886	0.5	2	0.05	0.1
0.93572354	0.55	2	0.05	0.1
0.9452935	0.6000000000000001	2	0.05	0.1
0.9586754	0.6500000000000001	2	0.05	0.1
0.9693205	0.7000000000000001	2	0.05	0.1
0.97573733	0.7500000000000001	2	0.05	0.1
0.9865837	0.8	2	0.05	0.1
0.99047726	0.8500000000000001	2	0.05	0.1
0.99452436	0.9000000000000001	2	0.05	0.1
0.99999976	0.9500000000000001	2	0.05	0.1
0.20920436	0.05	3	0.05	0.1
0.3438687	0.1	3	0.05	0.1
0.44679427	0.15000000000000002	3	0.05	0.1
0.5105766	0.2	3	0.05	0.1
0.55923665	0.25	3	0.05	0.1
0.60268253	0.3	3	0.05	0.1
0.66253346	0.35000000000000003	3	0.05	0.1
0.71469945	0.4	3	0.05	0.1
0.7543478	0.45	3	0.05	0.1
0.7890092	0.5	3	0.05	0.1
0.83422613	0.55	3	0.05	0.1
0.88845515	0.6000000000000001	3	0.05	0.1
0.91230875	0.6500000000000001	3	0.05	0.1
0.9419344	0.7000000000000001	3	0.05	0.1
0.96378994	0.7500000000000001	3	0.05	0.1
0.9756337	0.8	3	0.05	0.1
0.988783	0.8500000000000001	3	0.05	0.1
0.99600315	0.9000000000000001	3	0.05	0.1
0.99881494	0.9500000000000001	3	0.05	0.1
0.12805109	0.05	4	0.05	0.1
0.20277317	0.1	4	0.05	0.1
0.27878898	0.15000000000000002	4	0.05	0.1
0.3377709	0.2	4	0.05	0.1
0.39752188	0.25	4	0.05	0.1
0.46119714	0.3	4	0.05	0.1
0.51974696	0.35000000000000003	4	0.05	0.1
0.5976492	0.4	4	0.05	0.1
0.6503915	0.45	4	0.05	0.1
0.72475374	0.5	4	0.05	0.1
0.7986755	0.55	4	0.05	0.1
0.84601986	0.6000000000000001	4	0.05	0.1
0.89911604	0.6500000000000001	4	0.05	0.1
0.9265178	0.7000000000000001	4	0.05	0.1
0.95545036	0.7500000000000001	4	0.05	0.1
0.9796348	0.8	4	0.05	0.1
0.98794097	0.8500000000000001	4	0.05	0.1
0.9973643	0.9000000000000001	4	0.05	0.1
0.99876213	0.9500000000000001	4	0.05	0.1
0.60813373	0.05	5	0.05	0.1
0.77043396	0.1	5	0.05	0.1
0.8123538	0.15000000000000002	5	0.05	0.1
0.8454631	0.2	5	0.05	0.1
0.8699531	0.25	5	0.05	0.1
0.8833082	0.3	5	0.05	0.1
0.8996045	0.35000000000000003	5	0.05	0.1
0.9102464	0.4	5	0.05	0.1
0.9206329	0.45	5	0.05	0.1
0.9340492	0.5	5	0.05	0.1
0.9447562	0.55	5	0.05	0.1
0.94780177	0.6000000000000001	5	0.05	0.1
0.95509547	0.6500000000000001	5	0.05	0.1
0.95945984	0.7000000000000001	5	0.05	0.1
0.9697947	0.7500000000000001	5	0.05	0.1
0.981345	0.8	5	0.05	0.1
0.9974571	0.8500000000000001	5	0.05	0.1
0.9988894	0.9000000000000001	5	0.05	0.1
0.9988894	0.9500000000000001	5	0.05	0.1
0.09446922	0.05	6	0.05	0.1
0.22652686	0.1	6	0.05	0.1
0.32292286	0.15000000000000002	6	0.05	0.1
0.39630663	0.2	6	0.05	0.1
0.47312316	0.25	6	0.05	0.1
0.5364598	0.3	6	0.05	0.1
0.60084444	0.35000000000000003	6	0.05	0.1
0.6853342	0.4	6	0.05	0.1
0.750452	0.45	6	0.05	0.1
0.80330867	0.5	6	0.05	0.1
0.840313	0.55	6	0.05	0.1
0.88710785	0.6000000000000001	6	0.05	0.1
0.9238506	0.6500000000000001	6	0.05	0.1
0.9543358	0.7000000000000001	6	0.05	0.1
0.9792635	0.7500000000000001	6	0.05	0.1
0.9903483	0.8	6	0.05	0.1
0.9973637	0.8500000000000001	6	0.05	0.1
0.9987076	0.9000000000000001	6	0.05	0.1
1.0	0.9500000000000001	6	0.05	0.1
0.24141099	0.05	7	0.05	0.1
0.32347625	0.1	7	0.05	0.1
0.39618072	0.15000000000000002	7	0.05	0.1
0.4515982	0.2	7	0.05	0.1
0.51869357	0.25	7	0.05	0.1
0.5736412	0.3	7	0.05	0.1
0.6317556	0.35000000000000003	7	0.05	0.1
0.6748002	0.4	7	0.05	0.1
0.7249461	0.45	7	0.05	0.1
0.77291775	0.5	7	0.05	0.1
0.81182027	0.55	7	0.05	0.1
0.8480469	0.6000000000000001	7	0.05	0.1
0.8818657	0.6500000000000001	7	0.05	0.1
0.90867925	0.7000000000000001	7	0.05	0.1
0.9337473	0.7500000000000001	7	0.05	0.1
0.96474624	0.8	7	0.05	0.1
0.9818777	0.8500000000000001	7	0.05	0.1
0.99589634	0.9000000000000001	7	0.05	0.1
0.9987279	0.9500000000000001	7	0.05	0.1
0.6064134	0.05	8	0.05	0.1
0.7408592	0.1	8	0.05	0.1
0.78724134	0.15000000000000002	8	0.05	0.1
0.8176217	0.2	8	0.05	0.1
0.85541177	0.25	8	0.05	0.1
0.87213737	0.3	8	0.05	0.1
0.8871298	0.35000000000000003	8	0.05	0.1
0.89917415	0.4	8	0.05	0.1
0.91131276	0.45	8	0.05	0.1
0.9218123	0.5	8	0.05	0.1
0.9321769	0.55	8	0.05	0.1
0.94995993	0.6000000000000001	8	0.05	0.1
0.9619163	0.6500000000000001	8	0.05	0.1
0.97240597	0.7000000000000001	8	0.05	0.1
0.989898	0.7500000000000001	8	0.05	0.1
0.99571216	0.8	8	0.05	0.1
0.9984552	0.8500000000000001	8	0.05	0.1
0.99999964	0.9000000000000001	8	0.05	0.1
0.99999964	0.9500000000000001	8	0.05	0.1
0.016681412	0.05	9	0.05	0.1
0.052630227	0.1	9	0.05	0.1
0.10580269	0.15000000000000002	9	0.05	0.1
0.17575833	0.2	9	0.05	0.1
0.23200883	0.25	9	0.05	0.1
0.32331195	0.3	9	0.05	0.1
0.4223574	0.35000000000000003	9	0.05	0.1
0.5199886	0.4	9	0.05	0.1
0.6052371	0.45	9	0.05	0.1
0.68327737	0.5	9	0.05	0.1
0.7610481	0.55	9	0.05	0.1
0.82344383	0.6000000000000001	9	0.05	0.1
0.87007713	0.6500000000000001	9	0.05	0.1
0.9166169	0.7000000000000001	9	0.05	0.1
0.9475036	0.7500000000000001	9	0.05	0.1
0.9750875	0.8	9	0.05	0.1
0.98532325	0.8500000000000001	9	0.05	0.1
0.99732655	0.9000000000000001	9	0.05	0.1
1.0	0.9500000000000001	9	0.05	0.1
0.6103341	0.05	10	0.05	0.1
0.7454594	0.1	10	0.05	0.1
0.78908837	0.15000000000000002	10	0.05	0.1
0.81222886	0.2	10	0.05	0.1
0.8362145	0.25	10	0.05	0.1
0.8635762	0.3	10	0.05	0.1
0.87070316	0.35000000000000003	10	0.05	0.1
0.87764484	0.4	10	0.05	0.1
0.88725305	0.45	10	0.05	0.1
0.89152044	0.5	10	0.05	0.1
0.9055875	0.55	10	0.05	0.1
0.9182448	0.6000000000000001	10	0.05	0.1
0.9308577	0.6500000000000001	10	0.05	0.1
0.9474451	0.7000000000000001	10	0.05	0.1
0.9570451	0.7500000000000001	10	0.05	0.1
0.96941054	0.8	10	0.05	0.1
0.9788844	0.8500000000000001	10	0.05	0.1
0.98985004	0.9000000000000001	10	0.05	0.1
0.99643946	0.9500000000000001	10	0.05	0.1
0.029847857	0.05	11	0.05	0.1
0.096580304	0.1	11	0.05	0.1
0.15553305	0.15000000000000002	11	0.05	0.1
0.24395096	0.2	11	0.05	0.1
0.30030164	0.25	11	0.05	0.1
0.365374	0.3	11	0.05	0.1
0.4350347	0.35000000000000003	11	0.05	0.1
0.50655156	0.4	11	0.05	0.1
0.5781717	0.45	11	0.05	0.1
0.6527208	0.5	11	0.05	0.1
0.71636593	0.55	11	0.05	0.1
0.78986853	0.6000000000000001	11	0.05	0.1
0.84837615	0.6500000000000001	11	0.05	0.1
0.8800965	0.7000000000000001	11	0.05	0.1
0.93223226	0.7500000000000001	11	0.05	0.1
0.95674527	0.8	11	0.05	0.1
0.97371423	0.8500000000000001	11	0.05	0.1
0.98912066	0.9000000000000001	11	0.05	0.1
0.99314487	0.9500000000000001	11	0.05	0.1
0.37377807	0.05	12	0.05	0.1
0.51103556	0.1	12	0.05	0.1
0.5844531	0.15000000000000002	12	0.05	0.1
0.63899183	0.2	12	0.05	0.1
0.69167966	0.25	12	0.05	0.1
0.739623	0.3	12	0.05	0.1
0.7791956	0.35000000000000003	12	0.05	0.1
0.81088376	0.4	12	0.05	0.1
0.83797693	0.45	12	0.05	0.1
0.86404794	0.5	12	0.05	0.1
0.88794017	0.55	12	0.05	0.1
0.90903616	0.6000000000000001	12	0.05	0.1
0.92603	0.6500000000000001	12	0.05	0.1
0.94708836	0.7000000000000001	12	0.05	0.1
0.95409036	0.7500000000000001	12	0.05	0.1
0.96655023	0.8	12	0.05	0.1
0.979114	0.8500000000000001	12	0.05	0.1
0.99031734	0.9000000000000001	12	0.05	0.1
1.0000001	0.9500000000000001	12	0.05	0.1
0.60321563	0.05	13	0.05	0.1
0.7447678	0.1	13	0.05	0.1
0.7925381	0.15000000000000002	13	0.05	0.1
0.81960094	0.2	13	0.05	0.1
0.84364027	0.25	13	0.05	0.1
0.85487735	0.3	13	0.05	0.1
0.8732351	0.35000000000000003	13	0.05	0.1
0.88721997	0.4	13	0.05	0.1
0.89835894	0.45	13	0.05	0.1
0.91092265	0.5	13	0.05	0.1
0.92581016	0.55	13	0.05	0.1
0.93401927	0.6000000000000001	13	0.05	0.1
0.94372344	0.6500000000000001	13	0.05	0.1
0.9559957	0.7000000000000001	13	0.05	0.1
0.9685318	0.7500000000000001	13	0.05	0.1
0.9809066	0.8	13	0.05	0.1
0.991871	0.8500000000000001	13	0.05	0.1
0.9971919	0.9000000000000001	13	0.05	0.1
1.0	0.9500000000000001	13	0.05	0.1
0.5705593	0.05	14	0.05	0.1
0.640863	0.1	14	0.05	0.1
0.6691175	0.15000000000000002	14	0.05	0.1
0.6988683	0.2	14	0.05	0.1
0.7253223	0.25	14	0.05	0.1
0.7415417	0.3	14	0.05	0.1
0.7662031	0.35000000000000003	14	0.05	0.1
0.79964393	0.4	14	0.05	0.1
0.82270527	0.45	14	0.05	0.1
0.85453546	0.5	14	0.05	0.1
0.8789082	0.55	14	0.05	0.1
0.89327466	0.6000000000000001	14	0.05	0.1
0.9177157	0.6500000000000001	14	0.05	0.1
0.9406495	0.7000000000000001	14	0.05	0.1
0.95897186	0.7500000000000001	14	0.05	0.1
0.97164243	0.8	14	0.05	0.1
0.9868669	0.8500000000000001	14	0.05	0.1
0.9948936	0.9000000000000001	14	0.05	0.1
0.99737376	0.9500000000000001	14	0.05	0.1
0.09898822	0.05	15	0.05	0.1
0.21513607	0.1	15	0.05	0.1
0.3033819	0.15000000000000002	15	0.05	0.1
0.3799212	0.2	15	0.05	0.1
0.43596134	0.25	15	0.05	0.1
0.5104034	0.3	15	0.05	0.1
0.55531126	0.35000000000000003	15	0.05	0.1
0.6099832	0.4	15	0.05	0.1
0.6711584	0.45	15	0.05	0.1
0.74513924	0.5	15	0.05	0.1
0.81132925	0.55	15	0.05	0.1
0.849205	0.6000000000000001	15	0.05	0.1
0.89967364	0.6500000000000001	15	0.05	0.1
0.9302361	0.7000000000000001	15	0.05	0.1
0.9559254	0.7500000000000001	15	0.05	0.1
0.9827666	0.8	15	0.05	0.1
0.9905285	0.8500000000000001	15	0.05	0.1
0.9952504	0.9000000000000001	15	0.05	0.1
0.9984573	0.9500000000000001	15	0.05	0.1
0.23429617	0.05	16	0.05	0.1
0.3670616	0.1	16	0.05	0.1
0.44353098	0.15000000000000002	16	0.05	0.1
0.52081966	0.2	16	0.05	0.1
0.56506467	0.25	16	0.05	0.1
0.61073816	0.3	16	0.05	0.1
0.6578527	0.35000000000000003	16	0.05	0.1
0.70178837	0.4	16	0.05	0.1
0.7452668	0.45	16	0.05	0.1
0.79071194	0.5	16	0.05	0.1
0.8292949	0.55	16	0.05	0.1
0.85793346	0.6000000000000001	16	0.05	0.1
0.8862854	0.6500000000000001	16	0.05	0.1
0.91701585	0.7000000000000001	16	0.05	0.1
0.9420273	0.7500000000000001	16	0.05	0.1
0.9624769	0.8	16	0.05	0.1
0.99151707	0.8500000000000001	16	0.05	0.1
0.99720657	0.9000000000000001	16	0.05	0.1
1.0000006	0.9500000000000001	16	0.05	0.1
0.6455214	0.05	17	0.05	0.1
0.8305297	0.1	17	0.05	0.1
0.8589748	0.15000000000000002	17	0.05	0.1
0.8689619	0.2	17	0.05	0.1
0.883295	0.25	17	0.05	0.1
0.89187676	0.3	17	0.05	0.1
0.9031583	0.35000000000000003	17	0.05	0.1
0.9129236	0.4	17	0.05	0.1
0.9226603	0.45	17	0.05	0.1
0.93388796	0.5	17	0.05	0.1
0.9420339	0.55	17	0.05	0.1
0.9503516	0.6000000000000001	17	0.05	0.1
0.9588184	0.6500000000000001	17	0.05	0.1
0.9644508	0.7000000000000001	17	0.05	0.1
0.9743004	0.7500000000000001	17	0.05	0.1
0.97845584	0.8	17	0.05	0.1
0.99079615	0.8500000000000001	17	0.05	0.1
0.9935773	0.9000000000000001	17	0.05	0.1
0.99622995	0.9500000000000001	17	0.05	0.1
0.53368163	0.05	18	0.05	0.1
0.6710957	0.1	18	0.05	0.1
0.7160851	0.15000000000000002	18	0.05	0.1
0.74823636	0.2	18	0.05	0.1
0.7733598	0.25	18	0.05	0.1
0.79950505	0.3	18	0.05	0.1
0.8228396	0.35000000000000003	18	0.05	0.1
0.84206533	0.4	18	0.05	0.1
0.8667296	0.45	18	0.05	0.1
0.88709164	0.5	18	0.05	0.1
0.9117966	0.55	18	0.05	0.1
0.93751866	0.6000000000000001	18	0.05	0.1
0.95230097	0.6500000000000001	18	0.05	0.1
0.96698755	0.7000000000000001	18	0.05	0.1
0.9750926	0.7500000000000001	18	0.05	0.1
0.981666	0.8	18	0.05	0.1
0.98827934	0.8500000000000001	18	0.05	0.1
0.997555	0.9000000000000001	18	0.05	0.1
1.0000001	0.9500000000000001	18	0.05	0.1
0.60446537	0.05	19	0.05	0.1
0.68626535	0.1	19	0.05	0.1
0.72124225	0.15000000000000002	19	0.05	0.1
0.753483	0.2	19	0.05	0.1
0.77048427	0.25	19	0.05	0.1
0.78987706	0.3	19	0.05	0.1
0.8023866	0.35000000000000003	19	0.05	0.1
0.8233625	0.4	19	0.05	0.1
0.8494173	0.45	19	0.05	0.1
0.873871	0.5	19	0.05	0.1
0.89838773	0.55	19	0.05	0.1
0.92016166	0.6000000000000001	19	0.05	0.1
0.93522596	0.6500000000000001	19	0.05	0.1
0.95399547	0.7000000000000001	19	0.05	0.1
0.9753884	0.7500000000000001	19	0.05	0.1
0.9818756	0.8	19	0.05	0.1
0.9882431	0.8500000000000001	19	0.05	0.1
0.9934797	0.9000000000000001	19	0.05	0.1
0.9960771	0.9500000000000001	19	0.05	0.1
0.25752568	0.05	20	0.05	0.1
0.4093407	0.1	20	0.05	0.1
0.5345349	0.15000000000000002	20	0.05	0.1
0.60934097	0.2	20	0.05	0.1
0.66578996	0.25	20	0.05	0.1
0.7052719	0.3	20	0.05	0.1
0.7428032	0.35000000000000003	20	0.05	0.1
0.76511997	0.4	20	0.05	0.1
0.78316796	0.45	20	0.05	0.1
0.8041498	0.5	20	0.05	0.1
0.8296041	0.55	20	0.05	0.1
0.8535318	0.6000000000000001	20	0.05	0.1
0.8816168	0.6500000000000001	20	0.05	0.1
0.9112524	0.7000000000000001	20	0.05	0.1
0.94193995	0.7500000000000001	20	0.05	0.1
0.96341723	0.8	20	0.05	0.1
0.9762077	0.8500000000000001	20	0.05	0.1
0.98892486	0.9000000000000001	20	0.05	0.1
0.9972171	0.9500000000000001	20	0.05	0.1
0.6100154	0.05	21	0.05	0.1
0.72845054	0.1	21	0.05	0.1
0.75400215	0.15000000000000002	21	0.05	0.1
0.776695	0.2	21	0.05	0.1
0.79691803	0.25	21	0.05	0.1
0.8080652	0.3	21	0.05	0.1
0.82968587	0.35000000000000003	21	0.05	0.1
0.8426452	0.4	21	0.05	0.1
0.8595553	0.45	21	0.05	0.1
0.87778246	0.5	21	0.05	0.1
0.89200294	0.55	21	0.05	0.1
0.9017715	0.6000000000000001	21	0.05	0.1
0.91416705	0.6500000000000001	21	0.05	0.1
0.9265	0.7000000000000001	21	0.05	0.1
0.94442177	0.7500000000000001	21	0.05	0.1
0.9621981	0.8	21	0.05	0.1
0.9744415	0.8500000000000001	21	0.05	0.1
0.9892814	0.9000000000000001	21	0.05	0.1
0.99739224	0.9500000000000001	21	0.05	0.1
0.37095788	0.05	22	0.05	0.1
0.4844825	0.1	22	0.05	0.1
0.5712923	0.15000000000000002	22	0.05	0.1
0.6379923	0.2	22	0.05	0.1
0.6815143	0.25	22	0.05	0.1
0.71554697	0.3	22	0.05	0.1
0.7631351	0.35000000000000003	22	0.05	0.1
0.78928584	0.4	22	0.05	0.1
0.82302994	0.45	22	0.05	0.1
0.85763824	0.5	22	0.05	0.1
0.8773114	0.55	22	0.05	0.1
0.90358615	0.6000000000000001	22	0.05	0.1
0.9264877	0.6500000000000001	22	0.05	0.1
0.9430023	0.7000000000000001	22	0.05	0.1
0.95979214	0.7500000000000001	22	0.05	0.1
0.9793308	0.8	22	0.05	0.1
0.9926129	0.8500000000000001	22	0.05	0.1
0.9956337	0.9000000000000001	22	0.05	0.1
1.0000005	0.9500000000000001	22	0.05	0.1
0.5278663	0.05	23	0.05	0.1
0.6845707	0.1	23	0.05	0.1
0.7519428	0.15000000000000002	23	0.05	0.1
0.78318727	0.2	23	0.05	0.1
0.8140282	0.25	23	0.05	0.1
0.84786487	0.3	23	0.05	0.1
0.85811573	0.35000000000000003	23	0.05	0.1
0.87245685	0.4	23	0.05	0.1
0.8842149	0.45	23	0.05	0.1
0.9001923	0.5	23	0.05	0.1
0.9116269	0.55	23	0.05	0.1
0.92429346	0.6000000000000001	23	0.05	0.1
0.94181865	0.6500000000000001	23	0.05	0.1
0.9520194	0.7000000000000001	23	0.05	0.1
0.9663177	0.7500000000000001	23	0.05	0.1
0.9720466	0.8	23	0.05	0.1
0.9833779	0.8500000000000001	23	0.05	0.1
0.99438745	0.9000000000000001	23	0.05	0.1
0.99859333	0.9500000000000001	23	0.05	0.1
0.22274837	0.05	24	0.05	0.1
0.3284844	0.1	24	0.05	0.1
0.40136603	0.15000000000000002	24	0.05	0.1
0.46596733	0.2	24	0.05	0.1
0.53973955	0.25	24	0.05	0.1
0.5881118	0.3	24	0.05	0.1
0.63319397	0.35000000000000003	24	0.05	0.1
0.6964815	0.4	24	0.05	0.1
0.7640727	0.45	24	0.05	0.1
0.8129172	0.5	24	0.05	0.1
0.85206705	0.55	24	0.05	0.1
0.87685835	0.6000000000000001	24	0.05	0.1
0.9134493	0.6500000000000001	24	0.05	0.1
0.9366114	0.7000000000000001	24	0.05	0.1
0.95941645	0.7500000000000001	24	0.05	0.1
0.9820333	0.8	24	0.05	0.1
0.9898909	0.8500000000000001	24	0.05	0.1
0.9950609	0.9000000000000001	24	0.05	0.1
0.9989336	0.9500000000000001	24	0.05	0.1
0.30746493	0.05	25	0.05	0.1
0.39481527	0.1	25	0.05	0.1
0.4709183	0.15000000000000002	25	0.05	0.1
0.5117021	0.2	25	0.05	0.1
0.55584455	0.25	25	0.05	0.1
0.6073327	0.3	25	0.05	0.1
0.64330345	0.35000000000000003	25	0.05	0.1
0.6937739	0.4	25	0.05	0.1
0.7282581	0.45	25	0.05	0.1
0.77015716	0.5	25	0.05	0.1
0.8054097	0.55	25	0.05	0.1
0.8418888	0.6000000000000001	25	0.05	0.1
0.8659456	0.6500000000000001	25	0.05	0.1
0.8936802	0.7000000000000001	25	0.05	0.1
0.91510797	0.7500000000000001	25	0.05	0.1
0.945099	0.8	25	0.05	0.1
0.96423703	0.8500000000000001	25	0.05	0.1
0.9792464	0.9000000000000001	25	0.05	0.1
0.9999998	0.9500000000000001	25	0.05	0.1
0.12255419	0.05	26	0.05	0.1
0.22896564	0.1	26	0.05	0.1
0.30523902	0.15000000000000002	26	0.05	0.1
0.368003	0.2	26	0.05	0.1
0.41642052	0.25	26	0.05	0.1
0.47594684	0.3	26	0.05	0.1
0.5274398	0.35000000000000003	26	0.05	0.1
0.6030736	0.4	26	0.05	0.1
0.6652231	0.45	26	0.05	0.1
0.719085	0.5	26	0.05	0.1
0.7803322	0.55	26	0.05	0.1
0.8164034	0.6000000000000001	26	0.05	0.1
0.8564272	0.6500000000000001	26	0.05	0.1
0.89358795	0.7000000000000001	26	0.05	0.1
0.94554025	0.7500000000000001	26	0.05	0.1
0.9608292	0.8	26	0.05	0.1
0.9838879	0.8500000000000001	26	0.05	0.1
0.9959295	0.9000000000000001	26	0.05	0.1
1.0000005	0.9500000000000001	26	0.05	0.1
0.05233678	0.05	27	0.05	0.1
0.10370161	0.1	27	0.05	0.1
0.15089136	0.15000000000000002	27	0.05	0.1
0.21701834	0.2	27	0.05	0.1
0.2781372	0.25	27	0.05	0.1
0.3415974	0.3	27	0.05	0.1
0.4107324	0.35000000000000003	27	0.05	0.1
0.48616028	0.4	27	0.05	0.1
0.5633852	0.45	27	0.05	0.1
0.64998513	0.5	27	0.05	0.1
0.737591	0.55	27	0.05	0.1
0.80842644	0.6000000000000001	27	0.05	0.1
0.8620073	0.6500000000000001	27	0.05	0.1
0.9050478	0.7000000000000001	27	0.05	0.1
0.949451	0.7500000000000001	27	0.05	0.1
0.9729118	0.8	27	0.05	0.1
0.9844115	0.8500000000000001	27	0.05	0.1
0.9933548	0.9000000000000001	27	0.05	0.1
0.9972509	0.9500000000000001	27	0.05	0.1
0.2190464	0.05	28	0.05	0.1
0.39067	0.1	28	0.05	0.1
0.49626994	0.15000000000000002	28	0.05	0.1
0.56070626	0.2	28	0.05	0.1
0.6127907	0.25	28	0.05	0.1
0.65307236	0.3	28	0.05	0.1
0.68915975	0.35000000000000003	28	0.05	0.1
0.7177818	0.4	28	0.05	0.1
0.75300646	0.45	28	0.05	0.1
0.7900991	0.5	28	0.05	0.1
0.83643645	0.55	28	0.05	0.1
0.874335	0.6000000000000001	28	0.05	0.1
0.90811515	0.6500000000000001	28	0.05	0.1
0.92066896	0.7000000000000001	28	0.05	0.1
0.95240617	0.7500000000000001	28	0.05	0.1
0.9661416	0.8	28	0.05	0.1
0.983766	0.8500000000000001	28	0.05	0.1
0.9958412	0.9000000000000001	28	0.05	0.1
0.99999964	0.9500000000000001	28	0.05	0.1
0.10378869	0.05	29	0.05	0.1
0.2068224	0.1	29	0.05	0.1
0.30544883	0.15000000000000002	29	0.05	0.1
0.39688265	0.2	29	0.05	0.1
0.48712707	0.25	29	0.05	0.1
0.54856306	0.3	29	0.05	0.1
0.6260869	0.35000000000000003	29	0.05	0.1
0.681343	0.4	29	0.05	0.1
0.7455068	0.45	29	0.05	0.1
0.7892382	0.5	29	0.05	0.1
0.8268687	0.55	29	0.05	0.1
0.86749953	0.6000000000000001	29	0.05	0.1
0.89136684	0.6500000000000001	29	0.05	0.1
0.91660005	0.7000000000000001	29	0.05	0.1
0.9461907	0.7500000000000001	29	0.05	0.1
0.9625671	0.8	29	0.05	0.1
0.98011076	0.8500000000000001	29	0.05	0.1
0.9928233	0.9000000000000001	29	0.05	0.1
0.99854743	0.9500000000000001	29	0.05	0.1
0.16088066	0.05	30	0.05	0.1
0.24284098	0.1	30	0.05	0.1
0.3372525	0.15000000000000002	30	0.05	0.1
0.44972056	0.2	30	0.05	0.1
0.53715205	0.25	30	0.05	0.1
0.59233415	0.3	30	0.05	0.1
0.6482187	0.35000000000000003	30	0.05	0.1
0.69246745	0.4	30	0.05	0.1
0.74063987	0.45	30	0.05	0.1
0.7846378	0.5	30	0.05	0.1
0.8413486	0.55	30	0.05	0.1
0.8754377	0.6000000000000001	30	0.05	0.1
0.9138521	0.6500000000000001	30	0.05	0.1
0.9437795	0.7000000000000001	30	0.05	0.1
0.96748745	0.7500000000000001	30	0.05	0.1
0.98435926	0.8	30	0.05	0.1
0.9931949	0.8500000000000001	30	0.05	0.1
0.9959196	0.9000000000000001	30	0.05	0.1
0.9999998	0.9500000000000001	30	0.05	0.1
0.09347505	0.05	31	0.05	0.1
0.15746877	0.1	31	0.05	0.1
0.23032412	0.15000000000000002	31	0.05	0.1
0.30839506	0.2	31	0.05	0.1
0.3751317	0.25	31	0.05	0.1
0.43236712	0.3	31	0.05	0.1
0.5024083	0.35000000000000003	31	0.05	0.1
0.5859157	0.4	31	0.05	0.1
0.6618631	0.45	31	0.05	0.1
0.72051543	0.5	31	0.05	0.1
0.7812599	0.55	31	0.05	0.1
0.8231083	0.6000000000000001	31	0.05	0.1
0.8749585	0.6500000000000001	31	0.05	0.1
0.91456	0.7000000000000001	31	0.05	0.1
0.9484284	0.7500000000000001	31	0.05	0.1
0.96303475	0.8	31	0.05	0.1
0.983971	0.8500000000000001	31	0.05	0.1
0.9959247	0.9000000000000001	31	0.05	0.1
1.0000007	0.9500000000000001	31	0.05	0.1
0.32778245	0.05	32	0.05	0.1
0.48830792	0.1	32	0.05	0.1
0.5822372	0.15000000000000002	32	0.05	0.1
0.6452584	0.2	32	0.05	0.1
0.6844554	0.25	32	0.05	0.1
0.7319365	0.3	32	0.05	0.1
0.77329195	0.35000000000000003	32	0.05	0.1
0.7997956	0.4	32	0.05	0.1
0.8332219	0.45	32	0.05	0.1
0.85789025	0.5	32	0.05	0.1
0.8665541	0.55	32	0.05	0.1
0.8981099	0.6000000000000001	32	0.05	0.1
0.9181488	0.6500000000000001	32	0.05	0.1
0.94100046	0.7000000000000001	32	0.05	0.1
0.9536718	0.7500000000000001	32	0.05	0.1
0.96935743	0.8	32	0.05	0.1
0.98465323	0.8500000000000001	32	0.05	0.1
0.997133	0.9000000000000001	32	0.05	0.1
1.0000001	0.9500000000000001	32	0.05	0.1
0.19082281	0.05	33	0.05	0.1
0.3000271	0.1	33	0.05	0.1
0.39022145	0.15000000000000002	33	0.05	0.1
0.47025827	0.2	33	0.05	0.1
0.53554857	0.25	33	0.05	0.1
0.57030123	0.3	33	0.05	0.1
0.61043274	0.35000000000000003	33	0.05	0.1
0.65611655	0.4	33	0.05	0.1
0.6944021	0.45	33	0.05	0.1
0.7369211	0.5	33	0.05	0.1
0.7676904	0.55	33	0.05	0.1
0.80857366	0.6000000000000001	33	0.05	0.1
0.85504174	0.6500000000000001	33	0.05	0.1
0.896597	0.7000000000000001	33	0.05	0.1
0.92716694	0.7500000000000001	33	0.05	0.1
0.9616355	0.8	33	0.05	0.1
0.97919375	0.8500000000000001	33	0.05	0.1
0.9925929	0.9000000000000001	33	0.05	0.1
0.9977061	0.9500000000000001	33	0.05	0.1
0.53924763	0.05	34	0.05	0.1
0.6292178	0.1	34	0.05	0.1
0.6783695	0.15000000000000002	34	0.05	0.1
0.71584296	0.2	34	0.05	0.1
0.7423862	0.25	34	0.05	0.1
0.7654166	0.3	34	0.05	0.1
0.7854266	0.35000000000000003	34	0.05	0.1
0.80515766	0.4	34	0.05	0.1
0.8250214	0.45	34	0.05	0.1
0.83720696	0.5	34	0.05	0.1
0.85232365	0.55	34	0.05	0.1
0.8746366	0.6000000000000001	34	0.05	0.1
0.89718544	0.6500000000000001	34	0.05	0.1
0.9133151	0.7000000000000001	34	0.05	0.1
0.9281933	0.7500000000000001	34	0.05	0.1
0.94172305	0.8	34	0.05	0.1
0.9635811	0.8500000000000001	34	0.05	0.1
0.9769228	0.9000000000000001	34	0.05	0.1
0.99715817	0.9500000000000001	34	0.05	0.1
0.61793983	0.05	35	0.05	0.1
0.7353706	0.1	35	0.05	0.1
0.7630393	0.15000000000000002	35	0.05	0.1
0.7947048	0.2	35	0.05	0.1
0.82341874	0.25	35	0.05	0.1
0.83351374	0.3	35	0.05	0.1
0.8551148	0.35000000000000003	35	0.05	0.1
0.87519413	0.4	35	0.05	0.1
0.8951448	0.45	35	0.05	0.1
0.9066507	0.5	35	0.05	0.1
0.91497993	0.55	35	0.05	0.1
0.924872	0.6000000000000001	35	0.05	0.1
0.93896854	0.6500000000000001	35	0.05	0.1
0.9543422	0.7000000000000001	35	0.05	0.1
0.96676624	0.7500000000000001	35	0.05	0.1
0.9890151	0.8	35	0.05	0.1
0.9931668	0.8500000000000001	35	0.05	0.1
0.99447614	0.9000000000000001	35	0.05	0.1
1.0000002	0.9500000000000001	35	0.05	0.1
0.0	0.05	36	0.05	0.1
0.005223159	0.1	36	0.05	0.1
0.046715394	0.15000000000000002	36	0.05	0.1
0.08853269	0.2	36	0.05	0.1
0.16179132	0.25	36	0.05	0.1
0.25043964	0.3	36	0.05	0.1
0.33148316	0.35000000000000003	36	0.05	0.1
0.43501458	0.4	36	0.05	0.1
0.5487558	0.45	36	0.05	0.1
0.6506055	0.5	36	0.05	0.1
0.71557325	0.55	36	0.05	0.1
0.7987565	0.6000000000000001	36	0.05	0.1
0.8594629	0.6500000000000001	36	0.05	0.1
0.9186636	0.7000000000000001	36	0.05	0.1
0.95224583	0.7500000000000001	36	0.05	0.1
0.97472334	0.8	36	0.05	0.1
0.9879401	0.8500000000000001	36	0.05	0.1
0.99559075	0.9000000000000001	36	0.05	0.1
1.0000002	0.9500000000000001	36	0.05	0.1
0.30503196	0.05	37	0.05	0.1
0.40475377	0.1	37	0.05	0.1
0.4769413	0.15000000000000002	37	0.05	0.1
0.51495105	0.2	37	0.05	0.1
0.5781446	0.25	37	0.05	0.1
0.647238	0.3	37	0.05	0.1
0.71415067	0.35000000000000003	37	0.05	0.1
0.7575956	0.4	37	0.05	0.1
0.8044758	0.45	37	0.05	0.1
0.84238386	0.5	37	0.05	0.1
0.8786839	0.55	37	0.05	0.1
0.91057754	0.6000000000000001	37	0.05	0.1
0.94090855	0.6500000000000001	37	0.05	0.1
0.9580793	0.7000000000000001	37	0.05	0.1
0.9710452	0.7500000000000001	37	0.05	0.1
0.9851473	0.8	37	0.05	0.1
0.99074864	0.8500000000000001	37	0.05	0.1
0.9947707	0.9000000000000001	37	0.05	0.1
0.99618566	0.9500000000000001	37	0.05	0.1
0.26141047	0.05	38	0.05	0.1
0.41824034	0.1	38	0.05	0.1
0.5286219	0.15000000000000002	38	0.05	0.1
0.6302013	0.2	38	0.05	0.1
0.69900084	0.25	38	0.05	0.1
0.7521791	0.3	38	0.05	0.1
0.8021444	0.35000000000000003	38	0.05	0.1
0.8474913	0.4	38	0.05	0.1
0.8679147	0.45	38	0.05	0.1
0.89210886	0.5	38	0.05	0.1
0.9079819	0.55	38	0.05	0.1
0.92241204	0.6000000000000001	38	0.05	0.1
0.9366199	0.6500000000000001	38	0.05	0.1
0.9453302	0.7000000000000001	38	0.05	0.1
0.95933247	0.7500000000000001	38	0.05	0.1
0.97350115	0.8	38	0.05	0.1
0.98899883	0.8500000000000001	38	0.05	0.1
0.99866885	0.9000000000000001	38	0.05	0.1
1.0	0.9500000000000001	38	0.05	0.1
0.5230576	0.05	39	0.05	0.1
0.6231419	0.1	39	0.05	0.1
0.6533805	0.15000000000000002	39	0.05	0.1
0.68850935	0.2	39	0.05	0.1
0.7338316	0.25	39	0.05	0.1
0.76064944	0.3	39	0.05	0.1
0.7784704	0.35000000000000003	39	0.05	0.1
0.8064616	0.4	39	0.05	0.1
0.82119626	0.45	39	0.05	0.1
0.8357711	0.5	39	0.05	0.1
0.855007	0.55	39	0.05	0.1
0.8783413	0.6000000000000001	39	0.05	0.1
0.894349	0.6500000000000001	39	0.05	0.1
0.91020495	0.7000000000000001	39	0.05	0.1
0.92452693	0.7500000000000001	39	0.05	0.1
0.9430632	0.8	39	0.05	0.1
0.9647337	0.8500000000000001	39	0.05	0.1
0.98862255	0.9000000000000001	39	0.05	0.1
0.9957504	0.9500000000000001	39	0.05	0.1
0.33907905	0.05	40	0.05	0.1
0.5049707	0.1	40	0.05	0.1
0.61937714	0.15000000000000002	40	0.05	0.1
0.68094164	0.2	40	0.05	0.1
0.73592424	0.25	40	0.05	0.1
0.77773696	0.3	40	0.05	0.1
0.80281377	0.35000000000000003	40	0.05	0.1
0.8162441	0.4	40	0.05	0.1
0.84259033	0.45	40	0.05	0.1
0.854179	0.5	40	0.05	0.1
0.87938404	0.55	40	0.05	0.1
0.90160584	0.6000000000000001	40	0.05	0.1
0.9074183	0.6500000000000001	40	0.05	0.1
0.9261412	0.7000000000000001	40	0.05	0.1
0.94342244	0.7500000000000001	40	0.05	0.1
0.9603133	0.8	40	0.05	0.1
0.97879225	0.8500000000000001	40	0.05	0.1
0.98857576	0.9000000000000001	40	0.05	0.1
0.99731207	0.9500000000000001	40	0.05	0.1
0.076481126	0.05	41	0.05	0.1
0.17513733	0.1	41	0.05	0.1
0.29586476	0.15000000000000002	41	0.05	0.1
0.3934411	0.2	41	0.05	0.1
0.4850439	0.25	41	0.05	0.1
0.5735587	0.3	41	0.05	0.1
0.6387435	0.35000000000000003	41	0.05	0.1
0.6914266	0.4	41	0.05	0.1
0.7384634	0.45	41	0.05	0.1
0.78720516	0.5	41	0.05	0.1
0.83116853	0.55	41	0.05	0.1
0.86074275	0.6000000000000001	41	0.05	0.1
0.89632154	0.6500000000000001	41	0.05	0.1
0.91792285	0.7000000000000001	41	0.05	0.1
0.9458127	0.7500000000000001	41	0.05	0.1
0.9595079	0.8	41	0.05	0.1
0.97626805	0.8500000000000001	41	0.05	0.1
0.9866096	0.9000000000000001	41	0.05	0.1
0.9985029	0.9500000000000001	41	0.05	0.1
0.2170447	0.05	42	0.05	0.1
0.32989118	0.1	42	0.05	0.1
0.40031072	0.15000000000000002	42	0.05	0.1
0.46652678	0.2	42	0.05	0.1
0.5310775	0.25	42	0.05	0.1
0.57153517	0.3	42	0.05	0.1
0.63087445	0.35000000000000003	42	0.05	0.1
0.68220454	0.4	42	0.05	0.1
0.73325783	0.45	42	0.05	0.1
0.7872615	0.5	42	0.05	0.1
0.82645607	0.55	42	0.05	0.1
0.85709184	0.6000000000000001	42	0.05	0.1
0.8927747	0.6500000000000001	42	0.05	0.1
0.9197842	0.7000000000000001	42	0.05	0.1
0.94974697	0.7500000000000001	42	0.05	0.1
0.9638448	0.8	42	0.05	0.1
0.99179095	0.8500000000000001	42	0.05	0.1
0.99735755	0.9000000000000001	42	0.05	0.1
1.0000002	0.9500000000000001	42	0.05	0.1
0.052948188	0.05	43	0.05	0.1
0.10519197	0.1	43	0.05	0.1
0.1849444	0.15000000000000002	43	0.05	0.1
0.24648952	0.2	43	0.05	0.1
0.3162843	0.25	43	0.05	0.1
0.40412644	0.3	43	0.05	0.1
0.4703494	0.35000000000000003	43	0.05	0.1
0.52843046	0.4	43	0.05	0.1
0.602428	0.45	43	0.05	0.1
0.66065276	0.5	43	0.05	0.1
0.73020357	0.55	43	0.05	0.1
0.78234357	0.6000000000000001	43	0.05	0.1
0.8301485	0.6500000000000001	43	0.05	0.1
0.87102616	0.7000000000000001	43	0.05	0.1
0.91587055	0.7500000000000001	43	0.05	0.1
0.9411898	0.8	43	0.05	0.1
0.9788537	0.8500000000000001	43	0.05	0.1
0.99604803	0.9000000000000001	43	0.05	0.1
1.0000004	0.9500000000000001	43	0.05	0.1
0.47308248	0.05	44	0.05	0.1
0.64429927	0.1	44	0.05	0.1
0.7420843	0.15000000000000002	44	0.05	0.1
0.7921287	0.2	44	0.05	0.1
0.83946556	0.25	44	0.05	0.1
0.8647652	0.3	44	0.05	0.1
0.8902255	0.35000000000000003	44	0.05	0.1
0.9139391	0.4	44	0.05	0.1
0.9272972	0.45	44	0.05	0.1
0.9463759	0.5	44	0.05	0.1
0.9552298	0.55	44	0.05	0.1
0.96247065	0.6000000000000001	44	0.05	0.1
0.96690965	0.6500000000000001	44	0.05	0.1
0.9755596	0.7000000000000001	44	0.05	0.1
0.97701025	0.7500000000000001	44	0.05	0.1
0.98129183	0.8	44	0.05	0.1
0.98717654	0.8500000000000001	44	0.05	0.1
0.9986785	0.9000000000000001	44	0.05	0.1
1.0000001	0.9500000000000001	44	0.05	0.1
0.6007996	0.05	45	0.05	0.1
0.71974146	0.1	45	0.05	0.1
0.7490716	0.15000000000000002	45	0.05	0.1
0.7762539	0.2	45	0.05	0.1
0.7931036	0.25	45	0.05	0.1
0.8111752	0.3	45	0.05	0.1
0.83390737	0.35000000000000003	45	0.05	0.1
0.85050064	0.4	45	0.05	0.1
0.87723017	0.45	45	0.05	0.1
0.90257806	0.5	45	0.05	0.1
0.92446995	0.55	45	0.05	0.1
0.9450708	0.6000000000000001	45	0.05	0.1
0.9611006	0.6500000000000001	45	0.05	0.1
0.9787311	0.7000000000000001	45	0.05	0.1
0.9900598	0.7500000000000001	45	0.05	0.1
0.99434936	0.8	45	0.05	0.1
0.99722683	0.8500000000000001	45	0.05	0.1
1.0000001	0.9000000000000001	45	0.05	0.1
1.0000001	0.9500000000000001	45	0.05	0.1
0.2478673	0.05	46	0.05	0.1
0.40034214	0.1	46	0.05	0.1
0.51009685	0.15000000000000002	46	0.05	0.1
0.5946208	0.2	46	0.05	0.1
0.65612286	0.25	46	0.05	0.1
0.7062134	0.3	46	0.05	0.1
0.7582002	0.35000000000000003	46	0.05	0.1
0.79052263	0.4	46	0.05	0.1
0.82659364	0.45	46	0.05	0.1
0.862606	0.5	46	0.05	0.1
0.88802356	0.55	46	0.05	0.1
0.9293239	0.6000000000000001	46	0.05	0.1
0.9479563	0.6500000000000001	46	0.05	0.1
0.971826	0.7000000000000001	46	0.05	0.1
0.97885174	0.7500000000000001	46	0.05	0.1
0.9854404	0.8	46	0.05	0.1
0.9907972	0.8500000000000001	46	0.05	0.1
0.99866873	0.9000000000000001	46	0.05	0.1
0.9999994	0.9500000000000001	46	0.05	0.1
0.08360005	0.05	47	0.05	0.1
0.14595672	0.1	47	0.05	0.1
0.22103453	0.15000000000000002	47	0.05	0.1
0.29616776	0.2	47	0.05	0.1
0.38349062	0.25	47	0.05	0.1
0.45246756	0.3	47	0.05	0.1
0.5177876	0.35000000000000003	47	0.05	0.1
0.58591217	0.4	47	0.05	0.1
0.6511344	0.45	47	0.05	0.1
0.704933	0.5	47	0.05	0.1
0.7486759	0.55	47	0.05	0.1
0.7978306	0.6000000000000001	47	0.05	0.1
0.8423894	0.6500000000000001	47	0.05	0.1
0.8795309	0.7000000000000001	47	0.05	0.1
0.9074522	0.7500000000000001	47	0.05	0.1
0.94033384	0.8	47	0.05	0.1
0.9629481	0.8500000000000001	47	0.05	0.1
0.9873351	0.9000000000000001	47	0.05	0.1
0.9972094	0.9500000000000001	47	0.05	0.1
0.6481221	0.05	48	0.05	0.1
0.737652	0.1	48	0.05	0.1
0.76893353	0.15000000000000002	48	0.05	0.1
0.7882435	0.2	48	0.05	0.1
0.8120407	0.25	48	0.05	0.1
0.83280426	0.3	48	0.05	0.1
0.8530602	0.35000000000000003	48	0.05	0.1
0.87099844	0.4	48	0.05	0.1
0.8916287	0.45	48	0.05	0.1
0.90045786	0.5	48	0.05	0.1
0.915072	0.55	48	0.05	0.1
0.94403285	0.6000000000000001	48	0.05	0.1
0.9586254	0.6500000000000001	48	0.05	0.1
0.97734535	0.7000000000000001	48	0.05	0.1
0.9845114	0.7500000000000001	48	0.05	0.1
0.9913462	0.8	48	0.05	0.1
0.9999992	0.8500000000000001	48	0.05	0.1
0.9999992	0.9000000000000001	48	0.05	0.1
0.9999992	0.9500000000000001	48	0.05	0.1
0.4170119	0.05	49	0.05	0.1
0.5240323	0.1	49	0.05	0.1
0.6061569	0.15000000000000002	49	0.05	0.1
0.6681445	0.2	49	0.05	0.1
0.7114505	0.25	49	0.05	0.1
0.75796205	0.3	49	0.05	0.1
0.7893364	0.35000000000000003	49	0.05	0.1
0.81589377	0.4	49	0.05	0.1
0.8454442	0.45	49	0.05	0.1
0.8600825	0.5	49	0.05	0.1
0.8891754	0.55	49	0.05	0.1
0.91075236	0.6000000000000001	49	0.05	0.1
0.93079656	0.6500000000000001	49	0.05	0.1
0.94654256	0.7000000000000001	49	0.05	0.1
0.96638817	0.7500000000000001	49	0.05	0.1
0.9817832	0.8	49	0.05	0.1
0.9944472	0.8500000000000001	49	0.05	0.1
0.9972414	0.9000000000000001	49	0.05	0.1
1.0000005	0.9500000000000001	49	0.05	0.1
0.46982205	0.05	50	0.05	0.1
0.59474665	0.1	50	0.05	0.1
0.67158425	0.15000000000000002	50	0.05	0.1
0.703209	0.2	50	0.05	0.1
0.7335006	0.25	50	0.05	0.1
0.760346	0.3	50	0.05	0.1
0.78494644	0.35000000000000003	50	0.05	0.1
0.8101363	0.4	50	0.05	0.1
0.8192376	0.45	50	0.05	0.1
0.8497268	0.5	50	0.05	0.1
0.8819873	0.55	50	0.05	0.1
0.91876775	0.6000000000000001	50	0.05	0.1
0.9340095	0.6500000000000001	50	0.05	0.1
0.95830005	0.7000000000000001	50	0.05	0.1
0.97758317	0.7500000000000001	50	0.05	0.1
0.98509246	0.8	50	0.05	0.1
0.9955466	0.8500000000000001	50	0.05	0.1
0.9984912	0.9000000000000001	50	0.05	0.1
1.0000002	0.9500000000000001	50	0.05	0.1
0.11165145	0.05	51	0.05	0.1
0.18408328	0.1	51	0.05	0.1
0.24265258	0.15000000000000002	51	0.05	0.1
0.28558767	0.2	51	0.05	0.1
0.33745274	0.25	51	0.05	0.1
0.39306572	0.3	51	0.05	0.1
0.45291948	0.35000000000000003	51	0.05	0.1
0.5342793	0.4	51	0.05	0.1
0.5999677	0.45	51	0.05	0.1
0.677318	0.5	51	0.05	0.1
0.7229647	0.55	51	0.05	0.1
0.79086	0.6000000000000001	51	0.05	0.1
0.8453417	0.6500000000000001	51	0.05	0.1
0.8929315	0.7000000000000001	51	0.05	0.1
0.9265825	0.7500000000000001	51	0.05	0.1
0.9542577	0.8	51	0.05	0.1
0.98093855	0.8500000000000001	51	0.05	0.1
0.99746066	0.9000000000000001	51	0.05	0.1
1.0	0.9500000000000001	51	0.05	0.1
0.57479537	0.05	52	0.05	0.1
0.7085172	0.1	52	0.05	0.1
0.7629661	0.15000000000000002	52	0.05	0.1
0.7940189	0.2	52	0.05	0.1
0.83610666	0.25	52	0.05	0.1
0.8593856	0.3	52	0.05	0.1
0.8842762	0.35000000000000003	52	0.05	0.1
0.9071792	0.4	52	0.05	0.1
0.9217851	0.45	52	0.05	0.1
0.9362098	0.5	52	0.05	0.1
0.9490149	0.55	52	0.05	0.1
0.9644051	0.6000000000000001	52	0.05	0.1
0.9830899	0.6500000000000001	52	0.05	0.1
0.9929786	0.7000000000000001	52	0.05	0.1
0.9958364	0.7500000000000001	52	0.05	0.1
0.9971925	0.8	52	0.05	0.1
1.0000007	0.8500000000000001	52	0.05	0.1
1.0000007	0.9000000000000001	52	0.05	0.1
1.0000007	0.9500000000000001	52	0.05	0.1
0.08090025	0.05	53	0.05	0.1
0.15574136	0.1	53	0.05	0.1
0.2504925	0.15000000000000002	53	0.05	0.1
0.33118773	0.2	53	0.05	0.1
0.41285482	0.25	53	0.05	0.1
0.4975601	0.3	53	0.05	0.1
0.5775254	0.35000000000000003	53	0.05	0.1
0.64007896	0.4	53	0.05	0.1
0.7149104	0.45	53	0.05	0.1
0.77753925	0.5	53	0.05	0.1
0.81138563	0.55	53	0.05	0.1
0.8598147	0.6000000000000001	53	0.05	0.1
0.8974334	0.6500000000000001	53	0.05	0.1
0.93073666	0.7000000000000001	53	0.05	0.1
0.95187145	0.7500000000000001	53	0.05	0.1
0.9728278	0.8	53	0.05	0.1
0.9832884	0.8500000000000001	53	0.05	0.1
0.9987357	0.9000000000000001	53	0.05	0.1
1.0000004	0.9500000000000001	53	0.05	0.1
0.4863431	0.05	54	0.05	0.1
0.60282147	0.1	54	0.05	0.1
0.66222405	0.15000000000000002	54	0.05	0.1
0.7004832	0.2	54	0.05	0.1
0.728296	0.25	54	0.05	0.1
0.76006174	0.3	54	0.05	0.1
0.7919749	0.35000000000000003	54	0.05	0.1
0.81389564	0.4	54	0.05	0.1
0.83702123	0.45	54	0.05	0.1
0.85713077	0.5	54	0.05	0.1
0.87848276	0.55	54	0.05	0.1
0.89002043	0.6000000000000001	54	0.05	0.1
0.9126009	0.6500000000000001	54	0.05	0.1
0.9351895	0.7000000000000001	54	0.05	0.1
0.96771985	0.7500000000000001	54	0.05	0.1
0.98172516	0.8	54	0.05	0.1
0.98896086	0.8500000000000001	54	0.05	0.1
0.9972429	0.9000000000000001	54	0.05	0.1
0.9986694	0.9500000000000001	54	0.05	0.1
0.22793657	0.05	55	0.05	0.1
0.3169158	0.1	55	0.05	0.1
0.4004576	0.15000000000000002	55	0.05	0.1
0.4581269	0.2	55	0.05	0.1
0.51956934	0.25	55	0.05	0.1
0.57769275	0.3	55	0.05	0.1
0.6264474	0.35000000000000003	55	0.05	0.1
0.6815732	0.4	55	0.05	0.1
0.732675	0.45	55	0.05	0.1
0.78232527	0.5	55	0.05	0.1
0.85169303	0.55	55	0.05	0.1
0.89730483	0.6000000000000001	55	0.05	0.1
0.9356868	0.6500000000000001	55	0.05	0.1
0.9637346	0.7000000000000001	55	0.05	0.1
0.9780527	0.7500000000000001	55	0.05	0.1
0.98900664	0.8	55	0.05	0.1
0.9945216	0.8500000000000001	55	0.05	0.1
0.9972098	0.9000000000000001	55	0.05	0.1
1.0000004	0.9500000000000001	55	0.05	0.1
0.57627195	0.05	56	0.05	0.1
0.6492309	0.1	56	0.05	0.1
0.68371713	0.15000000000000002	56	0.05	0.1
0.7090998	0.2	56	0.05	0.1
0.74023074	0.25	56	0.05	0.1
0.7630146	0.3	56	0.05	0.1
0.78981864	0.35000000000000003	56	0.05	0.1
0.80255485	0.4	56	0.05	0.1
0.8383388	0.45	56	0.05	0.1
0.8593196	0.5	56	0.05	0.1
0.87879914	0.55	56	0.05	0.1
0.89542663	0.6000000000000001	56	0.05	0.1
0.9203218	0.6500000000000001	56	0.05	0.1
0.9329086	0.7000000000000001	56	0.05	0.1
0.9491686	0.7500000000000001	56	0.05	0.1
0.965413	0.8	56	0.05	0.1
0.97352827	0.8500000000000001	56	0.05	0.1
0.9814071	0.9000000000000001	56	0.05	0.1
0.99597645	0.9500000000000001	56	0.05	0.1
0.3730643	0.05	57	0.05	0.1
0.47882983	0.1	57	0.05	0.1
0.5532501	0.15000000000000002	57	0.05	0.1
0.6159257	0.2	57	0.05	0.1
0.6650649	0.25	57	0.05	0.1
0.72008324	0.3	57	0.05	0.1
0.76787066	0.35000000000000003	57	0.05	0.1
0.80277705	0.4	57	0.05	0.1
0.82850033	0.45	57	0.05	0.1
0.86369264	0.5	57	0.05	0.1
0.8987767	0.55	57	0.05	0.1
0.93007314	0.6000000000000001	57	0.05	0.1
0.9494622	0.6500000000000001	57	0.05	0.1
0.9640075	0.7000000000000001	57	0.05	0.1
0.97453785	0.7500000000000001	57	0.05	0.1
0.9887878	0.8	57	0.05	0.1
0.9930788	0.8500000000000001	57	0.05	0.1
0.9959164	0.9000000000000001	57	0.05	0.1
0.99862736	0.9500000000000001	57	0.05	0.1
0.4548469	0.05	58	0.05	0.1
0.5705167	0.1	58	0.05	0.1
0.6393054	0.15000000000000002	58	0.05	0.1
0.6933627	0.2	58	0.05	0.1
0.71635157	0.25	58	0.05	0.1
0.7453361	0.3	58	0.05	0.1
0.78321624	0.35000000000000003	58	0.05	0.1
0.802863	0.4	58	0.05	0.1
0.82671183	0.45	58	0.05	0.1
0.8609699	0.5	58	0.05	0.1
0.888147	0.55	58	0.05	0.1
0.91067225	0.6000000000000001	58	0.05	0.1
0.92838544	0.6500000000000001	58	0.05	0.1
0.9548946	0.7000000000000001	58	0.05	0.1
0.97262114	0.7500000000000001	58	0.05	0.1
0.9813696	0.8	58	0.05	0.1
0.99288523	0.8500000000000001	58	0.05	0.1
0.99859375	0.9000000000000001	58	0.05	0.1
1.0000004	0.9500000000000001	58	0.05	0.1
0.026175885	0.05	59	0.05	0.1
0.114815705	0.1	59	0.05	0.1
0.20087431	0.15000000000000002	59	0.05	0.1
0.28230268	0.2	59	0.05	0.1
0.36880058	0.25	59	0.05	0.1
0.45105872	0.3	59	0.05	0.1
0.5258762	0.35000000000000003	59	0.05	0.1
0.6023677	0.4	59	0.05	0.1
0.65792215	0.45	59	0.05	0.1
0.7372954	0.5	59	0.05	0.1
0.79317594	0.55	59	0.05	0.1
0.8398472	0.6000000000000001	59	0.05	0.1
0.88046026	0.6500000000000001	59	0.05	0.1
0.91225505	0.7000000000000001	59	0.05	0.1
0.944272	0.7500000000000001	59	0.05	0.1
0.9592092	0.8	59	0.05	0.1
0.9783816	0.8500000000000001	59	0.05	0.1
0.9891436	0.9000000000000001	59	0.05	0.1
0.9985993	0.9500000000000001	59	0.05	0.1
0.6435016	0.05	60	0.05	0.1
0.74629736	0.1	60	0.05	0.1
0.78367823	0.15000000000000002	60	0.05	0.1
0.8093272	0.2	60	0.05	0.1
0.8196133	0.25	60	0.05	0.1
0.8269523	0.3	60	0.05	0.1
0.8402908	0.35000000000000003	60	0.05	0.1
0.8476891	0.4	60	0.05	0.1
0.86366254	0.45	60	0.05	0.1
0.8710628	0.5	60	0.05	0.1
0.8827203	0.55	60	0.05	0.1
0.9001495	0.6000000000000001	60	0.05	0.1
0.9161059	0.6500000000000001	60	0.05	0.1
0.9363262	0.7000000000000001	60	0.05	0.1
0.94336575	0.7500000000000001	60	0.05	0.1
0.958999	0.8	60	0.05	0.1
0.9775831	0.8500000000000001	60	0.05	0.1
0.9959414	0.9000000000000001	60	0.05	0.1
0.9999996	0.9500000000000001	60	0.05	0.1
0.116958804	0.05	61	0.05	0.1
0.2117994	0.1	61	0.05	0.1
0.30118692	0.15000000000000002	61	0.05	0.1
0.3768397	0.2	61	0.05	0.1
0.45386988	0.25	61	0.05	0.1
0.51678425	0.3	61	0.05	0.1
0.57870936	0.35000000000000003	61	0.05	0.1
0.63756514	0.4	61	0.05	0.1
0.6902978	0.45	61	0.05	0.1
0.7459291	0.5	61	0.05	0.1
0.78834915	0.55	61	0.05	0.1
0.83415544	0.6000000000000001	61	0.05	0.1
0.87832093	0.6500000000000001	61	0.05	0.1
0.91378456	0.7000000000000001	61	0.05	0.1
0.9378174	0.7500000000000001	61	0.05	0.1
0.96600366	0.8	61	0.05	0.1
0.9867934	0.8500000000000001	61	0.05	0.1
0.9946512	0.9000000000000001	61	0.05	0.1
0.99861616	0.9500000000000001	61	0.05	0.1
0.6722001	0.05	62	0.05	0.1
0.82460684	0.1	62	0.05	0.1
0.8665011	0.15000000000000002	62	0.05	0.1
0.87875867	0.2	62	0.05	0.1
0.88940656	0.25	62	0.05	0.1
0.9059073	0.3	62	0.05	0.1
0.9118339	0.35000000000000003	62	0.05	0.1
0.923622	0.4	62	0.05	0.1
0.92973393	0.45	62	0.05	0.1
0.9443181	0.5	62	0.05	0.1
0.9533158	0.55	62	0.05	0.1
0.96655387	0.6000000000000001	62	0.05	0.1
0.97572184	0.6500000000000001	62	0.05	0.1
0.98139834	0.7000000000000001	62	0.05	0.1
0.98870355	0.7500000000000001	62	0.05	0.1
0.99158335	0.8	62	0.05	0.1
0.992912	0.8500000000000001	62	0.05	0.1
1.0000005	0.9000000000000001	62	0.05	0.1
1.0000005	0.9500000000000001	62	0.05	0.1
0.4948495	0.05	63	0.05	0.1
0.57688946	0.1	63	0.05	0.1
0.6253294	0.15000000000000002	63	0.05	0.1
0.66587955	0.2	63	0.05	0.1
0.6972888	0.25	63	0.05	0.1
0.73133135	0.3	63	0.05	0.1
0.76261425	0.35000000000000003	63	0.05	0.1
0.78485316	0.4	63	0.05	0.1
0.80571264	0.45	63	0.05	0.1
0.8392205	0.5	63	0.05	0.1
0.8709491	0.55	63	0.05	0.1
0.89832824	0.6000000000000001	63	0.05	0.1
0.9214085	0.6500000000000001	63	0.05	0.1
0.9398536	0.7000000000000001	63	0.05	0.1
0.95693916	0.7500000000000001	63	0.05	0.1
0.9665531	0.8	63	0.05	0.1
0.9805452	0.8500000000000001	63	0.05	0.1
0.9944485	0.9000000000000001	63	0.05	0.1
0.9986414	0.9500000000000001	63	0.05	0.1
0.5986094	0.05	64	0.05	0.1
0.7076363	0.1	64	0.05	0.1
0.7318002	0.15000000000000002	64	0.05	0.1
0.7512649	0.2	64	0.05	0.1
0.77349854	0.25	64	0.05	0.1
0.8017815	0.3	64	0.05	0.1
0.8224399	0.35000000000000003	64	0.05	0.1
0.84178483	0.4	64	0.05	0.1
0.85786426	0.45	64	0.05	0.1
0.8722241	0.5	64	0.05	0.1
0.89391357	0.55	64	0.05	0.1
0.91578406	0.6000000000000001	64	0.05	0.1
0.93604577	0.6500000000000001	64	0.05	0.1
0.94880587	0.7000000000000001	64	0.05	0.1
0.96309924	0.7500000000000001	64	0.05	0.1
0.98011315	0.8	64	0.05	0.1
0.99144846	0.8500000000000001	64	0.05	0.1
0.99851185	0.9000000000000001	64	0.05	0.1
0.9999998	0.9500000000000001	64	0.05	0.1
0.4183794	0.05	65	0.05	0.1
0.54742604	0.1	65	0.05	0.1
0.60703784	0.15000000000000002	65	0.05	0.1
0.63823944	0.2	65	0.05	0.1
0.6707091	0.25	65	0.05	0.1
0.70598423	0.3	65	0.05	0.1
0.7484651	0.35000000000000003	65	0.05	0.1
0.78215075	0.4	65	0.05	0.1
0.80376863	0.45	65	0.05	0.1
0.83415276	0.5	65	0.05	0.1
0.8631808	0.55	65	0.05	0.1
0.889904	0.6000000000000001	65	0.05	0.1
0.90697247	0.6500000000000001	65	0.05	0.1
0.932753	0.7000000000000001	65	0.05	0.1
0.95114	0.7500000000000001	65	0.05	0.1
0.97063947	0.8	65	0.05	0.1
0.98343575	0.8500000000000001	65	0.05	0.1
0.99597335	0.9000000000000001	65	0.05	0.1
0.99859244	0.9500000000000001	65	0.05	0.1
0.5243756	0.05	66	0.05	0.1
0.6374629	0.1	66	0.05	0.1
0.693631	0.15000000000000002	66	0.05	0.1
0.7416887	0.2	66	0.05	0.1
0.774568	0.25	66	0.05	0.1
0.80563265	0.3	66	0.05	0.1
0.8427959	0.35000000000000003	66	0.05	0.1
0.85905	0.4	66	0.05	0.1
0.883014	0.45	66	0.05	0.1
0.8977232	0.5	66	0.05	0.1
0.9065483	0.55	66	0.05	0.1
0.92284137	0.6000000000000001	66	0.05	0.1
0.93294084	0.6500000000000001	66	0.05	0.1
0.9433886	0.7000000000000001	66	0.05	0.1
0.96077573	0.7500000000000001	66	0.05	0.1
0.9694983	0.8	66	0.05	0.1
0.9869983	0.8500000000000001	66	0.05	0.1
0.9970651	0.9000000000000001	66	0.05	0.1
0.9985587	0.9500000000000001	66	0.05	0.1
0.44325924	0.05	67	0.05	0.1
0.527516	0.1	67	0.05	0.1
0.5825223	0.15000000000000002	67	0.05	0.1
0.61598635	0.2	67	0.05	0.1
0.660638	0.25	67	0.05	0.1
0.7122291	0.3	67	0.05	0.1
0.74661034	0.35000000000000003	67	0.05	0.1
0.7898919	0.4	67	0.05	0.1
0.8286653	0.45	67	0.05	0.1
0.85338104	0.5	67	0.05	0.1
0.89308727	0.55	67	0.05	0.1
0.9192131	0.6000000000000001	67	0.05	0.1
0.94644153	0.6500000000000001	67	0.05	0.1
0.96304095	0.7000000000000001	67	0.05	0.1
0.97945654	0.7500000000000001	67	0.05	0.1
0.99121135	0.8	67	0.05	0.1
0.9957439	0.8500000000000001	67	0.05	0.1
0.9985983	0.9000000000000001	67	0.05	0.1
0.9999997	0.9500000000000001	67	0.05	0.1
0.5848926	0.05	68	0.05	0.1
0.7392373	0.1	68	0.05	0.1
0.80593127	0.15000000000000002	68	0.05	0.1
0.83831465	0.2	68	0.05	0.1
0.8675664	0.25	68	0.05	0.1
0.87978023	0.3	68	0.05	0.1
0.89836836	0.35000000000000003	68	0.05	0.1
0.91511637	0.4	68	0.05	0.1
0.92728215	0.45	68	0.05	0.1
0.9469657	0.5	68	0.05	0.1
0.9578099	0.55	68	0.05	0.1
0.96837866	0.6000000000000001	68	0.05	0.1
0.97598743	0.6500000000000001	68	0.05	0.1
0.9806061	0.7000000000000001	68	0.05	0.1
0.9836538	0.7500000000000001	68	0.05	0.1
0.986693	0.8	68	0.05	0.1
0.99278283	0.8500000000000001	68	0.05	0.1
0.99870265	0.9000000000000001	68	0.05	0.1
0.99870265	0.9500000000000001	68	0.05	0.1
0.5368605	0.05	69	0.05	0.1
0.64167887	0.1	69	0.05	0.1
0.68500876	0.15000000000000002	69	0.05	0.1
0.7228908	0.2	69	0.05	0.1
0.7586135	0.25	69	0.05	0.1
0.7823086	0.3	69	0.05	0.1
0.807317	0.35000000000000003	69	0.05	0.1
0.82335275	0.4	69	0.05	0.1
0.8395307	0.45	69	0.05	0.1
0.849733	0.5	69	0.05	0.1
0.86667436	0.55	69	0.05	0.1
0.88992923	0.6000000000000001	69	0.05	0.1
0.9013528	0.6500000000000001	69	0.05	0.1
0.9200599	0.7000000000000001	69	0.05	0.1
0.9357996	0.7500000000000001	69	0.05	0.1
0.9400601	0.8	69	0.05	0.1
0.96593314	0.8500000000000001	69	0.05	0.1
0.97882485	0.9000000000000001	69	0.05	0.1
0.9915719	0.9500000000000001	69	0.05	0.1
0.33720583	0.05	70	0.05	0.1
0.43569213	0.1	70	0.05	0.1
0.5264025	0.15000000000000002	70	0.05	0.1
0.59575176	0.2	70	0.05	0.1
0.6450001	0.25	70	0.05	0.1
0.69644076	0.3	70	0.05	0.1
0.73438674	0.35000000000000003	70	0.05	0.1
0.76624626	0.4	70	0.05	0.1
0.8137523	0.45	70	0.05	0.1
0.84602475	0.5	70	0.05	0.1
0.8751139	0.55	70	0.05	0.1
0.9133374	0.6000000000000001	70	0.05	0.1
0.9433642	0.6500000000000001	70	0.05	0.1
0.96115863	0.7000000000000001	70	0.05	0.1
0.9788637	0.7500000000000001	70	0.05	0.1
0.9870592	0.8	70	0.05	0.1
0.9950179	0.8500000000000001	70	0.05	0.1
0.9976056	0.9000000000000001	70	0.05	0.1
1.0	0.9500000000000001	70	0.05	0.1
0.14290315	0.05	71	0.05	0.1
0.2347143	0.1	71	0.05	0.1
0.30984417	0.15000000000000002	71	0.05	0.1
0.3817998	0.2	71	0.05	0.1
0.4485335	0.25	71	0.05	0.1
0.51587266	0.3	71	0.05	0.1
0.5947006	0.35000000000000003	71	0.05	0.1
0.6631842	0.4	71	0.05	0.1
0.7296023	0.45	71	0.05	0.1
0.7768698	0.5	71	0.05	0.1
0.8270139	0.55	71	0.05	0.1
0.880706	0.6000000000000001	71	0.05	0.1
0.9192116	0.6500000000000001	71	0.05	0.1
0.9491931	0.7000000000000001	71	0.05	0.1
0.9735136	0.7500000000000001	71	0.05	0.1
0.99101704	0.8	71	0.05	0.1
1.0000006	0.8500000000000001	71	0.05	0.1
1.0000006	0.9000000000000001	71	0.05	0.1
1.0000006	0.9500000000000001	71	0.05	0.1
0.62932277	0.05	72	0.05	0.1
0.808661	0.1	72	0.05	0.1
0.849646	0.15000000000000002	72	0.05	0.1
0.8747001	0.2	72	0.05	0.1
0.8886434	0.25	72	0.05	0.1
0.8983919	0.3	72	0.05	0.1
0.90382946	0.35000000000000003	72	0.05	0.1
0.9106789	0.4	72	0.05	0.1
0.92306995	0.45	72	0.05	0.1
0.9271022	0.5	72	0.05	0.1
0.9380012	0.55	72	0.05	0.1
0.9393009	0.6000000000000001	72	0.05	0.1
0.9502718	0.6500000000000001	72	0.05	0.1
0.9624723	0.7000000000000001	72	0.05	0.1
0.9733977	0.7500000000000001	72	0.05	0.1
0.9869482	0.8	72	0.05	0.1
0.99226713	0.8500000000000001	72	0.05	0.1
0.99630034	0.9000000000000001	72	0.05	0.1
0.9975927	0.9500000000000001	72	0.05	0.1
0.012494589	0.05	73	0.05	0.1
0.08510176	0.1	73	0.05	0.1
0.19014427	0.15000000000000002	73	0.05	0.1
0.2746526	0.2	73	0.05	0.1
0.3610821	0.25	73	0.05	0.1
0.44704324	0.3	73	0.05	0.1
0.55142	0.35000000000000003	73	0.05	0.1
0.6436142	0.4	73	0.05	0.1
0.72044	0.45	73	0.05	0.1
0.77973634	0.5	73	0.05	0.1
0.8484359	0.55	73	0.05	0.1
0.89195	0.6000000000000001	73	0.05	0.1
0.93261164	0.6500000000000001	73	0.05	0.1
0.9681881	0.7000000000000001	73	0.05	0.1
0.98082966	0.7500000000000001	73	0.05	0.1
0.9930697	0.8	73	0.05	0.1
0.9971826	0.8500000000000001	73	0.05	0.1
0.9999998	0.9000000000000001	73	0.05	0.1
0.9999998	0.9500000000000001	73	0.05	0.1
0.54866266	0.05	74	0.05	0.1
0.63025624	0.1	74	0.05	0.1
0.6840111	0.15000000000000002	74	0.05	0.1
0.7117935	0.2	74	0.05	0.1
0.7270762	0.25	74	0.05	0.1
0.75129163	0.3	74	0.05	0.1
0.7816611	0.35000000000000003	74	0.05	0.1
0.8148986	0.4	74	0.05	0.1
0.8327568	0.45	74	0.05	0.1
0.8640024	0.5	74	0.05	0.1
0.89310044	0.55	74	0.05	0.1
0.91984063	0.6000000000000001	74	0.05	0.1
0.947732	0.6500000000000001	74	0.05	0.1
0.9652749	0.7000000000000001	74	0.05	0.1
0.9827209	0.7500000000000001	74	0.05	0.1
0.9872018	0.8	74	0.05	0.1
0.9942837	0.8500000000000001	74	0.05	0.1
0.9986088	0.9000000000000001	74	0.05	0.1
1.0000001	0.9500000000000001	74	0.05	0.1
0.4294816	0.05	75	0.05	0.1
0.49874574	0.1	75	0.05	0.1
0.5470088	0.15000000000000002	75	0.05	0.1
0.5953808	0.2	75	0.05	0.1
0.6398003	0.25	75	0.05	0.1
0.6698718	0.3	75	0.05	0.1
0.70647186	0.35000000000000003	75	0.05	0.1
0.74542403	0.4	75	0.05	0.1
0.7892377	0.45	75	0.05	0.1
0.82504475	0.5	75	0.05	0.1
0.8590407	0.55	75	0.05	0.1
0.8928591	0.6000000000000001	75	0.05	0.1
0.9171323	0.6500000000000001	75	0.05	0.1
0.94134074	0.7000000000000001	75	0.05	0.1
0.9671492	0.7500000000000001	75	0.05	0.1
0.9792216	0.8	75	0.05	0.1
0.98966473	0.8500000000000001	75	0.05	0.1
0.99552953	0.9000000000000001	75	0.05	0.1
0.99856734	0.9500000000000001	75	0.05	0.1
0.63321215	0.05	76	0.05	0.1
0.78805566	0.1	76	0.05	0.1
0.83582896	0.15000000000000002	76	0.05	0.1
0.8566758	0.2	76	0.05	0.1
0.8775764	0.25	76	0.05	0.1
0.8968737	0.3	76	0.05	0.1
0.90559465	0.35000000000000003	76	0.05	0.1
0.90707624	0.4	76	0.05	0.1
0.9172056	0.45	76	0.05	0.1
0.9233333	0.5	76	0.05	0.1
0.93358	0.55	76	0.05	0.1
0.9437233	0.6000000000000001	76	0.05	0.1
0.9523388	0.6500000000000001	76	0.05	0.1
0.95527065	0.7000000000000001	76	0.05	0.1
0.96553594	0.7500000000000001	76	0.05	0.1
0.97559094	0.8	76	0.05	0.1
0.98568636	0.8500000000000001	76	0.05	0.1
0.9971147	0.9000000000000001	76	0.05	0.1
0.9986387	0.9500000000000001	76	0.05	0.1
0.57186294	0.05	77	0.05	0.1
0.70330435	0.1	77	0.05	0.1
0.7461445	0.15000000000000002	77	0.05	0.1
0.77294695	0.2	77	0.05	0.1
0.79532987	0.25	77	0.05	0.1
0.8162382	0.3	77	0.05	0.1
0.8330122	0.35000000000000003	77	0.05	0.1
0.85091674	0.4	77	0.05	0.1
0.86884576	0.45	77	0.05	0.1
0.88381577	0.5	77	0.05	0.1
0.8948166	0.55	77	0.05	0.1
0.9069493	0.6000000000000001	77	0.05	0.1
0.9289316	0.6500000000000001	77	0.05	0.1
0.95335245	0.7000000000000001	77	0.05	0.1
0.9724077	0.7500000000000001	77	0.05	0.1
0.984303	0.8	77	0.05	0.1
0.98961216	0.8500000000000001	77	0.05	0.1
0.9934511	0.9000000000000001	77	0.05	0.1
1.0000006	0.9500000000000001	77	0.05	0.1
0.5062156	0.05	78	0.05	0.1
0.638469	0.1	78	0.05	0.1
0.6785175	0.15000000000000002	78	0.05	0.1
0.70517755	0.2	78	0.05	0.1
0.7361767	0.25	78	0.05	0.1
0.7653755	0.3	78	0.05	0.1
0.78288424	0.35000000000000003	78	0.05	0.1
0.80612993	0.4	78	0.05	0.1
0.8279224	0.45	78	0.05	0.1
0.85119385	0.5	78	0.05	0.1
0.8858222	0.55	78	0.05	0.1
0.90581	0.6000000000000001	78	0.05	0.1
0.92854965	0.6500000000000001	78	0.05	0.1
0.9497753	0.7000000000000001	78	0.05	0.1
0.9695001	0.7500000000000001	78	0.05	0.1
0.98342997	0.8	78	0.05	0.1
0.99037224	0.8500000000000001	78	0.05	0.1
0.9945577	0.9000000000000001	78	0.05	0.1
1.0	0.9500000000000001	78	0.05	0.1
0.20933972	0.05	79	0.05	0.1
0.34791312	0.1	79	0.05	0.1
0.4702414	0.15000000000000002	79	0.05	0.1
0.5539879	0.2	79	0.05	0.1
0.62350863	0.25	79	0.05	0.1
0.6648858	0.3	79	0.05	0.1
0.7032487	0.35000000000000003	79	0.05	0.1
0.7497643	0.4	79	0.05	0.1
0.78769445	0.45	79	0.05	0.1
0.8271622	0.5	79	0.05	0.1
0.8590384	0.55	79	0.05	0.1
0.8907564	0.6000000000000001	79	0.05	0.1
0.91645956	0.6500000000000001	79	0.05	0.1
0.93761563	0.7000000000000001	79	0.05	0.1
0.95039773	0.7500000000000001	79	0.05	0.1
0.9688805	0.8	79	0.05	0.1
0.98158175	0.8500000000000001	79	0.05	0.1
0.9957285	0.9000000000000001	79	0.05	0.1
0.9986343	0.9500000000000001	79	0.05	0.1
0.04080013	0.05	80	0.05	0.1
0.11202342	0.1	80	0.05	0.1
0.1736361	0.15000000000000002	80	0.05	0.1
0.26120362	0.2	80	0.05	0.1
0.3606927	0.25	80	0.05	0.1
0.4480158	0.3	80	0.05	0.1
0.5303832	0.35000000000000003	80	0.05	0.1
0.59040886	0.4	80	0.05	0.1
0.67076874	0.45	80	0.05	0.1
0.7334777	0.5	80	0.05	0.1
0.78852093	0.55	80	0.05	0.1
0.85195357	0.6000000000000001	80	0.05	0.1
0.89142597	0.6500000000000001	80	0.05	0.1
0.91809136	0.7000000000000001	80	0.05	0.1
0.94651705	0.7500000000000001	80	0.05	0.1
0.97534776	0.8	80	0.05	0.1
0.98706317	0.8500000000000001	80	0.05	0.1
0.9930005	0.9000000000000001	80	0.05	0.1
1.0	0.9500000000000001	80	0.05	0.1
0.24307005	0.05	81	0.05	0.1
0.34199274	0.1	81	0.05	0.1
0.41578928	0.15000000000000002	81	0.05	0.1
0.48736763	0.2	81	0.05	0.1
0.5587855	0.25	81	0.05	0.1
0.5947738	0.3	81	0.05	0.1
0.65504634	0.35000000000000003	81	0.05	0.1
0.7073244	0.4	81	0.05	0.1
0.7493593	0.45	81	0.05	0.1
0.81912404	0.5	81	0.05	0.1
0.8571573	0.55	81	0.05	0.1
0.8947516	0.6000000000000001	81	0.05	0.1
0.92456436	0.6500000000000001	81	0.05	0.1
0.9476319	0.7000000000000001	81	0.05	0.1
0.9675087	0.7500000000000001	81	0.05	0.1
0.9788832	0.8	81	0.05	0.1
0.9889134	0.8500000000000001	81	0.05	0.1
0.99735427	0.9000000000000001	81	0.05	0.1
0.9999998	0.9500000000000001	81	0.05	0.1
0.6298514	0.05	82	0.05	0.1
0.74978137	0.1	82	0.05	0.1
0.7781799	0.15000000000000002	82	0.05	0.1
0.795312	0.2	82	0.05	0.1
0.80246633	0.25	82	0.05	0.1
0.8209256	0.3	82	0.05	0.1
0.8393346	0.35000000000000003	82	0.05	0.1
0.8576491	0.4	82	0.05	0.1
0.8631805	0.45	82	0.05	0.1
0.8854806	0.5	82	0.05	0.1
0.9048922	0.55	82	0.05	0.1
0.92430615	0.6000000000000001	82	0.05	0.1
0.94092757	0.6500000000000001	82	0.05	0.1
0.96039355	0.7000000000000001	82	0.05	0.1
0.97816896	0.7500000000000001	82	0.05	0.1
0.98641247	0.8	82	0.05	0.1
0.99328923	0.8500000000000001	82	0.05	0.1
0.9986456	0.9000000000000001	82	0.05	0.1
0.99999964	0.9500000000000001	82	0.05	0.1
0.041454334	0.05	83	0.05	0.1
0.12316593	0.1	83	0.05	0.1
0.20037572	0.15000000000000002	83	0.05	0.1
0.3038393	0.2	83	0.05	0.1
0.39527017	0.25	83	0.05	0.1
0.48796588	0.3	83	0.05	0.1
0.56273407	0.35000000000000003	83	0.05	0.1
0.65742457	0.4	83	0.05	0.1
0.72624207	0.45	83	0.05	0.1
0.7786222	0.5	83	0.05	0.1
0.82893455	0.55	83	0.05	0.1
0.87427557	0.6000000000000001	83	0.05	0.1
0.9106948	0.6500000000000001	83	0.05	0.1
0.9442984	0.7000000000000001	83	0.05	0.1
0.97166735	0.7500000000000001	83	0.05	0.1
0.9831802	0.8	83	0.05	0.1
0.9889173	0.8500000000000001	83	0.05	0.1
0.9974569	0.9000000000000001	83	0.05	0.1
0.9974569	0.9500000000000001	83	0.05	0.1
0.37173322	0.05	84	0.05	0.1
0.47125074	0.1	84	0.05	0.1
0.52893615	0.15000000000000002	84	0.05	0.1
0.5910029	0.2	84	0.05	0.1
0.6419551	0.25	84	0.05	0.1
0.68782943	0.3	84	0.05	0.1
0.71708274	0.35000000000000003	84	0.05	0.1
0.75267893	0.4	84	0.05	0.1
0.7847063	0.45	84	0.05	0.1
0.812034	0.5	84	0.05	0.1
0.8420317	0.55	84	0.05	0.1
0.8634265	0.6000000000000001	84	0.05	0.1
0.89205736	0.6500000000000001	84	0.05	0.1
0.92342496	0.7000000000000001	84	0.05	0.1
0.9477924	0.7500000000000001	84	0.05	0.1
0.969076	0.8	84	0.05	0.1
0.98029256	0.8500000000000001	84	0.05	0.1
0.9944798	0.9000000000000001	84	0.05	0.1
0.9986173	0.9500000000000001	84	0.05	0.1
0.5917564	0.05	85	0.05	0.1
0.762225	0.1	85	0.05	0.1
0.8216412	0.15000000000000002	85	0.05	0.1
0.8499777	0.2	85	0.05	0.1
0.86321205	0.25	85	0.05	0.1
0.87786347	0.3	85	0.05	0.1
0.8968995	0.35000000000000003	85	0.05	0.1
0.9115752	0.4	85	0.05	0.1
0.9233926	0.45	85	0.05	0.1
0.9349215	0.5	85	0.05	0.1
0.94238144	0.55	85	0.05	0.1
0.9483167	0.6000000000000001	85	0.05	0.1
0.96291906	0.6500000000000001	85	0.05	0.1
0.96712726	0.7000000000000001	85	0.05	0.1
0.9757467	0.7500000000000001	85	0.05	0.1
0.98289376	0.8	85	0.05	0.1
0.98870844	0.8500000000000001	85	0.05	0.1
0.99719197	0.9000000000000001	85	0.05	0.1
0.99999946	0.9500000000000001	85	0.05	0.1
0.21898867	0.05	86	0.05	0.1
0.32783228	0.1	86	0.05	0.1
0.38937613	0.15000000000000002	86	0.05	0.1
0.4526169	0.2	86	0.05	0.1
0.5235942	0.25	86	0.05	0.1
0.5799827	0.3	86	0.05	0.1
0.63087386	0.35000000000000003	86	0.05	0.1
0.6835793	0.4	86	0.05	0.1
0.74413574	0.45	86	0.05	0.1
0.79628956	0.5	86	0.05	0.1
0.843242	0.55	86	0.05	0.1
0.88121134	0.6000000000000001	86	0.05	0.1
0.9108839	0.6500000000000001	86	0.05	0.1
0.9453214	0.7000000000000001	86	0.05	0.1
0.9690988	0.7500000000000001	86	0.05	0.1
0.98704004	0.8	86	0.05	0.1
0.99560964	0.8500000000000001	86	0.05	0.1
1.0000004	0.9000000000000001	86	0.05	0.1
1.0000004	0.9500000000000001	86	0.05	0.1
0.6306588	0.05	87	0.05	0.1
0.806976	0.1	87	0.05	0.1
0.8620954	0.15000000000000002	87	0.05	0.1
0.8828332	0.2	87	0.05	0.1
0.89785063	0.25	87	0.05	0.1
0.9072934	0.3	87	0.05	0.1
0.9182903	0.35000000000000003	87	0.05	0.1
0.92920554	0.4	87	0.05	0.1
0.9373306	0.45	87	0.05	0.1
0.9428069	0.5	87	0.05	0.1
0.94555837	0.55	87	0.05	0.1
0.9536633	0.6000000000000001	87	0.05	0.1
0.9577473	0.6500000000000001	87	0.05	0.1
0.96448505	0.7000000000000001	87	0.05	0.1
0.9723666	0.7500000000000001	87	0.05	0.1
0.9804108	0.8	87	0.05	0.1
0.98445135	0.8500000000000001	87	0.05	0.1
0.9936313	0.9000000000000001	87	0.05	0.1
0.99744797	0.9500000000000001	87	0.05	0.1
0.2259124	0.05	88	0.05	0.1
0.35752696	0.1	88	0.05	0.1
0.46477178	0.15000000000000002	88	0.05	0.1
0.51730466	0.2	88	0.05	0.1
0.58017665	0.25	88	0.05	0.1
0.6421062	0.3	88	0.05	0.1
0.6786644	0.35000000000000003	88	0.05	0.1
0.71814543	0.4	88	0.05	0.1
0.75755155	0.45	88	0.05	0.1
0.7982427	0.5	88	0.05	0.1
0.8273077	0.55	88	0.05	0.1
0.8558411	0.6000000000000001	88	0.05	0.1
0.8791667	0.6500000000000001	88	0.05	0.1
0.9046259	0.7000000000000001	88	0.05	0.1
0.9291337	0.7500000000000001	88	0.05	0.1
0.94920236	0.8	88	0.05	0.1
0.968041	0.8500000000000001	88	0.05	0.1
0.9888805	0.9000000000000001	88	0.05	0.1
0.997205	0.9500000000000001	88	0.05	0.1
0.36287627	0.05	89	0.05	0.1
0.44200957	0.1	89	0.05	0.1
0.49965242	0.15000000000000002	89	0.05	0.1
0.5496243	0.2	89	0.05	0.1
0.5944409	0.25	89	0.05	0.1
0.6401617	0.3	89	0.05	0.1
0.6968359	0.35000000000000003	89	0.05	0.1
0.73577434	0.4	89	0.05	0.1
0.7882423	0.45	89	0.05	0.1
0.84366316	0.5	89	0.05	0.1
0.8845521	0.55	89	0.05	0.1
0.914288	0.6000000000000001	89	0.05	0.1
0.9434524	0.6500000000000001	89	0.05	0.1
0.9617847	0.7000000000000001	89	0.05	0.1
0.98323315	0.7500000000000001	89	0.05	0.1
0.993985	0.8	89	0.05	0.1
0.9970193	0.8500000000000001	89	0.05	0.1
0.9984999	0.9000000000000001	89	0.05	0.1
1.0000005	0.9500000000000001	89	0.05	0.1
0.47143716	0.05	90	0.05	0.1
0.57691985	0.1	90	0.05	0.1
0.6445156	0.15000000000000002	90	0.05	0.1
0.7067541	0.2	90	0.05	0.1
0.74162567	0.25	90	0.05	0.1
0.7715186	0.3	90	0.05	0.1
0.7938147	0.35000000000000003	90	0.05	0.1
0.8208187	0.4	90	0.05	0.1
0.8411543	0.45	90	0.05	0.1
0.8600445	0.5	90	0.05	0.1
0.87862396	0.55	90	0.05	0.1
0.8972923	0.6000000000000001	90	0.05	0.1
0.9112278	0.6500000000000001	90	0.05	0.1
0.9280765	0.7000000000000001	90	0.05	0.1
0.9529877	0.7500000000000001	90	0.05	0.1
0.966969	0.8	90	0.05	0.1
0.98808604	0.8500000000000001	90	0.05	0.1
0.9985489	0.9000000000000001	90	0.05	0.1
1.0000002	0.9500000000000001	90	0.05	0.1
0.24410574	0.05	91	0.05	0.1
0.30432263	0.1	91	0.05	0.1
0.3688298	0.15000000000000002	91	0.05	0.1
0.42113096	0.2	91	0.05	0.1
0.46719608	0.25	91	0.05	0.1
0.518332	0.3	91	0.05	0.1
0.58556116	0.35000000000000003	91	0.05	0.1
0.65361804	0.4	91	0.05	0.1
0.7229637	0.45	91	0.05	0.1
0.78344417	0.5	91	0.05	0.1
0.8251298	0.55	91	0.05	0.1
0.8799504	0.6000000000000001	91	0.05	0.1
0.918469	0.6500000000000001	91	0.05	0.1
0.94788736	0.7000000000000001	91	0.05	0.1
0.9815006	0.7500000000000001	91	0.05	0.1
0.9858455	0.8	91	0.05	0.1
0.9957906	0.8500000000000001	91	0.05	0.1
0.99718744	0.9000000000000001	91	0.05	0.1
0.99999976	0.9500000000000001	91	0.05	0.1
0.52690244	0.05	92	0.05	0.1
0.63818765	0.1	92	0.05	0.1
0.7083582	0.15000000000000002	92	0.05	0.1
0.7339393	0.2	92	0.05	0.1
0.76939666	0.25	92	0.05	0.1
0.793342	0.3	92	0.05	0.1
0.80832726	0.35000000000000003	92	0.05	0.1
0.8301754	0.4	92	0.05	0.1
0.8376385	0.45	92	0.05	0.1
0.85234684	0.5	92	0.05	0.1
0.8768607	0.55	92	0.05	0.1
0.9014864	0.6000000000000001	92	0.05	0.1
0.92445433	0.6500000000000001	92	0.05	0.1
0.94128096	0.7000000000000001	92	0.05	0.1
0.9581617	0.7500000000000001	92	0.05	0.1
0.9694407	0.8	92	0.05	0.1
0.9849282	0.8500000000000001	92	0.05	0.1
0.99444085	0.9000000000000001	92	0.05	0.1
1.0	0.9500000000000001	92	0.05	0.1
0.3655526	0.05	93	0.05	0.1
0.5170684	0.1	93	0.05	0.1
0.60382515	0.15000000000000002	93	0.05	0.1
0.6573893	0.2	93	0.05	0.1
0.7014174	0.25	93	0.05	0.1
0.7515121	0.3	93	0.05	0.1
0.7866629	0.35000000000000003	93	0.05	0.1
0.8166106	0.4	93	0.05	0.1
0.84172434	0.45	93	0.05	0.1
0.86548966	0.5	93	0.05	0.1
0.90552217	0.55	93	0.05	0.1
0.92911845	0.6000000000000001	93	0.05	0.1
0.948088	0.6500000000000001	93	0.05	0.1
0.96416044	0.7000000000000001	93	0.05	0.1
0.97277856	0.7500000000000001	93	0.05	0.1
0.9872304	0.8	93	0.05	0.1
0.99430543	0.8500000000000001	93	0.05	0.1
1.0000005	0.9000000000000001	93	0.05	0.1
1.0000005	0.9500000000000001	93	0.05	0.1
0.37259117	0.05	94	0.05	0.1
0.46067366	0.1	94	0.05	0.1
0.5498427	0.15000000000000002	94	0.05	0.1
0.6097728	0.2	94	0.05	0.1
0.6606695	0.25	94	0.05	0.1
0.69110155	0.3	94	0.05	0.1
0.73697656	0.35000000000000003	94	0.05	0.1
0.7771627	0.4	94	0.05	0.1
0.8141337	0.45	94	0.05	0.1
0.83838904	0.5	94	0.05	0.1
0.87097424	0.55	94	0.05	0.1
0.8879023	0.6000000000000001	94	0.05	0.1
0.9213979	0.6500000000000001	94	0.05	0.1
0.941806	0.7000000000000001	94	0.05	0.1
0.958187	0.7500000000000001	94	0.05	0.1
0.9758425	0.8	94	0.05	0.1
0.9904221	0.8500000000000001	94	0.05	0.1
0.9999998	0.9000000000000001	94	0.05	0.1
0.9999998	0.9500000000000001	94	0.05	0.1
0.38932973	0.05	95	0.05	0.1
0.5578962	0.1	95	0.05	0.1
0.63471663	0.15000000000000002	95	0.05	0.1
0.6815102	0.2	95	0.05	0.1
0.7255523	0.25	95	0.05	0.1
0.7546893	0.3	95	0.05	0.1
0.77208173	0.35000000000000003	95	0.05	0.1
0.78936386	0.4	95	0.05	0.1
0.8155673	0.45	95	0.05	0.1
0.8312141	0.5	95	0.05	0.1
0.8526596	0.55	95	0.05	0.1
0.88098836	0.6000000000000001	95	0.05	0.1
0.9095698	0.6500000000000001	95	0.05	0.1
0.9305202	0.7000000000000001	95	0.05	0.1
0.95021087	0.7500000000000001	95	0.05	0.1
0.95990086	0.8	95	0.05	0.1
0.9809926	0.8500000000000001	95	0.05	0.1
0.99184185	0.9000000000000001	95	0.05	0.1
0.99864674	0.9500000000000001	95	0.05	0.1
0.6366468	0.05	96	0.05	0.1
0.75558037	0.1	96	0.05	0.1
0.79041016	0.15000000000000002	96	0.05	0.1
0.82093614	0.2	96	0.05	0.1
0.84128225	0.25	96	0.05	0.1
0.8570715	0.3	96	0.05	0.1
0.8674272	0.35000000000000003	96	0.05	0.1
0.8832503	0.4	96	0.05	0.1
0.89622355	0.45	96	0.05	0.1
0.9063587	0.5	96	0.05	0.1
0.9164788	0.55	96	0.05	0.1
0.93077296	0.6000000000000001	96	0.05	0.1
0.9349052	0.6500000000000001	96	0.05	0.1
0.94619435	0.7000000000000001	96	0.05	0.1
0.9575279	0.7500000000000001	96	0.05	0.1
0.97001135	0.8	96	0.05	0.1
0.9836747	0.8500000000000001	96	0.05	0.1
0.9933902	0.9000000000000001	96	0.05	0.1
0.9987946	0.9500000000000001	96	0.05	0.1
0.5925055	0.05	97	0.05	0.1
0.6993379	0.1	97	0.05	0.1
0.7247097	0.15000000000000002	97	0.05	0.1
0.75975317	0.2	97	0.05	0.1
0.7727506	0.25	97	0.05	0.1
0.7900056	0.3	97	0.05	0.1
0.8114729	0.35000000000000003	97	0.05	0.1
0.83468395	0.4	97	0.05	0.1
0.85922116	0.45	97	0.05	0.1
0.88485885	0.5	97	0.05	0.1
0.9004906	0.55	97	0.05	0.1
0.9203809	0.6000000000000001	97	0.05	0.1
0.94150424	0.6500000000000001	97	0.05	0.1
0.9569327	0.7000000000000001	97	0.05	0.1
0.9764278	0.7500000000000001	97	0.05	0.1
0.99172866	0.8	97	0.05	0.1
0.99586904	0.8500000000000001	97	0.05	0.1
0.9986519	0.9000000000000001	97	0.05	0.1
1.0000005	0.9500000000000001	97	0.05	0.1
0.5137045	0.05	98	0.05	0.1
0.60282934	0.1	98	0.05	0.1
0.654045	0.15000000000000002	98	0.05	0.1
0.67953384	0.2	98	0.05	0.1
0.712453	0.25	98	0.05	0.1
0.7436079	0.3	98	0.05	0.1
0.76719075	0.35000000000000003	98	0.05	0.1
0.7816658	0.4	98	0.05	0.1
0.80042696	0.45	98	0.05	0.1
0.8297391	0.5	98	0.05	0.1
0.86564964	0.55	98	0.05	0.1
0.897437	0.6000000000000001	98	0.05	0.1
0.9247808	0.6500000000000001	98	0.05	0.1
0.9450024	0.7000000000000001	98	0.05	0.1
0.9665439	0.7500000000000001	98	0.05	0.1
0.9819139	0.8	98	0.05	0.1
0.98900515	0.8500000000000001	98	0.05	0.1
0.99322015	0.9000000000000001	98	0.05	0.1
0.9973946	0.9500000000000001	98	0.05	0.1
0.61933976	0.05	99	0.05	0.1
0.74847656	0.1	99	0.05	0.1
0.8108642	0.15000000000000002	99	0.05	0.1
0.82648164	0.2	99	0.05	0.1
0.83363277	0.25	99	0.05	0.1
0.84889996	0.3	99	0.05	0.1
0.8601953	0.35000000000000003	99	0.05	0.1
0.86989623	0.4	99	0.05	0.1
0.87974036	0.45	99	0.05	0.1
0.89220166	0.5	99	0.05	0.1
0.9018911	0.55	99	0.05	0.1
0.91289973	0.6000000000000001	99	0.05	0.1
0.9170059	0.6500000000000001	99	0.05	0.1
0.9265228	0.7000000000000001	99	0.05	0.1
0.9452494	0.7500000000000001	99	0.05	0.1
0.9547944	0.8	99	0.05	0.1
0.973584	0.8500000000000001	99	0.05	0.1
0.9895082	0.9000000000000001	99	0.05	0.1
0.9987402	0.9500000000000001	99	0.05	0.1
0.07864554	0.05	0	0.05	0.05
0.20492019	0.1	0	0.05	0.05
0.30356362	0.15000000000000002	0	0.05	0.05
0.41422683	0.2	0	0.05	0.05
0.5056598	0.25	0	0.05	0.05
0.5845648	0.3	0	0.05	0.05
0.65238714	0.35000000000000003	0	0.05	0.05
0.7225025	0.4	0	0.05	0.05
0.7820145	0.45	0	0.05	0.05
0.83684635	0.5	0	0.05	0.05
0.8746584	0.55	0	0.05	0.05
0.8994918	0.6000000000000001	0	0.05	0.05
0.9223041	0.6500000000000001	0	0.05	0.05
0.93524957	0.7000000000000001	0	0.05	0.05
0.95572996	0.7500000000000001	0	0.05	0.05
0.9747545	0.8	0	0.05	0.05
0.989743	0.8500000000000001	0	0.05	0.05
0.9935551	0.9000000000000001	0	0.05	0.05
0.9999999	0.9500000000000001	0	0.05	0.05
0.17372389	0.05	0	0.05	0.15
0.31195363	0.1	0	0.05	0.15
0.43478814	0.15000000000000002	0	0.05	0.15
0.52759296	0.2	0	0.05	0.15
0.6121458	0.25	0	0.05	0.15
0.6662046	0.3	0	0.05	0.15
0.7110557	0.35000000000000003	0	0.05	0.15
0.7571489	0.4	0	0.05	0.15
0.79806584	0.45	0	0.05	0.15
0.8287781	0.5	0	0.05	0.15
0.86626154	0.55	0	0.05	0.15
0.89477354	0.6000000000000001	0	0.05	0.15
0.91403717	0.6500000000000001	0	0.05	0.15
0.93338114	0.7000000000000001	0	0.05	0.15
0.9524586	0.7500000000000001	0	0.05	0.15
0.9755381	0.8	0	0.05	0.15
0.9915067	0.8500000000000001	0	0.05	0.15
0.99909073	0.9000000000000001	0	0.05	0.15
0.99999976	0.9500000000000001	0	0.05	0.15
0.18965845	0.05	0	0.05	0.2
0.3420826	0.1	0	0.05	0.2
0.42754906	0.15000000000000002	0	0.05	0.2
0.5144799	0.2	0	0.05	0.2
0.59824145	0.25	0	0.05	0.2
0.6481575	0.3	0	0.05	0.2
0.6927569	0.35000000000000003	0	0.05	0.2
0.7307971	0.4	0	0.05	0.2
0.77138734	0.45	0	0.05	0.2
0.81018025	0.5	0	0.05	0.2
0.841675	0.55	0	0.05	0.2
0.8752831	0.6000000000000001	0	0.05	0.2
0.90439004	0.6500000000000001	0	0.05	0.2
0.93488425	0.7000000000000001	0	0.05	0.2
0.9580936	0.7500000000000001	0	0.05	0.2
0.9810136	0.8	0	0.05	0.2
0.99339074	0.8500000000000001	0	0.05	0.2
0.99999964	0.9000000000000001	0	0.05	0.2
0.99999964	0.9500000000000001	0	0.05	0.2
0.53177637	0.05	1	0.05	0.05
0.6596844	0.1	1	0.05	0.05
0.7137159	0.15000000000000002	1	0.05	0.05
0.76474863	0.2	1	0.05	0.05
0.78673923	0.25	1	0.05	0.05
0.8159002	0.3	1	0.05	0.05
0.8494922	0.35000000000000003	1	0.05	0.05
0.87334716	0.4	1	0.05	0.05
0.88705623	0.45	1	0.05	0.05
0.9027233	0.5	1	0.05	0.05
0.9204631	0.55	1	0.05	0.05
0.9361033	0.6000000000000001	1	0.05	0.05
0.94727725	0.6500000000000001	1	0.05	0.05
0.96200323	0.7000000000000001	1	0.05	0.05
0.97008896	0.7500000000000001	1	0.05	0.05
0.9814083	0.8	1	0.05	0.05
0.98639995	0.8500000000000001	1	0.05	0.05
0.99239427	0.9000000000000001	1	0.05	0.05
0.9954015	0.9500000000000001	1	0.05	0.05
0.60223436	0.05	1	0.05	0.15
0.7493875	0.1	1	0.05	0.15
0.80365866	0.15000000000000002	1	0.05	0.15
0.83987546	0.2	1	0.05	0.15
0.85975003	0.25	1	0.05	0.15
0.8822694	0.3	1	0.05	0.15
0.8955801	0.35000000000000003	1	0.05	0.15
0.90886104	0.4	1	0.05	0.15
0.9220496	0.45	1	0.05	0.15
0.9322983	0.5	1	0.05	0.15
0.9433116	0.55	1	0.05	0.15
0.9534211	0.6000000000000001	1	0.05	0.15
0.9623749	0.6500000000000001	1	0.05	0.15
0.97245675	0.7000000000000001	1	0.05	0.15
0.9785164	0.7500000000000001	1	0.05	0.15
0.98242503	0.8	1	0.05	0.15
0.9894598	0.8500000000000001	1	0.05	0.15
0.9934462	0.9000000000000001	1	0.05	0.15
0.9971748	0.9500000000000001	1	0.05	0.15
0.61239475	0.05	1	0.05	0.2
0.74692476	0.1	1	0.05	0.2
0.80735856	0.15000000000000002	1	0.05	0.2
0.83907133	0.2	1	0.05	0.2
0.860506	0.25	1	0.05	0.2
0.8813961	0.3	1	0.05	0.2
0.8937649	0.35000000000000003	1	0.05	0.2
0.9028784	0.4	1	0.05	0.2
0.9161089	0.45	1	0.05	0.2
0.9261613	0.5	1	0.05	0.2
0.9352629	0.55	1	0.05	0.2
0.9474106	0.6000000000000001	1	0.05	0.2
0.95537305	0.6500000000000001	1	0.05	0.2
0.9654943	0.7000000000000001	1	0.05	0.2
0.9764426	0.7500000000000001	1	0.05	0.2
0.9834742	0.8	1	0.05	0.2
0.9873946	0.8500000000000001	1	0.05	0.2
0.99237955	0.9000000000000001	1	0.05	0.2
0.9980756	0.9500000000000001	1	0.05	0.2
0.5393367	0.05	2	0.05	0.05
0.68880296	0.1	2	0.05	0.05
0.7622106	0.15000000000000002	2	0.05	0.05
0.80819184	0.2	2	0.05	0.05
0.8330114	0.25	2	0.05	0.05
0.85897267	0.3	2	0.05	0.05
0.8751223	0.35000000000000003	2	0.05	0.05
0.90010643	0.4	2	0.05	0.05
0.9178654	0.45	2	0.05	0.05
0.9346695	0.5	2	0.05	0.05
0.94580907	0.55	2	0.05	0.05
0.9528291	0.6000000000000001	2	0.05	0.05
0.9659344	0.6500000000000001	2	0.05	0.05
0.97411567	0.7000000000000001	2	0.05	0.05
0.98151726	0.7500000000000001	2	0.05	0.05
0.9880127	0.8	2	0.05	0.05
0.99366635	0.8500000000000001	2	0.05	0.05
0.9990337	0.9000000000000001	2	0.05	0.05
1.0000001	0.9500000000000001	2	0.05	0.05
0.58228344	0.05	2	0.05	0.15
0.7549062	0.1	2	0.05	0.15
0.812546	0.15000000000000002	2	0.05	0.15
0.83539593	0.2	2	0.05	0.15
0.85513896	0.25	2	0.05	0.15
0.87146306	0.3	2	0.05	0.15
0.8808358	0.35000000000000003	2	0.05	0.15
0.8967605	0.4	2	0.05	0.15
0.90817815	0.45	2	0.05	0.15
0.92420524	0.5	2	0.05	0.15
0.9364291	0.55	2	0.05	0.15
0.9483491	0.6000000000000001	2	0.05	0.15
0.95743436	0.6500000000000001	2	0.05	0.15
0.96762115	0.7000000000000001	2	0.05	0.15
0.9785878	0.7500000000000001	2	0.05	0.15
0.9869018	0.8	2	0.05	0.15
0.9934054	0.8500000000000001	2	0.05	0.15
0.996208	0.9000000000000001	2	0.05	0.15
0.9999999	0.9500000000000001	2	0.05	0.15
0.2368764	0.05	3	0.05	0.05
0.35277626	0.1	3	0.05	0.05
0.41984758	0.15000000000000002	3	0.05	0.05
0.47796094	0.2	3	0.05	0.05
0.54720753	0.25	3	0.05	0.05
0.600526	0.3	3	0.05	0.05
0.64924073	0.35000000000000003	3	0.05	0.05
0.7022188	0.4	3	0.05	0.05
0.75444263	0.45	3	0.05	0.05
0.8017964	0.5	3	0.05	0.05
0.838742	0.55	3	0.05	0.05
0.87596744	0.6000000000000001	3	0.05	0.05
0.9104809	0.6500000000000001	3	0.05	0.05
0.9429982	0.7000000000000001	3	0.05	0.05
0.9686044	0.7500000000000001	3	0.05	0.05
0.97930926	0.8	3	0.05	0.05
0.9908495	0.8500000000000001	3	0.05	0.05
0.99734443	0.9000000000000001	3	0.05	0.05
0.99921525	0.9500000000000001	3	0.05	0.05
0.5775038	0.05	2	0.05	0.2
0.7250535	0.1	2	0.05	0.2
0.78010005	0.15000000000000002	2	0.05	0.2
0.80889094	0.2	2	0.05	0.2
0.82876015	0.25	2	0.05	0.2
0.84769773	0.3	2	0.05	0.2
0.86469334	0.35000000000000003	2	0.05	0.2
0.8779061	0.4	2	0.05	0.2
0.8901725	0.45	2	0.05	0.2
0.9052989	0.5	2	0.05	0.2
0.9214088	0.55	2	0.05	0.2
0.93527657	0.6000000000000001	2	0.05	0.2
0.9464779	0.6500000000000001	2	0.05	0.2
0.96030843	0.7000000000000001	2	0.05	0.2
0.9722763	0.7500000000000001	2	0.05	0.2
0.9850978	0.8	2	0.05	0.2
0.9915022	0.8500000000000001	2	0.05	0.2
0.99620825	0.9000000000000001	2	0.05	0.2
1.0000001	0.9500000000000001	2	0.05	0.2
0.20913573	0.05	3	0.05	0.15
0.33223823	0.1	3	0.05	0.15
0.41707784	0.15000000000000002	3	0.05	0.15
0.48674807	0.2	3	0.05	0.15
0.5426982	0.25	3	0.05	0.15
0.5982699	0.3	3	0.05	0.15
0.64983416	0.35000000000000003	3	0.05	0.15
0.7035247	0.4	3	0.05	0.15
0.740928	0.45	3	0.05	0.15
0.77820927	0.5	3	0.05	0.15
0.8323547	0.55	3	0.05	0.15
0.8671139	0.6000000000000001	3	0.05	0.15
0.8988161	0.6500000000000001	3	0.05	0.15
0.92531484	0.7000000000000001	3	0.05	0.15
0.94976795	0.7500000000000001	3	0.05	0.15
0.9701566	0.8	3	0.05	0.15
0.9827391	0.8500000000000001	3	0.05	0.15
0.9905442	0.9000000000000001	3	0.05	0.15
0.99829274	0.9500000000000001	3	0.05	0.15
0.19945498	0.05	3	0.05	0.2
0.30993557	0.1	3	0.05	0.2
0.39187452	0.15000000000000002	3	0.05	0.2
0.46393785	0.2	3	0.05	0.2
0.52603805	0.25	3	0.05	0.2
0.5725769	0.3	3	0.05	0.2
0.6225739	0.35000000000000003	3	0.05	0.2
0.67920184	0.4	3	0.05	0.2
0.7327858	0.45	3	0.05	0.2
0.7729985	0.5	3	0.05	0.2
0.82917947	0.55	3	0.05	0.2
0.872029	0.6000000000000001	3	0.05	0.2
0.9017844	0.6500000000000001	3	0.05	0.2
0.93120724	0.7000000000000001	3	0.05	0.2
0.9566132	0.7500000000000001	3	0.05	0.2
0.97413737	0.8	3	0.05	0.2
0.98375833	0.8500000000000001	3	0.05	0.2
0.9934756	0.9000000000000001	3	0.05	0.2
0.99829274	0.9500000000000001	3	0.05	0.2
0.07982542	0.05	4	0.05	0.05
0.14564067	0.1	4	0.05	0.05
0.20974034	0.15000000000000002	4	0.05	0.05
0.2826726	0.2	4	0.05	0.05
0.36232045	0.25	4	0.05	0.05
0.43490693	0.3	4	0.05	0.05
0.4999247	0.35000000000000003	4	0.05	0.05
0.5846084	0.4	4	0.05	0.05
0.67739695	0.45	4	0.05	0.05
0.74632716	0.5	4	0.05	0.05
0.81104845	0.55	4	0.05	0.05
0.86392015	0.6000000000000001	4	0.05	0.05
0.915899	0.6500000000000001	4	0.05	0.05
0.94291186	0.7000000000000001	4	0.05	0.05
0.9711802	0.7500000000000001	4	0.05	0.05
0.98706365	0.8	4	0.05	0.05
0.99725467	0.8500000000000001	4	0.05	0.05
0.99999976	0.9000000000000001	4	0.05	0.05
0.99999976	0.9500000000000001	4	0.05	0.05
0.18989629	0.05	4	0.05	0.15
0.30643657	0.1	4	0.05	0.15
0.3837317	0.15000000000000002	4	0.05	0.15
0.44587344	0.2	4	0.05	0.15
0.5129986	0.25	4	0.05	0.15
0.56670594	0.3	4	0.05	0.15
0.6073303	0.35000000000000003	4	0.05	0.15
0.6623661	0.4	4	0.05	0.15
0.6981111	0.45	4	0.05	0.15
0.7527929	0.5	4	0.05	0.15
0.79950726	0.55	4	0.05	0.15
0.8433448	0.6000000000000001	4	0.05	0.15
0.88058156	0.6500000000000001	4	0.05	0.15
0.9172677	0.7000000000000001	4	0.05	0.15
0.9477703	0.7500000000000001	4	0.05	0.15
0.97254103	0.8	4	0.05	0.15
0.9862399	0.8500000000000001	4	0.05	0.15
0.9945304	0.9000000000000001	4	0.05	0.15
0.9991627	0.9500000000000001	4	0.05	0.15
0.18501174	0.05	4	0.05	0.2
0.3024922	0.1	4	0.05	0.2
0.37497878	0.15000000000000002	4	0.05	0.2
0.4301603	0.2	4	0.05	0.2
0.50511825	0.25	4	0.05	0.2
0.5591065	0.3	4	0.05	0.2
0.6035859	0.35000000000000003	4	0.05	0.2
0.6587874	0.4	4	0.05	0.2
0.6972192	0.45	4	0.05	0.2
0.7538299	0.5	4	0.05	0.2
0.8053692	0.55	4	0.05	0.2
0.8442637	0.6000000000000001	4	0.05	0.2
0.8797121	0.6500000000000001	4	0.05	0.2
0.9210368	0.7000000000000001	4	0.05	0.2
0.9468251	0.7500000000000001	4	0.05	0.2
0.97254115	0.8	4	0.05	0.2
0.98715854	0.8500000000000001	4	0.05	0.2
0.9945305	0.9000000000000001	4	0.05	0.2
0.9991628	0.9500000000000001	4	0.05	0.2
0.60191697	0.05	5	0.05	0.05
0.73502856	0.1	5	0.05	0.05
0.78101224	0.15000000000000002	5	0.05	0.05
0.8045865	0.2	5	0.05	0.05
0.828426	0.25	5	0.05	0.05
0.84938735	0.3	5	0.05	0.05
0.86030054	0.35000000000000003	5	0.05	0.05
0.8810496	0.4	5	0.05	0.05
0.8908232	0.45	5	0.05	0.05
0.9029723	0.5	5	0.05	0.05
0.922417	0.55	5	0.05	0.05
0.93326634	0.6000000000000001	5	0.05	0.05
0.94010365	0.6500000000000001	5	0.05	0.05
0.9547042	0.7000000000000001	5	0.05	0.05
0.96444887	0.7500000000000001	5	0.05	0.05
0.97623706	0.8	5	0.05	0.05
0.9887175	0.8500000000000001	5	0.05	0.05
0.99633455	0.9000000000000001	5	0.05	0.05
0.9992717	0.9500000000000001	5	0.05	0.05
0.6154909	0.05	5	0.05	0.15
0.7677175	0.1	5	0.05	0.15
0.81510764	0.15000000000000002	5	0.05	0.15
0.8440054	0.2	5	0.05	0.15
0.865715	0.25	5	0.05	0.15
0.88961595	0.3	5	0.05	0.15
0.9076404	0.35000000000000003	5	0.05	0.15
0.92716295	0.4	5	0.05	0.15
0.93507296	0.45	5	0.05	0.15
0.9468845	0.5	5	0.05	0.15
0.95467114	0.55	5	0.05	0.15
0.9595528	0.6000000000000001	5	0.05	0.15
0.9710653	0.6500000000000001	5	0.05	0.15
0.9758363	0.7000000000000001	5	0.05	0.15
0.9845526	0.7500000000000001	5	0.05	0.15
0.99345607	0.8	5	0.05	0.15
0.99633443	0.8500000000000001	5	0.05	0.15
0.99633443	0.9000000000000001	5	0.05	0.15
0.9992716	0.9500000000000001	5	0.05	0.15
0.14260073	0.05	6	0.05	0.05
0.3028883	0.1	6	0.05	0.05
0.42971358	0.15000000000000002	6	0.05	0.05
0.52594584	0.2	6	0.05	0.05
0.6110906	0.25	6	0.05	0.05
0.67827815	0.3	6	0.05	0.05
0.7285138	0.35000000000000003	6	0.05	0.05
0.7737345	0.4	6	0.05	0.05
0.81240857	0.45	6	0.05	0.05
0.8511477	0.5	6	0.05	0.05
0.8734294	0.55	6	0.05	0.05
0.9141854	0.6000000000000001	6	0.05	0.05
0.93792	0.6500000000000001	6	0.05	0.05
0.95541793	0.7000000000000001	6	0.05	0.05
0.9763062	0.7500000000000001	6	0.05	0.05
0.9852208	0.8	6	0.05	0.05
0.9958937	0.8500000000000001	6	0.05	0.05
0.9992801	0.9000000000000001	6	0.05	0.05
1.0000008	0.9500000000000001	6	0.05	0.05
0.61336	0.05	5	0.05	0.2
0.7545166	0.1	5	0.05	0.2
0.80604744	0.15000000000000002	5	0.05	0.2
0.8409996	0.2	5	0.05	0.2
0.8616713	0.25	5	0.05	0.2
0.88250303	0.3	5	0.05	0.2
0.90443486	0.35000000000000003	5	0.05	0.2
0.92314804	0.4	5	0.05	0.2
0.935073	0.45	5	0.05	0.2
0.9438464	0.5	5	0.05	0.2
0.9537291	0.55	5	0.05	0.2
0.9595529	0.6000000000000001	5	0.05	0.2
0.9672545	0.6500000000000001	5	0.05	0.2
0.9738591	0.7000000000000001	5	0.05	0.2
0.98073274	0.7500000000000001	5	0.05	0.2
0.99149054	0.8	5	0.05	0.2
0.99633455	0.8500000000000001	5	0.05	0.2
0.99633455	0.9000000000000001	5	0.05	0.2
0.9992717	0.9500000000000001	5	0.05	0.2
0.027022475	0.05	6	0.05	0.15
0.07711993	0.1	6	0.05	0.15
0.14727679	0.15000000000000002	6	0.05	0.15
0.21871507	0.2	6	0.05	0.15
0.29505572	0.25	6	0.05	0.15
0.4079664	0.3	6	0.05	0.15
0.5104808	0.35000000000000003	6	0.05	0.15
0.6238562	0.4	6	0.05	0.15
0.7171143	0.45	6	0.05	0.15
0.78268594	0.5	6	0.05	0.15
0.8339469	0.55	6	0.05	0.15
0.8868778	0.6000000000000001	6	0.05	0.15
0.9231132	0.6500000000000001	6	0.05	0.15
0.9551793	0.7000000000000001	6	0.05	0.15
0.97625154	0.7500000000000001	6	0.05	0.15
0.9869894	0.8	6	0.05	0.15
0.99407893	0.8500000000000001	6	0.05	0.15
0.99850565	0.9000000000000001	6	0.05	0.15
0.9992797	0.9500000000000001	6	0.05	0.15
0.014199213	0.05	6	0.05	0.2
0.06675623	0.1	6	0.05	0.2
0.14129362	0.15000000000000002	6	0.05	0.2
0.20791066	0.2	6	0.05	0.2
0.2862732	0.25	6	0.05	0.2
0.39199933	0.3	6	0.05	0.2
0.49692887	0.35000000000000003	6	0.05	0.2
0.62104726	0.4	6	0.05	0.2
0.7112141	0.45	6	0.05	0.2
0.7794065	0.5	6	0.05	0.2
0.8255083	0.55	6	0.05	0.2
0.8788853	0.6000000000000001	6	0.05	0.2
0.911116	0.6500000000000001	6	0.05	0.2
0.94978595	0.7000000000000001	6	0.05	0.2
0.9706443	0.7500000000000001	6	0.05	0.2
0.98613364	0.8	6	0.05	0.2
0.99328005	0.8500000000000001	6	0.05	0.2
0.99850565	0.9000000000000001	6	0.05	0.2
0.9992797	0.9500000000000001	6	0.05	0.2
0.22978811	0.05	7	0.05	0.05
0.32500896	0.1	7	0.05	0.05
0.408126	0.15000000000000002	7	0.05	0.05
0.46178153	0.2	7	0.05	0.05
0.51711065	0.25	7	0.05	0.05
0.5732448	0.3	7	0.05	0.05
0.61948234	0.35000000000000003	7	0.05	0.05
0.6646496	0.4	7	0.05	0.05
0.7061209	0.45	7	0.05	0.05
0.74539804	0.5	7	0.05	0.05
0.78576803	0.55	7	0.05	0.05
0.82180136	0.6000000000000001	7	0.05	0.05
0.8634561	0.6500000000000001	7	0.05	0.05
0.88692707	0.7000000000000001	7	0.05	0.05
0.921927	0.7500000000000001	7	0.05	0.05
0.9468542	0.8	7	0.05	0.05
0.9702562	0.8500000000000001	7	0.05	0.05
0.98958474	0.9000000000000001	7	0.05	0.05
0.9983253	0.9500000000000001	7	0.05	0.05
0.2260802	0.05	7	0.05	0.15
0.31634578	0.1	7	0.05	0.15
0.38774177	0.15000000000000002	7	0.05	0.15
0.4497445	0.2	7	0.05	0.15
0.49641073	0.25	7	0.05	0.15
0.5527199	0.3	7	0.05	0.15
0.5935973	0.35000000000000003	7	0.05	0.15
0.6488366	0.4	7	0.05	0.15
0.7042197	0.45	7	0.05	0.15
0.74620247	0.5	7	0.05	0.15
0.7963839	0.55	7	0.05	0.15
0.83956844	0.6000000000000001	7	0.05	0.15
0.8777396	0.6500000000000001	7	0.05	0.15
0.9153941	0.7000000000000001	7	0.05	0.15
0.94420415	0.7500000000000001	7	0.05	0.15
0.96945417	0.8	7	0.05	0.15
0.98517495	0.8500000000000001	7	0.05	0.15
0.9935124	0.9000000000000001	7	0.05	0.15
0.9991641	0.9500000000000001	7	0.05	0.15
0.22013512	0.05	7	0.05	0.2
0.30963373	0.1	7	0.05	0.2
0.37456307	0.15000000000000002	7	0.05	0.2
0.4284281	0.2	7	0.05	0.2
0.48640278	0.25	7	0.05	0.2
0.540956	0.3	7	0.05	0.2
0.58920956	0.35000000000000003	7	0.05	0.2
0.63995886	0.4	7	0.05	0.2
0.6971657	0.45	7	0.05	0.2
0.75145054	0.5	7	0.05	0.2
0.80566573	0.55	7	0.05	0.2
0.84067893	0.6000000000000001	7	0.05	0.2
0.89464444	0.6500000000000001	7	0.05	0.2
0.92129946	0.7000000000000001	7	0.05	0.2
0.95110965	0.7500000000000001	7	0.05	0.2
0.97138953	0.8	7	0.05	0.2
0.98517483	0.8500000000000001	7	0.05	0.2
0.9953507	0.9000000000000001	7	0.05	0.2
0.999164	0.9500000000000001	7	0.05	0.2
0.51992303	0.05	8	0.05	0.05
0.66183114	0.1	8	0.05	0.05
0.7239812	0.15000000000000002	8	0.05	0.05
0.76813686	0.2	8	0.05	0.05
0.79705423	0.25	8	0.05	0.05
0.82679534	0.3	8	0.05	0.05
0.8517685	0.35000000000000003	8	0.05	0.05
0.87421846	0.4	8	0.05	0.05
0.8908546	0.45	8	0.05	0.05
0.91497856	0.5	8	0.05	0.05
0.9305013	0.55	8	0.05	0.05
0.9460766	0.6000000000000001	8	0.05	0.05
0.9620865	0.6500000000000001	8	0.05	0.05
0.9765547	0.7000000000000001	8	0.05	0.05
0.9858756	0.7500000000000001	8	0.05	0.05
0.9945104	0.8	8	0.05	0.05
0.99732065	0.8500000000000001	8	0.05	0.05
0.99908406	0.9000000000000001	8	0.05	0.05
0.9999999	0.9500000000000001	8	0.05	0.05
0.5287948	0.05	8	0.05	0.15
0.6535974	0.1	8	0.05	0.15
0.7096797	0.15000000000000002	8	0.05	0.15
0.74373096	0.2	8	0.05	0.15
0.76790285	0.25	8	0.05	0.15
0.7967258	0.3	8	0.05	0.15
0.81748706	0.35000000000000003	8	0.05	0.15
0.8321059	0.4	8	0.05	0.15
0.85863936	0.45	8	0.05	0.15
0.87245077	0.5	8	0.05	0.15
0.89988476	0.55	8	0.05	0.15
0.9174961	0.6000000000000001	8	0.05	0.15
0.9452262	0.6500000000000001	8	0.05	0.15
0.9607818	0.7000000000000001	8	0.05	0.15
0.97720075	0.7500000000000001	8	0.05	0.15
0.99152696	0.8	8	0.05	0.15
0.99807745	0.8500000000000001	8	0.05	0.15
0.99908394	0.9000000000000001	8	0.05	0.15
0.99908394	0.9500000000000001	8	0.05	0.15
0.49771073	0.05	8	0.05	0.2
0.63733417	0.1	8	0.05	0.2
0.6925413	0.15000000000000002	8	0.05	0.2
0.7339104	0.2	8	0.05	0.2
0.7610444	0.25	8	0.05	0.2
0.78703266	0.3	8	0.05	0.2
0.8174375	0.35000000000000003	8	0.05	0.2
0.8272432	0.4	8	0.05	0.2
0.85568976	0.45	8	0.05	0.2
0.8733335	0.5	8	0.05	0.2
0.898935	0.55	8	0.05	0.2
0.918345	0.6000000000000001	8	0.05	0.2
0.944315	0.6500000000000001	8	0.05	0.2
0.9607819	0.7000000000000001	8	0.05	0.2
0.977191	0.7500000000000001	8	0.05	0.2
0.99152696	0.8	8	0.05	0.2
0.99807745	0.8500000000000001	8	0.05	0.2
0.99908394	0.9000000000000001	8	0.05	0.2
0.99908394	0.9500000000000001	8	0.05	0.2
0.0040864744	0.05	9	0.05	0.05
0.026336813	0.1	9	0.05	0.05
0.05491709	0.15000000000000002	9	0.05	0.05
0.09522062	0.2	9	0.05	0.05
0.15585913	0.25	9	0.05	0.05
0.2378426	0.3	9	0.05	0.05
0.31630883	0.35000000000000003	9	0.05	0.05
0.39645714	0.4	9	0.05	0.05
0.49660614	0.45	9	0.05	0.05
0.5866214	0.5	9	0.05	0.05
0.65251166	0.55	9	0.05	0.05
0.74209034	0.6000000000000001	9	0.05	0.05
0.8028483	0.6500000000000001	9	0.05	0.05
0.8623973	0.7000000000000001	9	0.05	0.05
0.91146374	0.7500000000000001	9	0.05	0.05
0.950198	0.8	9	0.05	0.05
0.97592205	0.8500000000000001	9	0.05	0.05
0.99150443	0.9000000000000001	9	0.05	0.05
0.9974046	0.9500000000000001	9	0.05	0.05
0.018324694	0.05	9	0.05	0.15
0.06411998	0.1	9	0.05	0.15
0.12193382	0.15000000000000002	9	0.05	0.15
0.2016077	0.2	9	0.05	0.15
0.28850812	0.25	9	0.05	0.15
0.38292173	0.3	9	0.05	0.15
0.47696665	0.35000000000000003	9	0.05	0.15
0.58248025	0.4	9	0.05	0.15
0.648726	0.45	9	0.05	0.15
0.7284345	0.5	9	0.05	0.15
0.78908634	0.55	9	0.05	0.15
0.84143364	0.6000000000000001	9	0.05	0.15
0.8879444	0.6500000000000001	9	0.05	0.15
0.9264496	0.7000000000000001	9	0.05	0.15
0.95914036	0.7500000000000001	9	0.05	0.15
0.9706776	0.8	9	0.05	0.15
0.9860544	0.8500000000000001	9	0.05	0.15
0.9926551	0.9000000000000001	9	0.05	0.15
0.99908453	0.9500000000000001	9	0.05	0.15
0.020440677	0.05	9	0.05	0.2
0.07392759	0.1	9	0.05	0.2
0.12663056	0.15000000000000002	9	0.05	0.2
0.21445692	0.2	9	0.05	0.2
0.3046088	0.25	9	0.05	0.2
0.40101385	0.3	9	0.05	0.2
0.49907967	0.35000000000000003	9	0.05	0.2
0.59410506	0.4	9	0.05	0.2
0.66202724	0.45	9	0.05	0.2
0.73690915	0.5	9	0.05	0.2
0.798427	0.55	9	0.05	0.2
0.842546	0.6000000000000001	9	0.05	0.2
0.8959251	0.6500000000000001	9	0.05	0.2
0.93152046	0.7000000000000001	9	0.05	0.2
0.95914036	0.7500000000000001	9	0.05	0.2
0.96977204	0.8	9	0.05	0.2
0.9860678	0.8500000000000001	9	0.05	0.2
0.9936239	0.9000000000000001	9	0.05	0.2
0.99908453	0.9500000000000001	9	0.05	0.2
0.6268115	0.05	10	0.05	0.15
0.75836426	0.1	10	0.05	0.15
0.7955692	0.15000000000000002	10	0.05	0.15
0.84003913	0.2	10	0.05	0.15
0.8694744	0.25	10	0.05	0.15
0.8827812	0.3	10	0.05	0.15
0.89748037	0.35000000000000003	10	0.05	0.15
0.91035897	0.4	10	0.05	0.15
0.9159075	0.45	10	0.05	0.15
0.92055047	0.5	10	0.05	0.15
0.9287942	0.55	10	0.05	0.15
0.93792135	0.6000000000000001	10	0.05	0.15
0.94341815	0.6500000000000001	10	0.05	0.15
0.94808143	0.7000000000000001	10	0.05	0.15
0.95988566	0.7500000000000001	10	0.05	0.15
0.973635	0.8	10	0.05	0.15
0.978127	0.8500000000000001	10	0.05	0.15
0.990578	0.9000000000000001	10	0.05	0.15
0.99764806	0.9500000000000001	10	0.05	0.15
0.48003283	0.05	10	0.05	0.05
0.62581074	0.1	10	0.05	0.05
0.69387084	0.15000000000000002	10	0.05	0.05
0.74540985	0.2	10	0.05	0.05
0.77474046	0.25	10	0.05	0.05
0.7977476	0.3	10	0.05	0.05
0.816723	0.35000000000000003	10	0.05	0.05
0.8365773	0.4	10	0.05	0.05
0.85786253	0.45	10	0.05	0.05
0.8719797	0.5	10	0.05	0.05
0.89066523	0.55	10	0.05	0.05
0.90294164	0.6000000000000001	10	0.05	0.05
0.915984	0.6500000000000001	10	0.05	0.05
0.92786247	0.7000000000000001	10	0.05	0.05
0.9446498	0.7500000000000001	10	0.05	0.05
0.9555855	0.8	10	0.05	0.05
0.9696483	0.8500000000000001	10	0.05	0.05
0.97966146	0.9000000000000001	10	0.05	0.05
0.99416775	0.9500000000000001	10	0.05	0.05
0.6258212	0.05	10	0.05	0.2
0.76020336	0.1	10	0.05	0.2
0.80225205	0.15000000000000002	10	0.05	0.2
0.84004796	0.2	10	0.05	0.2
0.8694065	0.25	10	0.05	0.2
0.87510514	0.3	10	0.05	0.2
0.88732815	0.35000000000000003	10	0.05	0.2
0.89373225	0.4	10	0.05	0.2
0.90662456	0.45	10	0.05	0.2
0.91220003	0.5	10	0.05	0.2
0.91776264	0.55	10	0.05	0.2
0.92418337	0.6000000000000001	10	0.05	0.2
0.9360772	0.6500000000000001	10	0.05	0.2
0.9462626	0.7000000000000001	10	0.05	0.2
0.95620847	0.7500000000000001	10	0.05	0.2
0.97263896	0.8	10	0.05	0.2
0.9780761	0.8500000000000001	10	0.05	0.2
0.9932316	0.9000000000000001	10	0.05	0.2
0.99852526	0.9500000000000001	10	0.05	0.2
0.026704809	0.05	11	0.05	0.15
0.086179055	0.1	11	0.05	0.15
0.15046468	0.15000000000000002	11	0.05	0.15
0.2144116	0.2	11	0.05	0.15
0.26802686	0.25	11	0.05	0.15
0.33678815	0.3	11	0.05	0.15
0.396085	0.35000000000000003	11	0.05	0.15
0.4641213	0.4	11	0.05	0.15
0.56395423	0.45	11	0.05	0.15
0.6237597	0.5	11	0.05	0.15
0.70628756	0.55	11	0.05	0.15
0.7712562	0.6000000000000001	11	0.05	0.15
0.82520634	0.6500000000000001	11	0.05	0.15
0.8789785	0.7000000000000001	11	0.05	0.15
0.9202263	0.7500000000000001	11	0.05	0.15
0.9536616	0.8	11	0.05	0.15
0.9762171	0.8500000000000001	11	0.05	0.15
0.9900025	0.9000000000000001	11	0.05	0.15
0.9955257	0.9500000000000001	11	0.05	0.15
0.01969663	0.05	11	0.05	0.05
0.07528572	0.1	11	0.05	0.05
0.130637	0.15000000000000002	11	0.05	0.05
0.19992222	0.2	11	0.05	0.05
0.26419982	0.25	11	0.05	0.05
0.31966656	0.3	11	0.05	0.05
0.39332715	0.35000000000000003	11	0.05	0.05
0.47370666	0.4	11	0.05	0.05
0.5594153	0.45	11	0.05	0.05
0.6383461	0.5	11	0.05	0.05
0.7101821	0.55	11	0.05	0.05
0.79614764	0.6000000000000001	11	0.05	0.05
0.84760725	0.6500000000000001	11	0.05	0.05
0.89126176	0.7000000000000001	11	0.05	0.05
0.928718	0.7500000000000001	11	0.05	0.05
0.9516119	0.8	11	0.05	0.05
0.9789176	0.8500000000000001	11	0.05	0.05
0.9891334	0.9000000000000001	11	0.05	0.05
0.9963892	0.9500000000000001	11	0.05	0.05
0.025815021	0.05	11	0.05	0.2
0.07719869	0.1	11	0.05	0.2
0.14649238	0.15000000000000002	11	0.05	0.2
0.20680948	0.2	11	0.05	0.2
0.26136765	0.25	11	0.05	0.2
0.32801276	0.3	11	0.05	0.2
0.38233754	0.35000000000000003	11	0.05	0.2
0.4657763	0.4	11	0.05	0.2
0.5536133	0.45	11	0.05	0.2
0.6280468	0.5	11	0.05	0.2
0.7024968	0.55	11	0.05	0.2
0.7723684	0.6000000000000001	11	0.05	0.2
0.8243282	0.6500000000000001	11	0.05	0.2
0.87803537	0.7000000000000001	11	0.05	0.2
0.9182523	0.7500000000000001	11	0.05	0.2
0.9545964	0.8	11	0.05	0.2
0.97525996	0.8500000000000001	11	0.05	0.2
0.99094695	0.9000000000000001	11	0.05	0.2
0.9955257	0.9500000000000001	11	0.05	0.2
0.36099467	0.05	12	0.05	0.15
0.51423466	0.1	12	0.05	0.15
0.59717417	0.15000000000000002	12	0.05	0.15
0.6518817	0.2	12	0.05	0.15
0.7003122	0.25	12	0.05	0.15
0.74549866	0.3	12	0.05	0.15
0.7899968	0.35000000000000003	12	0.05	0.15
0.81821537	0.4	12	0.05	0.15
0.8493394	0.45	12	0.05	0.15
0.87245834	0.5	12	0.05	0.15
0.89064753	0.55	12	0.05	0.15
0.9079445	0.6000000000000001	12	0.05	0.15
0.92612946	0.6500000000000001	12	0.05	0.15
0.9459893	0.7000000000000001	12	0.05	0.15
0.95370024	0.7500000000000001	12	0.05	0.15
0.9650312	0.8	12	0.05	0.15
0.97902787	0.8500000000000001	12	0.05	0.15
0.9886222	0.9000000000000001	12	0.05	0.15
0.9981189	0.9500000000000001	12	0.05	0.15
0.2801586	0.05	12	0.05	0.05
0.42814034	0.1	12	0.05	0.05
0.5282947	0.15000000000000002	12	0.05	0.05
0.6078173	0.2	12	0.05	0.05
0.6642052	0.25	12	0.05	0.05
0.7115798	0.3	12	0.05	0.05
0.75211895	0.35000000000000003	12	0.05	0.05
0.7896671	0.4	12	0.05	0.05
0.8295413	0.45	12	0.05	0.05
0.8610586	0.5	12	0.05	0.05
0.89192295	0.55	12	0.05	0.05
0.9054179	0.6000000000000001	12	0.05	0.05
0.92057335	0.6500000000000001	12	0.05	0.05
0.9417623	0.7000000000000001	12	0.05	0.05
0.96179515	0.7500000000000001	12	0.05	0.05
0.9714561	0.8	12	0.05	0.05
0.9800005	0.8500000000000001	12	0.05	0.05
0.9875546	0.9000000000000001	12	0.05	0.05
0.99811935	0.9500000000000001	12	0.05	0.05
0.3664836	0.05	12	0.05	0.2
0.526707	0.1	12	0.05	0.2
0.5995951	0.15000000000000002	12	0.05	0.2
0.6518116	0.2	12	0.05	0.2
0.7006444	0.25	12	0.05	0.2
0.7519593	0.3	12	0.05	0.2
0.7893221	0.35000000000000003	12	0.05	0.2
0.8205839	0.4	12	0.05	0.2
0.84371287	0.45	12	0.05	0.2
0.8669747	0.5	12	0.05	0.2
0.88713545	0.55	12	0.05	0.2
0.9130377	0.6000000000000001	12	0.05	0.2
0.9302692	0.6500000000000001	12	0.05	0.2
0.9471153	0.7000000000000001	12	0.05	0.2
0.95277447	0.7500000000000001	12	0.05	0.2
0.96317095	0.8	12	0.05	0.2
0.981058	0.8500000000000001	12	0.05	0.2
0.9915829	0.9000000000000001	12	0.05	0.2
0.9999999	0.9500000000000001	12	0.05	0.2
0.59678525	0.05	13	0.05	0.15
0.7461118	0.1	13	0.05	0.15
0.79976237	0.15000000000000002	13	0.05	0.15
0.82766247	0.2	13	0.05	0.15
0.8475403	0.25	13	0.05	0.15
0.86357445	0.3	13	0.05	0.15
0.8778144	0.35000000000000003	13	0.05	0.15
0.8910188	0.4	13	0.05	0.15
0.90306807	0.45	13	0.05	0.15
0.91130465	0.5	13	0.05	0.15
0.9216243	0.55	13	0.05	0.15
0.92816275	0.6000000000000001	13	0.05	0.15
0.9393632	0.6500000000000001	13	0.05	0.15
0.9514978	0.7000000000000001	13	0.05	0.15
0.96074986	0.7500000000000001	13	0.05	0.15
0.973565	0.8	13	0.05	0.15
0.98550594	0.8500000000000001	13	0.05	0.15
0.9936216	0.9000000000000001	13	0.05	0.15
1.0	0.9500000000000001	13	0.05	0.15
0.571522	0.05	13	0.05	0.05
0.6816969	0.1	13	0.05	0.05
0.7404241	0.15000000000000002	13	0.05	0.05
0.7706059	0.2	13	0.05	0.05
0.7948722	0.25	13	0.05	0.05
0.81117874	0.3	13	0.05	0.05
0.8409461	0.35000000000000003	13	0.05	0.05
0.8642152	0.4	13	0.05	0.05
0.8775012	0.45	13	0.05	0.05
0.8934551	0.5	13	0.05	0.05
0.9058192	0.55	13	0.05	0.05
0.9234833	0.6000000000000001	13	0.05	0.05
0.94111454	0.6500000000000001	13	0.05	0.05
0.9513512	0.7000000000000001	13	0.05	0.05
0.9642988	0.7500000000000001	13	0.05	0.05
0.9818197	0.8	13	0.05	0.05
0.98822147	0.8500000000000001	13	0.05	0.05
0.99536604	0.9000000000000001	13	0.05	0.05
0.99899334	0.9500000000000001	13	0.05	0.05
0.5886466	0.05	13	0.05	0.2
0.73425585	0.1	13	0.05	0.2
0.7860166	0.15000000000000002	13	0.05	0.2
0.82083356	0.2	13	0.05	0.2
0.8417976	0.25	13	0.05	0.2
0.8550466	0.3	13	0.05	0.2
0.87216645	0.35000000000000003	13	0.05	0.2
0.88342065	0.4	13	0.05	0.2
0.8993395	0.45	13	0.05	0.2
0.91142845	0.5	13	0.05	0.2
0.92072016	0.55	13	0.05	0.2
0.9263361	0.6000000000000001	13	0.05	0.2
0.9375394	0.6500000000000001	13	0.05	0.2
0.9488409	0.7000000000000001	13	0.05	0.2
0.9645233	0.7500000000000001	13	0.05	0.2
0.97005796	0.8	13	0.05	0.2
0.9828132	0.8500000000000001	13	0.05	0.2
0.9917977	0.9000000000000001	13	0.05	0.2
1.0	0.9500000000000001	13	0.05	0.2
0.61350477	0.05	14	0.05	0.15
0.6917026	0.1	14	0.05	0.15
0.7169182	0.15000000000000002	14	0.05	0.15
0.7433066	0.2	14	0.05	0.15
0.75313985	0.25	14	0.05	0.15
0.77549696	0.3	14	0.05	0.15
0.79166216	0.35000000000000003	14	0.05	0.15
0.8133895	0.4	14	0.05	0.15
0.8364995	0.45	14	0.05	0.15
0.8590454	0.5	14	0.05	0.15
0.8790032	0.55	14	0.05	0.15
0.9016859	0.6000000000000001	14	0.05	0.15
0.91575354	0.6500000000000001	14	0.05	0.15
0.9450589	0.7000000000000001	14	0.05	0.15
0.9675782	0.7500000000000001	14	0.05	0.15
0.98368996	0.8	14	0.05	0.15
0.9928457	0.8500000000000001	14	0.05	0.15
0.99565023	0.9000000000000001	14	0.05	0.15
1.0000007	0.9500000000000001	14	0.05	0.15
0.51024085	0.05	14	0.05	0.05
0.6034352	0.1	14	0.05	0.05
0.6531165	0.15000000000000002	14	0.05	0.05
0.6893153	0.2	14	0.05	0.05
0.72578526	0.25	14	0.05	0.05
0.76388246	0.3	14	0.05	0.05
0.792735	0.35000000000000003	14	0.05	0.05
0.809949	0.4	14	0.05	0.05
0.8313373	0.45	14	0.05	0.05
0.84388214	0.5	14	0.05	0.05
0.87102026	0.55	14	0.05	0.05
0.89480466	0.6000000000000001	14	0.05	0.05
0.91678923	0.6500000000000001	14	0.05	0.05
0.9338862	0.7000000000000001	14	0.05	0.05
0.950801	0.7500000000000001	14	0.05	0.05
0.9612072	0.8	14	0.05	0.05
0.9754057	0.8500000000000001	14	0.05	0.05
0.9887071	0.9000000000000001	14	0.05	0.05
0.99580616	0.9500000000000001	14	0.05	0.05
0.6086718	0.05	14	0.05	0.2
0.6839772	0.1	14	0.05	0.2
0.7091437	0.15000000000000002	14	0.05	0.2
0.7337386	0.2	14	0.05	0.2
0.7511641	0.25	14	0.05	0.2
0.76873523	0.3	14	0.05	0.2
0.7858001	0.35000000000000003	14	0.05	0.2
0.8059014	0.4	14	0.05	0.2
0.8314503	0.45	14	0.05	0.2
0.8562809	0.5	14	0.05	0.2
0.8779366	0.55	14	0.05	0.2
0.9016858	0.6000000000000001	14	0.05	0.2
0.9177047	0.6500000000000001	14	0.05	0.2
0.94498813	0.7000000000000001	14	0.05	0.2
0.9684746	0.7500000000000001	14	0.05	0.2
0.9827566	0.8	14	0.05	0.2
0.9928456	0.8500000000000001	14	0.05	0.2
0.9956501	0.9000000000000001	14	0.05	0.2
1.0000006	0.9500000000000001	14	0.05	0.2
0.09846444	0.05	15	0.05	0.15
0.19532616	0.1	15	0.05	0.15
0.2770993	0.15000000000000002	15	0.05	0.15
0.3420776	0.2	15	0.05	0.15
0.41498503	0.25	15	0.05	0.15
0.46876413	0.3	15	0.05	0.15
0.5327461	0.35000000000000003	15	0.05	0.15
0.584314	0.4	15	0.05	0.15
0.6491359	0.45	15	0.05	0.15
0.7125663	0.5	15	0.05	0.15
0.7670839	0.55	15	0.05	0.15
0.82958466	0.6000000000000001	15	0.05	0.15
0.87107265	0.6500000000000001	15	0.05	0.15
0.91017896	0.7000000000000001	15	0.05	0.15
0.9456781	0.7500000000000001	15	0.05	0.15
0.9763942	0.8	15	0.05	0.15
0.9907899	0.8500000000000001	15	0.05	0.15
0.99587893	0.9000000000000001	15	0.05	0.15
0.99999917	0.9500000000000001	15	0.05	0.15
0.039937813	0.05	15	0.05	0.05
0.12168852	0.1	15	0.05	0.05
0.21696301	0.15000000000000002	15	0.05	0.05
0.29351917	0.2	15	0.05	0.05
0.3710536	0.25	15	0.05	0.05
0.44964156	0.3	15	0.05	0.05
0.5052594	0.35000000000000003	15	0.05	0.05
0.5685809	0.4	15	0.05	0.05
0.6418614	0.45	15	0.05	0.05
0.7058175	0.5	15	0.05	0.05
0.78343946	0.55	15	0.05	0.05
0.8297447	0.6000000000000001	15	0.05	0.05
0.88504624	0.6500000000000001	15	0.05	0.05
0.93136793	0.7000000000000001	15	0.05	0.05
0.9676219	0.7500000000000001	15	0.05	0.05
0.981041	0.8	15	0.05	0.05
0.98916787	0.8500000000000001	15	0.05	0.05
0.9943137	0.9000000000000001	15	0.05	0.05
0.99813133	0.9500000000000001	15	0.05	0.05
0.09862101	0.05	15	0.05	0.2
0.18666637	0.1	15	0.05	0.2
0.26438272	0.15000000000000002	15	0.05	0.2
0.3359094	0.2	15	0.05	0.2
0.39485762	0.25	15	0.05	0.2
0.4495742	0.3	15	0.05	0.2
0.5117055	0.35000000000000003	15	0.05	0.2
0.5631426	0.4	15	0.05	0.2
0.62563616	0.45	15	0.05	0.2
0.70008045	0.5	15	0.05	0.2
0.76341045	0.55	15	0.05	0.2
0.8313082	0.6000000000000001	15	0.05	0.2
0.8712213	0.6500000000000001	15	0.05	0.2
0.9095038	0.7000000000000001	15	0.05	0.2
0.9468069	0.7500000000000001	15	0.05	0.2
0.97861165	0.8	15	0.05	0.2
0.9929155	0.8500000000000001	15	0.05	0.2
0.9969295	0.9000000000000001	15	0.05	0.2
0.9999992	0.9500000000000001	15	0.05	0.2
0.22201926	0.05	16	0.05	0.05
0.3759844	0.1	16	0.05	0.05
0.4875061	0.15000000000000002	16	0.05	0.05
0.56877065	0.2	16	0.05	0.05
0.61923367	0.25	16	0.05	0.05
0.67166483	0.3	16	0.05	0.05
0.7008857	0.35000000000000003	16	0.05	0.05
0.7378807	0.4	16	0.05	0.05
0.78578573	0.45	16	0.05	0.05
0.82259095	0.5	16	0.05	0.05
0.8492425	0.55	16	0.05	0.05
0.87905383	0.6000000000000001	16	0.05	0.05
0.91264063	0.6500000000000001	16	0.05	0.05
0.93350863	0.7000000000000001	16	0.05	0.05
0.95170903	0.7500000000000001	16	0.05	0.05
0.9737288	0.8	16	0.05	0.05
0.9816451	0.8500000000000001	16	0.05	0.05
0.99345213	0.9000000000000001	16	0.05	0.05
0.9963461	0.9500000000000001	16	0.05	0.05
0.253558	0.05	16	0.05	0.15
0.37719753	0.1	16	0.05	0.15
0.44500282	0.15000000000000002	16	0.05	0.15
0.49694842	0.2	16	0.05	0.15
0.5421168	0.25	16	0.05	0.15
0.5916046	0.3	16	0.05	0.15
0.64128715	0.35000000000000003	16	0.05	0.15
0.6911127	0.4	16	0.05	0.15
0.73455346	0.45	16	0.05	0.15
0.7901413	0.5	16	0.05	0.15
0.8281496	0.55	16	0.05	0.15
0.8690222	0.6000000000000001	16	0.05	0.15
0.8990228	0.6500000000000001	16	0.05	0.15
0.92298746	0.7000000000000001	16	0.05	0.15
0.95463604	0.7500000000000001	16	0.05	0.15
0.9764782	0.8	16	0.05	0.15
0.9912095	0.8500000000000001	16	0.05	0.15
0.99906117	0.9000000000000001	16	0.05	0.15
0.99999994	0.9500000000000001	16	0.05	0.15
0.22061557	0.05	16	0.05	0.2
0.31760693	0.1	16	0.05	0.2
0.40134776	0.15000000000000002	16	0.05	0.2
0.45732003	0.2	16	0.05	0.2
0.5037894	0.25	16	0.05	0.2
0.5605267	0.3	16	0.05	0.2
0.6214469	0.35000000000000003	16	0.05	0.2
0.6733041	0.4	16	0.05	0.2
0.72924614	0.45	16	0.05	0.2
0.78502643	0.5	16	0.05	0.2
0.82712454	0.55	16	0.05	0.2
0.86583877	0.6000000000000001	16	0.05	0.2
0.9017921	0.6500000000000001	16	0.05	0.2
0.9286398	0.7000000000000001	16	0.05	0.2
0.95856816	0.7500000000000001	16	0.05	0.2
0.9764783	0.8	16	0.05	0.2
0.99022037	0.8500000000000001	16	0.05	0.2
0.998088	0.9000000000000001	16	0.05	0.2
1.0	0.9500000000000001	16	0.05	0.2
0.63734245	0.05	17	0.05	0.15
0.78711677	0.1	17	0.05	0.15
0.8271554	0.15000000000000002	17	0.05	0.15
0.845906	0.2	17	0.05	0.15
0.8642255	0.25	17	0.05	0.15
0.8826331	0.3	17	0.05	0.15
0.8971233	0.35000000000000003	17	0.05	0.15
0.908521	0.4	17	0.05	0.15
0.92097986	0.45	17	0.05	0.15
0.926529	0.5	17	0.05	0.15
0.93725127	0.55	17	0.05	0.15
0.94279444	0.6000000000000001	17	0.05	0.15
0.951605	0.6500000000000001	17	0.05	0.15
0.9628918	0.7000000000000001	17	0.05	0.15
0.97237897	0.7500000000000001	17	0.05	0.15
0.97893226	0.8	17	0.05	0.15
0.9863606	0.8500000000000001	17	0.05	0.15
0.9920278	0.9000000000000001	17	0.05	0.15
0.99577117	0.9500000000000001	17	0.05	0.15
0.63127106	0.05	17	0.05	0.05
0.7419724	0.1	17	0.05	0.05
0.788164	0.15000000000000002	17	0.05	0.05
0.8115902	0.2	17	0.05	0.05
0.837253	0.25	17	0.05	0.05
0.8508853	0.3	17	0.05	0.05
0.87304837	0.35000000000000003	17	0.05	0.05
0.88826436	0.4	17	0.05	0.05
0.9017217	0.45	17	0.05	0.05
0.91315746	0.5	17	0.05	0.05
0.92468894	0.55	17	0.05	0.05
0.92857903	0.6000000000000001	17	0.05	0.05
0.94177455	0.6500000000000001	17	0.05	0.05
0.9533093	0.7000000000000001	17	0.05	0.05
0.96182513	0.7500000000000001	17	0.05	0.05
0.97423536	0.8	17	0.05	0.05
0.9863373	0.8500000000000001	17	0.05	0.05
0.9948266	0.9000000000000001	17	0.05	0.05
0.99667937	0.9500000000000001	17	0.05	0.05
0.6444575	0.05	17	0.05	0.2
0.8055951	0.1	17	0.05	0.2
0.83619344	0.15000000000000002	17	0.05	0.2
0.85552716	0.2	17	0.05	0.2
0.8720685	0.25	17	0.05	0.2
0.88649696	0.3	17	0.05	0.2
0.9008911	0.35000000000000003	17	0.05	0.2
0.91047776	0.4	17	0.05	0.2
0.9199162	0.45	17	0.05	0.2
0.93141323	0.5	17	0.05	0.2
0.93718135	0.55	17	0.05	0.2
0.9456445	0.6000000000000001	17	0.05	0.2
0.9525082	0.6500000000000001	17	0.05	0.2
0.9619358	0.7000000000000001	17	0.05	0.2
0.97147447	0.7500000000000001	17	0.05	0.2
0.97802526	0.8	17	0.05	0.2
0.98448914	0.8500000000000001	17	0.05	0.2
0.9911445	0.9000000000000001	17	0.05	0.2
0.99577117	0.9500000000000001	17	0.05	0.2
0.47269192	0.05	18	0.05	0.15
0.58558935	0.1	18	0.05	0.15
0.6557928	0.15000000000000002	18	0.05	0.15
0.6828992	0.2	18	0.05	0.15
0.7053257	0.25	18	0.05	0.15
0.7361259	0.3	18	0.05	0.15
0.77521527	0.35000000000000003	18	0.05	0.15
0.8001839	0.4	18	0.05	0.15
0.8275532	0.45	18	0.05	0.15
0.8541226	0.5	18	0.05	0.15
0.890736	0.55	18	0.05	0.15
0.9196885	0.6000000000000001	18	0.05	0.15
0.941174	0.6500000000000001	18	0.05	0.15
0.9561451	0.7000000000000001	18	0.05	0.15
0.969047	0.7500000000000001	18	0.05	0.15
0.97643375	0.8	18	0.05	0.15
0.9872344	0.8500000000000001	18	0.05	0.15
0.9954544	0.9000000000000001	18	0.05	0.15
0.9991189	0.9500000000000001	18	0.05	0.15
0.522364	0.05	18	0.05	0.05
0.6567868	0.1	18	0.05	0.05
0.70053977	0.15000000000000002	18	0.05	0.05
0.72752124	0.2	18	0.05	0.05
0.758077	0.25	18	0.05	0.05
0.78003824	0.3	18	0.05	0.05
0.80109596	0.35000000000000003	18	0.05	0.05
0.8229743	0.4	18	0.05	0.05
0.84667623	0.45	18	0.05	0.05
0.8718054	0.5	18	0.05	0.05
0.89990443	0.55	18	0.05	0.05
0.9260516	0.6000000000000001	18	0.05	0.05
0.9458064	0.6500000000000001	18	0.05	0.05
0.95783603	0.7000000000000001	18	0.05	0.05
0.96802723	0.7500000000000001	18	0.05	0.05
0.9771239	0.8	18	0.05	0.05
0.9872056	0.8500000000000001	18	0.05	0.05
0.9945253	0.9000000000000001	18	0.05	0.05
0.9991189	0.9500000000000001	18	0.05	0.05
0.4707427	0.05	18	0.05	0.2
0.57561636	0.1	18	0.05	0.2
0.64590377	0.15000000000000002	18	0.05	0.2
0.67718714	0.2	18	0.05	0.2
0.70047903	0.25	18	0.05	0.2
0.7351029	0.3	18	0.05	0.2
0.7675932	0.35000000000000003	18	0.05	0.2
0.7963375	0.4	18	0.05	0.2
0.8257579	0.45	18	0.05	0.2
0.8568458	0.5	18	0.05	0.2
0.89339393	0.55	18	0.05	0.2
0.9235723	0.6000000000000001	18	0.05	0.2
0.9421534	0.6500000000000001	18	0.05	0.2
0.9579259	0.7000000000000001	18	0.05	0.2
0.97086084	0.7500000000000001	18	0.05	0.2
0.9773673	0.8	18	0.05	0.2
0.9873488	0.8500000000000001	18	0.05	0.2
0.9972973	0.9000000000000001	18	0.05	0.2
0.9991189	0.9500000000000001	18	0.05	0.2
0.6322395	0.05	19	0.05	0.05
0.7464941	0.1	19	0.05	0.05
0.77795315	0.15000000000000002	19	0.05	0.05
0.8024775	0.2	19	0.05	0.05
0.82513237	0.25	19	0.05	0.05
0.8449306	0.3	19	0.05	0.05
0.85721	0.35000000000000003	19	0.05	0.05
0.8731262	0.4	19	0.05	0.05
0.8861214	0.45	19	0.05	0.05
0.8953844	0.5	19	0.05	0.05
0.9122733	0.55	19	0.05	0.05
0.93349093	0.6000000000000001	19	0.05	0.05
0.9445201	0.6500000000000001	19	0.05	0.05
0.96463156	0.7000000000000001	19	0.05	0.05
0.9747317	0.7500000000000001	19	0.05	0.05
0.98288393	0.8	19	0.05	0.05
0.99372065	0.8500000000000001	19	0.05	0.05
0.9964644	0.9000000000000001	19	0.05	0.05
1.0000006	0.9500000000000001	19	0.05	0.05
0.6277449	0.05	19	0.05	0.15
0.7151433	0.1	19	0.05	0.15
0.75827277	0.15000000000000002	19	0.05	0.15
0.778351	0.2	19	0.05	0.15
0.7934268	0.25	19	0.05	0.15
0.80949765	0.3	19	0.05	0.15
0.8237387	0.35000000000000003	19	0.05	0.15
0.84059995	0.4	19	0.05	0.15
0.8538177	0.45	19	0.05	0.15
0.8743251	0.5	19	0.05	0.15
0.8955918	0.55	19	0.05	0.15
0.9124081	0.6000000000000001	19	0.05	0.15
0.9243962	0.6500000000000001	19	0.05	0.15
0.93732136	0.7000000000000001	19	0.05	0.15
0.9576111	0.7500000000000001	19	0.05	0.15
0.97047776	0.8	19	0.05	0.15
0.9838608	0.8500000000000001	19	0.05	0.15
0.98927605	0.9000000000000001	19	0.05	0.15
0.99736524	0.9500000000000001	19	0.05	0.15
0.62779254	0.05	19	0.05	0.2
0.704575	0.1	19	0.05	0.2
0.75063974	0.15000000000000002	19	0.05	0.2
0.7726467	0.2	19	0.05	0.2
0.7876783	0.25	19	0.05	0.2
0.80204403	0.3	19	0.05	0.2
0.81810266	0.35000000000000003	19	0.05	0.2
0.8341363	0.4	19	0.05	0.2
0.85285014	0.45	19	0.05	0.2
0.8704635	0.5	19	0.05	0.2
0.8937229	0.55	19	0.05	0.2
0.91136	0.6000000000000001	19	0.05	0.2
0.9243962	0.6500000000000001	19	0.05	0.2
0.9391711	0.7000000000000001	19	0.05	0.2
0.95761096	0.7500000000000001	19	0.05	0.2
0.9714028	0.8	19	0.05	0.2
0.9847964	0.8500000000000001	19	0.05	0.2
0.99014026	0.9000000000000001	19	0.05	0.2
0.9973651	0.9500000000000001	19	0.05	0.2
0.23017493	0.05	20	0.05	0.15
0.37350348	0.1	20	0.05	0.15
0.47793853	0.15000000000000002	20	0.05	0.15
0.57990533	0.2	20	0.05	0.15
0.64306587	0.25	20	0.05	0.15
0.6793674	0.3	20	0.05	0.15
0.7224359	0.35000000000000003	20	0.05	0.15
0.75744516	0.4	20	0.05	0.15
0.785268	0.45	20	0.05	0.15
0.8108194	0.5	20	0.05	0.15
0.8336109	0.55	20	0.05	0.15
0.8631351	0.6000000000000001	20	0.05	0.15
0.8848088	0.6500000000000001	20	0.05	0.15
0.9081934	0.7000000000000001	20	0.05	0.15
0.9343716	0.7500000000000001	20	0.05	0.15
0.9543955	0.8	20	0.05	0.15
0.97612303	0.8500000000000001	20	0.05	0.15
0.98721236	0.9000000000000001	20	0.05	0.15
0.9945539	0.9500000000000001	20	0.05	0.15
0.29743186	0.05	20	0.05	0.05
0.46008718	0.1	20	0.05	0.05
0.57967544	0.15000000000000002	20	0.05	0.05
0.6656668	0.2	20	0.05	0.05
0.72172034	0.25	20	0.05	0.05
0.75740397	0.3	20	0.05	0.05
0.7947322	0.35000000000000003	20	0.05	0.05
0.82825446	0.4	20	0.05	0.05
0.85309666	0.45	20	0.05	0.05
0.8728031	0.5	20	0.05	0.05
0.90103984	0.55	20	0.05	0.05
0.922535	0.6000000000000001	20	0.05	0.05
0.93797827	0.6500000000000001	20	0.05	0.05
0.95049167	0.7000000000000001	20	0.05	0.05
0.96102464	0.7500000000000001	20	0.05	0.05
0.96854466	0.8	20	0.05	0.05
0.9788057	0.8500000000000001	20	0.05	0.05
0.98625	0.9000000000000001	20	0.05	0.05
0.9963653	0.9500000000000001	20	0.05	0.05
0.23476747	0.05	20	0.05	0.2
0.3837538	0.1	20	0.05	0.2
0.48463362	0.15000000000000002	20	0.05	0.2
0.5845241	0.2	20	0.05	0.2
0.64096767	0.25	20	0.05	0.2
0.681575	0.3	20	0.05	0.2
0.71860796	0.35000000000000003	20	0.05	0.2
0.7513144	0.4	20	0.05	0.2
0.7830111	0.45	20	0.05	0.2
0.8038304	0.5	20	0.05	0.2
0.83557516	0.55	20	0.05	0.2
0.86319417	0.6000000000000001	20	0.05	0.2
0.88975364	0.6500000000000001	20	0.05	0.2
0.91599107	0.7000000000000001	20	0.05	0.2
0.9430278	0.7500000000000001	20	0.05	0.2
0.9667342	0.8	20	0.05	0.2
0.9779998	0.8500000000000001	20	0.05	0.2
0.9908733	0.9000000000000001	20	0.05	0.2
0.9981607	0.9500000000000001	20	0.05	0.2
0.6134974	0.05	21	0.05	0.15
0.74405754	0.1	21	0.05	0.15
0.7668813	0.15000000000000002	21	0.05	0.15
0.78273207	0.2	21	0.05	0.15
0.80147886	0.25	21	0.05	0.15
0.815585	0.3	21	0.05	0.15
0.83053714	0.35000000000000003	21	0.05	0.15
0.8463591	0.4	21	0.05	0.15
0.8603835	0.45	21	0.05	0.15
0.87431437	0.5	21	0.05	0.15
0.8888835	0.55	21	0.05	0.15
0.89723366	0.6000000000000001	21	0.05	0.15
0.9098843	0.6500000000000001	21	0.05	0.15
0.9271993	0.7000000000000001	21	0.05	0.15
0.9515805	0.7500000000000001	21	0.05	0.15
0.96328276	0.8	21	0.05	0.15
0.979443	0.8500000000000001	21	0.05	0.15
0.9884813	0.9000000000000001	21	0.05	0.15
0.9992683	0.9500000000000001	21	0.05	0.15
0.5879719	0.05	21	0.05	0.05
0.7151237	0.1	21	0.05	0.05
0.7481181	0.15000000000000002	21	0.05	0.05
0.77807003	0.2	21	0.05	0.05
0.7930258	0.25	21	0.05	0.05
0.80799276	0.3	21	0.05	0.05
0.82786936	0.35000000000000003	21	0.05	0.05
0.8484486	0.4	21	0.05	0.05
0.8671695	0.45	21	0.05	0.05
0.886622	0.5	21	0.05	0.05
0.90697193	0.55	21	0.05	0.05
0.92063487	0.6000000000000001	21	0.05	0.05
0.9289438	0.6500000000000001	21	0.05	0.05
0.9459686	0.7000000000000001	21	0.05	0.05
0.9623754	0.7500000000000001	21	0.05	0.05
0.9731491	0.8	21	0.05	0.05
0.9803243	0.8500000000000001	21	0.05	0.05
0.99021673	0.9000000000000001	21	0.05	0.05
0.9965057	0.9500000000000001	21	0.05	0.05
0.6162483	0.05	21	0.05	0.2
0.72197974	0.1	21	0.05	0.2
0.7486808	0.15000000000000002	21	0.05	0.2
0.76390165	0.2	21	0.05	0.2
0.7798419	0.25	21	0.05	0.2
0.7881388	0.3	21	0.05	0.2
0.80597305	0.35000000000000003	21	0.05	0.2
0.8220281	0.4	21	0.05	0.2
0.8424968	0.45	21	0.05	0.2
0.8584406	0.5	21	0.05	0.2
0.8825274	0.55	21	0.05	0.2
0.8963128	0.6000000000000001	21	0.05	0.2
0.9135477	0.6500000000000001	21	0.05	0.2
0.9399117	0.7000000000000001	21	0.05	0.2
0.95877683	0.7500000000000001	21	0.05	0.2
0.973206	0.8	21	0.05	0.2
0.9812101	0.8500000000000001	21	0.05	0.2
0.99395347	0.9000000000000001	21	0.05	0.2
0.9992683	0.9500000000000001	21	0.05	0.2
0.20716321	0.05	22	0.05	0.15
0.35572752	0.1	22	0.05	0.15
0.4612378	0.15000000000000002	22	0.05	0.15
0.5408085	0.2	22	0.05	0.15
0.6042523	0.25	22	0.05	0.15
0.6706493	0.3	22	0.05	0.15
0.71168065	0.35000000000000003	22	0.05	0.15
0.7567906	0.4	22	0.05	0.15
0.7915945	0.45	22	0.05	0.15
0.8223789	0.5	22	0.05	0.15
0.85700953	0.55	22	0.05	0.15
0.8810461	0.6000000000000001	22	0.05	0.15
0.9010931	0.6500000000000001	22	0.05	0.15
0.9193945	0.7000000000000001	22	0.05	0.15
0.94248044	0.7500000000000001	22	0.05	0.15
0.9645301	0.8	22	0.05	0.15
0.9790159	0.8500000000000001	22	0.05	0.15
0.99050754	0.9000000000000001	22	0.05	0.15
0.999092	0.9500000000000001	22	0.05	0.15
0.26431766	0.05	22	0.05	0.05
0.39207944	0.1	22	0.05	0.05
0.4930818	0.15000000000000002	22	0.05	0.05
0.56508553	0.2	22	0.05	0.05
0.6204412	0.25	22	0.05	0.05
0.68500245	0.3	22	0.05	0.05
0.7483623	0.35000000000000003	22	0.05	0.05
0.7814195	0.4	22	0.05	0.05
0.8223551	0.45	22	0.05	0.05
0.8535951	0.5	22	0.05	0.05
0.88558334	0.55	22	0.05	0.05
0.9116548	0.6000000000000001	22	0.05	0.05
0.9313312	0.6500000000000001	22	0.05	0.05
0.9525338	0.7000000000000001	22	0.05	0.05
0.9697144	0.7500000000000001	22	0.05	0.05
0.98109555	0.8	22	0.05	0.05
0.989672	0.8500000000000001	22	0.05	0.05
0.99543345	0.9000000000000001	22	0.05	0.05
1.0000007	0.9500000000000001	22	0.05	0.05
0.18984435	0.05	22	0.05	0.2
0.31721035	0.1	22	0.05	0.2
0.43091312	0.15000000000000002	22	0.05	0.2
0.5187999	0.2	22	0.05	0.2
0.5815102	0.25	22	0.05	0.2
0.6391247	0.3	22	0.05	0.2
0.68919444	0.35000000000000003	22	0.05	0.2
0.7352273	0.4	22	0.05	0.2
0.7732164	0.45	22	0.05	0.2
0.80606866	0.5	22	0.05	0.2
0.8386674	0.55	22	0.05	0.2
0.8751162	0.6000000000000001	22	0.05	0.2
0.89343745	0.6500000000000001	22	0.05	0.2
0.91172653	0.7000000000000001	22	0.05	0.2
0.9347901	0.7500000000000001	22	0.05	0.2
0.9616637	0.8	22	0.05	0.2
0.9790159	0.8500000000000001	22	0.05	0.2
0.99146014	0.9000000000000001	22	0.05	0.2
1.0000001	0.9500000000000001	22	0.05	0.2
0.5788404	0.05	23	0.05	0.15
0.7306019	0.1	23	0.05	0.15
0.7862797	0.15000000000000002	23	0.05	0.15
0.8137407	0.2	23	0.05	0.15
0.84087306	0.25	23	0.05	0.15
0.8603865	0.3	23	0.05	0.15
0.87498075	0.35000000000000003	23	0.05	0.15
0.8865548	0.4	23	0.05	0.15
0.9019709	0.45	23	0.05	0.15
0.9134931	0.5	23	0.05	0.15
0.92490315	0.55	23	0.05	0.15
0.93156344	0.6000000000000001	23	0.05	0.15
0.9475199	0.6500000000000001	23	0.05	0.15
0.9561126	0.7000000000000001	23	0.05	0.15
0.96464235	0.7500000000000001	23	0.05	0.15
0.97692835	0.8	23	0.05	0.15
0.98443496	0.8500000000000001	23	0.05	0.15
0.98902005	0.9000000000000001	23	0.05	0.15
0.9972161	0.9500000000000001	23	0.05	0.15
0.44873786	0.05	23	0.05	0.05
0.6070862	0.1	23	0.05	0.05
0.67872685	0.15000000000000002	23	0.05	0.05
0.71936816	0.2	23	0.05	0.05
0.76317155	0.25	23	0.05	0.05
0.80063736	0.3	23	0.05	0.05
0.82471657	0.35000000000000003	23	0.05	0.05
0.84990674	0.4	23	0.05	0.05
0.86655235	0.45	23	0.05	0.05
0.88277763	0.5	23	0.05	0.05
0.9013201	0.55	23	0.05	0.05
0.9196495	0.6000000000000001	23	0.05	0.05
0.9395906	0.6500000000000001	23	0.05	0.05
0.94723064	0.7000000000000001	23	0.05	0.05
0.9643681	0.7500000000000001	23	0.05	0.05
0.9739106	0.8	23	0.05	0.05
0.9842719	0.8500000000000001	23	0.05	0.05
0.9943815	0.9000000000000001	23	0.05	0.05
0.99713373	0.9500000000000001	23	0.05	0.05
0.23623674	0.05	24	0.05	0.15
0.32204485	0.1	24	0.05	0.15
0.4057085	0.15000000000000002	24	0.05	0.15
0.4753294	0.2	24	0.05	0.15
0.54766643	0.25	24	0.05	0.15
0.5863646	0.3	24	0.05	0.15
0.6402814	0.35000000000000003	24	0.05	0.15
0.7067155	0.4	24	0.05	0.15
0.7587098	0.45	24	0.05	0.15
0.8178666	0.5	24	0.05	0.15
0.85304713	0.55	24	0.05	0.15
0.88687277	0.6000000000000001	24	0.05	0.15
0.92049366	0.6500000000000001	24	0.05	0.15
0.94180006	0.7000000000000001	24	0.05	0.15
0.9675344	0.7500000000000001	24	0.05	0.15
0.9867212	0.8	24	0.05	0.15
0.9930779	0.8500000000000001	24	0.05	0.15
0.99749815	0.9000000000000001	24	0.05	0.15
0.99927026	0.9500000000000001	24	0.05	0.15
0.5860084	0.05	23	0.05	0.2
0.7296255	0.1	23	0.05	0.2
0.78723794	0.15000000000000002	23	0.05	0.2
0.8099206	0.2	23	0.05	0.2
0.83400136	0.25	23	0.05	0.2
0.8496814	0.3	23	0.05	0.2
0.8652256	0.35000000000000003	23	0.05	0.2
0.88072807	0.4	23	0.05	0.2
0.8922316	0.45	23	0.05	0.2
0.9017564	0.5	23	0.05	0.2
0.91616267	0.55	23	0.05	0.2
0.92667454	0.6000000000000001	23	0.05	0.2
0.94371825	0.6500000000000001	23	0.05	0.2
0.9551137	0.7000000000000001	23	0.05	0.2
0.96561265	0.7500000000000001	23	0.05	0.2
0.9778558	0.8	23	0.05	0.2
0.98537046	0.8500000000000001	23	0.05	0.2
0.99173987	0.9000000000000001	23	0.05	0.2
0.99811167	0.9500000000000001	23	0.05	0.2
0.22097698	0.05	24	0.05	0.05
0.32770926	0.1	24	0.05	0.05
0.4181166	0.15000000000000002	24	0.05	0.05
0.49368864	0.2	24	0.05	0.05
0.55436164	0.25	24	0.05	0.05
0.6068357	0.3	24	0.05	0.05
0.6634831	0.35000000000000003	24	0.05	0.05
0.7237001	0.4	24	0.05	0.05
0.7757403	0.45	24	0.05	0.05
0.82341194	0.5	24	0.05	0.05
0.8667877	0.55	24	0.05	0.05
0.8931288	0.6000000000000001	24	0.05	0.05
0.9199011	0.6500000000000001	24	0.05	0.05
0.9490755	0.7000000000000001	24	0.05	0.05
0.966735	0.7500000000000001	24	0.05	0.05
0.9831131	0.8	24	0.05	0.05
0.99119866	0.8500000000000001	24	0.05	0.05
0.99493194	0.9000000000000001	24	0.05	0.05
0.9984137	0.9500000000000001	24	0.05	0.05
0.23232643	0.05	25	0.05	0.15
0.34215114	0.1	25	0.05	0.15
0.41858974	0.15000000000000002	25	0.05	0.15
0.48198572	0.2	25	0.05	0.15
0.5431811	0.25	25	0.05	0.15
0.59387696	0.3	25	0.05	0.15
0.6374917	0.35000000000000003	25	0.05	0.15
0.6858542	0.4	25	0.05	0.15
0.73019654	0.45	25	0.05	0.15
0.7698681	0.5	25	0.05	0.15
0.80769795	0.55	25	0.05	0.15
0.8355942	0.6000000000000001	25	0.05	0.15
0.86431324	0.6500000000000001	25	0.05	0.15
0.8904237	0.7000000000000001	25	0.05	0.15
0.9183796	0.7500000000000001	25	0.05	0.15
0.93672955	0.8	25	0.05	0.15
0.9532133	0.8500000000000001	25	0.05	0.15
0.96878177	0.9000000000000001	25	0.05	0.15
0.98820186	0.9500000000000001	25	0.05	0.15
0.22832306	0.05	24	0.05	0.2
0.31293574	0.1	24	0.05	0.2
0.38693544	0.15000000000000002	24	0.05	0.2
0.45466805	0.2	24	0.05	0.2
0.524957	0.25	24	0.05	0.2
0.57462144	0.3	24	0.05	0.2
0.63155985	0.35000000000000003	24	0.05	0.2
0.69226104	0.4	24	0.05	0.2
0.7537629	0.45	24	0.05	0.2
0.8139969	0.5	24	0.05	0.2
0.851235	0.55	24	0.05	0.2
0.8877033	0.6000000000000001	24	0.05	0.2
0.9194838	0.6500000000000001	24	0.05	0.2
0.9436484	0.7000000000000001	24	0.05	0.2
0.9702663	0.7500000000000001	24	0.05	0.2
0.9876277	0.8	24	0.05	0.2
0.9930779	0.8500000000000001	24	0.05	0.2
0.99752086	0.9000000000000001	24	0.05	0.2
0.99927026	0.9500000000000001	24	0.05	0.2
0.32529354	0.05	25	0.05	0.05
0.4398262	0.1	25	0.05	0.05
0.50036436	0.15000000000000002	25	0.05	0.05
0.5507413	0.2	25	0.05	0.05
0.5939413	0.25	25	0.05	0.05
0.6412538	0.3	25	0.05	0.05
0.6762223	0.35000000000000003	25	0.05	0.05
0.71339667	0.4	25	0.05	0.05
0.7559281	0.45	25	0.05	0.05
0.80140376	0.5	25	0.05	0.05
0.8273765	0.55	25	0.05	0.05
0.8595485	0.6000000000000001	25	0.05	0.05
0.88175154	0.6500000000000001	25	0.05	0.05
0.9058684	0.7000000000000001	25	0.05	0.05
0.9292544	0.7500000000000001	25	0.05	0.05
0.9473477	0.8	25	0.05	0.05
0.96493846	0.8500000000000001	25	0.05	0.05
0.97451866	0.9000000000000001	25	0.05	0.05
0.99007356	0.9500000000000001	25	0.05	0.05
0.21139461	0.05	25	0.05	0.2
0.3273368	0.1	25	0.05	0.2
0.40679502	0.15000000000000002	25	0.05	0.2
0.47127473	0.2	25	0.05	0.2
0.53630066	0.25	25	0.05	0.2
0.587933	0.3	25	0.05	0.2
0.6317642	0.35000000000000003	25	0.05	0.2
0.67827004	0.4	25	0.05	0.2
0.72649974	0.45	25	0.05	0.2
0.7660416	0.5	25	0.05	0.2
0.8056307	0.55	25	0.05	0.2
0.8347516	0.6000000000000001	25	0.05	0.2
0.8654345	0.6500000000000001	25	0.05	0.2
0.88567924	0.7000000000000001	25	0.05	0.2
0.9206126	0.7500000000000001	25	0.05	0.2
0.9387293	0.8	25	0.05	0.2
0.95740855	0.8500000000000001	25	0.05	0.2
0.97484773	0.9000000000000001	25	0.05	0.2
0.99517345	0.9500000000000001	25	0.05	0.2
0.10696991	0.05	26	0.05	0.15
0.19902578	0.1	26	0.05	0.15
0.27129832	0.15000000000000002	26	0.05	0.15
0.33326665	0.2	26	0.05	0.15
0.39040616	0.25	26	0.05	0.15
0.44735786	0.3	26	0.05	0.15
0.51334804	0.35000000000000003	26	0.05	0.15
0.59204876	0.4	26	0.05	0.15
0.6619039	0.45	26	0.05	0.15
0.7276135	0.5	26	0.05	0.15
0.7874268	0.55	26	0.05	0.15
0.82909596	0.6000000000000001	26	0.05	0.15
0.8723415	0.6500000000000001	26	0.05	0.15
0.9098859	0.7000000000000001	26	0.05	0.15
0.94485927	0.7500000000000001	26	0.05	0.15
0.9703134	0.8	26	0.05	0.15
0.9830158	0.8500000000000001	26	0.05	0.15
0.99562573	0.9000000000000001	26	0.05	0.15
1.0000002	0.9500000000000001	26	0.05	0.15
0.09151628	0.05	26	0.05	0.05
0.1928484	0.1	26	0.05	0.05
0.27084872	0.15000000000000002	26	0.05	0.05
0.34702882	0.2	26	0.05	0.05
0.40872124	0.25	26	0.05	0.05
0.45829365	0.3	26	0.05	0.05
0.5100486	0.35000000000000003	26	0.05	0.05
0.5761901	0.4	26	0.05	0.05
0.6329734	0.45	26	0.05	0.05
0.6877544	0.5	26	0.05	0.05
0.7437886	0.55	26	0.05	0.05
0.7959784	0.6000000000000001	26	0.05	0.05
0.83651125	0.6500000000000001	26	0.05	0.05
0.8790615	0.7000000000000001	26	0.05	0.05
0.92740434	0.7500000000000001	26	0.05	0.05
0.94935197	0.8	26	0.05	0.05
0.9757349	0.8500000000000001	26	0.05	0.05
0.9874532	0.9000000000000001	26	0.05	0.05
1.0000006	0.9500000000000001	26	0.05	0.05
0.049247753	0.05	27	0.05	0.15
0.101828404	0.1	27	0.05	0.15
0.13978505	0.15000000000000002	27	0.05	0.15
0.19553334	0.2	27	0.05	0.15
0.2659957	0.25	27	0.05	0.15
0.32994357	0.3	27	0.05	0.15
0.40887913	0.35000000000000003	27	0.05	0.15
0.49620804	0.4	27	0.05	0.15
0.55862904	0.45	27	0.05	0.15
0.6443761	0.5	27	0.05	0.15
0.73513836	0.55	27	0.05	0.15
0.7994189	0.6000000000000001	27	0.05	0.15
0.8536691	0.6500000000000001	27	0.05	0.15
0.9000417	0.7000000000000001	27	0.05	0.15
0.9477578	0.7500000000000001	27	0.05	0.15
0.97092676	0.8	27	0.05	0.15
0.98872405	0.8500000000000001	27	0.05	0.15
0.99172544	0.9000000000000001	27	0.05	0.15
0.9972171	0.9500000000000001	27	0.05	0.15
0.11351388	0.05	26	0.05	0.2
0.19546334	0.1	26	0.05	0.2
0.2566927	0.15000000000000002	26	0.05	0.2
0.31479925	0.2	26	0.05	0.2
0.38467962	0.25	26	0.05	0.2
0.44346777	0.3	26	0.05	0.2
0.5150117	0.35000000000000003	26	0.05	0.2
0.58521205	0.4	26	0.05	0.2
0.6693215	0.45	26	0.05	0.2
0.7349212	0.5	26	0.05	0.2
0.79290706	0.55	26	0.05	0.2
0.8437856	0.6000000000000001	26	0.05	0.2
0.88129616	0.6500000000000001	26	0.05	0.2
0.92180574	0.7000000000000001	26	0.05	0.2
0.956042	0.7500000000000001	26	0.05	0.2
0.97305256	0.8	26	0.05	0.2
0.9874536	0.8500000000000001	26	0.05	0.2
0.9982737	0.9000000000000001	26	0.05	0.2
1.0000002	0.9500000000000001	26	0.05	0.2
0.041367553	0.05	27	0.05	0.05
0.0919563	0.1	27	0.05	0.05
0.13530907	0.15000000000000002	27	0.05	0.05
0.19231099	0.2	27	0.05	0.05
0.25143653	0.25	27	0.05	0.05
0.32545516	0.3	27	0.05	0.05
0.39351177	0.35000000000000003	27	0.05	0.05
0.4743803	0.4	27	0.05	0.05
0.5450298	0.45	27	0.05	0.05
0.62052983	0.5	27	0.05	0.05
0.70683575	0.55	27	0.05	0.05
0.77878535	0.6000000000000001	27	0.05	0.05
0.8380815	0.6500000000000001	27	0.05	0.05
0.8890256	0.7000000000000001	27	0.05	0.05
0.9366971	0.7500000000000001	27	0.05	0.05
0.9650178	0.8	27	0.05	0.05
0.9779745	0.8500000000000001	27	0.05	0.05
0.9907536	0.9000000000000001	27	0.05	0.05
0.9926313	0.9500000000000001	27	0.05	0.05
0.05366342	0.05	27	0.05	0.2
0.10407904	0.1	27	0.05	0.2
0.14313942	0.15000000000000002	27	0.05	0.2
0.19770007	0.2	27	0.05	0.2
0.2780288	0.25	27	0.05	0.2
0.34399578	0.3	27	0.05	0.2
0.40975398	0.35000000000000003	27	0.05	0.2
0.49138036	0.4	27	0.05	0.2
0.55982745	0.45	27	0.05	0.2
0.64574265	0.5	27	0.05	0.2
0.73843116	0.55	27	0.05	0.2
0.79333687	0.6000000000000001	27	0.05	0.2
0.8554961	0.6500000000000001	27	0.05	0.2
0.9011328	0.7000000000000001	27	0.05	0.2
0.94679534	0.7500000000000001	27	0.05	0.2
0.97684145	0.8	27	0.05	0.2
0.9905313	0.8500000000000001	27	0.05	0.2
0.99546945	0.9000000000000001	27	0.05	0.2
0.99721736	0.9500000000000001	27	0.05	0.2
0.17045079	0.05	28	0.05	0.15
0.4048621	0.1	28	0.05	0.15
0.53533036	0.15000000000000002	28	0.05	0.15
0.6296135	0.2	28	0.05	0.15
0.67799073	0.25	28	0.05	0.15
0.7222787	0.3	28	0.05	0.15
0.7424144	0.35000000000000003	28	0.05	0.15
0.78074235	0.4	28	0.05	0.15
0.8052752	0.45	28	0.05	0.15
0.8316426	0.5	28	0.05	0.15
0.85680956	0.55	28	0.05	0.15
0.88500464	0.6000000000000001	28	0.05	0.15
0.9113293	0.6500000000000001	28	0.05	0.15
0.9281525	0.7000000000000001	28	0.05	0.15
0.94504374	0.7500000000000001	28	0.05	0.15
0.9643989	0.8	28	0.05	0.15
0.98004454	0.8500000000000001	28	0.05	0.15
0.9935856	0.9000000000000001	28	0.05	0.15
0.9990866	0.9500000000000001	28	0.05	0.15
0.09115105	0.05	28	0.05	0.05
0.20244075	0.1	28	0.05	0.05
0.32687813	0.15000000000000002	28	0.05	0.05
0.41667867	0.2	28	0.05	0.05
0.47664908	0.25	28	0.05	0.05
0.54702455	0.3	28	0.05	0.05
0.613437	0.35000000000000003	28	0.05	0.05
0.6763123	0.4	28	0.05	0.05
0.73529375	0.45	28	0.05	0.05
0.7791031	0.5	28	0.05	0.05
0.82747716	0.55	28	0.05	0.05
0.86187935	0.6000000000000001	28	0.05	0.05
0.9026026	0.6500000000000001	28	0.05	0.05
0.9318413	0.7000000000000001	28	0.05	0.05
0.95457774	0.7500000000000001	28	0.05	0.05
0.97061384	0.8	28	0.05	0.05
0.9844002	0.8500000000000001	28	0.05	0.05
0.99732673	0.9000000000000001	28	0.05	0.05
1.0000002	0.9500000000000001	28	0.05	0.05
0.18170916	0.05	28	0.05	0.2
0.4169395	0.1	28	0.05	0.2
0.55621094	0.15000000000000002	28	0.05	0.2
0.64318967	0.2	28	0.05	0.2
0.69348115	0.25	28	0.05	0.2
0.73208255	0.3	28	0.05	0.2
0.7608198	0.35000000000000003	28	0.05	0.2
0.79513335	0.4	28	0.05	0.2
0.8148299	0.45	28	0.05	0.2
0.8345318	0.5	28	0.05	0.2
0.8608749	0.55	28	0.05	0.2
0.8919934	0.6000000000000001	28	0.05	0.2
0.91150755	0.6500000000000001	28	0.05	0.2
0.93118876	0.7000000000000001	28	0.05	0.2
0.95066977	0.7500000000000001	28	0.05	0.2
0.9681372	0.8	28	0.05	0.2
0.9792344	0.8500000000000001	28	0.05	0.2
0.9926914	0.9000000000000001	28	0.05	0.2
0.99908644	0.9500000000000001	28	0.05	0.2
0.08702213	0.05	29	0.05	0.15
0.19153628	0.1	29	0.05	0.15
0.29145786	0.15000000000000002	29	0.05	0.15
0.37926862	0.2	29	0.05	0.15
0.4569838	0.25	29	0.05	0.15
0.5307264	0.3	29	0.05	0.15
0.60159236	0.35000000000000003	29	0.05	0.15
0.6667334	0.4	29	0.05	0.15
0.72727454	0.45	29	0.05	0.15
0.7790885	0.5	29	0.05	0.15
0.8206965	0.55	29	0.05	0.15
0.8501415	0.6000000000000001	29	0.05	0.15
0.8847305	0.6500000000000001	29	0.05	0.15
0.90520316	0.7000000000000001	29	0.05	0.15
0.93335634	0.7500000000000001	29	0.05	0.15
0.95263755	0.8	29	0.05	0.15
0.97617936	0.8500000000000001	29	0.05	0.15
0.9894806	0.9000000000000001	29	0.05	0.15
0.99715275	0.9500000000000001	29	0.05	0.15
0.0882881	0.05	29	0.05	0.05
0.18935648	0.1	29	0.05	0.05
0.28019804	0.15000000000000002	29	0.05	0.05
0.37772715	0.2	29	0.05	0.05
0.45273808	0.25	29	0.05	0.05
0.53171176	0.3	29	0.05	0.05
0.6045481	0.35000000000000003	29	0.05	0.05
0.6597195	0.4	29	0.05	0.05
0.711997	0.45	29	0.05	0.05
0.7720162	0.5	29	0.05	0.05
0.82158005	0.55	29	0.05	0.05
0.8708238	0.6000000000000001	29	0.05	0.05
0.91895485	0.6500000000000001	29	0.05	0.05
0.9424985	0.7000000000000001	29	0.05	0.05
0.9678549	0.7500000000000001	29	0.05	0.05
0.9792136	0.8	29	0.05	0.05
0.986985	0.8500000000000001	29	0.05	0.05
0.99447805	0.9000000000000001	29	0.05	0.05
0.99917513	0.9500000000000001	29	0.05	0.05
0.08376024	0.05	29	0.05	0.2
0.1840061	0.1	29	0.05	0.2
0.2808566	0.15000000000000002	29	0.05	0.2
0.37023747	0.2	29	0.05	0.2
0.44283178	0.25	29	0.05	0.2
0.5225404	0.3	29	0.05	0.2
0.5865604	0.35000000000000003	29	0.05	0.2
0.6586886	0.4	29	0.05	0.2
0.71420306	0.45	29	0.05	0.2
0.7740469	0.5	29	0.05	0.2
0.8099527	0.55	29	0.05	0.2
0.8374463	0.6000000000000001	29	0.05	0.2
0.8768236	0.6500000000000001	29	0.05	0.2
0.9012678	0.7000000000000001	29	0.05	0.2
0.9276197	0.7500000000000001	29	0.05	0.2
0.9477588	0.8	29	0.05	0.2
0.97332627	0.8500000000000001	29	0.05	0.2
0.9894805	0.9000000000000001	29	0.05	0.2
0.9980952	0.9500000000000001	29	0.05	0.2
0.14319412	0.05	30	0.05	0.15
0.23184025	0.1	30	0.05	0.15
0.3170574	0.15000000000000002	30	0.05	0.15
0.41507664	0.2	30	0.05	0.15
0.499945	0.25	30	0.05	0.15
0.5664092	0.3	30	0.05	0.15
0.6193896	0.35000000000000003	30	0.05	0.15
0.66880137	0.4	30	0.05	0.15
0.7180935	0.45	30	0.05	0.15
0.75837255	0.5	30	0.05	0.15
0.8048077	0.55	30	0.05	0.15
0.8454775	0.6000000000000001	30	0.05	0.15
0.8786032	0.6500000000000001	30	0.05	0.15
0.91277647	0.7000000000000001	30	0.05	0.15
0.9367626	0.7500000000000001	30	0.05	0.15
0.960158	0.8	30	0.05	0.15
0.98056245	0.8500000000000001	30	0.05	0.15
0.9934292	0.9000000000000001	30	0.05	0.15
0.99905396	0.9500000000000001	30	0.05	0.15
0.08859297	0.05	30	0.05	0.05
0.18864337	0.1	30	0.05	0.05
0.26283452	0.15000000000000002	30	0.05	0.05
0.36892793	0.2	30	0.05	0.05
0.46251747	0.25	30	0.05	0.05
0.53590715	0.3	30	0.05	0.05
0.60354525	0.35000000000000003	30	0.05	0.05
0.6622036	0.4	30	0.05	0.05
0.71378267	0.45	30	0.05	0.05
0.75106555	0.5	30	0.05	0.05
0.8033352	0.55	30	0.05	0.05
0.8436869	0.6000000000000001	30	0.05	0.05
0.88085556	0.6500000000000001	30	0.05	0.05
0.91206056	0.7000000000000001	30	0.05	0.05
0.9382537	0.7500000000000001	30	0.05	0.05
0.96608126	0.8	30	0.05	0.05
0.9748237	0.8500000000000001	30	0.05	0.05
0.9914072	0.9000000000000001	30	0.05	0.05
0.9962597	0.9500000000000001	30	0.05	0.05
0.06836253	0.05	31	0.05	0.15
0.1296515	0.1	31	0.05	0.15
0.20229238	0.15000000000000002	31	0.05	0.15
0.28194022	0.2	31	0.05	0.15
0.35792843	0.25	31	0.05	0.15
0.4229964	0.3	31	0.05	0.15
0.49376956	0.35000000000000003	31	0.05	0.15
0.58081377	0.4	31	0.05	0.15
0.65536964	0.45	31	0.05	0.15
0.7242081	0.5	31	0.05	0.15
0.78522223	0.55	31	0.05	0.15
0.83725184	0.6000000000000001	31	0.05	0.15
0.8801869	0.6500000000000001	31	0.05	0.15
0.9225481	0.7000000000000001	31	0.05	0.15
0.95141447	0.7500000000000001	31	0.05	0.15
0.9674133	0.8	31	0.05	0.15
0.9848588	0.8500000000000001	31	0.05	0.15
0.9938516	0.9000000000000001	31	0.05	0.15
1.0000004	0.9500000000000001	31	0.05	0.15
0.16160202	0.05	30	0.05	0.2
0.24992833	0.1	30	0.05	0.2
0.34028998	0.15000000000000002	30	0.05	0.2
0.43347642	0.2	30	0.05	0.2
0.5143657	0.25	30	0.05	0.2
0.581828	0.3	30	0.05	0.2
0.62666804	0.35000000000000003	30	0.05	0.2
0.6838865	0.4	30	0.05	0.2
0.7223741	0.45	30	0.05	0.2
0.76801383	0.5	30	0.05	0.2
0.8153333	0.55	30	0.05	0.2
0.8540433	0.6000000000000001	30	0.05	0.2
0.8895083	0.6500000000000001	30	0.05	0.2
0.9247595	0.7000000000000001	30	0.05	0.2
0.94684184	0.7500000000000001	30	0.05	0.2
0.9768576	0.8	30	0.05	0.2
0.9904522	0.8500000000000001	30	0.05	0.2
0.99534726	0.9000000000000001	30	0.05	0.2
0.9990541	0.9500000000000001	30	0.05	0.2
0.07562504	0.05	31	0.05	0.05
0.14745396	0.1	31	0.05	0.05
0.21856077	0.15000000000000002	31	0.05	0.05
0.2974466	0.2	31	0.05	0.05
0.3711259	0.25	31	0.05	0.05
0.42567578	0.3	31	0.05	0.05
0.50148493	0.35000000000000003	31	0.05	0.05
0.58022755	0.4	31	0.05	0.05
0.6607826	0.45	31	0.05	0.05
0.7279482	0.5	31	0.05	0.05
0.7900502	0.55	31	0.05	0.05
0.843684	0.6000000000000001	31	0.05	0.05
0.8794982	0.6500000000000001	31	0.05	0.05
0.9190838	0.7000000000000001	31	0.05	0.05
0.95488966	0.7500000000000001	31	0.05	0.05
0.9656504	0.8	31	0.05	0.05
0.98681855	0.8500000000000001	31	0.05	0.05
0.9956138	0.9000000000000001	31	0.05	0.05
1.0000007	0.9500000000000001	31	0.05	0.05
0.3290053	0.05	32	0.05	0.15
0.47690398	0.1	32	0.05	0.15
0.5539846	0.15000000000000002	32	0.05	0.15
0.6066808	0.2	32	0.05	0.15
0.6600166	0.25	32	0.05	0.15
0.6991544	0.3	32	0.05	0.15
0.73821694	0.35000000000000003	32	0.05	0.15
0.7731347	0.4	32	0.05	0.15
0.80317813	0.45	32	0.05	0.15
0.8374327	0.5	32	0.05	0.15
0.86232257	0.55	32	0.05	0.15
0.88422304	0.6000000000000001	32	0.05	0.15
0.9190698	0.6500000000000001	32	0.05	0.15
0.93982434	0.7000000000000001	32	0.05	0.15
0.9557372	0.7500000000000001	32	0.05	0.15
0.97600806	0.8	32	0.05	0.15
0.98620194	0.8500000000000001	32	0.05	0.15
0.9971827	0.9000000000000001	32	0.05	0.15
1.0000005	0.9500000000000001	32	0.05	0.15
0.072545215	0.05	31	0.05	0.2
0.1358501	0.1	31	0.05	0.2
0.2031656	0.15000000000000002	31	0.05	0.2
0.28772876	0.2	31	0.05	0.2
0.35891026	0.25	31	0.05	0.2
0.42889172	0.3	31	0.05	0.2
0.49485585	0.35000000000000003	31	0.05	0.2
0.5797424	0.4	31	0.05	0.2
0.65257806	0.45	31	0.05	0.2
0.725078	0.5	31	0.05	0.2
0.78709984	0.55	31	0.05	0.2
0.8400836	0.6000000000000001	31	0.05	0.2
0.8823318	0.6500000000000001	31	0.05	0.2
0.92344683	0.7000000000000001	31	0.05	0.2
0.95313466	0.7500000000000001	31	0.05	0.2
0.96830523	0.8	31	0.05	0.2
0.9849176	0.8500000000000001	31	0.05	0.2
0.99561346	0.9000000000000001	31	0.05	0.2
1.0000005	0.9500000000000001	31	0.05	0.2
0.3379681	0.05	32	0.05	0.05
0.45652005	0.1	32	0.05	0.05
0.5303074	0.15000000000000002	32	0.05	0.05
0.6017262	0.2	32	0.05	0.05
0.6487992	0.25	32	0.05	0.05
0.69303817	0.3	32	0.05	0.05
0.73376435	0.35000000000000003	32	0.05	0.05
0.76940626	0.4	32	0.05	0.05
0.8030986	0.45	32	0.05	0.05
0.8252882	0.5	32	0.05	0.05
0.8595236	0.55	32	0.05	0.05
0.8889279	0.6000000000000001	32	0.05	0.05
0.91915494	0.6500000000000001	32	0.05	0.05
0.9444921	0.7000000000000001	32	0.05	0.05
0.96486366	0.7500000000000001	32	0.05	0.05
0.9788695	0.8	32	0.05	0.05
0.99354255	0.8500000000000001	32	0.05	0.05
0.99907136	0.9000000000000001	32	0.05	0.05
1.0000006	0.9500000000000001	32	0.05	0.05
0.32822236	0.05	32	0.05	0.2
0.45702636	0.1	32	0.05	0.2
0.5280135	0.15000000000000002	32	0.05	0.2
0.5848318	0.2	32	0.05	0.2
0.6322	0.25	32	0.05	0.2
0.6776617	0.3	32	0.05	0.2
0.7196786	0.35000000000000003	32	0.05	0.2
0.7615286	0.4	32	0.05	0.2
0.79638666	0.45	32	0.05	0.2
0.83375597	0.5	32	0.05	0.2
0.8614271	0.55	32	0.05	0.2
0.88792914	0.6000000000000001	32	0.05	0.2
0.9199189	0.6500000000000001	32	0.05	0.2
0.9444798	0.7000000000000001	32	0.05	0.2
0.96026224	0.7500000000000001	32	0.05	0.2
0.9760082	0.8	32	0.05	0.2
0.98803	0.8500000000000001	32	0.05	0.2
0.99718285	0.9000000000000001	32	0.05	0.2
1.0000006	0.9500000000000001	32	0.05	0.2
0.1144448	0.05	33	0.05	0.15
0.210789	0.1	33	0.05	0.15
0.2833897	0.15000000000000002	33	0.05	0.15
0.3390642	0.2	33	0.05	0.15
0.40618062	0.25	33	0.05	0.15
0.46571526	0.3	33	0.05	0.15
0.51633036	0.35000000000000003	33	0.05	0.15
0.57643837	0.4	33	0.05	0.15
0.62145793	0.45	33	0.05	0.15
0.6822392	0.5	33	0.05	0.15
0.72389317	0.55	33	0.05	0.15
0.7738697	0.6000000000000001	33	0.05	0.15
0.8203601	0.6500000000000001	33	0.05	0.15
0.8744381	0.7000000000000001	33	0.05	0.15
0.9197274	0.7500000000000001	33	0.05	0.15
0.95018137	0.8	33	0.05	0.15
0.97738737	0.8500000000000001	33	0.05	0.15
0.99240863	0.9000000000000001	33	0.05	0.15
0.99925375	0.9500000000000001	33	0.05	0.15
0.08999934	0.05	33	0.05	0.05
0.18222263	0.1	33	0.05	0.05
0.26102766	0.15000000000000002	33	0.05	0.05
0.3551961	0.2	33	0.05	0.05
0.4214803	0.25	33	0.05	0.05
0.47927502	0.3	33	0.05	0.05
0.53949684	0.35000000000000003	33	0.05	0.05
0.6031665	0.4	33	0.05	0.05
0.6750164	0.45	33	0.05	0.05
0.7239969	0.5	33	0.05	0.05
0.76407176	0.55	33	0.05	0.05
0.8101017	0.6000000000000001	33	0.05	0.05
0.84982544	0.6500000000000001	33	0.05	0.05
0.8809953	0.7000000000000001	33	0.05	0.05
0.91530854	0.7500000000000001	33	0.05	0.05
0.9420104	0.8	33	0.05	0.05
0.97074544	0.8500000000000001	33	0.05	0.05
0.98705006	0.9000000000000001	33	0.05	0.05
0.99507403	0.9500000000000001	33	0.05	0.05
0.10132967	0.05	33	0.05	0.2
0.18085445	0.1	33	0.05	0.2
0.24379928	0.15000000000000002	33	0.05	0.2
0.30906826	0.2	33	0.05	0.2
0.3660307	0.25	33	0.05	0.2
0.43181443	0.3	33	0.05	0.2
0.48046082	0.35000000000000003	33	0.05	0.2
0.5440976	0.4	33	0.05	0.2
0.6034205	0.45	33	0.05	0.2
0.66328764	0.5	33	0.05	0.2
0.71763283	0.55	33	0.05	0.2
0.76908374	0.6000000000000001	33	0.05	0.2
0.8261499	0.6500000000000001	33	0.05	0.2
0.8800688	0.7000000000000001	33	0.05	0.2
0.92450356	0.7500000000000001	33	0.05	0.2
0.95190316	0.8	33	0.05	0.2
0.98086244	0.8500000000000001	33	0.05	0.2
0.9941805	0.9000000000000001	33	0.05	0.2
0.9992541	0.9500000000000001	33	0.05	0.2
0.529507	0.05	34	0.05	0.15
0.63915604	0.1	34	0.05	0.15
0.68451035	0.15000000000000002	34	0.05	0.15
0.7192353	0.2	34	0.05	0.15
0.7519555	0.25	34	0.05	0.15
0.7735964	0.3	34	0.05	0.15
0.79821014	0.35000000000000003	34	0.05	0.15
0.8146886	0.4	34	0.05	0.15
0.8419667	0.45	34	0.05	0.15
0.85843873	0.5	34	0.05	0.15
0.869917	0.55	34	0.05	0.15
0.8917369	0.6000000000000001	34	0.05	0.15
0.9116177	0.6500000000000001	34	0.05	0.15
0.9287067	0.7000000000000001	34	0.05	0.15
0.9437542	0.7500000000000001	34	0.05	0.15
0.95983684	0.8	34	0.05	0.15
0.97403085	0.8500000000000001	34	0.05	0.15
0.98522216	0.9000000000000001	34	0.05	0.15
0.9981988	0.9500000000000001	34	0.05	0.15
0.54953945	0.05	34	0.05	0.05
0.6531714	0.1	34	0.05	0.05
0.7005055	0.15000000000000002	34	0.05	0.05
0.73014486	0.2	34	0.05	0.05
0.7607965	0.25	34	0.05	0.05
0.78533584	0.3	34	0.05	0.05
0.8069004	0.35000000000000003	34	0.05	0.05
0.822455	0.4	34	0.05	0.05
0.84488654	0.45	34	0.05	0.05
0.86422205	0.5	34	0.05	0.05
0.88318115	0.55	34	0.05	0.05
0.9022912	0.6000000000000001	34	0.05	0.05
0.91916054	0.6500000000000001	34	0.05	0.05
0.9334099	0.7000000000000001	34	0.05	0.05
0.94752175	0.7500000000000001	34	0.05	0.05
0.9616219	0.8	34	0.05	0.05
0.97775817	0.8500000000000001	34	0.05	0.05
0.99068063	0.9000000000000001	34	0.05	0.05
0.9981988	0.9500000000000001	34	0.05	0.05
0.52937627	0.05	34	0.05	0.2
0.6320365	0.1	34	0.05	0.2
0.6797148	0.15000000000000002	34	0.05	0.2
0.7192004	0.2	34	0.05	0.2
0.746974	0.25	34	0.05	0.2
0.7716283	0.3	34	0.05	0.2
0.7972425	0.35000000000000003	34	0.05	0.2
0.8117413	0.4	34	0.05	0.2
0.8371002	0.45	34	0.05	0.2
0.85264444	0.5	34	0.05	0.2
0.86888534	0.55	34	0.05	0.2
0.8879799	0.6000000000000001	34	0.05	0.2
0.9086592	0.6500000000000001	34	0.05	0.2
0.9286834	0.7000000000000001	34	0.05	0.2
0.9437944	0.7500000000000001	34	0.05	0.2
0.9599575	0.8	34	0.05	0.2
0.97403085	0.8500000000000001	34	0.05	0.2
0.984271	0.9000000000000001	34	0.05	0.2
0.9981988	0.9500000000000001	34	0.05	0.2
0.6029434	0.05	35	0.05	0.15
0.70738554	0.1	35	0.05	0.15
0.72546494	0.15000000000000002	35	0.05	0.15
0.74192774	0.2	35	0.05	0.15
0.7571772	0.25	35	0.05	0.15
0.7722944	0.3	35	0.05	0.15
0.8044931	0.35000000000000003	35	0.05	0.15
0.8216101	0.4	35	0.05	0.15
0.8434051	0.45	35	0.05	0.15
0.8705442	0.5	35	0.05	0.15
0.89216334	0.55	35	0.05	0.15
0.91275984	0.6000000000000001	35	0.05	0.15
0.92864907	0.6500000000000001	35	0.05	0.15
0.94694346	0.7000000000000001	35	0.05	0.15
0.96704656	0.7500000000000001	35	0.05	0.15
0.9863774	0.8	35	0.05	0.15
0.99275714	0.8500000000000001	35	0.05	0.15
0.99646384	0.9000000000000001	35	0.05	0.15
0.9991041	0.9500000000000001	35	0.05	0.15
0.5846557	0.05	35	0.05	0.05
0.6750869	0.1	35	0.05	0.05
0.7177964	0.15000000000000002	35	0.05	0.05
0.7532071	0.2	35	0.05	0.05
0.7729535	0.25	35	0.05	0.05
0.7996668	0.3	35	0.05	0.05
0.830063	0.35000000000000003	35	0.05	0.05
0.84972507	0.4	35	0.05	0.05
0.86474186	0.45	35	0.05	0.05
0.8858292	0.5	35	0.05	0.05
0.90654296	0.55	35	0.05	0.05
0.9250315	0.6000000000000001	35	0.05	0.05
0.9417797	0.6500000000000001	35	0.05	0.05
0.9594029	0.7000000000000001	35	0.05	0.05
0.97444326	0.7500000000000001	35	0.05	0.05
0.98278743	0.8	35	0.05	0.05
0.9956056	0.8500000000000001	35	0.05	0.05
0.99655885	0.9000000000000001	35	0.05	0.05
0.99914443	0.9500000000000001	35	0.05	0.05
0.5990094	0.05	35	0.05	0.2
0.70166045	0.1	35	0.05	0.2
0.7207368	0.15000000000000002	35	0.05	0.2
0.74097097	0.2	35	0.05	0.2
0.7467647	0.25	35	0.05	0.2
0.7656972	0.3	35	0.05	0.2
0.7923737	0.35000000000000003	35	0.05	0.2
0.8149635	0.4	35	0.05	0.2
0.8340168	0.45	35	0.05	0.2
0.8650387	0.5	35	0.05	0.2
0.8885258	0.55	35	0.05	0.2
0.90995055	0.6000000000000001	35	0.05	0.2
0.9285965	0.6500000000000001	35	0.05	0.2
0.946739	0.7000000000000001	35	0.05	0.2
0.9652708	0.7500000000000001	35	0.05	0.2
0.98455733	0.8	35	0.05	0.2
0.9927099	0.8500000000000001	35	0.05	0.2
0.99646395	0.9000000000000001	35	0.05	0.2
0.99999976	0.9500000000000001	35	0.05	0.2
0.0	0.05	36	0.05	0.15
0.0009921049	0.1	36	0.05	0.15
0.022145199	0.15000000000000002	36	0.05	0.15
0.067575894	0.2	36	0.05	0.15
0.1235432	0.25	36	0.05	0.15
0.21070878	0.3	36	0.05	0.15
0.3016758	0.35000000000000003	36	0.05	0.15
0.41354764	0.4	36	0.05	0.15
0.52306664	0.45	36	0.05	0.15
0.6357518	0.5	36	0.05	0.15
0.7233809	0.55	36	0.05	0.15
0.80494183	0.6000000000000001	36	0.05	0.15
0.87136537	0.6500000000000001	36	0.05	0.15
0.9246892	0.7000000000000001	36	0.05	0.15
0.96433324	0.7500000000000001	36	0.05	0.15
0.97894675	0.8	36	0.05	0.15
0.9906259	0.8500000000000001	36	0.05	0.15
0.99709713	0.9000000000000001	36	0.05	0.15
0.9999999	0.9500000000000001	36	0.05	0.15
0.0009921049	0.05	36	0.05	0.05
0.0040508285	0.1	36	0.05	0.05
0.022880418	0.15000000000000002	36	0.05	0.05
0.0653996	0.2	36	0.05	0.05
0.111171834	0.25	36	0.05	0.05
0.19069445	0.3	36	0.05	0.05
0.27557367	0.35000000000000003	36	0.05	0.05
0.38217127	0.4	36	0.05	0.05
0.5033091	0.45	36	0.05	0.05
0.6111504	0.5	36	0.05	0.05
0.70439726	0.55	36	0.05	0.05
0.79058665	0.6000000000000001	36	0.05	0.05
0.8561115	0.6500000000000001	36	0.05	0.05
0.9187486	0.7000000000000001	36	0.05	0.05
0.95746565	0.7500000000000001	36	0.05	0.05
0.9751157	0.8	36	0.05	0.05
0.9877112	0.8500000000000001	36	0.05	0.05
0.99533087	0.9000000000000001	36	0.05	0.05
0.9990272	0.9500000000000001	36	0.05	0.05
0.0	0.05	36	0.05	0.2
0.0064109303	0.1	36	0.05	0.2
0.027524782	0.15000000000000002	36	0.05	0.2
0.08855332	0.2	36	0.05	0.2
0.14097634	0.25	36	0.05	0.2
0.23272917	0.3	36	0.05	0.2
0.32546768	0.35000000000000003	36	0.05	0.2
0.43407023	0.4	36	0.05	0.2
0.54316145	0.45	36	0.05	0.2
0.6514841	0.5	36	0.05	0.2
0.72850835	0.55	36	0.05	0.2
0.81206703	0.6000000000000001	36	0.05	0.2
0.8815984	0.6500000000000001	36	0.05	0.2
0.9306126	0.7000000000000001	36	0.05	0.2
0.9644617	0.7500000000000001	36	0.05	0.2
0.9799983	0.8	36	0.05	0.2
0.9916224	0.8500000000000001	36	0.05	0.2
0.99709713	0.9000000000000001	36	0.05	0.2
0.9999999	0.9500000000000001	36	0.05	0.2
0.3394648	0.05	37	0.05	0.15
0.45285156	0.1	37	0.05	0.15
0.53668606	0.15000000000000002	37	0.05	0.15
0.59186107	0.2	37	0.05	0.15
0.64823425	0.25	37	0.05	0.15
0.7201053	0.3	37	0.05	0.15
0.7678202	0.35000000000000003	37	0.05	0.15
0.80837303	0.4	37	0.05	0.15
0.8377696	0.45	37	0.05	0.15
0.87022394	0.5	37	0.05	0.15
0.8991839	0.55	37	0.05	0.15
0.92227983	0.6000000000000001	37	0.05	0.15
0.9462514	0.6500000000000001	37	0.05	0.15
0.96834356	0.7000000000000001	37	0.05	0.15
0.97892714	0.7500000000000001	37	0.05	0.15
0.9865625	0.8	37	0.05	0.15
0.99032557	0.8500000000000001	37	0.05	0.15
0.9947175	0.9000000000000001	37	0.05	0.15
0.9974398	0.9500000000000001	37	0.05	0.15
0.37376493	0.05	37	0.05	0.05
0.501327	0.1	37	0.05	0.05
0.600162	0.15000000000000002	37	0.05	0.05
0.667852	0.2	37	0.05	0.05
0.7349973	0.25	37	0.05	0.05
0.7910846	0.3	37	0.05	0.05
0.8381334	0.35000000000000003	37	0.05	0.05
0.86960745	0.4	37	0.05	0.05
0.9022593	0.45	37	0.05	0.05
0.91655177	0.5	37	0.05	0.05
0.93024147	0.55	37	0.05	0.05
0.94402194	0.6000000000000001	37	0.05	0.05
0.9528386	0.6500000000000001	37	0.05	0.05
0.9618299	0.7000000000000001	37	0.05	0.05
0.9707864	0.7500000000000001	37	0.05	0.05
0.9776572	0.8	37	0.05	0.05
0.9854189	0.8500000000000001	37	0.05	0.05
0.990141	0.9000000000000001	37	0.05	0.05
0.9940333	0.9500000000000001	37	0.05	0.05
0.34491426	0.05	37	0.05	0.2
0.45228535	0.1	37	0.05	0.2
0.5319886	0.15000000000000002	37	0.05	0.2
0.5929048	0.2	37	0.05	0.2
0.64841896	0.25	37	0.05	0.2
0.7152687	0.3	37	0.05	0.2
0.7717632	0.35000000000000003	37	0.05	0.2
0.80835384	0.4	37	0.05	0.2
0.8399278	0.45	37	0.05	0.2
0.8711446	0.5	37	0.05	0.2
0.89634204	0.55	37	0.05	0.2
0.92233133	0.6000000000000001	37	0.05	0.2
0.9462489	0.6500000000000001	37	0.05	0.2
0.9665296	0.7000000000000001	37	0.05	0.2
0.9808401	0.7500000000000001	37	0.05	0.2
0.9865625	0.8	37	0.05	0.2
0.99032557	0.8500000000000001	37	0.05	0.2
0.9948664	0.9000000000000001	37	0.05	0.2
0.9974398	0.9500000000000001	37	0.05	0.2
0.25626504	0.05	38	0.05	0.15
0.4214009	0.1	38	0.05	0.15
0.5306844	0.15000000000000002	38	0.05	0.15
0.6268479	0.2	38	0.05	0.15
0.70038134	0.25	38	0.05	0.15
0.76068914	0.3	38	0.05	0.15
0.79754966	0.35000000000000003	38	0.05	0.15
0.84597266	0.4	38	0.05	0.15
0.87074137	0.45	38	0.05	0.15
0.89534456	0.5	38	0.05	0.15
0.91278064	0.55	38	0.05	0.15
0.9281762	0.6000000000000001	38	0.05	0.15
0.9399147	0.6500000000000001	38	0.05	0.15
0.95879656	0.7000000000000001	38	0.05	0.15
0.9694902	0.7500000000000001	38	0.05	0.15
0.9809412	0.8	38	0.05	0.15
0.99331486	0.8500000000000001	38	0.05	0.15
0.99811614	0.9000000000000001	38	0.05	0.15
0.99999976	0.9500000000000001	38	0.05	0.15
0.26764956	0.05	38	0.05	0.05
0.42594358	0.1	38	0.05	0.05
0.54143536	0.15000000000000002	38	0.05	0.05
0.62841785	0.2	38	0.05	0.05
0.70647335	0.25	38	0.05	0.05
0.750556	0.3	38	0.05	0.05
0.79753065	0.35000000000000003	38	0.05	0.05
0.83302814	0.4	38	0.05	0.05
0.8610076	0.45	38	0.05	0.05
0.88964576	0.5	38	0.05	0.05
0.90530235	0.55	38	0.05	0.05
0.92853135	0.6000000000000001	38	0.05	0.05
0.94135624	0.6500000000000001	38	0.05	0.05
0.9597704	0.7000000000000001	38	0.05	0.05
0.9751268	0.7500000000000001	38	0.05	0.05
0.9818696	0.8	38	0.05	0.05
0.9903827	0.8500000000000001	38	0.05	0.05
0.9971349	0.9000000000000001	38	0.05	0.05
0.9991036	0.9500000000000001	38	0.05	0.05
0.25815612	0.05	38	0.05	0.2
0.42020816	0.1	38	0.05	0.2
0.5353837	0.15000000000000002	38	0.05	0.2
0.63013196	0.2	38	0.05	0.2
0.69797665	0.25	38	0.05	0.2
0.7662602	0.3	38	0.05	0.2
0.80669755	0.35000000000000003	38	0.05	0.2
0.84550273	0.4	38	0.05	0.2
0.8778117	0.45	38	0.05	0.2
0.8943187	0.5	38	0.05	0.2
0.9128858	0.55	38	0.05	0.2
0.9283868	0.6000000000000001	38	0.05	0.2
0.93804663	0.6500000000000001	38	0.05	0.2
0.95235556	0.7000000000000001	38	0.05	0.2
0.9686422	0.7500000000000001	38	0.05	0.2
0.9838891	0.8	38	0.05	0.2
0.99425507	0.8500000000000001	38	0.05	0.2
0.9990972	0.9000000000000001	38	0.05	0.2
0.9999995	0.9500000000000001	38	0.05	0.2
0.5085766	0.05	39	0.05	0.15
0.5994399	0.1	39	0.05	0.15
0.6483225	0.15000000000000002	39	0.05	0.15
0.68844044	0.2	39	0.05	0.15
0.71770376	0.25	39	0.05	0.15
0.74850416	0.3	39	0.05	0.15
0.7724391	0.35000000000000003	39	0.05	0.15
0.7931555	0.4	39	0.05	0.15
0.8167068	0.45	39	0.05	0.15
0.8294673	0.5	39	0.05	0.15
0.8448756	0.55	39	0.05	0.15
0.86444706	0.6000000000000001	39	0.05	0.15
0.88668996	0.6500000000000001	39	0.05	0.15
0.9002184	0.7000000000000001	39	0.05	0.15
0.9185819	0.7500000000000001	39	0.05	0.15
0.93471825	0.8	39	0.05	0.15
0.95659417	0.8500000000000001	39	0.05	0.15
0.9830208	0.9000000000000001	39	0.05	0.15
0.99816275	0.9500000000000001	39	0.05	0.15
0.1277833	0.05	39	0.05	0.05
0.2384749	0.1	39	0.05	0.05
0.32885525	0.15000000000000002	39	0.05	0.05
0.3902143	0.2	39	0.05	0.05
0.44557732	0.25	39	0.05	0.05
0.49935755	0.3	39	0.05	0.05
0.5404858	0.35000000000000003	39	0.05	0.05
0.5772535	0.4	39	0.05	0.05
0.6197448	0.45	39	0.05	0.05
0.6577863	0.5	39	0.05	0.05
0.7071221	0.55	39	0.05	0.05
0.7461891	0.6000000000000001	39	0.05	0.05
0.787811	0.6500000000000001	39	0.05	0.05
0.8282815	0.7000000000000001	39	0.05	0.05
0.86589354	0.7500000000000001	39	0.05	0.05
0.9025977	0.8	39	0.05	0.05
0.9451778	0.8500000000000001	39	0.05	0.05
0.97090626	0.9000000000000001	39	0.05	0.05
0.99222195	0.9500000000000001	39	0.05	0.05
0.28950748	0.05	40	0.05	0.15
0.4423723	0.1	40	0.05	0.15
0.54151356	0.15000000000000002	40	0.05	0.15
0.6166983	0.2	40	0.05	0.15
0.67332196	0.25	40	0.05	0.15
0.7213914	0.3	40	0.05	0.15
0.75932264	0.35000000000000003	40	0.05	0.15
0.7829732	0.4	40	0.05	0.15
0.8096992	0.45	40	0.05	0.15
0.8379619	0.5	40	0.05	0.15
0.85960066	0.55	40	0.05	0.15
0.885169	0.6000000000000001	40	0.05	0.15
0.9114876	0.6500000000000001	40	0.05	0.15
0.9238069	0.7000000000000001	40	0.05	0.15
0.945263	0.7500000000000001	40	0.05	0.15
0.9602851	0.8	40	0.05	0.15
0.98022366	0.8500000000000001	40	0.05	0.15
0.9927288	0.9000000000000001	40	0.05	0.15
0.99827427	0.9500000000000001	40	0.05	0.15
0.5282856	0.05	39	0.05	0.2
0.6128902	0.1	39	0.05	0.2
0.65453714	0.15000000000000002	39	0.05	0.2
0.6938369	0.2	39	0.05	0.2
0.73296326	0.25	39	0.05	0.2
0.75460833	0.3	39	0.05	0.2
0.77942705	0.35000000000000003	39	0.05	0.2
0.79711294	0.4	39	0.05	0.2
0.8227703	0.45	39	0.05	0.2
0.83152306	0.5	39	0.05	0.2
0.8500227	0.55	39	0.05	0.2
0.87133276	0.6000000000000001	39	0.05	0.2
0.8867346	0.6500000000000001	39	0.05	0.2
0.9050987	0.7000000000000001	39	0.05	0.2
0.92240685	0.7500000000000001	39	0.05	0.2
0.94338965	0.8	39	0.05	0.2
0.9662761	0.8500000000000001	39	0.05	0.2
0.9878557	0.9000000000000001	39	0.05	0.2
0.99816245	0.9500000000000001	39	0.05	0.2
0.37650043	0.05	40	0.05	0.05
0.57503206	0.1	40	0.05	0.05
0.6828573	0.15000000000000002	40	0.05	0.05
0.74607766	0.2	40	0.05	0.05
0.78964347	0.25	40	0.05	0.05
0.82361263	0.3	40	0.05	0.05
0.85098344	0.35000000000000003	40	0.05	0.05
0.8688494	0.4	40	0.05	0.05
0.89157933	0.45	40	0.05	0.05
0.91161513	0.5	40	0.05	0.05
0.9210071	0.55	40	0.05	0.05
0.9285217	0.6000000000000001	40	0.05	0.05
0.94522494	0.6500000000000001	40	0.05	0.05
0.95263875	0.7000000000000001	40	0.05	0.05
0.95997506	0.7500000000000001	40	0.05	0.05
0.969283	0.8	40	0.05	0.05
0.97743666	0.8500000000000001	40	0.05	0.05
0.98838174	0.9000000000000001	40	0.05	0.05
0.9965107	0.9500000000000001	40	0.05	0.05
0.24516119	0.05	40	0.05	0.2
0.3653294	0.1	40	0.05	0.2
0.4592992	0.15000000000000002	40	0.05	0.2
0.5374499	0.2	40	0.05	0.2
0.5952951	0.25	40	0.05	0.2
0.6543178	0.3	40	0.05	0.2
0.6973817	0.35000000000000003	40	0.05	0.2
0.7392347	0.4	40	0.05	0.2
0.7763213	0.45	40	0.05	0.2
0.80583644	0.5	40	0.05	0.2
0.83884895	0.55	40	0.05	0.2
0.8673156	0.6000000000000001	40	0.05	0.2
0.9029783	0.6500000000000001	40	0.05	0.2
0.9237133	0.7000000000000001	40	0.05	0.2
0.9470885	0.7500000000000001	40	0.05	0.2
0.9658143	0.8	40	0.05	0.2
0.98298895	0.8500000000000001	40	0.05	0.2
0.9946055	0.9000000000000001	40	0.05	0.2
0.99827427	0.9500000000000001	40	0.05	0.2
0.10282665	0.05	41	0.05	0.15
0.23176925	0.1	41	0.05	0.15
0.32723767	0.15000000000000002	41	0.05	0.15
0.41460842	0.2	41	0.05	0.15
0.4982367	0.25	41	0.05	0.15
0.56448185	0.3	41	0.05	0.15
0.6230674	0.35000000000000003	41	0.05	0.15
0.684234	0.4	41	0.05	0.15
0.7258595	0.45	41	0.05	0.15
0.76751924	0.5	41	0.05	0.15
0.8056336	0.55	41	0.05	0.15
0.8449048	0.6000000000000001	41	0.05	0.15
0.8836582	0.6500000000000001	41	0.05	0.15
0.9104866	0.7000000000000001	41	0.05	0.15
0.92623335	0.7500000000000001	41	0.05	0.15
0.9469743	0.8	41	0.05	0.15
0.9669488	0.8500000000000001	41	0.05	0.15
0.97773486	0.9000000000000001	41	0.05	0.15
0.99423414	0.9500000000000001	41	0.05	0.15
0.10970924	0.05	41	0.05	0.05
0.23325452	0.1	41	0.05	0.05
0.3447845	0.15000000000000002	41	0.05	0.05
0.4165918	0.2	41	0.05	0.05
0.50727946	0.25	41	0.05	0.05
0.5915416	0.3	41	0.05	0.05
0.64744717	0.35000000000000003	41	0.05	0.05
0.70258754	0.4	41	0.05	0.05
0.74388814	0.45	41	0.05	0.05
0.7900584	0.5	41	0.05	0.05
0.82301396	0.55	41	0.05	0.05
0.8541254	0.6000000000000001	41	0.05	0.05
0.8839233	0.6500000000000001	41	0.05	0.05
0.91112965	0.7000000000000001	41	0.05	0.05
0.9311421	0.7500000000000001	41	0.05	0.05
0.9540533	0.8	41	0.05	0.05
0.9739836	0.8500000000000001	41	0.05	0.05
0.9863164	0.9000000000000001	41	0.05	0.05
0.99420106	0.9500000000000001	41	0.05	0.05
0.099939875	0.05	41	0.05	0.2
0.22585858	0.1	41	0.05	0.2
0.3296457	0.15000000000000002	41	0.05	0.2
0.41704416	0.2	41	0.05	0.2
0.5037921	0.25	41	0.05	0.2
0.563776	0.3	41	0.05	0.2
0.6202676	0.35000000000000003	41	0.05	0.2
0.68536144	0.4	41	0.05	0.2
0.7294457	0.45	41	0.05	0.2
0.771589	0.5	41	0.05	0.2
0.8136985	0.55	41	0.05	0.2
0.85091347	0.6000000000000001	41	0.05	0.2
0.88479125	0.6500000000000001	41	0.05	0.2
0.90956974	0.7000000000000001	41	0.05	0.2
0.9312464	0.7500000000000001	41	0.05	0.2
0.94718313	0.8	41	0.05	0.2
0.9688532	0.8500000000000001	41	0.05	0.2
0.97978145	0.9000000000000001	41	0.05	0.2
0.9951946	0.9500000000000001	41	0.05	0.2
0.24402632	0.05	42	0.05	0.15
0.36182007	0.1	42	0.05	0.15
0.4403843	0.15000000000000002	42	0.05	0.15
0.5053173	0.2	42	0.05	0.15
0.55357957	0.25	42	0.05	0.15
0.60729474	0.3	42	0.05	0.15
0.649623	0.35000000000000003	42	0.05	0.15
0.7033909	0.4	42	0.05	0.15
0.7562772	0.45	42	0.05	0.15
0.8020655	0.5	42	0.05	0.15
0.8372662	0.55	42	0.05	0.15
0.8642306	0.6000000000000001	42	0.05	0.15
0.8956735	0.6500000000000001	42	0.05	0.15
0.9242297	0.7000000000000001	42	0.05	0.15
0.9515667	0.7500000000000001	42	0.05	0.15
0.9675737	0.8	42	0.05	0.15
0.98714685	0.8500000000000001	42	0.05	0.15
0.99716586	0.9000000000000001	42	0.05	0.15
1.0000006	0.9500000000000001	42	0.05	0.15
0.15534028	0.05	42	0.05	0.05
0.26922655	0.1	42	0.05	0.05
0.36487746	0.15000000000000002	42	0.05	0.05
0.44810253	0.2	42	0.05	0.05
0.5140787	0.25	42	0.05	0.05
0.56315523	0.3	42	0.05	0.05
0.6119014	0.35000000000000003	42	0.05	0.05
0.6629784	0.4	42	0.05	0.05
0.71867615	0.45	42	0.05	0.05
0.7722444	0.5	42	0.05	0.05
0.80342615	0.55	42	0.05	0.05
0.83827233	0.6000000000000001	42	0.05	0.05
0.883678	0.6500000000000001	42	0.05	0.05
0.90757966	0.7000000000000001	42	0.05	0.05
0.93692905	0.7500000000000001	42	0.05	0.05
0.9651995	0.8	42	0.05	0.05
0.98506355	0.8500000000000001	42	0.05	0.05
0.99164844	0.9000000000000001	42	0.05	0.05
0.9982099	0.9500000000000001	42	0.05	0.05
0.2608763	0.05	42	0.05	0.2
0.3654785	0.1	42	0.05	0.2
0.44146985	0.15000000000000002	42	0.05	0.2
0.5004356	0.2	42	0.05	0.2
0.55076253	0.25	42	0.05	0.2
0.5974908	0.3	42	0.05	0.2
0.6665454	0.35000000000000003	42	0.05	0.2
0.70954925	0.4	42	0.05	0.2
0.7634151	0.45	42	0.05	0.2
0.8119288	0.5	42	0.05	0.2
0.84983134	0.55	42	0.05	0.2
0.87461144	0.6000000000000001	42	0.05	0.2
0.9012729	0.6500000000000001	42	0.05	0.2
0.93580115	0.7000000000000001	42	0.05	0.2
0.9572287	0.7500000000000001	42	0.05	0.2
0.9741645	0.8	42	0.05	0.2
0.9908855	0.8500000000000001	42	0.05	0.2
0.9982099	0.9000000000000001	42	0.05	0.2
1.0000005	0.9500000000000001	42	0.05	0.2
0.057771567	0.05	43	0.05	0.15
0.13069451	0.1	43	0.05	0.15
0.21253517	0.15000000000000002	43	0.05	0.15
0.28604126	0.2	43	0.05	0.15
0.3533118	0.25	43	0.05	0.15
0.40854335	0.3	43	0.05	0.15
0.47439125	0.35000000000000003	43	0.05	0.15
0.5366636	0.4	43	0.05	0.15
0.6113289	0.45	43	0.05	0.15
0.6686693	0.5	43	0.05	0.15
0.72986907	0.55	43	0.05	0.15
0.7724057	0.6000000000000001	43	0.05	0.15
0.82988936	0.6500000000000001	43	0.05	0.15
0.88176024	0.7000000000000001	43	0.05	0.15
0.9129908	0.7500000000000001	43	0.05	0.15
0.94466865	0.8	43	0.05	0.15
0.9754845	0.8500000000000001	43	0.05	0.15
0.99377614	0.9000000000000001	43	0.05	0.15
0.99912804	0.9500000000000001	43	0.05	0.15
0.03275322	0.05	43	0.05	0.05
0.081962	0.1	43	0.05	0.05
0.12395104	0.15000000000000002	43	0.05	0.05
0.18457837	0.2	43	0.05	0.05
0.24284646	0.25	43	0.05	0.05
0.32614076	0.3	43	0.05	0.05
0.3931797	0.35000000000000003	43	0.05	0.05
0.46631658	0.4	43	0.05	0.05
0.552347	0.45	43	0.05	0.05
0.62285596	0.5	43	0.05	0.05
0.6882557	0.55	43	0.05	0.05
0.74631435	0.6000000000000001	43	0.05	0.05
0.80195415	0.6500000000000001	43	0.05	0.05
0.86296827	0.7000000000000001	43	0.05	0.05
0.9019946	0.7500000000000001	43	0.05	0.05
0.941266	0.8	43	0.05	0.05
0.9721819	0.8500000000000001	43	0.05	0.05
0.9916572	0.9000000000000001	43	0.05	0.05
0.9972468	0.9500000000000001	43	0.05	0.05
0.061053734	0.05	43	0.05	0.2
0.12981157	0.1	43	0.05	0.2
0.20298576	0.15000000000000002	43	0.05	0.2
0.2747548	0.2	43	0.05	0.2
0.34188282	0.25	43	0.05	0.2
0.39332289	0.3	43	0.05	0.2
0.4658464	0.35000000000000003	43	0.05	0.2
0.5341111	0.4	43	0.05	0.2
0.6000041	0.45	43	0.05	0.2
0.67224383	0.5	43	0.05	0.2
0.73172665	0.55	43	0.05	0.2
0.7827724	0.6000000000000001	43	0.05	0.2
0.8434278	0.6500000000000001	43	0.05	0.2
0.8792214	0.7000000000000001	43	0.05	0.2
0.9243725	0.7500000000000001	43	0.05	0.2
0.95282483	0.8	43	0.05	0.2
0.98293537	0.8500000000000001	43	0.05	0.2
0.99649334	0.9000000000000001	43	0.05	0.2
0.9991277	0.9500000000000001	43	0.05	0.2
0.51663494	0.05	44	0.05	0.15
0.6849285	0.1	44	0.05	0.15
0.7623364	0.15000000000000002	44	0.05	0.15
0.8153791	0.2	44	0.05	0.15
0.8465181	0.25	44	0.05	0.15
0.87776864	0.3	44	0.05	0.15
0.9040483	0.35000000000000003	44	0.05	0.15
0.9250005	0.4	44	0.05	0.15
0.9413675	0.45	44	0.05	0.15
0.95466435	0.5	44	0.05	0.15
0.9642775	0.55	44	0.05	0.15
0.9691114	0.6000000000000001	44	0.05	0.15
0.97562176	0.6500000000000001	44	0.05	0.15
0.98032063	0.7000000000000001	44	0.05	0.15
0.9831427	0.7500000000000001	44	0.05	0.15
0.9850363	0.8	44	0.05	0.15
0.990731	0.8500000000000001	44	0.05	0.15
0.99818736	0.9000000000000001	44	0.05	0.15
0.99913627	0.9500000000000001	44	0.05	0.15
0.4897728	0.05	44	0.05	0.05
0.6555966	0.1	44	0.05	0.05
0.7541707	0.15000000000000002	44	0.05	0.05
0.80351806	0.2	44	0.05	0.05
0.8412896	0.25	44	0.05	0.05
0.87450325	0.3	44	0.05	0.05
0.89881086	0.35000000000000003	44	0.05	0.05
0.92488885	0.4	44	0.05	0.05
0.9478526	0.45	44	0.05	0.05
0.9594899	0.5	44	0.05	0.05
0.9670444	0.55	44	0.05	0.05
0.97367686	0.6000000000000001	44	0.05	0.05
0.97838736	0.6500000000000001	44	0.05	0.05
0.98410267	0.7000000000000001	44	0.05	0.05
0.98503643	0.7500000000000001	44	0.05	0.05
0.9869841	0.8	44	0.05	0.05
0.9907311	0.8500000000000001	44	0.05	0.05
0.9991364	0.9000000000000001	44	0.05	0.05
0.9991364	0.9500000000000001	44	0.05	0.05
0.513834	0.05	44	0.05	0.2
0.6783075	0.1	44	0.05	0.2
0.7583764	0.15000000000000002	44	0.05	0.2
0.80471444	0.2	44	0.05	0.2
0.839021	0.25	44	0.05	0.2
0.8683773	0.3	44	0.05	0.2
0.89452976	0.35000000000000003	44	0.05	0.2
0.912869	0.4	44	0.05	0.2
0.93129754	0.45	44	0.05	0.2
0.94359803	0.5	44	0.05	0.2
0.95490867	0.55	44	0.05	0.2
0.9615624	0.6000000000000001	44	0.05	0.2
0.9691612	0.6500000000000001	44	0.05	0.2
0.9739006	0.7000000000000001	44	0.05	0.2
0.9766732	0.7500000000000001	44	0.05	0.2
0.9831656	0.8	44	0.05	0.2
0.9916272	0.8500000000000001	44	0.05	0.2
0.9964158	0.9000000000000001	44	0.05	0.2
1.0	0.9500000000000001	44	0.05	0.2
0.59490114	0.05	45	0.05	0.15
0.6808984	0.1	45	0.05	0.15
0.7077448	0.15000000000000002	45	0.05	0.15
0.7363258	0.2	45	0.05	0.15
0.764863	0.25	45	0.05	0.15
0.78535116	0.3	45	0.05	0.15
0.80946773	0.35000000000000003	45	0.05	0.15
0.8366823	0.4	45	0.05	0.15
0.85385585	0.45	45	0.05	0.15
0.88271755	0.5	45	0.05	0.15
0.9154619	0.55	45	0.05	0.15
0.9379309	0.6000000000000001	45	0.05	0.15
0.9517026	0.6500000000000001	45	0.05	0.15
0.9674292	0.7000000000000001	45	0.05	0.15
0.9809139	0.7500000000000001	45	0.05	0.15
0.99049705	0.8	45	0.05	0.15
0.99339545	0.8500000000000001	45	0.05	0.15
0.9971651	0.9000000000000001	45	0.05	0.15
1.0000004	0.9500000000000001	45	0.05	0.15
0.5896911	0.05	45	0.05	0.05
0.69536877	0.1	45	0.05	0.05
0.7303219	0.15000000000000002	45	0.05	0.05
0.762812	0.2	45	0.05	0.05
0.78446805	0.25	45	0.05	0.05
0.8034021	0.3	45	0.05	0.05
0.83070904	0.35000000000000003	45	0.05	0.05
0.844793	0.4	45	0.05	0.05
0.8667274	0.45	45	0.05	0.05
0.8885402	0.5	45	0.05	0.05
0.9163717	0.55	45	0.05	0.05
0.9359212	0.6000000000000001	45	0.05	0.05
0.94879586	0.6500000000000001	45	0.05	0.05
0.96840197	0.7000000000000001	45	0.05	0.05
0.9780494	0.7500000000000001	45	0.05	0.05
0.9904971	0.8	45	0.05	0.05
0.9933248	0.8500000000000001	45	0.05	0.05
0.9980385	0.9000000000000001	45	0.05	0.05
1.0000005	0.9500000000000001	45	0.05	0.05
0.59701484	0.05	45	0.05	0.2
0.6788395	0.1	45	0.05	0.2
0.7066779	0.15000000000000002	45	0.05	0.2
0.7364008	0.2	45	0.05	0.2
0.7607983	0.25	45	0.05	0.2
0.7861994	0.3	45	0.05	0.2
0.8073863	0.35000000000000003	45	0.05	0.2
0.833641	0.4	45	0.05	0.2
0.85182613	0.45	45	0.05	0.2
0.88368076	0.5	45	0.05	0.2
0.9145341	0.55	45	0.05	0.2
0.9380561	0.6000000000000001	45	0.05	0.2
0.95267004	0.6500000000000001	45	0.05	0.2
0.9674292	0.7000000000000001	45	0.05	0.2
0.9828386	0.7500000000000001	45	0.05	0.2
0.99049705	0.8	45	0.05	0.2
0.99339545	0.8500000000000001	45	0.05	0.2
0.99815285	0.9000000000000001	45	0.05	0.2
1.0000004	0.9500000000000001	45	0.05	0.2
0.22983132	0.05	46	0.05	0.15
0.37257335	0.1	46	0.05	0.15
0.48278588	0.15000000000000002	46	0.05	0.15
0.5577377	0.2	46	0.05	0.15
0.6248936	0.25	46	0.05	0.15
0.6837339	0.3	46	0.05	0.15
0.73502016	0.35000000000000003	46	0.05	0.15
0.7768368	0.4	46	0.05	0.15
0.8183619	0.45	46	0.05	0.15
0.84958273	0.5	46	0.05	0.15
0.8860797	0.55	46	0.05	0.15
0.9192894	0.6000000000000001	46	0.05	0.15
0.94505996	0.6500000000000001	46	0.05	0.15
0.9630617	0.7000000000000001	46	0.05	0.15
0.9751417	0.7500000000000001	46	0.05	0.15
0.98280346	0.8	46	0.05	0.15
0.9909695	0.8500000000000001	46	0.05	0.15
0.9963965	0.9000000000000001	46	0.05	0.15
0.9999999	0.9500000000000001	46	0.05	0.15
0.21012469	0.05	46	0.05	0.05
0.39553463	0.1	46	0.05	0.05
0.53167754	0.15000000000000002	46	0.05	0.05
0.62877005	0.2	46	0.05	0.05
0.7046647	0.25	46	0.05	0.05
0.75737417	0.3	46	0.05	0.05
0.79862076	0.35000000000000003	46	0.05	0.05
0.83838165	0.4	46	0.05	0.05
0.8719718	0.45	46	0.05	0.05
0.8997814	0.5	46	0.05	0.05
0.93183225	0.55	46	0.05	0.05
0.9510824	0.6000000000000001	46	0.05	0.05
0.9653082	0.6500000000000001	46	0.05	0.05
0.97666264	0.7000000000000001	46	0.05	0.05
0.98131716	0.7500000000000001	46	0.05	0.05
0.9838878	0.8	46	0.05	0.05
0.9918308	0.8500000000000001	46	0.05	0.05
0.9991061	0.9000000000000001	46	0.05	0.05
1.0000005	0.9500000000000001	46	0.05	0.05
0.23412055	0.05	46	0.05	0.2
0.3635935	0.1	46	0.05	0.2
0.47232854	0.15000000000000002	46	0.05	0.2
0.5472928	0.2	46	0.05	0.2
0.6075724	0.25	46	0.05	0.2
0.6713764	0.3	46	0.05	0.2
0.7273131	0.35000000000000003	46	0.05	0.2
0.7673071	0.4	46	0.05	0.2
0.8061077	0.45	46	0.05	0.2
0.8422216	0.5	46	0.05	0.2
0.8766436	0.55	46	0.05	0.2
0.90898216	0.6000000000000001	46	0.05	0.2
0.94042027	0.6500000000000001	46	0.05	0.2
0.95837533	0.7000000000000001	46	0.05	0.2
0.9733833	0.7500000000000001	46	0.05	0.2
0.9837459	0.8	46	0.05	0.2
0.99193144	0.8500000000000001	46	0.05	0.2
0.9963965	0.9000000000000001	46	0.05	0.2
0.9999999	0.9500000000000001	46	0.05	0.2
0.07893131	0.05	47	0.05	0.15
0.14320213	0.1	47	0.05	0.15
0.22084418	0.15000000000000002	47	0.05	0.15
0.28773898	0.2	47	0.05	0.15
0.36100465	0.25	47	0.05	0.15
0.43444744	0.3	47	0.05	0.15
0.5038738	0.35000000000000003	47	0.05	0.15
0.5782952	0.4	47	0.05	0.15
0.6381912	0.45	47	0.05	0.15
0.69378304	0.5	47	0.05	0.15
0.7381148	0.55	47	0.05	0.15
0.7895227	0.6000000000000001	47	0.05	0.15
0.8339882	0.6500000000000001	47	0.05	0.15
0.8694592	0.7000000000000001	47	0.05	0.15
0.9169518	0.7500000000000001	47	0.05	0.15
0.9412202	0.8	47	0.05	0.15
0.9650985	0.8500000000000001	47	0.05	0.15
0.9887107	0.9000000000000001	47	0.05	0.15
0.99628615	0.9500000000000001	47	0.05	0.15
0.094820775	0.05	47	0.05	0.05
0.19968791	0.1	47	0.05	0.05
0.2724152	0.15000000000000002	47	0.05	0.05
0.35765374	0.2	47	0.05	0.05
0.43490946	0.25	47	0.05	0.05
0.5122092	0.3	47	0.05	0.05
0.5672588	0.35000000000000003	47	0.05	0.05
0.6203356	0.4	47	0.05	0.05
0.6720431	0.45	47	0.05	0.05
0.72898346	0.5	47	0.05	0.05
0.7607017	0.55	47	0.05	0.05
0.8042468	0.6000000000000001	47	0.05	0.05
0.8451504	0.6500000000000001	47	0.05	0.05
0.87872034	0.7000000000000001	47	0.05	0.05
0.9111342	0.7500000000000001	47	0.05	0.05
0.9353217	0.8	47	0.05	0.05
0.9653476	0.8500000000000001	47	0.05	0.05
0.98617893	0.9000000000000001	47	0.05	0.05
0.99341214	0.9500000000000001	47	0.05	0.05
0.071717456	0.05	47	0.05	0.2
0.12863326	0.1	47	0.05	0.2
0.19088708	0.15000000000000002	47	0.05	0.2
0.26066685	0.2	47	0.05	0.2
0.32546788	0.25	47	0.05	0.2
0.40071505	0.3	47	0.05	0.2
0.46840325	0.35000000000000003	47	0.05	0.2
0.55636936	0.4	47	0.05	0.2
0.6185024	0.45	47	0.05	0.2
0.68097794	0.5	47	0.05	0.2
0.7380853	0.55	47	0.05	0.2
0.7838713	0.6000000000000001	47	0.05	0.2
0.8375887	0.6500000000000001	47	0.05	0.2
0.8839866	0.7000000000000001	47	0.05	0.2
0.9211899	0.7500000000000001	47	0.05	0.2
0.95093733	0.8	47	0.05	0.2
0.9746083	0.8500000000000001	47	0.05	0.2
0.9917557	0.9000000000000001	47	0.05	0.2
0.99723494	0.9500000000000001	47	0.05	0.2
0.6568711	0.05	48	0.05	0.15
0.71892667	0.1	48	0.05	0.15
0.7537692	0.15000000000000002	48	0.05	0.15
0.78151125	0.2	48	0.05	0.15
0.79916346	0.25	48	0.05	0.15
0.82098347	0.3	48	0.05	0.15
0.8404652	0.35000000000000003	48	0.05	0.15
0.856874	0.4	48	0.05	0.15
0.8813259	0.45	48	0.05	0.15
0.9065322	0.5	48	0.05	0.15
0.92092186	0.55	48	0.05	0.15
0.94591564	0.6000000000000001	48	0.05	0.15
0.9649716	0.6500000000000001	48	0.05	0.15
0.9791876	0.7000000000000001	48	0.05	0.15
0.98969936	0.7500000000000001	48	0.05	0.15
0.99434114	0.8	48	0.05	0.15
0.99921197	0.8500000000000001	48	0.05	0.15
0.99999976	0.9000000000000001	48	0.05	0.15
0.99999976	0.9500000000000001	48	0.05	0.15
0.6592893	0.05	48	0.05	0.05
0.73719066	0.1	48	0.05	0.05
0.769235	0.15000000000000002	48	0.05	0.05
0.797039	0.2	48	0.05	0.05
0.81657124	0.25	48	0.05	0.05
0.8360942	0.3	48	0.05	0.05
0.84893864	0.35000000000000003	48	0.05	0.05
0.8693238	0.4	48	0.05	0.05
0.88100016	0.45	48	0.05	0.05
0.8981418	0.5	48	0.05	0.05
0.9194167	0.55	48	0.05	0.05
0.9395923	0.6000000000000001	48	0.05	0.05
0.9529115	0.6500000000000001	48	0.05	0.05
0.9698879	0.7000000000000001	48	0.05	0.05
0.9839248	0.7500000000000001	48	0.05	0.05
0.99065137	0.8	48	0.05	0.05
0.998227	0.8500000000000001	48	0.05	0.05
1.0000002	0.9000000000000001	48	0.05	0.05
1.0000002	0.9500000000000001	48	0.05	0.05
0.6479723	0.05	48	0.05	0.2
0.7079882	0.1	48	0.05	0.2
0.74669343	0.15000000000000002	48	0.05	0.2
0.7676528	0.2	48	0.05	0.2
0.7901901	0.25	48	0.05	0.2
0.8110018	0.3	48	0.05	0.2
0.8344926	0.35000000000000003	48	0.05	0.2
0.8529313	0.4	48	0.05	0.2
0.87635255	0.45	48	0.05	0.2
0.9005584	0.5	48	0.05	0.2
0.9209103	0.55	48	0.05	0.2
0.94582254	0.6000000000000001	48	0.05	0.2
0.96497864	0.6500000000000001	48	0.05	0.2
0.98115987	0.7000000000000001	48	0.05	0.2
0.98969936	0.7500000000000001	48	0.05	0.2
0.9953379	0.8	48	0.05	0.2
0.99921197	0.8500000000000001	48	0.05	0.2
0.99921197	0.9000000000000001	48	0.05	0.2
0.99999976	0.9500000000000001	48	0.05	0.2
0.5062115	0.05	49	0.05	0.15
0.6319666	0.1	49	0.05	0.15
0.69647074	0.15000000000000002	49	0.05	0.15
0.7370263	0.2	49	0.05	0.15
0.76431715	0.25	49	0.05	0.15
0.7859649	0.3	49	0.05	0.15
0.8046361	0.35000000000000003	49	0.05	0.15
0.8241092	0.4	49	0.05	0.15
0.8423336	0.45	49	0.05	0.15
0.87055546	0.5	49	0.05	0.15
0.8934086	0.55	49	0.05	0.15
0.9105245	0.6000000000000001	49	0.05	0.15
0.93154496	0.6500000000000001	49	0.05	0.15
0.9523689	0.7000000000000001	49	0.05	0.15
0.9644403	0.7500000000000001	49	0.05	0.15
0.97951853	0.8	49	0.05	0.15
0.9907512	0.8500000000000001	49	0.05	0.15
0.9972061	0.9000000000000001	49	0.05	0.15
1.0000002	0.9500000000000001	49	0.05	0.15
0.5002045	0.05	49	0.05	0.2
0.62482226	0.1	49	0.05	0.2
0.68549156	0.15000000000000002	49	0.05	0.2
0.7180516	0.2	49	0.05	0.2
0.75267047	0.25	49	0.05	0.2
0.77618957	0.3	49	0.05	0.2
0.79279214	0.35000000000000003	49	0.05	0.2
0.8163994	0.4	49	0.05	0.2
0.8444833	0.45	49	0.05	0.2
0.8676623	0.5	49	0.05	0.2
0.8923512	0.55	49	0.05	0.2
0.9124495	0.6000000000000001	49	0.05	0.2
0.93248284	0.6500000000000001	49	0.05	0.2
0.9541807	0.7000000000000001	49	0.05	0.2
0.9671978	0.7500000000000001	49	0.05	0.2
0.9822856	0.8	49	0.05	0.2
0.9926073	0.8500000000000001	49	0.05	0.2
0.9972061	0.9000000000000001	49	0.05	0.2
1.0000002	0.9500000000000001	49	0.05	0.2
0.3487397	0.05	49	0.05	0.05
0.45734882	0.1	49	0.05	0.05
0.5264951	0.15000000000000002	49	0.05	0.05
0.5972863	0.2	49	0.05	0.05
0.6562703	0.25	49	0.05	0.05
0.69242626	0.3	49	0.05	0.05
0.7312663	0.35000000000000003	49	0.05	0.05
0.7634594	0.4	49	0.05	0.05
0.79532707	0.45	49	0.05	0.05
0.82897776	0.5	49	0.05	0.05
0.85726476	0.55	49	0.05	0.05
0.8881127	0.6000000000000001	49	0.05	0.05
0.92032254	0.6500000000000001	49	0.05	0.05
0.9404265	0.7000000000000001	49	0.05	0.05
0.9604664	0.7500000000000001	49	0.05	0.05
0.9794552	0.8	49	0.05	0.05
0.99165183	0.8500000000000001	49	0.05	0.05
0.99816626	0.9000000000000001	49	0.05	0.05
1.0000013	0.9500000000000001	49	0.05	0.05
0.46775958	0.05	50	0.05	0.15
0.60044223	0.1	50	0.05	0.15
0.65301263	0.15000000000000002	50	0.05	0.15
0.69109666	0.2	50	0.05	0.15
0.7276877	0.25	50	0.05	0.15
0.76203036	0.3	50	0.05	0.15
0.79041016	0.35000000000000003	50	0.05	0.15
0.80875	0.4	50	0.05	0.15
0.82668	0.45	50	0.05	0.15
0.8574286	0.5	50	0.05	0.15
0.8891469	0.55	50	0.05	0.15
0.9199469	0.6000000000000001	50	0.05	0.15
0.94080406	0.6500000000000001	50	0.05	0.15
0.96714437	0.7000000000000001	50	0.05	0.15
0.9816585	0.7500000000000001	50	0.05	0.15
0.98554283	0.8	50	0.05	0.15
0.9932863	0.8500000000000001	50	0.05	0.15
0.99811745	0.9000000000000001	50	0.05	0.15
0.9990933	0.9500000000000001	50	0.05	0.15
0.4499894	0.05	50	0.05	0.2
0.5484489	0.1	50	0.05	0.2
0.6138008	0.15000000000000002	50	0.05	0.2
0.6486958	0.2	50	0.05	0.2
0.677659	0.25	50	0.05	0.2
0.7182983	0.3	50	0.05	0.2
0.75280213	0.35000000000000003	50	0.05	0.2
0.786324	0.4	50	0.05	0.2
0.8166214	0.45	50	0.05	0.2
0.8522965	0.5	50	0.05	0.2
0.8822263	0.55	50	0.05	0.2
0.9210075	0.6000000000000001	50	0.05	0.2
0.94184583	0.6500000000000001	50	0.05	0.2
0.96720695	0.7000000000000001	50	0.05	0.2
0.9826913	0.7500000000000001	50	0.05	0.2
0.9865445	0.8	50	0.05	0.2
0.99429893	0.8500000000000001	50	0.05	0.2
0.9990932	0.9000000000000001	50	0.05	0.2
0.9990932	0.9500000000000001	50	0.05	0.2
0.45511085	0.05	50	0.05	0.05
0.6273156	0.1	50	0.05	0.05
0.7045138	0.15000000000000002	50	0.05	0.05
0.7559846	0.2	50	0.05	0.05
0.7945742	0.25	50	0.05	0.05
0.83134496	0.3	50	0.05	0.05
0.8494185	0.35000000000000003	50	0.05	0.05
0.8701668	0.4	50	0.05	0.05
0.8941301	0.45	50	0.05	0.05
0.9122577	0.5	50	0.05	0.05
0.9220888	0.55	50	0.05	0.05
0.9438553	0.6000000000000001	50	0.05	0.05
0.96038556	0.6500000000000001	50	0.05	0.05
0.96879095	0.7000000000000001	50	0.05	0.05
0.97648144	0.7500000000000001	50	0.05	0.05
0.9873125	0.8	50	0.05	0.05
0.992138	0.8500000000000001	50	0.05	0.05
0.9950704	0.9000000000000001	50	0.05	0.05
0.9989984	0.9500000000000001	50	0.05	0.05
0.11609791	0.05	51	0.05	0.15
0.19097127	0.1	51	0.05	0.15
0.2513329	0.15000000000000002	51	0.05	0.15
0.30399838	0.2	51	0.05	0.15
0.35395417	0.25	51	0.05	0.15
0.40271488	0.3	51	0.05	0.15
0.46734866	0.35000000000000003	51	0.05	0.15
0.53753865	0.4	51	0.05	0.15
0.6098404	0.45	51	0.05	0.15
0.67660344	0.5	51	0.05	0.15
0.7192787	0.55	51	0.05	0.15
0.7982067	0.6000000000000001	51	0.05	0.15
0.842375	0.6500000000000001	51	0.05	0.15
0.8881971	0.7000000000000001	51	0.05	0.15
0.92633086	0.7500000000000001	51	0.05	0.15
0.9541454	0.8	51	0.05	0.15
0.97972983	0.8500000000000001	51	0.05	0.15
0.99556595	0.9000000000000001	51	0.05	0.15
0.99912524	0.9500000000000001	51	0.05	0.15
0.11403638	0.05	51	0.05	0.2
0.19216286	0.1	51	0.05	0.2
0.2471299	0.15000000000000002	51	0.05	0.2
0.29191005	0.2	51	0.05	0.2
0.35014066	0.25	51	0.05	0.2
0.3966727	0.3	51	0.05	0.2
0.46721363	0.35000000000000003	51	0.05	0.2
0.5503772	0.4	51	0.05	0.2
0.61686194	0.45	51	0.05	0.2
0.6825412	0.5	51	0.05	0.2
0.72807246	0.55	51	0.05	0.2
0.8099569	0.6000000000000001	51	0.05	0.2
0.8480204	0.6500000000000001	51	0.05	0.2
0.89492387	0.7000000000000001	51	0.05	0.2
0.9311569	0.7500000000000001	51	0.05	0.2
0.9609095	0.8	51	0.05	0.2
0.9816187	0.8500000000000001	51	0.05	0.2
0.99460477	0.9000000000000001	51	0.05	0.2
0.99912524	0.9500000000000001	51	0.05	0.2
0.10531008	0.05	51	0.05	0.05
0.18188585	0.1	51	0.05	0.05
0.24995697	0.15000000000000002	51	0.05	0.05
0.29335338	0.2	51	0.05	0.05
0.35077512	0.25	51	0.05	0.05
0.3907128	0.3	51	0.05	0.05
0.44812235	0.35000000000000003	51	0.05	0.05
0.51944095	0.4	51	0.05	0.05
0.58219343	0.45	51	0.05	0.05
0.6418927	0.5	51	0.05	0.05
0.70440805	0.55	51	0.05	0.05
0.7634737	0.6000000000000001	51	0.05	0.05
0.82813066	0.6500000000000001	51	0.05	0.05
0.8652834	0.7000000000000001	51	0.05	0.05
0.9059235	0.7500000000000001	51	0.05	0.05
0.9423671	0.8	51	0.05	0.05
0.975473	0.8500000000000001	51	0.05	0.05
0.9935813	0.9000000000000001	51	0.05	0.05
1.0000002	0.9500000000000001	51	0.05	0.05
0.634066	0.05	52	0.05	0.15
0.7454821	0.1	52	0.05	0.15
0.80142605	0.15000000000000002	52	0.05	0.15
0.84258	0.2	52	0.05	0.15
0.85792714	0.25	52	0.05	0.15
0.8754292	0.3	52	0.05	0.15
0.8860434	0.35000000000000003	52	0.05	0.15
0.90640867	0.4	52	0.05	0.15
0.91411644	0.45	52	0.05	0.15
0.9189689	0.5	52	0.05	0.15
0.93326	0.55	52	0.05	0.15
0.949586	0.6000000000000001	52	0.05	0.15
0.9602397	0.6500000000000001	52	0.05	0.15
0.9764716	0.7000000000000001	52	0.05	0.15
0.9886141	0.7500000000000001	52	0.05	0.15
0.99422693	0.8	52	0.05	0.15
0.9971441	0.8500000000000001	52	0.05	0.15
1.0000013	0.9000000000000001	52	0.05	0.15
1.0000013	0.9500000000000001	52	0.05	0.15
0.00269426	0.05	52	0.05	0.05
0.012392985	0.1	52	0.05	0.05
0.04551897	0.15000000000000002	52	0.05	0.05
0.1371018	0.2	52	0.05	0.05
0.24265073	0.25	52	0.05	0.05
0.38535064	0.3	52	0.05	0.05
0.538128	0.35000000000000003	52	0.05	0.05
0.65964776	0.4	52	0.05	0.05
0.76783633	0.45	52	0.05	0.05
0.8479634	0.5	52	0.05	0.05
0.90537363	0.55	52	0.05	0.05
0.94285	0.6000000000000001	52	0.05	0.05
0.9649445	0.6500000000000001	52	0.05	0.05
0.98292834	0.7000000000000001	52	0.05	0.05
0.9917421	0.7500000000000001	52	0.05	0.05
0.9965939	0.8	52	0.05	0.05
0.9975597	0.8500000000000001	52	0.05	0.05
0.99918264	0.9000000000000001	52	0.05	0.05
1.0000011	0.9500000000000001	52	0.05	0.05
0.63523626	0.05	52	0.05	0.2
0.76010746	0.1	52	0.05	0.2
0.8065541	0.15000000000000002	52	0.05	0.2
0.8380766	0.2	52	0.05	0.2
0.8534764	0.25	52	0.05	0.2
0.8680456	0.3	52	0.05	0.2
0.87858796	0.35000000000000003	52	0.05	0.2
0.8912449	0.4	52	0.05	0.2
0.9018313	0.45	52	0.05	0.2
0.91232246	0.5	52	0.05	0.2
0.9189719	0.55	52	0.05	0.2
0.9277011	0.6000000000000001	52	0.05	0.2
0.9421795	0.6500000000000001	52	0.05	0.2
0.9565936	0.7000000000000001	52	0.05	0.2
0.9690405	0.7500000000000001	52	0.05	0.2
0.98020804	0.8	52	0.05	0.2
0.9914875	0.8500000000000001	52	0.05	0.2
0.9971441	0.9000000000000001	52	0.05	0.2
1.0000013	0.9500000000000001	52	0.05	0.2
0.051710837	0.05	53	0.05	0.15
0.11542733	0.1	53	0.05	0.15
0.20489857	0.15000000000000002	53	0.05	0.15
0.28878888	0.2	53	0.05	0.15
0.3824306	0.25	53	0.05	0.15
0.46800128	0.3	53	0.05	0.15
0.55190945	0.35000000000000003	53	0.05	0.15
0.63470507	0.4	53	0.05	0.15
0.70844626	0.45	53	0.05	0.15
0.7773925	0.5	53	0.05	0.15
0.81927764	0.55	53	0.05	0.15
0.87353075	0.6000000000000001	53	0.05	0.15
0.9082254	0.6500000000000001	53	0.05	0.15
0.9380395	0.7000000000000001	53	0.05	0.15
0.9574181	0.7500000000000001	53	0.05	0.15
0.97863567	0.8	53	0.05	0.15
0.9886703	0.8500000000000001	53	0.05	0.15
0.99592775	0.9000000000000001	53	0.05	0.15
0.9992376	0.9500000000000001	53	0.05	0.15
0.06509146	0.05	53	0.05	0.05
0.14588529	0.1	53	0.05	0.05
0.24181488	0.15000000000000002	53	0.05	0.05
0.3235955	0.2	53	0.05	0.05
0.40696	0.25	53	0.05	0.05
0.49409622	0.3	53	0.05	0.05
0.5833018	0.35000000000000003	53	0.05	0.05
0.6513018	0.4	53	0.05	0.05
0.7292606	0.45	53	0.05	0.05
0.77018327	0.5	53	0.05	0.05
0.8141044	0.55	53	0.05	0.05
0.8624454	0.6000000000000001	53	0.05	0.05
0.9008552	0.6500000000000001	53	0.05	0.05
0.92969793	0.7000000000000001	53	0.05	0.05
0.95367134	0.7500000000000001	53	0.05	0.05
0.9730927	0.8	53	0.05	0.05
0.9823519	0.8500000000000001	53	0.05	0.05
0.9959279	0.9000000000000001	53	0.05	0.05
0.9984459	0.9500000000000001	53	0.05	0.05
0.04220318	0.05	53	0.05	0.2
0.09770124	0.1	53	0.05	0.2
0.1742244	0.15000000000000002	53	0.05	0.2
0.2567811	0.2	53	0.05	0.2
0.36019385	0.25	53	0.05	0.2
0.45012897	0.3	53	0.05	0.2
0.5312671	0.35000000000000003	53	0.05	0.2
0.6155761	0.4	53	0.05	0.2
0.7046064	0.45	53	0.05	0.2
0.76885396	0.5	53	0.05	0.2
0.8135296	0.55	53	0.05	0.2
0.8681628	0.6000000000000001	53	0.05	0.2
0.9111907	0.6500000000000001	53	0.05	0.2
0.94159395	0.7000000000000001	53	0.05	0.2
0.96195054	0.7500000000000001	53	0.05	0.2
0.9795309	0.8	53	0.05	0.2
0.98968554	0.8500000000000001	53	0.05	0.2
0.995928	0.9000000000000001	53	0.05	0.2
0.99923784	0.9500000000000001	53	0.05	0.2
0.49898836	0.05	54	0.05	0.15
0.6325115	0.1	54	0.05	0.15
0.6788826	0.15000000000000002	54	0.05	0.15
0.7197516	0.2	54	0.05	0.15
0.75095165	0.25	54	0.05	0.15
0.7835244	0.3	54	0.05	0.15
0.8056385	0.35000000000000003	54	0.05	0.15
0.82375914	0.4	54	0.05	0.15
0.84463984	0.45	54	0.05	0.15
0.86173713	0.5	54	0.05	0.15
0.88435984	0.55	54	0.05	0.15
0.89958745	0.6000000000000001	54	0.05	0.15
0.9192413	0.6500000000000001	54	0.05	0.15
0.938842	0.7000000000000001	54	0.05	0.15
0.9678412	0.7500000000000001	54	0.05	0.15
0.9798442	0.8	54	0.05	0.15
0.98921126	0.8500000000000001	54	0.05	0.15
0.9937332	0.9000000000000001	54	0.05	0.15
0.99731123	0.9500000000000001	54	0.05	0.15
0.54280645	0.05	54	0.05	0.05
0.68553376	0.1	54	0.05	0.05
0.74514335	0.15000000000000002	54	0.05	0.05
0.78100604	0.2	54	0.05	0.05
0.8095829	0.25	54	0.05	0.05
0.8363085	0.3	54	0.05	0.05
0.8572112	0.35000000000000003	54	0.05	0.05
0.87147677	0.4	54	0.05	0.05
0.8827797	0.45	54	0.05	0.05
0.89207596	0.5	54	0.05	0.05
0.907197	0.55	54	0.05	0.05
0.9193561	0.6000000000000001	54	0.05	0.05
0.9343264	0.6500000000000001	54	0.05	0.05
0.9549045	0.7000000000000001	54	0.05	0.05
0.97059214	0.7500000000000001	54	0.05	0.05
0.97892237	0.8	54	0.05	0.05
0.9882456	0.8500000000000001	54	0.05	0.05
0.99196976	0.9000000000000001	54	0.05	0.05
0.9974451	0.9500000000000001	54	0.05	0.05
0.48816296	0.05	54	0.05	0.2
0.61786056	0.1	54	0.05	0.2
0.6700249	0.15000000000000002	54	0.05	0.2
0.7002492	0.2	54	0.05	0.2
0.7354306	0.25	54	0.05	0.2
0.7643325	0.3	54	0.05	0.2
0.793123	0.35000000000000003	54	0.05	0.2
0.8124216	0.4	54	0.05	0.2
0.83623356	0.45	54	0.05	0.2
0.8590412	0.5	54	0.05	0.2
0.88062406	0.55	54	0.05	0.2
0.8986842	0.6000000000000001	54	0.05	0.2
0.92110854	0.6500000000000001	54	0.05	0.2
0.9416321	0.7000000000000001	54	0.05	0.2
0.96787536	0.7500000000000001	54	0.05	0.2
0.9816651	0.8	54	0.05	0.2
0.9901624	0.8500000000000001	54	0.05	0.2
0.9937331	0.9000000000000001	54	0.05	0.2
0.9981906	0.9500000000000001	54	0.05	0.2
0.21242031	0.05	55	0.05	0.15
0.29282528	0.1	55	0.05	0.15
0.37046683	0.15000000000000002	55	0.05	0.15
0.43004388	0.2	55	0.05	0.15
0.48198947	0.25	55	0.05	0.15
0.5443324	0.3	55	0.05	0.15
0.5978745	0.35000000000000003	55	0.05	0.15
0.6617132	0.4	55	0.05	0.15
0.72279716	0.45	55	0.05	0.15
0.7893868	0.5	55	0.05	0.15
0.84728044	0.55	55	0.05	0.15
0.9054798	0.6000000000000001	55	0.05	0.15
0.93746275	0.6500000000000001	55	0.05	0.15
0.9594838	0.7000000000000001	55	0.05	0.15
0.9764501	0.7500000000000001	55	0.05	0.15
0.9882096	0.8	55	0.05	0.15
0.9946566	0.8500000000000001	55	0.05	0.15
0.9973031	0.9000000000000001	55	0.05	0.15
1.0000005	0.9500000000000001	55	0.05	0.15
0.104271054	0.05	55	0.05	0.05
0.18525836	0.1	55	0.05	0.05
0.23669575	0.15000000000000002	55	0.05	0.05
0.2957514	0.2	55	0.05	0.05
0.35870707	0.25	55	0.05	0.05
0.42931536	0.3	55	0.05	0.05
0.51603407	0.35000000000000003	55	0.05	0.05
0.61815846	0.4	55	0.05	0.05
0.7163241	0.45	55	0.05	0.05
0.7987275	0.5	55	0.05	0.05
0.87067145	0.55	55	0.05	0.05
0.91527337	0.6000000000000001	55	0.05	0.05
0.9472129	0.6500000000000001	55	0.05	0.05
0.9752823	0.7000000000000001	55	0.05	0.05
0.9827298	0.7500000000000001	55	0.05	0.05
0.9891727	0.8	55	0.05	0.05
0.9955339	0.8500000000000001	55	0.05	0.05
0.99816376	0.9000000000000001	55	0.05	0.05
1.0	0.9500000000000001	55	0.05	0.05
0.20654596	0.05	55	0.05	0.2
0.2842187	0.1	55	0.05	0.2
0.34833115	0.15000000000000002	55	0.05	0.2
0.4115051	0.2	55	0.05	0.2
0.46562397	0.25	55	0.05	0.2
0.5315736	0.3	55	0.05	0.2
0.58931106	0.35000000000000003	55	0.05	0.2
0.65217173	0.4	55	0.05	0.2
0.7208327	0.45	55	0.05	0.2
0.78355825	0.5	55	0.05	0.2
0.84448737	0.55	55	0.05	0.2
0.9017415	0.6000000000000001	55	0.05	0.2
0.9383932	0.6500000000000001	55	0.05	0.2
0.96040726	0.7000000000000001	55	0.05	0.2
0.97735894	0.7500000000000001	55	0.05	0.2
0.98915577	0.8	55	0.05	0.2
0.99464464	0.8500000000000001	55	0.05	0.2
0.9973031	0.9000000000000001	55	0.05	0.2
1.0000005	0.9500000000000001	55	0.05	0.2
0.62623006	0.05	56	0.05	0.15
0.69297165	0.1	56	0.05	0.15
0.7192385	0.15000000000000002	56	0.05	0.15
0.73525506	0.2	56	0.05	0.15
0.759312	0.25	56	0.05	0.15
0.782429	0.3	56	0.05	0.15
0.8032442	0.35000000000000003	56	0.05	0.15
0.82810086	0.4	56	0.05	0.15
0.84866583	0.45	56	0.05	0.15
0.8681952	0.5	56	0.05	0.15
0.8905894	0.55	56	0.05	0.15
0.9081421	0.6000000000000001	56	0.05	0.15
0.92386657	0.6500000000000001	56	0.05	0.15
0.93922335	0.7000000000000001	56	0.05	0.15
0.9537965	0.7500000000000001	56	0.05	0.15
0.96436155	0.8	56	0.05	0.15
0.9767098	0.8500000000000001	56	0.05	0.15
0.9841247	0.9000000000000001	56	0.05	0.15
0.9963199	0.9500000000000001	56	0.05	0.15
0.6210961	0.05	56	0.05	0.05
0.69222623	0.1	56	0.05	0.05
0.71537364	0.15000000000000002	56	0.05	0.05
0.7444041	0.2	56	0.05	0.05
0.77232593	0.25	56	0.05	0.05
0.79320496	0.3	56	0.05	0.05
0.80809236	0.35000000000000003	56	0.05	0.05
0.8267408	0.4	56	0.05	0.05
0.8404692	0.45	56	0.05	0.05
0.8601332	0.5	56	0.05	0.05
0.87578815	0.55	56	0.05	0.05
0.8905703	0.6000000000000001	56	0.05	0.05
0.9078621	0.6500000000000001	56	0.05	0.05
0.9195899	0.7000000000000001	56	0.05	0.05
0.9313892	0.7500000000000001	56	0.05	0.05
0.94970137	0.8	56	0.05	0.05
0.96506035	0.8500000000000001	56	0.05	0.05
0.9736662	0.9000000000000001	56	0.05	0.05
0.9916843	0.9500000000000001	56	0.05	0.05
0.61612225	0.05	56	0.05	0.2
0.6777894	0.1	56	0.05	0.2
0.70808107	0.15000000000000002	56	0.05	0.2
0.7262813	0.2	56	0.05	0.2
0.75208884	0.25	56	0.05	0.2
0.7752933	0.3	56	0.05	0.2
0.8011589	0.35000000000000003	56	0.05	0.2
0.82705045	0.4	56	0.05	0.2
0.85055494	0.45	56	0.05	0.2
0.87106276	0.5	56	0.05	0.2
0.89636415	0.55	56	0.05	0.2
0.91208833	0.6000000000000001	56	0.05	0.2
0.92764926	0.6500000000000001	56	0.05	0.2
0.9450685	0.7000000000000001	56	0.05	0.2
0.95573753	0.7500000000000001	56	0.05	0.2
0.9698562	0.8	56	0.05	0.2
0.9802892	0.8500000000000001	56	0.05	0.2
0.98888165	0.9000000000000001	56	0.05	0.2
0.99905676	0.9500000000000001	56	0.05	0.2
0.3396135	0.05	57	0.05	0.15
0.4521962	0.1	57	0.05	0.15
0.5230334	0.15000000000000002	57	0.05	0.15
0.59689075	0.2	57	0.05	0.15
0.6320567	0.25	57	0.05	0.15
0.6874936	0.3	57	0.05	0.15
0.73357517	0.35000000000000003	57	0.05	0.15
0.7769477	0.4	57	0.05	0.15
0.8192487	0.45	57	0.05	0.15
0.8615033	0.5	57	0.05	0.15
0.89655745	0.55	57	0.05	0.15
0.9220369	0.6000000000000001	57	0.05	0.15
0.94069535	0.6500000000000001	57	0.05	0.15
0.9598972	0.7000000000000001	57	0.05	0.15
0.9744284	0.7500000000000001	57	0.05	0.15
0.9857604	0.8	57	0.05	0.15
0.9935282	0.8500000000000001	57	0.05	0.15
0.99811196	0.9000000000000001	57	0.05	0.15
0.9990956	0.9500000000000001	57	0.05	0.15
0.41506582	0.05	57	0.05	0.05
0.5403864	0.1	57	0.05	0.05
0.61301804	0.15000000000000002	57	0.05	0.05
0.668063	0.2	57	0.05	0.05
0.72220767	0.25	57	0.05	0.05
0.75998557	0.3	57	0.05	0.05
0.7891869	0.35000000000000003	57	0.05	0.05
0.82528085	0.4	57	0.05	0.05
0.85032904	0.45	57	0.05	0.05
0.8854841	0.5	57	0.05	0.05
0.9102483	0.55	57	0.05	0.05
0.9346259	0.6000000000000001	57	0.05	0.05
0.9523088	0.6500000000000001	57	0.05	0.05
0.962762	0.7000000000000001	57	0.05	0.05
0.9714772	0.7500000000000001	57	0.05	0.05
0.9867632	0.8	57	0.05	0.05
0.99258214	0.8500000000000001	57	0.05	0.05
0.9953226	0.9000000000000001	57	0.05	0.05
0.999096	0.9500000000000001	57	0.05	0.05
0.333253	0.05	57	0.05	0.2
0.442969	0.1	57	0.05	0.2
0.5098634	0.15000000000000002	57	0.05	0.2
0.5815187	0.2	57	0.05	0.2
0.62490374	0.25	57	0.05	0.2
0.6732554	0.3	57	0.05	0.2
0.7232494	0.35000000000000003	57	0.05	0.2
0.7708757	0.4	57	0.05	0.2
0.81434536	0.45	57	0.05	0.2
0.857563	0.5	57	0.05	0.2
0.8925198	0.55	57	0.05	0.2
0.9221299	0.6000000000000001	57	0.05	0.2
0.93974364	0.6500000000000001	57	0.05	0.2
0.95799166	0.7000000000000001	57	0.05	0.2
0.9744266	0.7500000000000001	57	0.05	0.2
0.9857604	0.8	57	0.05	0.2
0.9945537	0.8500000000000001	57	0.05	0.2
0.9982939	0.9000000000000001	57	0.05	0.2
0.9990956	0.9500000000000001	57	0.05	0.2
0.43801033	0.05	58	0.05	0.15
0.55212116	0.1	58	0.05	0.15
0.6248096	0.15000000000000002	58	0.05	0.15
0.67867535	0.2	58	0.05	0.15
0.71237785	0.25	58	0.05	0.15
0.7414445	0.3	58	0.05	0.15
0.7731036	0.35000000000000003	58	0.05	0.15
0.803695	0.4	58	0.05	0.15
0.8332516	0.45	58	0.05	0.15
0.86481595	0.5	58	0.05	0.15
0.89156467	0.55	58	0.05	0.15
0.91416705	0.6000000000000001	58	0.05	0.15
0.9289368	0.6500000000000001	58	0.05	0.15
0.9458738	0.7000000000000001	58	0.05	0.15
0.9708512	0.7500000000000001	58	0.05	0.15
0.9809152	0.8	58	0.05	0.15
0.9890218	0.8500000000000001	58	0.05	0.15
0.9964472	0.9000000000000001	58	0.05	0.15
1.0000002	0.9500000000000001	58	0.05	0.15
0.47747868	0.05	58	0.05	0.05
0.62191564	0.1	58	0.05	0.05
0.6813192	0.15000000000000002	58	0.05	0.05
0.72232854	0.2	58	0.05	0.05
0.75809973	0.25	58	0.05	0.05
0.7819786	0.3	58	0.05	0.05
0.80759025	0.35000000000000003	58	0.05	0.05
0.8380619	0.4	58	0.05	0.05
0.8667379	0.45	58	0.05	0.05
0.88572	0.5	58	0.05	0.05
0.9010375	0.55	58	0.05	0.05
0.92062354	0.6000000000000001	58	0.05	0.05
0.93093324	0.6500000000000001	58	0.05	0.05
0.9578747	0.7000000000000001	58	0.05	0.05
0.9743791	0.7500000000000001	58	0.05	0.05
0.9826195	0.8	58	0.05	0.05
0.99184924	0.8500000000000001	58	0.05	0.05
0.99557894	0.9000000000000001	58	0.05	0.05
1.0000005	0.9500000000000001	58	0.05	0.05
0.42200422	0.05	58	0.05	0.2
0.54333127	0.1	58	0.05	0.2
0.6120018	0.15000000000000002	58	0.05	0.2
0.66199416	0.2	58	0.05	0.2
0.7008491	0.25	58	0.05	0.2
0.7327724	0.3	58	0.05	0.2
0.76348764	0.35000000000000003	58	0.05	0.2
0.7952835	0.4	58	0.05	0.2
0.8256514	0.45	58	0.05	0.2
0.85898894	0.5	58	0.05	0.2
0.8923905	0.55	58	0.05	0.2
0.91416687	0.6000000000000001	58	0.05	0.2
0.9280143	0.6500000000000001	58	0.05	0.2
0.9458737	0.7000000000000001	58	0.05	0.2
0.9717373	0.7500000000000001	58	0.05	0.2
0.98091507	0.8	58	0.05	0.2
0.98996925	0.8500000000000001	58	0.05	0.2
0.9973085	0.9000000000000001	58	0.05	0.2
1.0000001	0.9500000000000001	58	0.05	0.2
0.031642906	0.05	59	0.05	0.15
0.11622568	0.1	59	0.05	0.15
0.20424223	0.15000000000000002	59	0.05	0.15
0.27900317	0.2	59	0.05	0.15
0.3519066	0.25	59	0.05	0.15
0.43891603	0.3	59	0.05	0.15
0.52224565	0.35000000000000003	59	0.05	0.15
0.59601015	0.4	59	0.05	0.15
0.6633831	0.45	59	0.05	0.15
0.73355156	0.5	59	0.05	0.15
0.7928473	0.55	59	0.05	0.15
0.8499505	0.6000000000000001	59	0.05	0.15
0.8891824	0.6500000000000001	59	0.05	0.15
0.9214556	0.7000000000000001	59	0.05	0.15
0.94676095	0.7500000000000001	59	0.05	0.15
0.9673735	0.8	59	0.05	0.15
0.9813231	0.8500000000000001	59	0.05	0.15
0.99246645	0.9000000000000001	59	0.05	0.15
1.0000001	0.9500000000000001	59	0.05	0.15
0.04322401	0.05	59	0.05	0.2
0.1330471	0.1	59	0.05	0.2
0.2057355	0.15000000000000002	59	0.05	0.2
0.28035763	0.2	59	0.05	0.2
0.3523646	0.25	59	0.05	0.2
0.43838218	0.3	59	0.05	0.2
0.5303668	0.35000000000000003	59	0.05	0.2
0.5992407	0.4	59	0.05	0.2
0.6619402	0.45	59	0.05	0.2
0.7368346	0.5	59	0.05	0.2
0.8073742	0.55	59	0.05	0.2
0.8606817	0.6000000000000001	59	0.05	0.2
0.8961454	0.6500000000000001	59	0.05	0.2
0.9236085	0.7000000000000001	59	0.05	0.2
0.954502	0.7500000000000001	59	0.05	0.2
0.9722573	0.8	59	0.05	0.2
0.9852224	0.8500000000000001	59	0.05	0.2
0.99425226	0.9000000000000001	59	0.05	0.2
1.0000001	0.9500000000000001	59	0.05	0.2
0.0021117001	0.05	59	0.05	0.05
0.042326737	0.1	59	0.05	0.05
0.11630478	0.15000000000000002	59	0.05	0.05
0.20033562	0.2	59	0.05	0.05
0.2828716	0.25	59	0.05	0.05
0.3535307	0.3	59	0.05	0.05
0.434769	0.35000000000000003	59	0.05	0.05
0.5198754	0.4	59	0.05	0.05
0.5995713	0.45	59	0.05	0.05
0.676404	0.5	59	0.05	0.05
0.7452321	0.55	59	0.05	0.05
0.81247246	0.6000000000000001	59	0.05	0.05
0.87580293	0.6500000000000001	59	0.05	0.05
0.91859597	0.7000000000000001	59	0.05	0.05
0.9453188	0.7500000000000001	59	0.05	0.05
0.9664044	0.8	59	0.05	0.05
0.9803834	0.8500000000000001	59	0.05	0.05
0.9917091	0.9000000000000001	59	0.05	0.05
0.998187	0.9500000000000001	59	0.05	0.05
0.5671356	0.05	60	0.05	0.15
0.6675701	0.1	60	0.05	0.15
0.7226613	0.15000000000000002	60	0.05	0.15
0.75467974	0.2	60	0.05	0.15
0.7793914	0.25	60	0.05	0.15
0.80421305	0.3	60	0.05	0.15
0.8209305	0.35000000000000003	60	0.05	0.15
0.8435455	0.4	60	0.05	0.15
0.85532486	0.45	60	0.05	0.15
0.8689775	0.5	60	0.05	0.15
0.8845939	0.55	60	0.05	0.15
0.8962068	0.6000000000000001	60	0.05	0.15
0.90966415	0.6500000000000001	60	0.05	0.15
0.9260715	0.7000000000000001	60	0.05	0.15
0.9422598	0.7500000000000001	60	0.05	0.15
0.95068437	0.8	60	0.05	0.15
0.9707273	0.8500000000000001	60	0.05	0.15
0.98956925	0.9000000000000001	60	0.05	0.15
0.9990322	0.9500000000000001	60	0.05	0.15
0.58772534	0.05	60	0.05	0.2
0.6854609	0.1	60	0.05	0.2
0.73480386	0.15000000000000002	60	0.05	0.2
0.76565206	0.2	60	0.05	0.2
0.78744054	0.25	60	0.05	0.2
0.80033106	0.3	60	0.05	0.2
0.8249401	0.35000000000000003	60	0.05	0.2
0.8358822	0.4	60	0.05	0.2
0.8505259	0.45	60	0.05	0.2
0.85934836	0.5	60	0.05	0.2
0.8719972	0.55	60	0.05	0.2
0.8874699	0.6000000000000001	60	0.05	0.2
0.90113336	0.6500000000000001	60	0.05	0.2
0.92319775	0.7000000000000001	60	0.05	0.2
0.93856907	0.7500000000000001	60	0.05	0.2
0.95272374	0.8	60	0.05	0.2
0.9716942	0.8500000000000001	60	0.05	0.2
0.99151903	0.9000000000000001	60	0.05	0.2
0.9990321	0.9500000000000001	60	0.05	0.2
0.54389083	0.05	60	0.05	0.05
0.643542	0.1	60	0.05	0.05
0.7105165	0.15000000000000002	60	0.05	0.05
0.7467723	0.2	60	0.05	0.05
0.7734504	0.25	60	0.05	0.05
0.80040514	0.3	60	0.05	0.05
0.82008594	0.35000000000000003	60	0.05	0.05
0.83760816	0.4	60	0.05	0.05
0.8514813	0.45	60	0.05	0.05
0.87181115	0.5	60	0.05	0.05
0.8874014	0.55	60	0.05	0.05
0.9057533	0.6000000000000001	60	0.05	0.05
0.9202602	0.6500000000000001	60	0.05	0.05
0.93567264	0.7000000000000001	60	0.05	0.05
0.9441226	0.7500000000000001	60	0.05	0.05
0.9553441	0.8	60	0.05	0.05
0.9735931	0.8500000000000001	60	0.05	0.05
0.9934006	0.9000000000000001	60	0.05	0.05
0.9990322	0.9500000000000001	60	0.05	0.05
0.12773964	0.05	61	0.05	0.15
0.21740237	0.1	61	0.05	0.15
0.28968582	0.15000000000000002	61	0.05	0.15
0.36633822	0.2	61	0.05	0.15
0.4377959	0.25	61	0.05	0.15
0.50796264	0.3	61	0.05	0.15
0.5600802	0.35000000000000003	61	0.05	0.15
0.62131065	0.4	61	0.05	0.15
0.6911652	0.45	61	0.05	0.15
0.7555691	0.5	61	0.05	0.15
0.80394435	0.55	61	0.05	0.15
0.8441985	0.6000000000000001	61	0.05	0.15
0.88500017	0.6500000000000001	61	0.05	0.15
0.9210514	0.7000000000000001	61	0.05	0.15
0.9513292	0.7500000000000001	61	0.05	0.15
0.97655505	0.8	61	0.05	0.15
0.988436	0.8500000000000001	61	0.05	0.15
0.9972897	0.9000000000000001	61	0.05	0.15
0.9990722	0.9500000000000001	61	0.05	0.15
0.13830039	0.05	61	0.05	0.2
0.21405761	0.1	61	0.05	0.2
0.28519487	0.15000000000000002	61	0.05	0.2
0.35094717	0.2	61	0.05	0.2
0.42454654	0.25	61	0.05	0.2
0.48851117	0.3	61	0.05	0.2
0.55042344	0.35000000000000003	61	0.05	0.2
0.61957055	0.4	61	0.05	0.2
0.6916188	0.45	61	0.05	0.2
0.7595513	0.5	61	0.05	0.2
0.80399823	0.55	61	0.05	0.2
0.84421146	0.6000000000000001	61	0.05	0.2
0.89067733	0.6500000000000001	61	0.05	0.2
0.926939	0.7000000000000001	61	0.05	0.2
0.9550934	0.7500000000000001	61	0.05	0.2
0.9754406	0.8	61	0.05	0.2
0.9893595	0.8500000000000001	61	0.05	0.2
0.99728984	0.9000000000000001	61	0.05	0.2
0.9990723	0.9500000000000001	61	0.05	0.2
0.06953311	0.05	61	0.05	0.05
0.1414639	0.1	61	0.05	0.05
0.23744197	0.15000000000000002	61	0.05	0.05
0.31741637	0.2	61	0.05	0.05
0.39930174	0.25	61	0.05	0.05
0.4644969	0.3	61	0.05	0.05
0.5261254	0.35000000000000003	61	0.05	0.05
0.5862158	0.4	61	0.05	0.05
0.6529296	0.45	61	0.05	0.05
0.70746297	0.5	61	0.05	0.05
0.7661576	0.55	61	0.05	0.05
0.81379634	0.6000000000000001	61	0.05	0.05
0.8659618	0.6500000000000001	61	0.05	0.05
0.8978655	0.7000000000000001	61	0.05	0.05
0.9326183	0.7500000000000001	61	0.05	0.05
0.96020365	0.8	61	0.05	0.05
0.9799681	0.8500000000000001	61	0.05	0.05
0.98923063	0.9000000000000001	61	0.05	0.05
0.99657553	0.9500000000000001	61	0.05	0.05
0.6710335	0.05	62	0.05	0.15
0.8279816	0.1	62	0.05	0.15
0.86557454	0.15000000000000002	62	0.05	0.15
0.8856128	0.2	62	0.05	0.15
0.8975817	0.25	62	0.05	0.15
0.9073182	0.3	62	0.05	0.15
0.91509396	0.35000000000000003	62	0.05	0.15
0.9259861	0.4	62	0.05	0.15
0.9328194	0.45	62	0.05	0.15
0.94547325	0.5	62	0.05	0.15
0.9613504	0.55	62	0.05	0.15
0.96518993	0.6000000000000001	62	0.05	0.15
0.97103685	0.6500000000000001	62	0.05	0.15
0.9795186	0.7000000000000001	62	0.05	0.15
0.9834987	0.7500000000000001	62	0.05	0.15
0.9884929	0.8	62	0.05	0.15
0.9923433	0.8500000000000001	62	0.05	0.15
0.99540657	0.9000000000000001	62	0.05	0.15
0.99914706	0.9500000000000001	62	0.05	0.15
0.670946	0.05	62	0.05	0.2
0.8269021	0.1	62	0.05	0.2
0.8637621	0.15000000000000002	62	0.05	0.2
0.8835846	0.2	62	0.05	0.2
0.89463055	0.25	62	0.05	0.2
0.9024115	0.3	62	0.05	0.2
0.91520905	0.35000000000000003	62	0.05	0.2
0.9202746	0.4	62	0.05	0.2
0.92987186	0.45	62	0.05	0.2
0.9407	0.5	62	0.05	0.2
0.95349586	0.55	62	0.05	0.2
0.96519	0.6000000000000001	62	0.05	0.2
0.9671572	0.6500000000000001	62	0.05	0.2
0.97489643	0.7000000000000001	62	0.05	0.2
0.98462486	0.7500000000000001	62	0.05	0.2
0.98949885	0.8	62	0.05	0.2
0.9925236	0.8500000000000001	62	0.05	0.2
0.9954067	0.9000000000000001	62	0.05	0.2
1.000001	0.9500000000000001	62	0.05	0.2
0.66730475	0.05	62	0.05	0.05
0.82211834	0.1	62	0.05	0.05
0.8587595	0.15000000000000002	62	0.05	0.05
0.877528	0.2	62	0.05	0.05
0.89536303	0.25	62	0.05	0.05
0.9023486	0.3	62	0.05	0.05
0.91922617	0.35000000000000003	62	0.05	0.05
0.92693543	0.4	62	0.05	0.05
0.941715	0.45	62	0.05	0.05
0.95049495	0.5	62	0.05	0.05
0.9624173	0.55	62	0.05	0.05
0.971201	0.6000000000000001	62	0.05	0.05
0.9772168	0.6500000000000001	62	0.05	0.05
0.98377013	0.7000000000000001	62	0.05	0.05
0.98971426	0.7500000000000001	62	0.05	0.05
0.99258864	0.8	62	0.05	0.05
0.9944219	0.8500000000000001	62	0.05	0.05
0.99910516	0.9000000000000001	62	0.05	0.05
1.0000007	0.9500000000000001	62	0.05	0.05
0.44404367	0.05	63	0.05	0.15
0.5384567	0.1	63	0.05	0.15
0.58662796	0.15000000000000002	63	0.05	0.15
0.6292713	0.2	63	0.05	0.15
0.6738807	0.25	63	0.05	0.15
0.7199731	0.3	63	0.05	0.15
0.7598739	0.35000000000000003	63	0.05	0.15
0.7819246	0.4	63	0.05	0.15
0.81025344	0.45	63	0.05	0.15
0.83783036	0.5	63	0.05	0.15
0.86239594	0.55	63	0.05	0.15
0.89251214	0.6000000000000001	63	0.05	0.15
0.91313213	0.6500000000000001	63	0.05	0.15
0.92646563	0.7000000000000001	63	0.05	0.15
0.94207066	0.7500000000000001	63	0.05	0.15
0.9564347	0.8	63	0.05	0.15
0.9763018	0.8500000000000001	63	0.05	0.15
0.987609	0.9000000000000001	63	0.05	0.15
0.998099	0.9500000000000001	63	0.05	0.15
0.45226088	0.05	63	0.05	0.2
0.5476291	0.1	63	0.05	0.2
0.5928915	0.15000000000000002	63	0.05	0.2
0.6384387	0.2	63	0.05	0.2
0.67993766	0.25	63	0.05	0.2
0.7220838	0.3	63	0.05	0.2
0.760902	0.35000000000000003	63	0.05	0.2
0.78707105	0.4	63	0.05	0.2
0.8131496	0.45	63	0.05	0.2
0.83985245	0.5	63	0.05	0.2
0.8702009	0.55	63	0.05	0.2
0.8945067	0.6000000000000001	63	0.05	0.2
0.91412556	0.6500000000000001	63	0.05	0.2
0.9275939	0.7000000000000001	63	0.05	0.2
0.94497037	0.7500000000000001	63	0.05	0.2
0.95651966	0.8	63	0.05	0.2
0.97723997	0.8500000000000001	63	0.05	0.2
0.98853487	0.9000000000000001	63	0.05	0.2
0.99809915	0.9500000000000001	63	0.05	0.2
0.40414804	0.05	63	0.05	0.05
0.49471337	0.1	63	0.05	0.05
0.54684055	0.15000000000000002	63	0.05	0.05
0.59887695	0.2	63	0.05	0.05
0.6403608	0.25	63	0.05	0.05
0.6818092	0.3	63	0.05	0.05
0.7207027	0.35000000000000003	63	0.05	0.05
0.7468978	0.4	63	0.05	0.05
0.78596455	0.45	63	0.05	0.05
0.815893	0.5	63	0.05	0.05
0.8514448	0.55	63	0.05	0.05
0.8796928	0.6000000000000001	63	0.05	0.05
0.9119758	0.6500000000000001	63	0.05	0.05
0.93520755	0.7000000000000001	63	0.05	0.05
0.9571599	0.7500000000000001	63	0.05	0.05
0.97053826	0.8	63	0.05	0.05
0.9857346	0.8500000000000001	63	0.05	0.05
0.9951785	0.9000000000000001	63	0.05	0.05
1.0000002	0.9500000000000001	63	0.05	0.05
0.59078836	0.05	64	0.05	0.15
0.7077085	0.1	64	0.05	0.15
0.74356997	0.15000000000000002	64	0.05	0.15
0.7614405	0.2	64	0.05	0.15
0.77920014	0.25	64	0.05	0.15
0.8035706	0.3	64	0.05	0.15
0.82692826	0.35000000000000003	64	0.05	0.15
0.8473335	0.4	64	0.05	0.15
0.8639159	0.45	64	0.05	0.15
0.87934446	0.5	64	0.05	0.15
0.89571685	0.55	64	0.05	0.15
0.9131177	0.6000000000000001	64	0.05	0.15
0.9275815	0.6500000000000001	64	0.05	0.15
0.9463609	0.7000000000000001	64	0.05	0.15
0.95637536	0.7500000000000001	64	0.05	0.15
0.9768512	0.8	64	0.05	0.15
0.98667693	0.8500000000000001	64	0.05	0.15
0.99641824	0.9000000000000001	64	0.05	0.15
1.0000004	0.9500000000000001	64	0.05	0.15
0.59265614	0.05	64	0.05	0.2
0.7066161	0.1	64	0.05	0.2
0.7425508	0.15000000000000002	64	0.05	0.2
0.760321	0.2	64	0.05	0.2
0.78011537	0.25	64	0.05	0.2
0.7987862	0.3	64	0.05	0.2
0.82412946	0.35000000000000003	64	0.05	0.2
0.845423	0.4	64	0.05	0.2
0.86387277	0.45	64	0.05	0.2
0.87835395	0.5	64	0.05	0.2
0.89482033	0.55	64	0.05	0.2
0.91314536	0.6000000000000001	64	0.05	0.2
0.92928547	0.6500000000000001	64	0.05	0.2
0.9472799	0.7000000000000001	64	0.05	0.2
0.9563773	0.7500000000000001	64	0.05	0.2
0.9768981	0.8	64	0.05	0.2
0.9874837	0.8500000000000001	64	0.05	0.2
0.9955431	0.9000000000000001	64	0.05	0.2
1.0000004	0.9500000000000001	64	0.05	0.2
0.5713818	0.05	64	0.05	0.05
0.6923089	0.1	64	0.05	0.05
0.7266126	0.15000000000000002	64	0.05	0.05
0.7428252	0.2	64	0.05	0.05
0.774952	0.25	64	0.05	0.05
0.7992634	0.3	64	0.05	0.05
0.8215248	0.35000000000000003	64	0.05	0.05
0.84086835	0.4	64	0.05	0.05
0.8564686	0.45	64	0.05	0.05
0.8778937	0.5	64	0.05	0.05
0.90248835	0.55	64	0.05	0.05
0.9178278	0.6000000000000001	64	0.05	0.05
0.93487346	0.6500000000000001	64	0.05	0.05
0.9438321	0.7000000000000001	64	0.05	0.05
0.96438515	0.7500000000000001	64	0.05	0.05
0.98236585	0.8	64	0.05	0.05
0.98947066	0.8500000000000001	64	0.05	0.05
0.99737495	0.9000000000000001	64	0.05	0.05
0.9991935	0.9500000000000001	64	0.05	0.05
0.42557403	0.05	65	0.05	0.15
0.52171713	0.1	65	0.05	0.15
0.5664913	0.15000000000000002	65	0.05	0.15
0.60635793	0.2	65	0.05	0.15
0.64093024	0.25	65	0.05	0.15
0.67830896	0.3	65	0.05	0.15
0.71348494	0.35000000000000003	65	0.05	0.15
0.7543435	0.4	65	0.05	0.15
0.7912829	0.45	65	0.05	0.15
0.8298514	0.5	65	0.05	0.15
0.86071897	0.55	65	0.05	0.15
0.8948613	0.6000000000000001	65	0.05	0.15
0.9216683	0.6500000000000001	65	0.05	0.15
0.949958	0.7000000000000001	65	0.05	0.15
0.96594274	0.7500000000000001	65	0.05	0.15
0.9843365	0.8	65	0.05	0.15
0.9909378	0.8500000000000001	65	0.05	0.15
0.9963583	0.9000000000000001	65	0.05	0.15
0.99905974	0.9500000000000001	65	0.05	0.15
0.3992425	0.05	65	0.05	0.2
0.49577123	0.1	65	0.05	0.2
0.54646426	0.15000000000000002	65	0.05	0.2
0.5912039	0.2	65	0.05	0.2
0.62796885	0.25	65	0.05	0.2
0.67442554	0.3	65	0.05	0.2
0.70759946	0.35000000000000003	65	0.05	0.2
0.75460374	0.4	65	0.05	0.2
0.7942631	0.45	65	0.05	0.2
0.8309868	0.5	65	0.05	0.2
0.8597571	0.55	65	0.05	0.2
0.8988223	0.6000000000000001	65	0.05	0.2
0.92916507	0.6500000000000001	65	0.05	0.2
0.9536974	0.7000000000000001	65	0.05	0.2
0.97148603	0.7500000000000001	65	0.05	0.2
0.9890617	0.8	65	0.05	0.2
0.9918509	0.8500000000000001	65	0.05	0.2
0.9963585	0.9000000000000001	65	0.05	0.2
0.99906	0.9500000000000001	65	0.05	0.2
0.37496826	0.05	65	0.05	0.05
0.50277287	0.1	65	0.05	0.05
0.5757819	0.15000000000000002	65	0.05	0.05
0.6115492	0.2	65	0.05	0.05
0.6442279	0.25	65	0.05	0.05
0.679448	0.3	65	0.05	0.05
0.7196616	0.35000000000000003	65	0.05	0.05
0.76139206	0.4	65	0.05	0.05
0.80225194	0.45	65	0.05	0.05
0.8233993	0.5	65	0.05	0.05
0.86230576	0.55	65	0.05	0.05
0.88886464	0.6000000000000001	65	0.05	0.05
0.9039009	0.6500000000000001	65	0.05	0.05
0.9371716	0.7000000000000001	65	0.05	0.05
0.9599225	0.7500000000000001	65	0.05	0.05
0.97388166	0.8	65	0.05	0.05
0.9870873	0.8500000000000001	65	0.05	0.05
0.9963642	0.9000000000000001	65	0.05	0.05
1.0000008	0.9500000000000001	65	0.05	0.05
0.49249002	0.05	66	0.05	0.15
0.5932179	0.1	66	0.05	0.15
0.65068704	0.15000000000000002	66	0.05	0.15
0.71185833	0.2	66	0.05	0.15
0.75020033	0.25	66	0.05	0.15
0.7890055	0.3	66	0.05	0.15
0.8130604	0.35000000000000003	66	0.05	0.15
0.85472447	0.4	66	0.05	0.15
0.8785595	0.45	66	0.05	0.15
0.8924478	0.5	66	0.05	0.15
0.91217697	0.55	66	0.05	0.15
0.9248524	0.6000000000000001	66	0.05	0.15
0.9415437	0.6500000000000001	66	0.05	0.15
0.95514965	0.7000000000000001	66	0.05	0.15
0.9669827	0.7500000000000001	66	0.05	0.15
0.9737405	0.8	66	0.05	0.15
0.98928976	0.8500000000000001	66	0.05	0.15
0.99701434	0.9000000000000001	66	0.05	0.15
0.99801224	0.9500000000000001	66	0.05	0.15
0.49568036	0.05	66	0.05	0.2
0.6003568	0.1	66	0.05	0.2
0.66479737	0.15000000000000002	66	0.05	0.2
0.7161806	0.2	66	0.05	0.2
0.7573731	0.25	66	0.05	0.2
0.79031503	0.3	66	0.05	0.2
0.82533956	0.35000000000000003	66	0.05	0.2
0.85593456	0.4	66	0.05	0.2
0.8786291	0.45	66	0.05	0.2
0.89748544	0.5	66	0.05	0.2
0.90638113	0.55	66	0.05	0.2
0.92404944	0.6000000000000001	66	0.05	0.2
0.9376362	0.6500000000000001	66	0.05	0.2
0.9493819	0.7000000000000001	66	0.05	0.2
0.9630353	0.7500000000000001	66	0.05	0.2
0.97466534	0.8	66	0.05	0.2
0.9883446	0.8500000000000001	66	0.05	0.2
0.99701416	0.9000000000000001	66	0.05	0.2
0.9990364	0.9500000000000001	66	0.05	0.2
0.509536	0.05	66	0.05	0.05
0.6252653	0.1	66	0.05	0.05
0.68587	0.15000000000000002	66	0.05	0.05
0.73172444	0.2	66	0.05	0.05
0.7617429	0.25	66	0.05	0.05
0.80266654	0.3	66	0.05	0.05
0.83860636	0.35000000000000003	66	0.05	0.05
0.8635623	0.4	66	0.05	0.05
0.8875451	0.45	66	0.05	0.05
0.90630734	0.5	66	0.05	0.05
0.9240511	0.55	66	0.05	0.05
0.940516	0.6000000000000001	66	0.05	0.05
0.9542492	0.6500000000000001	66	0.05	0.05
0.9658044	0.7000000000000001	66	0.05	0.05
0.97746366	0.7500000000000001	66	0.05	0.05
0.98425704	0.8	66	0.05	0.05
0.9940783	0.8500000000000001	66	0.05	0.05
0.9970316	0.9000000000000001	66	0.05	0.05
0.99801224	0.9500000000000001	66	0.05	0.05
0.4191427	0.05	67	0.05	0.15
0.50987035	0.1	67	0.05	0.15
0.561773	0.15000000000000002	67	0.05	0.15
0.6018198	0.2	67	0.05	0.15
0.6522468	0.25	67	0.05	0.15
0.7088025	0.3	67	0.05	0.15
0.74015546	0.35000000000000003	67	0.05	0.15
0.78665936	0.4	67	0.05	0.15
0.825912	0.45	67	0.05	0.15
0.862494	0.5	67	0.05	0.15
0.8974071	0.55	67	0.05	0.15
0.9216821	0.6000000000000001	67	0.05	0.15
0.9480603	0.6500000000000001	67	0.05	0.15
0.96754295	0.7000000000000001	67	0.05	0.15
0.97914183	0.7500000000000001	67	0.05	0.15
0.9896969	0.8	67	0.05	0.15
0.99537075	0.8500000000000001	67	0.05	0.15
0.99909765	0.9000000000000001	67	0.05	0.15
1.0	0.9500000000000001	67	0.05	0.15
0.43691844	0.05	67	0.05	0.2
0.51721907	0.1	67	0.05	0.2
0.5689251	0.15000000000000002	67	0.05	0.2
0.612201	0.2	67	0.05	0.2
0.6592574	0.25	67	0.05	0.2
0.71287984	0.3	67	0.05	0.2
0.7473404	0.35000000000000003	67	0.05	0.2
0.7945151	0.4	67	0.05	0.2
0.8288365	0.45	67	0.05	0.2
0.86453056	0.5	67	0.05	0.2
0.8983859	0.55	67	0.05	0.2
0.92168206	0.6000000000000001	67	0.05	0.2
0.9490125	0.6500000000000001	67	0.05	0.2
0.9664716	0.7000000000000001	67	0.05	0.2
0.9791418	0.7500000000000001	67	0.05	0.2
0.9896969	0.8	67	0.05	0.2
0.99537075	0.8500000000000001	67	0.05	0.2
0.99909765	0.9000000000000001	67	0.05	0.2
1.0	0.9500000000000001	67	0.05	0.2
0.4107824	0.05	67	0.05	0.05
0.491013	0.1	67	0.05	0.05
0.54931515	0.15000000000000002	67	0.05	0.05
0.59158415	0.2	67	0.05	0.05
0.64481133	0.25	67	0.05	0.05
0.6924766	0.3	67	0.05	0.05
0.7340594	0.35000000000000003	67	0.05	0.05
0.78312963	0.4	67	0.05	0.05
0.8229322	0.45	67	0.05	0.05
0.8635618	0.5	67	0.05	0.05
0.8911905	0.55	67	0.05	0.05
0.92064154	0.6000000000000001	67	0.05	0.05
0.9424158	0.6500000000000001	67	0.05	0.05
0.96663225	0.7000000000000001	67	0.05	0.05
0.9782122	0.7500000000000001	67	0.05	0.05
0.9876436	0.8	67	0.05	0.05
0.99536663	0.8500000000000001	67	0.05	0.05
0.9981509	0.9000000000000001	67	0.05	0.05
1.0000002	0.9500000000000001	67	0.05	0.05
0.5558824	0.05	68	0.05	0.15
0.7103918	0.1	68	0.05	0.15
0.76068467	0.15000000000000002	68	0.05	0.15
0.7970084	0.2	68	0.05	0.15
0.81496996	0.25	68	0.05	0.15
0.8312538	0.3	68	0.05	0.15
0.85332054	0.35000000000000003	68	0.05	0.15
0.8764011	0.4	68	0.05	0.15
0.888562	0.45	68	0.05	0.15
0.8966614	0.5	68	0.05	0.15
0.9096709	0.55	68	0.05	0.15
0.9226652	0.6000000000000001	68	0.05	0.15
0.9413415	0.6500000000000001	68	0.05	0.15
0.9532487	0.7000000000000001	68	0.05	0.15
0.96516055	0.7500000000000001	68	0.05	0.15
0.9777378	0.8	68	0.05	0.15
0.9856814	0.8500000000000001	68	0.05	0.15
0.994445	0.9000000000000001	68	0.05	0.15
0.99833536	0.9500000000000001	68	0.05	0.15
0.5885775	0.05	68	0.05	0.05
0.7605954	0.1	68	0.05	0.05
0.82638913	0.15000000000000002	68	0.05	0.05
0.86158884	0.2	68	0.05	0.05
0.88588595	0.25	68	0.05	0.05
0.89677155	0.3	68	0.05	0.05
0.91080385	0.35000000000000003	68	0.05	0.05
0.9256527	0.4	68	0.05	0.05
0.93944204	0.45	68	0.05	0.05
0.95224684	0.5	68	0.05	0.05
0.95911294	0.55	68	0.05	0.05
0.9709948	0.6000000000000001	68	0.05	0.05
0.9758869	0.6500000000000001	68	0.05	0.05
0.98268133	0.7000000000000001	68	0.05	0.05
0.98660916	0.7500000000000001	68	0.05	0.05
0.9915834	0.8	68	0.05	0.05
0.99545294	0.8500000000000001	68	0.05	0.05
0.99745375	0.9000000000000001	68	0.05	0.05
0.99833554	0.9500000000000001	68	0.05	0.05
0.55252075	0.05	68	0.05	0.2
0.6835432	0.1	68	0.05	0.2
0.731768	0.15000000000000002	68	0.05	0.2
0.7522347	0.2	68	0.05	0.2
0.7684756	0.25	68	0.05	0.2
0.7896776	0.3	68	0.05	0.2
0.80788696	0.35000000000000003	68	0.05	0.2
0.8240781	0.4	68	0.05	0.2
0.84110135	0.45	68	0.05	0.2
0.86521536	0.5	68	0.05	0.2
0.8844687	0.55	68	0.05	0.2
0.89961624	0.6000000000000001	68	0.05	0.2
0.91775465	0.6500000000000001	68	0.05	0.2
0.9413457	0.7000000000000001	68	0.05	0.2
0.9630364	0.7500000000000001	68	0.05	0.2
0.9777379	0.8	68	0.05	0.2
0.98663974	0.8500000000000001	68	0.05	0.2
0.99444515	0.9000000000000001	68	0.05	0.2
0.9983355	0.9500000000000001	68	0.05	0.2
0.5253941	0.05	69	0.05	0.15
0.6146234	0.1	69	0.05	0.15
0.66572493	0.15000000000000002	69	0.05	0.15
0.7087632	0.2	69	0.05	0.15
0.7351233	0.25	69	0.05	0.15
0.7593546	0.3	69	0.05	0.15
0.7845056	0.35000000000000003	69	0.05	0.15
0.8034997	0.4	69	0.05	0.15
0.82340413	0.45	69	0.05	0.15
0.84511775	0.5	69	0.05	0.15
0.86597717	0.55	69	0.05	0.15
0.8865618	0.6000000000000001	69	0.05	0.15
0.9002936	0.6500000000000001	69	0.05	0.15
0.920575	0.7000000000000001	69	0.05	0.15
0.93119824	0.7500000000000001	69	0.05	0.15
0.95261204	0.8	69	0.05	0.15
0.96634126	0.8500000000000001	69	0.05	0.15
0.98084813	0.9000000000000001	69	0.05	0.15
0.9943888	0.9500000000000001	69	0.05	0.15
0.55525655	0.05	69	0.05	0.2
0.654472	0.1	69	0.05	0.2
0.70176196	0.15000000000000002	69	0.05	0.2
0.72719496	0.2	69	0.05	0.2
0.7574001	0.25	69	0.05	0.2
0.77852607	0.3	69	0.05	0.2
0.7986389	0.35000000000000003	69	0.05	0.2
0.8157259	0.4	69	0.05	0.2
0.8335274	0.45	69	0.05	0.2
0.85431516	0.5	69	0.05	0.2
0.87403	0.55	69	0.05	0.2
0.8906605	0.6000000000000001	69	0.05	0.2
0.9060255	0.6500000000000001	69	0.05	0.2
0.92655975	0.7000000000000001	69	0.05	0.2
0.94023776	0.7500000000000001	69	0.05	0.2
0.96163106	0.8	69	0.05	0.2
0.97328115	0.8500000000000001	69	0.05	0.2
0.9847707	0.9000000000000001	69	0.05	0.2
0.9991059	0.9500000000000001	69	0.05	0.2
0.5105239	0.05	69	0.05	0.05
0.6075261	0.1	69	0.05	0.05
0.6565281	0.15000000000000002	69	0.05	0.05
0.7083748	0.2	69	0.05	0.05
0.74883306	0.25	69	0.05	0.05
0.7647607	0.3	69	0.05	0.05
0.78354675	0.35000000000000003	69	0.05	0.05
0.8120088	0.4	69	0.05	0.05
0.8370023	0.45	69	0.05	0.05
0.8528735	0.5	69	0.05	0.05
0.87559736	0.55	69	0.05	0.05
0.89615077	0.6000000000000001	69	0.05	0.05
0.91105634	0.6500000000000001	69	0.05	0.05
0.92666674	0.7000000000000001	69	0.05	0.05
0.94981307	0.7500000000000001	69	0.05	0.05
0.9663912	0.8	69	0.05	0.05
0.97997075	0.8500000000000001	69	0.05	0.05
0.9896149	0.9000000000000001	69	0.05	0.05
0.9982876	0.9500000000000001	69	0.05	0.05
0.33631438	0.05	70	0.05	0.15
0.46478835	0.1	70	0.05	0.15
0.5474073	0.15000000000000002	70	0.05	0.15
0.6223777	0.2	70	0.05	0.15
0.6788439	0.25	70	0.05	0.15
0.72248983	0.3	70	0.05	0.15
0.7599353	0.35000000000000003	70	0.05	0.15
0.79937005	0.4	70	0.05	0.15
0.82895553	0.45	70	0.05	0.15
0.8633332	0.5	70	0.05	0.15
0.88864136	0.55	70	0.05	0.15
0.91408277	0.6000000000000001	70	0.05	0.15
0.93566775	0.6500000000000001	70	0.05	0.15
0.95875335	0.7000000000000001	70	0.05	0.15
0.9791729	0.7500000000000001	70	0.05	0.15
0.9901879	0.8	70	0.05	0.15
0.9947319	0.8500000000000001	70	0.05	0.15
0.9973516	0.9000000000000001	70	0.05	0.15
1.0000002	0.9500000000000001	70	0.05	0.15
0.34125265	0.05	70	0.05	0.2
0.46083972	0.1	70	0.05	0.2
0.5414956	0.15000000000000002	70	0.05	0.2
0.6153077	0.2	70	0.05	0.2
0.6663311	0.25	70	0.05	0.2
0.71279716	0.3	70	0.05	0.2
0.74925184	0.35000000000000003	70	0.05	0.2
0.794512	0.4	70	0.05	0.2
0.82806545	0.45	70	0.05	0.2
0.8603708	0.5	70	0.05	0.2
0.89048916	0.55	70	0.05	0.2
0.9103589	0.6000000000000001	70	0.05	0.2
0.93637896	0.6500000000000001	70	0.05	0.2
0.95789295	0.7000000000000001	70	0.05	0.2
0.979147	0.7500000000000001	70	0.05	0.2
0.9901115	0.8	70	0.05	0.2
0.9956322	0.8500000000000001	70	0.05	0.2
0.9973517	0.9000000000000001	70	0.05	0.2
1.0000004	0.9500000000000001	70	0.05	0.2
0.25768736	0.05	70	0.05	0.05
0.35537058	0.1	70	0.05	0.05
0.44320038	0.15000000000000002	70	0.05	0.05
0.5083798	0.2	70	0.05	0.05
0.57771426	0.25	70	0.05	0.05
0.6328852	0.3	70	0.05	0.05
0.6896289	0.35000000000000003	70	0.05	0.05
0.7207856	0.4	70	0.05	0.05
0.76834977	0.45	70	0.05	0.05
0.8146039	0.5	70	0.05	0.05
0.86519176	0.55	70	0.05	0.05
0.8988251	0.6000000000000001	70	0.05	0.05
0.9347851	0.6500000000000001	70	0.05	0.05
0.9563989	0.7000000000000001	70	0.05	0.05
0.9791739	0.7500000000000001	70	0.05	0.05
0.98745626	0.8	70	0.05	0.05
0.99382865	0.8500000000000001	70	0.05	0.05
0.9975224	0.9000000000000001	70	0.05	0.05
0.999213	0.9500000000000001	70	0.05	0.05
0.12667471	0.05	71	0.05	0.15
0.20838362	0.1	71	0.05	0.15
0.28195146	0.15000000000000002	71	0.05	0.15
0.35268852	0.2	71	0.05	0.15
0.42405048	0.25	71	0.05	0.15
0.49889556	0.3	71	0.05	0.15
0.5734346	0.35000000000000003	71	0.05	0.15
0.6523521	0.4	71	0.05	0.15
0.710923	0.45	71	0.05	0.15
0.77634066	0.5	71	0.05	0.15
0.82659775	0.55	71	0.05	0.15
0.8765833	0.6000000000000001	71	0.05	0.15
0.91669554	0.6500000000000001	71	0.05	0.15
0.9466208	0.7000000000000001	71	0.05	0.15
0.97283953	0.7500000000000001	71	0.05	0.15
0.98706555	0.8	71	0.05	0.15
0.99752903	0.8500000000000001	71	0.05	0.15
0.99931765	0.9000000000000001	71	0.05	0.15
0.99931765	0.9500000000000001	71	0.05	0.15
0.1866761	0.05	71	0.05	0.05
0.31063154	0.1	71	0.05	0.05
0.41750738	0.15000000000000002	71	0.05	0.05
0.51631814	0.2	71	0.05	0.05
0.5708112	0.25	71	0.05	0.05
0.626986	0.3	71	0.05	0.05
0.6764917	0.35000000000000003	71	0.05	0.05
0.7309762	0.4	71	0.05	0.05
0.7880058	0.45	71	0.05	0.05
0.8421912	0.5	71	0.05	0.05
0.8756925	0.55	71	0.05	0.05
0.9007092	0.6000000000000001	71	0.05	0.05
0.925515	0.6500000000000001	71	0.05	0.05
0.9530823	0.7000000000000001	71	0.05	0.05
0.97378206	0.7500000000000001	71	0.05	0.05
0.985503	0.8	71	0.05	0.05
0.99502903	0.8500000000000001	71	0.05	0.05
0.99857455	0.9000000000000001	71	0.05	0.05
0.99931717	0.9500000000000001	71	0.05	0.05
0.11160322	0.05	71	0.05	0.2
0.18742782	0.1	71	0.05	0.2
0.25362927	0.15000000000000002	71	0.05	0.2
0.32996303	0.2	71	0.05	0.2
0.40261024	0.25	71	0.05	0.2
0.4799247	0.3	71	0.05	0.2
0.5573062	0.35000000000000003	71	0.05	0.2
0.64370316	0.4	71	0.05	0.2
0.7034465	0.45	71	0.05	0.2
0.7698353	0.5	71	0.05	0.2
0.8219905	0.55	71	0.05	0.2
0.87736297	0.6000000000000001	71	0.05	0.2
0.91400915	0.6500000000000001	71	0.05	0.2
0.9457263	0.7000000000000001	71	0.05	0.2
0.97373825	0.7500000000000001	71	0.05	0.2
0.9861799	0.8	71	0.05	0.2
0.997529	0.8500000000000001	71	0.05	0.2
0.9993175	0.9000000000000001	71	0.05	0.2
0.9993175	0.9500000000000001	71	0.05	0.2
0.6199929	0.05	72	0.05	0.15
0.7880909	0.1	72	0.05	0.15
0.8388239	0.15000000000000002	72	0.05	0.15
0.8664456	0.2	72	0.05	0.15
0.8843319	0.25	72	0.05	0.15
0.88814217	0.3	72	0.05	0.15
0.8975473	0.35000000000000003	72	0.05	0.15
0.9125521	0.4	72	0.05	0.15
0.9216875	0.45	72	0.05	0.15
0.9254416	0.5	72	0.05	0.15
0.93569225	0.55	72	0.05	0.15
0.9498005	0.6000000000000001	72	0.05	0.15
0.95445985	0.6500000000000001	72	0.05	0.15
0.9673681	0.7000000000000001	72	0.05	0.15
0.97555554	0.7500000000000001	72	0.05	0.15
0.98945075	0.8	72	0.05	0.15
0.9939359	0.8500000000000001	72	0.05	0.15
0.9975969	0.9000000000000001	72	0.05	0.15
0.99836236	0.9500000000000001	72	0.05	0.15
0.61709154	0.05	72	0.05	0.2
0.7793415	0.1	72	0.05	0.2
0.8206456	0.15000000000000002	72	0.05	0.2
0.8455738	0.2	72	0.05	0.2
0.86546916	0.25	72	0.05	0.2
0.87495095	0.3	72	0.05	0.2
0.8881352	0.35000000000000003	72	0.05	0.2
0.8909189	0.4	72	0.05	0.2
0.8956393	0.45	72	0.05	0.2
0.9097405	0.5	72	0.05	0.2
0.91886204	0.55	72	0.05	0.2
0.92912126	0.6000000000000001	72	0.05	0.2
0.9488352	0.6500000000000001	72	0.05	0.2
0.9599278	0.7000000000000001	72	0.05	0.2
0.9728103	0.7500000000000001	72	0.05	0.2
0.9885449	0.8	72	0.05	0.2
0.99486953	0.8500000000000001	72	0.05	0.2
0.9975969	0.9000000000000001	72	0.05	0.2
0.99836236	0.9500000000000001	72	0.05	0.2
0.6164729	0.05	72	0.05	0.05
0.75516635	0.1	72	0.05	0.05
0.8102987	0.15000000000000002	72	0.05	0.05
0.8311968	0.2	72	0.05	0.05
0.85010356	0.25	72	0.05	0.05
0.8680879	0.3	72	0.05	0.05
0.88601017	0.35000000000000003	72	0.05	0.05
0.9039161	0.4	72	0.05	0.05
0.9208928	0.45	72	0.05	0.05
0.9310573	0.5	72	0.05	0.05
0.9402535	0.55	72	0.05	0.05
0.95234126	0.6000000000000001	72	0.05	0.05
0.96359146	0.6500000000000001	72	0.05	0.05
0.9717441	0.7000000000000001	72	0.05	0.05
0.9801667	0.7500000000000001	72	0.05	0.05
0.9883731	0.8	72	0.05	0.05
0.99303067	0.8500000000000001	72	0.05	0.05
0.99671775	0.9000000000000001	72	0.05	0.05
0.99759686	0.9500000000000001	72	0.05	0.05
0.048195373	0.05	73	0.05	0.15
0.12987114	0.1	73	0.05	0.15
0.2063714	0.15000000000000002	73	0.05	0.15
0.2897127	0.2	73	0.05	0.15
0.36132938	0.25	73	0.05	0.15
0.44793424	0.3	73	0.05	0.15
0.52992964	0.35000000000000003	73	0.05	0.15
0.61704123	0.4	73	0.05	0.15
0.6942071	0.45	73	0.05	0.15
0.768739	0.5	73	0.05	0.15
0.8311251	0.55	73	0.05	0.15
0.88664263	0.6000000000000001	73	0.05	0.15
0.9312236	0.6500000000000001	73	0.05	0.15
0.9602909	0.7000000000000001	73	0.05	0.15
0.9784575	0.7500000000000001	73	0.05	0.15
0.9897403	0.8	73	0.05	0.15
0.99544847	0.8500000000000001	73	0.05	0.15
0.9981907	0.9000000000000001	73	0.05	0.15
0.9991079	0.9500000000000001	73	0.05	0.15
0.056877613	0.05	73	0.05	0.2
0.13849074	0.1	73	0.05	0.2
0.21089432	0.15000000000000002	73	0.05	0.2
0.29579055	0.2	73	0.05	0.2
0.36253464	0.25	73	0.05	0.2
0.45213473	0.3	73	0.05	0.2
0.52718174	0.35000000000000003	73	0.05	0.2
0.62019825	0.4	73	0.05	0.2
0.6942412	0.45	73	0.05	0.2
0.7727996	0.5	73	0.05	0.2
0.83121663	0.55	73	0.05	0.2
0.8857232	0.6000000000000001	73	0.05	0.2
0.93226475	0.6500000000000001	73	0.05	0.2
0.95445997	0.7000000000000001	73	0.05	0.2
0.9765303	0.7500000000000001	73	0.05	0.2
0.9887897	0.8	73	0.05	0.2
0.99544823	0.8500000000000001	73	0.05	0.2
0.99819046	0.9000000000000001	73	0.05	0.2
0.99910766	0.9500000000000001	73	0.05	0.2
0.004953943	0.05	73	0.05	0.05
0.022302823	0.1	73	0.05	0.05
0.055069964	0.15000000000000002	73	0.05	0.05
0.10912006	0.2	73	0.05	0.05
0.20022734	0.25	73	0.05	0.05
0.31670168	0.3	73	0.05	0.05
0.42642704	0.35000000000000003	73	0.05	0.05
0.5355458	0.4	73	0.05	0.05
0.6497955	0.45	73	0.05	0.05
0.74982566	0.5	73	0.05	0.05
0.83303016	0.55	73	0.05	0.05
0.8920053	0.6000000000000001	73	0.05	0.05
0.93109846	0.6500000000000001	73	0.05	0.05
0.957037	0.7000000000000001	73	0.05	0.05
0.97825414	0.7500000000000001	73	0.05	0.05
0.98980033	0.8	73	0.05	0.05
0.99625003	0.8500000000000001	73	0.05	0.05
0.99910754	0.9000000000000001	73	0.05	0.05
0.99910754	0.9500000000000001	73	0.05	0.05
0.5724099	0.05	74	0.05	0.15
0.66098624	0.1	74	0.05	0.15
0.69659275	0.15000000000000002	74	0.05	0.15
0.72392136	0.2	74	0.05	0.15
0.74698204	0.25	74	0.05	0.15
0.76895815	0.3	74	0.05	0.15
0.7981603	0.35000000000000003	74	0.05	0.15
0.8187915	0.4	74	0.05	0.15
0.8473165	0.45	74	0.05	0.15
0.8699372	0.5	74	0.05	0.15
0.89743567	0.55	74	0.05	0.15
0.92093754	0.6000000000000001	74	0.05	0.15
0.9509568	0.6500000000000001	74	0.05	0.15
0.973233	0.7000000000000001	74	0.05	0.15
0.9838201	0.7500000000000001	74	0.05	0.15
0.9914445	0.8	74	0.05	0.15
0.9962325	0.8500000000000001	74	0.05	0.15
0.9971922	0.9000000000000001	74	0.05	0.15
0.9990739	0.9500000000000001	74	0.05	0.15
0.5672125	0.05	74	0.05	0.2
0.64884305	0.1	74	0.05	0.2
0.68236643	0.15000000000000002	74	0.05	0.2
0.71096146	0.2	74	0.05	0.2
0.73421293	0.25	74	0.05	0.2
0.76007515	0.3	74	0.05	0.2
0.79023135	0.35000000000000003	74	0.05	0.2
0.8197839	0.4	74	0.05	0.2
0.84530354	0.45	74	0.05	0.2
0.87283033	0.5	74	0.05	0.2
0.89933056	0.55	74	0.05	0.2
0.92577326	0.6000000000000001	74	0.05	0.2
0.9538554	0.6500000000000001	74	0.05	0.2
0.97323304	0.7000000000000001	74	0.05	0.2
0.9848382	0.7500000000000001	74	0.05	0.2
0.9914445	0.8	74	0.05	0.2
0.9962325	0.8500000000000001	74	0.05	0.2
0.9971922	0.9000000000000001	74	0.05	0.2
0.9990739	0.9500000000000001	74	0.05	0.2
0.59753466	0.05	74	0.05	0.05
0.7081086	0.1	74	0.05	0.05
0.75575143	0.15000000000000002	74	0.05	0.05
0.7818937	0.2	74	0.05	0.05
0.8090217	0.25	74	0.05	0.05
0.82678866	0.3	74	0.05	0.05
0.8416255	0.35000000000000003	74	0.05	0.05
0.85324633	0.4	74	0.05	0.05
0.8717937	0.45	74	0.05	0.05
0.8932474	0.5	74	0.05	0.05
0.9080447	0.55	74	0.05	0.05
0.9326221	0.6000000000000001	74	0.05	0.05
0.95673215	0.6500000000000001	74	0.05	0.05
0.97604215	0.7000000000000001	74	0.05	0.05
0.98568755	0.7500000000000001	74	0.05	0.05
0.99429005	0.8	74	0.05	0.05
0.9971935	0.8500000000000001	74	0.05	0.05
0.99815327	0.9000000000000001	74	0.05	0.05
0.99907416	0.9500000000000001	74	0.05	0.05
0.3664188	0.05	75	0.05	0.15
0.43592444	0.1	75	0.05	0.15
0.49122426	0.15000000000000002	75	0.05	0.15
0.5400191	0.2	75	0.05	0.15
0.5970914	0.25	75	0.05	0.15
0.63981193	0.3	75	0.05	0.15
0.6872591	0.35000000000000003	75	0.05	0.15
0.73285985	0.4	75	0.05	0.15
0.7683028	0.45	75	0.05	0.15
0.80492365	0.5	75	0.05	0.15
0.8404736	0.55	75	0.05	0.15
0.86798936	0.6000000000000001	75	0.05	0.15
0.90223753	0.6500000000000001	75	0.05	0.15
0.92811066	0.7000000000000001	75	0.05	0.15
0.95142835	0.7500000000000001	75	0.05	0.15
0.9717163	0.8	75	0.05	0.15
0.98493075	0.8500000000000001	75	0.05	0.15
0.9924957	0.9000000000000001	75	0.05	0.15
0.99725974	0.9500000000000001	75	0.05	0.15
0.3707835	0.05	75	0.05	0.2
0.44083217	0.1	75	0.05	0.2
0.49826476	0.15000000000000002	75	0.05	0.2
0.54821664	0.2	75	0.05	0.2
0.6061436	0.25	75	0.05	0.2
0.6477981	0.3	75	0.05	0.2
0.6931646	0.35000000000000003	75	0.05	0.2
0.7396984	0.4	75	0.05	0.2
0.78217083	0.45	75	0.05	0.2
0.81192267	0.5	75	0.05	0.2
0.84539807	0.55	75	0.05	0.2
0.8758326	0.6000000000000001	75	0.05	0.2
0.9078671	0.6500000000000001	75	0.05	0.2
0.93682224	0.7000000000000001	75	0.05	0.2
0.95926005	0.7500000000000001	75	0.05	0.2
0.97547275	0.8	75	0.05	0.2
0.98584735	0.8500000000000001	75	0.05	0.2
0.99432904	0.9000000000000001	75	0.05	0.2
0.9990885	0.9500000000000001	75	0.05	0.2
0.42742103	0.05	75	0.05	0.05
0.5078049	0.1	75	0.05	0.05
0.5581774	0.15000000000000002	75	0.05	0.05
0.6082441	0.2	75	0.05	0.05
0.6356312	0.25	75	0.05	0.05
0.6752683	0.3	75	0.05	0.05
0.70656174	0.35000000000000003	75	0.05	0.05
0.7406775	0.4	75	0.05	0.05
0.7842863	0.45	75	0.05	0.05
0.82271874	0.5	75	0.05	0.05
0.8531579	0.55	75	0.05	0.05
0.8854949	0.6000000000000001	75	0.05	0.05
0.9108923	0.6500000000000001	75	0.05	0.05
0.9387266	0.7000000000000001	75	0.05	0.05
0.9610093	0.7500000000000001	75	0.05	0.05
0.9764348	0.8	75	0.05	0.05
0.9858893	0.8500000000000001	75	0.05	0.05
0.9943289	0.9000000000000001	75	0.05	0.05
0.99817145	0.9500000000000001	75	0.05	0.05
0.614694	0.05	76	0.05	0.15
0.77610445	0.1	76	0.05	0.15
0.8347708	0.15000000000000002	76	0.05	0.15
0.855577	0.2	76	0.05	0.15
0.8743643	0.25	76	0.05	0.15
0.89399374	0.3	76	0.05	0.15
0.9046636	0.35000000000000003	76	0.05	0.15
0.91343164	0.4	76	0.05	0.15
0.92122954	0.45	76	0.05	0.15
0.9281516	0.5	76	0.05	0.15
0.93394274	0.55	76	0.05	0.15
0.9396862	0.6000000000000001	76	0.05	0.15
0.9474529	0.6500000000000001	76	0.05	0.15
0.9590373	0.7000000000000001	76	0.05	0.15
0.96671146	0.7500000000000001	76	0.05	0.15
0.9811434	0.8	76	0.05	0.15
0.9877068	0.8500000000000001	76	0.05	0.15
0.996287	0.9000000000000001	76	0.05	0.15
0.9990986	0.9500000000000001	76	0.05	0.15
0.6231155	0.05	76	0.05	0.2
0.7793243	0.1	76	0.05	0.2
0.829746	0.15000000000000002	76	0.05	0.2
0.8516204	0.2	76	0.05	0.2
0.86645323	0.25	76	0.05	0.2
0.8792185	0.3	76	0.05	0.2
0.89590913	0.35000000000000003	76	0.05	0.2
0.901758	0.4	76	0.05	0.2
0.90756005	0.45	76	0.05	0.2
0.9193159	0.5	76	0.05	0.2
0.9260452	0.55	76	0.05	0.2
0.9386627	0.6000000000000001	76	0.05	0.2
0.9454579	0.6500000000000001	76	0.05	0.2
0.9561028	0.7000000000000001	76	0.05	0.2
0.96672094	0.7500000000000001	76	0.05	0.2
0.98115885	0.8	76	0.05	0.2
0.98871976	0.8500000000000001	76	0.05	0.2
0.9972717	0.9000000000000001	76	0.05	0.2
0.9990986	0.9500000000000001	76	0.05	0.2
0.5920942	0.05	76	0.05	0.05
0.74925995	0.1	76	0.05	0.05
0.82002586	0.15000000000000002	76	0.05	0.05
0.85261977	0.2	76	0.05	0.05
0.8664323	0.25	76	0.05	0.05
0.8870987	0.3	76	0.05	0.05
0.89985293	0.35000000000000003	76	0.05	0.05
0.910528	0.4	76	0.05	0.05
0.9173383	0.45	76	0.05	0.05
0.9222202	0.5	76	0.05	0.05
0.9300032	0.55	76	0.05	0.05
0.9434696	0.6000000000000001	76	0.05	0.05
0.95220023	0.6500000000000001	76	0.05	0.05
0.96091646	0.7000000000000001	76	0.05	0.05
0.96672106	0.7500000000000001	76	0.05	0.05
0.97537744	0.8	76	0.05	0.05
0.989616	0.8500000000000001	76	0.05	0.05
0.9972719	0.9000000000000001	76	0.05	0.05
0.99909884	0.9500000000000001	76	0.05	0.05
0.57470536	0.05	77	0.05	0.15
0.6919202	0.1	77	0.05	0.15
0.73418915	0.15000000000000002	77	0.05	0.15
0.75571847	0.2	77	0.05	0.15
0.77496713	0.25	77	0.05	0.15
0.7962288	0.3	77	0.05	0.15
0.8190651	0.35000000000000003	77	0.05	0.15
0.8427671	0.4	77	0.05	0.15
0.8615401	0.45	77	0.05	0.15
0.8745959	0.5	77	0.05	0.15
0.8895375	0.55	77	0.05	0.15
0.91401905	0.6000000000000001	77	0.05	0.15
0.9317739	0.6500000000000001	77	0.05	0.15
0.95510834	0.7000000000000001	77	0.05	0.15
0.9680869	0.7500000000000001	77	0.05	0.15
0.9800447	0.8	77	0.05	0.15
0.9890415	0.8500000000000001	77	0.05	0.15
0.995509	0.9000000000000001	77	0.05	0.15
0.999047	0.9500000000000001	77	0.05	0.15
0.5734378	0.05	77	0.05	0.2
0.68213165	0.1	77	0.05	0.2
0.72631437	0.15000000000000002	77	0.05	0.2
0.75088453	0.2	77	0.05	0.2
0.76631963	0.25	77	0.05	0.2
0.78650075	0.3	77	0.05	0.2
0.8078055	0.35000000000000003	77	0.05	0.2
0.83226824	0.4	77	0.05	0.2
0.85875934	0.45	77	0.05	0.2
0.86899596	0.5	77	0.05	0.2
0.88193	0.55	77	0.05	0.2
0.9093423	0.6000000000000001	77	0.05	0.2
0.9290613	0.6500000000000001	77	0.05	0.2
0.94947416	0.7000000000000001	77	0.05	0.2
0.96524125	0.7500000000000001	77	0.05	0.2
0.97900015	0.8	77	0.05	0.2
0.98996246	0.8500000000000001	77	0.05	0.2
0.9955089	0.9000000000000001	77	0.05	0.2
0.99904686	0.9500000000000001	77	0.05	0.2
0.52463144	0.05	77	0.05	0.05
0.67960775	0.1	77	0.05	0.05
0.7369267	0.15000000000000002	77	0.05	0.05
0.77124006	0.2	77	0.05	0.05
0.80437267	0.25	77	0.05	0.05
0.8273479	0.3	77	0.05	0.05
0.8539294	0.35000000000000003	77	0.05	0.05
0.87956625	0.4	77	0.05	0.05
0.89754134	0.45	77	0.05	0.05
0.9152287	0.5	77	0.05	0.05
0.93168354	0.55	77	0.05	0.05
0.9495061	0.6000000000000001	77	0.05	0.05
0.9652194	0.6500000000000001	77	0.05	0.05
0.9809955	0.7000000000000001	77	0.05	0.05
0.9883991	0.7500000000000001	77	0.05	0.05
0.99545586	0.8	77	0.05	0.05
0.99912024	0.8500000000000001	77	0.05	0.05
0.99999976	0.9000000000000001	77	0.05	0.05
0.99999976	0.9500000000000001	77	0.05	0.05
0.49816504	0.05	78	0.05	0.15
0.62350434	0.1	78	0.05	0.15
0.6639012	0.15000000000000002	78	0.05	0.15
0.6988722	0.2	78	0.05	0.15
0.73457116	0.25	78	0.05	0.15
0.76528865	0.3	78	0.05	0.15
0.7930811	0.35000000000000003	78	0.05	0.15
0.8166788	0.4	78	0.05	0.15
0.8361422	0.45	78	0.05	0.15
0.8606435	0.5	78	0.05	0.15
0.89588547	0.55	78	0.05	0.15
0.91707444	0.6000000000000001	78	0.05	0.15
0.9429652	0.6500000000000001	78	0.05	0.15
0.96215147	0.7000000000000001	78	0.05	0.15
0.9784149	0.7500000000000001	78	0.05	0.15
0.98968065	0.8	78	0.05	0.15
0.99444866	0.8500000000000001	78	0.05	0.15
0.99631894	0.9000000000000001	78	0.05	0.15
0.99999976	0.9500000000000001	78	0.05	0.15
0.4891753	0.05	78	0.05	0.2
0.60942024	0.1	78	0.05	0.2
0.65583426	0.15000000000000002	78	0.05	0.2
0.69194686	0.2	78	0.05	0.2
0.72755444	0.25	78	0.05	0.2
0.75541395	0.3	78	0.05	0.2
0.7831083	0.35000000000000003	78	0.05	0.2
0.8097404	0.4	78	0.05	0.2
0.8341491	0.45	78	0.05	0.2
0.8586782	0.5	78	0.05	0.2
0.89298457	0.55	78	0.05	0.2
0.9180847	0.6000000000000001	78	0.05	0.2
0.9429652	0.6500000000000001	78	0.05	0.2
0.9611861	0.7000000000000001	78	0.05	0.2
0.9793941	0.7500000000000001	78	0.05	0.2
0.98973083	0.8	78	0.05	0.2
0.99444866	0.8500000000000001	78	0.05	0.2
0.99631894	0.9000000000000001	78	0.05	0.2
0.99999976	0.9500000000000001	78	0.05	0.2
0.54886216	0.05	78	0.05	0.05
0.6756563	0.1	78	0.05	0.05
0.73881185	0.15000000000000002	78	0.05	0.05
0.7715011	0.2	78	0.05	0.05
0.7942358	0.25	78	0.05	0.05
0.81594485	0.3	78	0.05	0.05
0.83936965	0.35000000000000003	78	0.05	0.05
0.8626145	0.4	78	0.05	0.05
0.8773762	0.45	78	0.05	0.05
0.8939122	0.5	78	0.05	0.05
0.90924996	0.55	78	0.05	0.05
0.92672104	0.6000000000000001	78	0.05	0.05
0.9458253	0.6500000000000001	78	0.05	0.05
0.96400774	0.7000000000000001	78	0.05	0.05
0.9774533	0.7500000000000001	78	0.05	0.05
0.99067986	0.8	78	0.05	0.05
0.9944489	0.8500000000000001	78	0.05	0.05
0.99723166	0.9000000000000001	78	0.05	0.05
1.0	0.9500000000000001	78	0.05	0.05
0.19599538	0.05	79	0.05	0.15
0.30549306	0.1	79	0.05	0.15
0.39693668	0.15000000000000002	79	0.05	0.15
0.47882405	0.2	79	0.05	0.15
0.54960984	0.25	79	0.05	0.15
0.6171743	0.3	79	0.05	0.15
0.6809556	0.35000000000000003	79	0.05	0.15
0.7284134	0.4	79	0.05	0.15
0.7744966	0.45	79	0.05	0.15
0.80898523	0.5	79	0.05	0.15
0.8365602	0.55	79	0.05	0.15
0.8746535	0.6000000000000001	79	0.05	0.15
0.9111557	0.6500000000000001	79	0.05	0.15
0.9342353	0.7000000000000001	79	0.05	0.15
0.946674	0.7500000000000001	79	0.05	0.15
0.963803	0.8	79	0.05	0.15
0.98201084	0.8500000000000001	79	0.05	0.15
0.99529374	0.9000000000000001	79	0.05	0.15
0.9990772	0.9500000000000001	79	0.05	0.15
0.19012682	0.05	79	0.05	0.2
0.29958037	0.1	79	0.05	0.2
0.3904654	0.15000000000000002	79	0.05	0.2
0.47552127	0.2	79	0.05	0.2
0.54543346	0.25	79	0.05	0.2
0.61933774	0.3	79	0.05	0.2
0.67889655	0.35000000000000003	79	0.05	0.2
0.731311	0.4	79	0.05	0.2
0.77358454	0.45	79	0.05	0.2
0.808946	0.5	79	0.05	0.2
0.835545	0.55	79	0.05	0.2
0.8766265	0.6000000000000001	79	0.05	0.2
0.9121256	0.6500000000000001	79	0.05	0.2
0.9322678	0.7000000000000001	79	0.05	0.2
0.945816	0.7500000000000001	79	0.05	0.2
0.96275425	0.8	79	0.05	0.2
0.98201084	0.8500000000000001	79	0.05	0.2
0.99434435	0.9000000000000001	79	0.05	0.2
0.9990772	0.9500000000000001	79	0.05	0.2
0.21468058	0.05	79	0.05	0.05
0.3866254	0.1	79	0.05	0.05
0.52180094	0.15000000000000002	79	0.05	0.05
0.61174697	0.2	79	0.05	0.05
0.6709289	0.25	79	0.05	0.05
0.72831994	0.3	79	0.05	0.05
0.7751683	0.35000000000000003	79	0.05	0.05
0.8079511	0.4	79	0.05	0.05
0.8307354	0.45	79	0.05	0.05
0.85812545	0.5	79	0.05	0.05
0.87872976	0.55	79	0.05	0.05
0.9001559	0.6000000000000001	79	0.05	0.05
0.91754234	0.6500000000000001	79	0.05	0.05
0.940829	0.7000000000000001	79	0.05	0.05
0.95536363	0.7500000000000001	79	0.05	0.05
0.9666713	0.8	79	0.05	0.05
0.9857015	0.8500000000000001	79	0.05	0.05
0.99520975	0.9000000000000001	79	0.05	0.05
0.999077	0.9500000000000001	79	0.05	0.05
0.11639677	0.05	80	0.05	0.15
0.2037206	0.1	80	0.05	0.15
0.30356824	0.15000000000000002	80	0.05	0.15
0.38275793	0.2	80	0.05	0.15
0.4645503	0.25	80	0.05	0.15
0.5385956	0.3	80	0.05	0.15
0.6045736	0.35000000000000003	80	0.05	0.15
0.65932137	0.4	80	0.05	0.15
0.72449315	0.45	80	0.05	0.15
0.77846366	0.5	80	0.05	0.15
0.82374626	0.55	80	0.05	0.15
0.8719596	0.6000000000000001	80	0.05	0.15
0.89824116	0.6500000000000001	80	0.05	0.15
0.9313647	0.7000000000000001	80	0.05	0.15
0.9568212	0.7500000000000001	80	0.05	0.15
0.9753255	0.8	80	0.05	0.15
0.9849193	0.8500000000000001	80	0.05	0.15
0.99258155	0.9000000000000001	80	0.05	0.15
0.99904835	0.9500000000000001	80	0.05	0.15
0.14626187	0.05	80	0.05	0.2
0.23201339	0.1	80	0.05	0.2
0.32134786	0.15000000000000002	80	0.05	0.2
0.39910272	0.2	80	0.05	0.2
0.4736988	0.25	80	0.05	0.2
0.5447384	0.3	80	0.05	0.2
0.6099752	0.35000000000000003	80	0.05	0.2
0.6783346	0.4	80	0.05	0.2
0.7333626	0.45	80	0.05	0.2
0.790811	0.5	80	0.05	0.2
0.8342775	0.55	80	0.05	0.2
0.87162256	0.6000000000000001	80	0.05	0.2
0.9104934	0.6500000000000001	80	0.05	0.2
0.93862915	0.7000000000000001	80	0.05	0.2
0.96288246	0.7500000000000001	80	0.05	0.2
0.97838444	0.8	80	0.05	0.2
0.98495215	0.8500000000000001	80	0.05	0.2
0.9925814	0.9000000000000001	80	0.05	0.2
0.99904823	0.9500000000000001	80	0.05	0.2
0.017636878	0.05	80	0.05	0.05
0.055798408	0.1	80	0.05	0.05
0.12700573	0.15000000000000002	80	0.05	0.05
0.20130327	0.2	80	0.05	0.05
0.27263093	0.25	80	0.05	0.05
0.355079	0.3	80	0.05	0.05
0.44874966	0.35000000000000003	80	0.05	0.05
0.5300572	0.4	80	0.05	0.05
0.5862853	0.45	80	0.05	0.05
0.64513814	0.5	80	0.05	0.05
0.72762245	0.55	80	0.05	0.05
0.78782874	0.6000000000000001	80	0.05	0.05
0.8406756	0.6500000000000001	80	0.05	0.05
0.8895688	0.7000000000000001	80	0.05	0.05
0.9256136	0.7500000000000001	80	0.05	0.05
0.95608735	0.8	80	0.05	0.05
0.97885597	0.8500000000000001	80	0.05	0.05
0.98766136	0.9000000000000001	80	0.05	0.05
0.999048	0.9500000000000001	80	0.05	0.05
0.31038845	0.05	81	0.05	0.15
0.41403976	0.1	81	0.05	0.15
0.49844676	0.15000000000000002	81	0.05	0.15
0.56224984	0.2	81	0.05	0.15
0.6096585	0.25	81	0.05	0.15
0.6633167	0.3	81	0.05	0.15
0.7103123	0.35000000000000003	81	0.05	0.15
0.7513445	0.4	81	0.05	0.15
0.7904203	0.45	81	0.05	0.15
0.8388386	0.5	81	0.05	0.15
0.871465	0.55	81	0.05	0.15
0.8951332	0.6000000000000001	81	0.05	0.15
0.9223754	0.6500000000000001	81	0.05	0.15
0.94205755	0.7000000000000001	81	0.05	0.15
0.95912725	0.7500000000000001	81	0.05	0.15
0.9739574	0.8	81	0.05	0.15
0.98705584	0.8500000000000001	81	0.05	0.15
0.99641114	0.9000000000000001	81	0.05	0.15
1.0	0.9500000000000001	81	0.05	0.15
0.3096057	0.05	81	0.05	0.2
0.40609574	0.1	81	0.05	0.2
0.4945368	0.15000000000000002	81	0.05	0.2
0.56150573	0.2	81	0.05	0.2
0.60988384	0.25	81	0.05	0.2
0.65834355	0.3	81	0.05	0.2
0.7064622	0.35000000000000003	81	0.05	0.2
0.74270016	0.4	81	0.05	0.2
0.788518	0.45	81	0.05	0.2
0.8349837	0.5	81	0.05	0.2
0.86952144	0.55	81	0.05	0.2
0.8951292	0.6000000000000001	81	0.05	0.2
0.9223911	0.6500000000000001	81	0.05	0.2
0.9439341	0.7000000000000001	81	0.05	0.2
0.9619507	0.7500000000000001	81	0.05	0.2
0.9739692	0.8	81	0.05	0.2
0.9861634	0.8500000000000001	81	0.05	0.2
0.99826616	0.9000000000000001	81	0.05	0.2
0.99999976	0.9500000000000001	81	0.05	0.2
0.26880327	0.05	81	0.05	0.05
0.35493168	0.1	81	0.05	0.05
0.42960605	0.15000000000000002	81	0.05	0.05
0.4937776	0.2	81	0.05	0.05
0.5623301	0.25	81	0.05	0.05
0.6346096	0.3	81	0.05	0.05
0.6856238	0.35000000000000003	81	0.05	0.05
0.7448796	0.4	81	0.05	0.05
0.7991195	0.45	81	0.05	0.05
0.8427986	0.5	81	0.05	0.05
0.8771419	0.55	81	0.05	0.05
0.9073917	0.6000000000000001	81	0.05	0.05
0.94148296	0.6500000000000001	81	0.05	0.05
0.96197236	0.7000000000000001	81	0.05	0.05
0.9740649	0.7500000000000001	81	0.05	0.05
0.9854522	0.8	81	0.05	0.05
0.9918907	0.8500000000000001	81	0.05	0.05
0.99723816	0.9000000000000001	81	0.05	0.05
0.9999995	0.9500000000000001	81	0.05	0.05
0.62906224	0.05	82	0.05	0.15
0.7701836	0.1	82	0.05	0.15
0.78777975	0.15000000000000002	82	0.05	0.15
0.8041839	0.2	82	0.05	0.15
0.8205366	0.25	82	0.05	0.15
0.829996	0.3	82	0.05	0.15
0.83965886	0.35000000000000003	82	0.05	0.15
0.8538821	0.4	82	0.05	0.15
0.8691336	0.45	82	0.05	0.15
0.89493793	0.5	82	0.05	0.15
0.90627795	0.55	82	0.05	0.15
0.91954607	0.6000000000000001	82	0.05	0.15
0.9441917	0.6500000000000001	82	0.05	0.15
0.96021193	0.7000000000000001	82	0.05	0.15
0.968626	0.7500000000000001	82	0.05	0.15
0.98331964	0.8	82	0.05	0.15
0.9935049	0.8500000000000001	82	0.05	0.15
0.9980976	0.9000000000000001	82	0.05	0.15
0.99999976	0.9500000000000001	82	0.05	0.15
0.6292619	0.05	82	0.05	0.2
0.7344417	0.1	82	0.05	0.2
0.761452	0.15000000000000002	82	0.05	0.2
0.77698207	0.2	82	0.05	0.2
0.788649	0.25	82	0.05	0.2
0.8002382	0.3	82	0.05	0.2
0.8185312	0.35000000000000003	82	0.05	0.2
0.8387713	0.4	82	0.05	0.2
0.8531856	0.45	82	0.05	0.2
0.8731106	0.5	82	0.05	0.2
0.896832	0.55	82	0.05	0.2
0.91393656	0.6000000000000001	82	0.05	0.2
0.9357046	0.6500000000000001	82	0.05	0.2
0.964104	0.7000000000000001	82	0.05	0.2
0.97216433	0.7500000000000001	82	0.05	0.2
0.9833077	0.8	82	0.05	0.2
0.99257845	0.8500000000000001	82	0.05	0.2
0.99809724	0.9000000000000001	82	0.05	0.2
0.9999994	0.9500000000000001	82	0.05	0.2
0.6230124	0.05	82	0.05	0.05
0.772772	0.1	82	0.05	0.05
0.81900364	0.15000000000000002	82	0.05	0.05
0.8427844	0.2	82	0.05	0.05
0.8645446	0.25	82	0.05	0.05
0.8875321	0.3	82	0.05	0.05
0.90388983	0.35000000000000003	82	0.05	0.05
0.9077564	0.4	82	0.05	0.05
0.9172103	0.45	82	0.05	0.05
0.9294961	0.5	82	0.05	0.05
0.9361281	0.55	82	0.05	0.05
0.9447287	0.6000000000000001	82	0.05	0.05
0.95130426	0.6500000000000001	82	0.05	0.05
0.95894295	0.7000000000000001	82	0.05	0.05
0.9733515	0.7500000000000001	82	0.05	0.05
0.9799155	0.8	82	0.05	0.05
0.9890765	0.8500000000000001	82	0.05	0.05
0.99538213	0.9000000000000001	82	0.05	0.05
0.99806124	0.9500000000000001	82	0.05	0.05
0.03293753	0.05	83	0.05	0.15
0.1347904	0.1	83	0.05	0.15
0.23601289	0.15000000000000002	83	0.05	0.15
0.33448708	0.2	83	0.05	0.15
0.40218475	0.25	83	0.05	0.15
0.474613	0.3	83	0.05	0.15
0.5549709	0.35000000000000003	83	0.05	0.15
0.62553877	0.4	83	0.05	0.15
0.6927363	0.45	83	0.05	0.15
0.7632006	0.5	83	0.05	0.15
0.8012595	0.55	83	0.05	0.15
0.85061276	0.6000000000000001	83	0.05	0.15
0.90284204	0.6500000000000001	83	0.05	0.15
0.92926705	0.7000000000000001	83	0.05	0.15
0.95882106	0.7500000000000001	83	0.05	0.15
0.98015773	0.8	83	0.05	0.15
0.99255747	0.8500000000000001	83	0.05	0.15
0.998292	0.9000000000000001	83	0.05	0.15
0.998292	0.9500000000000001	83	0.05	0.15
0.019245408	0.05	83	0.05	0.05
0.053973626	0.1	83	0.05	0.05
0.11683483	0.15000000000000002	83	0.05	0.05
0.19916916	0.2	83	0.05	0.05
0.2901417	0.25	83	0.05	0.05
0.36093932	0.3	83	0.05	0.05
0.44973475	0.35000000000000003	83	0.05	0.05
0.55129135	0.4	83	0.05	0.05
0.6215106	0.45	83	0.05	0.05
0.684484	0.5	83	0.05	0.05
0.7600272	0.55	83	0.05	0.05
0.81718147	0.6000000000000001	83	0.05	0.05
0.85790545	0.6500000000000001	83	0.05	0.05
0.89908135	0.7000000000000001	83	0.05	0.05
0.9364113	0.7500000000000001	83	0.05	0.05
0.9697415	0.8	83	0.05	0.05
0.9855999	0.8500000000000001	83	0.05	0.05
0.9954735	0.9000000000000001	83	0.05	0.05
0.99826056	0.9500000000000001	83	0.05	0.05
0.033965528	0.05	83	0.05	0.2
0.15187475	0.1	83	0.05	0.2
0.25967935	0.15000000000000002	83	0.05	0.2
0.35256836	0.2	83	0.05	0.2
0.4202457	0.25	83	0.05	0.2
0.48394072	0.3	83	0.05	0.2
0.568286	0.35000000000000003	83	0.05	0.2
0.6347101	0.4	83	0.05	0.2
0.7019469	0.45	83	0.05	0.2
0.7635627	0.5	83	0.05	0.2
0.8050946	0.55	83	0.05	0.2
0.85372865	0.6000000000000001	83	0.05	0.2
0.8959465	0.6500000000000001	83	0.05	0.2
0.9263183	0.7000000000000001	83	0.05	0.2
0.9569567	0.7500000000000001	83	0.05	0.2
0.9801019	0.8	83	0.05	0.2
0.99155706	0.8500000000000001	83	0.05	0.2
0.99829215	0.9000000000000001	83	0.05	0.2
0.99909925	0.9500000000000001	83	0.05	0.2
0.33270347	0.05	84	0.05	0.15
0.43061945	0.1	84	0.05	0.15
0.49558342	0.15000000000000002	84	0.05	0.15
0.55988944	0.2	84	0.05	0.15
0.61201525	0.25	84	0.05	0.15
0.66325164	0.3	84	0.05	0.15
0.69655925	0.35000000000000003	84	0.05	0.15
0.7396598	0.4	84	0.05	0.15
0.775742	0.45	84	0.05	0.15
0.80838394	0.5	84	0.05	0.15
0.8382264	0.55	84	0.05	0.15
0.86769295	0.6000000000000001	84	0.05	0.15
0.89616585	0.6500000000000001	84	0.05	0.15
0.9277333	0.7000000000000001	84	0.05	0.15
0.95687276	0.7500000000000001	84	0.05	0.15
0.97104836	0.8	84	0.05	0.15
0.9843026	0.8500000000000001	84	0.05	0.15
0.99636334	0.9000000000000001	84	0.05	0.15
0.99910474	0.9500000000000001	84	0.05	0.15
0.42657083	0.05	84	0.05	0.05
0.54439	0.1	84	0.05	0.05
0.6105637	0.15000000000000002	84	0.05	0.05
0.6483791	0.2	84	0.05	0.05
0.670243	0.25	84	0.05	0.05
0.683791	0.3	84	0.05	0.05
0.6993896	0.35000000000000003	84	0.05	0.05
0.732446	0.4	84	0.05	0.05
0.7616411	0.45	84	0.05	0.05
0.78666747	0.5	84	0.05	0.05
0.81430924	0.55	84	0.05	0.05
0.83434826	0.6000000000000001	84	0.05	0.05
0.8650683	0.6500000000000001	84	0.05	0.05
0.90323174	0.7000000000000001	84	0.05	0.05
0.9374733	0.7500000000000001	84	0.05	0.05
0.9630896	0.8	84	0.05	0.05
0.981088	0.8500000000000001	84	0.05	0.05
0.9924231	0.9000000000000001	84	0.05	0.05
1.0000004	0.9500000000000001	84	0.05	0.05
0.29203734	0.05	84	0.05	0.2
0.39959306	0.1	84	0.05	0.2
0.46936965	0.15000000000000002	84	0.05	0.2
0.54469025	0.2	84	0.05	0.2
0.60483927	0.25	84	0.05	0.2
0.6543747	0.3	84	0.05	0.2
0.69548297	0.35000000000000003	84	0.05	0.2
0.73938936	0.4	84	0.05	0.2
0.77849305	0.45	84	0.05	0.2
0.8111181	0.5	84	0.05	0.2
0.84295386	0.55	84	0.05	0.2
0.87437433	0.6000000000000001	84	0.05	0.2
0.90478015	0.6500000000000001	84	0.05	0.2
0.9344702	0.7000000000000001	84	0.05	0.2
0.95786065	0.7500000000000001	84	0.05	0.2
0.9729528	0.8	84	0.05	0.2
0.98815465	0.8500000000000001	84	0.05	0.2
0.99726677	0.9000000000000001	84	0.05	0.2
0.99910474	0.9500000000000001	84	0.05	0.2
0.56792915	0.05	85	0.05	0.15
0.73848593	0.1	85	0.05	0.15
0.79956436	0.15000000000000002	85	0.05	0.15
0.840392	0.2	85	0.05	0.15
0.8653081	0.25	85	0.05	0.15
0.87970823	0.3	85	0.05	0.15
0.89574265	0.35000000000000003	85	0.05	0.15
0.9080619	0.4	85	0.05	0.15
0.9212512	0.45	85	0.05	0.15
0.93824774	0.5	85	0.05	0.15
0.9458044	0.55	85	0.05	0.15
0.9561895	0.6000000000000001	85	0.05	0.15
0.9629241	0.6500000000000001	85	0.05	0.15
0.9702091	0.7000000000000001	85	0.05	0.15
0.9786847	0.7500000000000001	85	0.05	0.15
0.9805518	0.8	85	0.05	0.15
0.98987067	0.8500000000000001	85	0.05	0.15
0.9963241	0.9000000000000001	85	0.05	0.15
0.99999976	0.9500000000000001	85	0.05	0.15
0.58145434	0.05	85	0.05	0.2
0.7410161	0.1	85	0.05	0.2
0.7903376	0.15000000000000002	85	0.05	0.2
0.8254242	0.2	85	0.05	0.2
0.84351236	0.25	85	0.05	0.2
0.8599839	0.3	85	0.05	0.2
0.8702265	0.35000000000000003	85	0.05	0.2
0.88537174	0.4	85	0.05	0.2
0.8986264	0.45	85	0.05	0.2
0.9089016	0.5	85	0.05	0.2
0.9213195	0.55	85	0.05	0.2
0.9364257	0.6000000000000001	85	0.05	0.2
0.9487034	0.6500000000000001	85	0.05	0.2
0.9563308	0.7000000000000001	85	0.05	0.2
0.97316784	0.7500000000000001	85	0.05	0.2
0.9787069	0.8	85	0.05	0.2
0.9870907	0.8500000000000001	85	0.05	0.2
0.996324	0.9000000000000001	85	0.05	0.2
0.99911916	0.9500000000000001	85	0.05	0.2
0.54110545	0.05	85	0.05	0.05
0.736919	0.1	85	0.05	0.05
0.81867296	0.15000000000000002	85	0.05	0.05
0.8599687	0.2	85	0.05	0.05
0.8894642	0.25	85	0.05	0.05
0.90289426	0.3	85	0.05	0.05
0.9209091	0.35000000000000003	85	0.05	0.05
0.9437266	0.4	85	0.05	0.05
0.9562157	0.45	85	0.05	0.05
0.9628458	0.5	85	0.05	0.05
0.96830946	0.55	85	0.05	0.05
0.9738842	0.6000000000000001	85	0.05	0.05
0.97568464	0.6500000000000001	85	0.05	0.05
0.9822089	0.7000000000000001	85	0.05	0.05
0.9859706	0.7500000000000001	85	0.05	0.05
0.9906345	0.8	85	0.05	0.05
0.9963239	0.8500000000000001	85	0.05	0.05
0.9981718	0.9000000000000001	85	0.05	0.05
0.9999995	0.9500000000000001	85	0.05	0.05
0.24887632	0.05	86	0.05	0.15
0.35495368	0.1	86	0.05	0.15
0.41977054	0.15000000000000002	86	0.05	0.15
0.4775603	0.2	86	0.05	0.15
0.5339119	0.25	86	0.05	0.15
0.5951308	0.3	86	0.05	0.15
0.63770384	0.35000000000000003	86	0.05	0.15
0.69699264	0.4	86	0.05	0.15
0.7481219	0.45	86	0.05	0.15
0.7940782	0.5	86	0.05	0.15
0.84536624	0.55	86	0.05	0.15
0.87697214	0.6000000000000001	86	0.05	0.15
0.90807116	0.6500000000000001	86	0.05	0.15
0.94622076	0.7000000000000001	86	0.05	0.15
0.96733916	0.7500000000000001	86	0.05	0.15
0.9828805	0.8	86	0.05	0.15
0.9923055	0.8500000000000001	86	0.05	0.15
0.9990093	0.9000000000000001	86	0.05	0.15
1.0000002	0.9500000000000001	86	0.05	0.15
0.2587361	0.05	86	0.05	0.05
0.39802536	0.1	86	0.05	0.05
0.4829161	0.15000000000000002	86	0.05	0.05
0.5518633	0.2	86	0.05	0.05
0.6151717	0.25	86	0.05	0.05
0.6595225	0.3	86	0.05	0.05
0.707736	0.35000000000000003	86	0.05	0.05
0.7512315	0.4	86	0.05	0.05
0.78420156	0.45	86	0.05	0.05
0.8238587	0.5	86	0.05	0.05
0.8571976	0.55	86	0.05	0.05
0.89022195	0.6000000000000001	86	0.05	0.05
0.9129885	0.6500000000000001	86	0.05	0.05
0.9375644	0.7000000000000001	86	0.05	0.05
0.95797056	0.7500000000000001	86	0.05	0.05
0.9678652	0.8	86	0.05	0.05
0.9830095	0.8500000000000001	86	0.05	0.05
0.9916995	0.9000000000000001	86	0.05	0.05
0.99824554	0.9500000000000001	86	0.05	0.05
0.23515399	0.05	86	0.05	0.2
0.32600576	0.1	86	0.05	0.2
0.4004384	0.15000000000000002	86	0.05	0.2
0.45505452	0.2	86	0.05	0.2
0.5105143	0.25	86	0.05	0.2
0.5748322	0.3	86	0.05	0.2
0.62852716	0.35000000000000003	86	0.05	0.2
0.6879785	0.4	86	0.05	0.2
0.7439852	0.45	86	0.05	0.2
0.80299866	0.5	86	0.05	0.2
0.8416931	0.55	86	0.05	0.2
0.87887466	0.6000000000000001	86	0.05	0.2
0.9109204	0.6500000000000001	86	0.05	0.2
0.9451255	0.7000000000000001	86	0.05	0.2
0.9693588	0.7500000000000001	86	0.05	0.2
0.9838487	0.8	86	0.05	0.2
0.9923055	0.8500000000000001	86	0.05	0.2
1.0000002	0.9000000000000001	86	0.05	0.2
1.0000002	0.9500000000000001	86	0.05	0.2
0.63010454	0.05	87	0.05	0.15
0.8040418	0.1	87	0.05	0.15
0.8630726	0.15000000000000002	87	0.05	0.15
0.8893183	0.2	87	0.05	0.15
0.9072786	0.25	87	0.05	0.15
0.9198437	0.3	87	0.05	0.15
0.92695194	0.35000000000000003	87	0.05	0.15
0.9341337	0.4	87	0.05	0.15
0.94028395	0.45	87	0.05	0.15
0.94573367	0.5	87	0.05	0.15
0.95372874	0.55	87	0.05	0.15
0.9564506	0.6000000000000001	87	0.05	0.15
0.960867	0.6500000000000001	87	0.05	0.15
0.96798384	0.7000000000000001	87	0.05	0.15
0.9739839	0.7500000000000001	87	0.05	0.15
0.98097867	0.8	87	0.05	0.15
0.9880673	0.8500000000000001	87	0.05	0.15
0.99323046	0.9000000000000001	87	0.05	0.15
0.99745595	0.9500000000000001	87	0.05	0.15
0.6211168	0.05	87	0.05	0.05
0.7932557	0.1	87	0.05	0.05
0.85272896	0.15000000000000002	87	0.05	0.05
0.8752212	0.2	87	0.05	0.05
0.8894362	0.25	87	0.05	0.05
0.89925	0.3	87	0.05	0.05
0.9145275	0.35000000000000003	87	0.05	0.05
0.92079204	0.4	87	0.05	0.05
0.9322912	0.45	87	0.05	0.05
0.9376437	0.5	87	0.05	0.05
0.94290775	0.55	87	0.05	0.05
0.9464877	0.6000000000000001	87	0.05	0.05
0.9553886	0.6500000000000001	87	0.05	0.05
0.9625821	0.7000000000000001	87	0.05	0.05
0.969626	0.7500000000000001	87	0.05	0.05
0.97934276	0.8	87	0.05	0.05
0.9898077	0.8500000000000001	87	0.05	0.05
0.99577755	0.9000000000000001	87	0.05	0.05
0.99917084	0.9500000000000001	87	0.05	0.05
0.6290944	0.05	87	0.05	0.2
0.7993056	0.1	87	0.05	0.2
0.86116725	0.15000000000000002	87	0.05	0.2
0.8884485	0.2	87	0.05	0.2
0.90180975	0.25	87	0.05	0.2
0.9126153	0.3	87	0.05	0.2
0.92250395	0.35000000000000003	87	0.05	0.2
0.9270193	0.4	87	0.05	0.2
0.93593895	0.45	87	0.05	0.2
0.9421151	0.5	87	0.05	0.2
0.9475509	0.55	87	0.05	0.2
0.9564503	0.6000000000000001	87	0.05	0.2
0.9599713	0.6500000000000001	87	0.05	0.2
0.96626073	0.7000000000000001	87	0.05	0.2
0.9722252	0.7500000000000001	87	0.05	0.2
0.98269004	0.8	87	0.05	0.2
0.98715603	0.8500000000000001	87	0.05	0.2
0.9940883	0.9000000000000001	87	0.05	0.2
0.9974556	0.9500000000000001	87	0.05	0.2
0.16578817	0.05	88	0.05	0.15
0.2657105	0.1	88	0.05	0.15
0.34651577	0.15000000000000002	88	0.05	0.15
0.39879248	0.2	88	0.05	0.15
0.4725715	0.25	88	0.05	0.15
0.53131706	0.3	88	0.05	0.15
0.58624285	0.35000000000000003	88	0.05	0.15
0.6202233	0.4	88	0.05	0.15
0.6725359	0.45	88	0.05	0.15
0.7246196	0.5	88	0.05	0.15
0.7696638	0.55	88	0.05	0.15
0.81941533	0.6000000000000001	88	0.05	0.15
0.8610801	0.6500000000000001	88	0.05	0.15
0.8991256	0.7000000000000001	88	0.05	0.15
0.932966	0.7500000000000001	88	0.05	0.15
0.95153695	0.8	88	0.05	0.15
0.96753323	0.8500000000000001	88	0.05	0.15
0.98626035	0.9000000000000001	88	0.05	0.15
0.9972534	0.9500000000000001	88	0.05	0.15
0.12601605	0.05	88	0.05	0.2
0.21052761	0.1	88	0.05	0.2
0.2848531	0.15000000000000002	88	0.05	0.2
0.34452784	0.2	88	0.05	0.2
0.38996506	0.25	88	0.05	0.2
0.4645373	0.3	88	0.05	0.2
0.5222563	0.35000000000000003	88	0.05	0.2
0.5832632	0.4	88	0.05	0.2
0.6415337	0.45	88	0.05	0.2
0.7080851	0.5	88	0.05	0.2
0.7686563	0.55	88	0.05	0.2
0.82335633	0.6000000000000001	88	0.05	0.2
0.86291605	0.6500000000000001	88	0.05	0.2
0.90566	0.7000000000000001	88	0.05	0.2
0.9386232	0.7500000000000001	88	0.05	0.2
0.95436025	0.8	88	0.05	0.2
0.971276	0.8500000000000001	88	0.05	0.2
0.9918206	0.9000000000000001	88	0.05	0.2
0.99814063	0.9500000000000001	88	0.05	0.2
0.21254669	0.05	88	0.05	0.05
0.33992922	0.1	88	0.05	0.05
0.42186588	0.15000000000000002	88	0.05	0.05
0.5013868	0.2	88	0.05	0.05
0.5542997	0.25	88	0.05	0.05
0.61350787	0.3	88	0.05	0.05
0.6602876	0.35000000000000003	88	0.05	0.05
0.69797814	0.4	88	0.05	0.05
0.73470825	0.45	88	0.05	0.05
0.77294046	0.5	88	0.05	0.05
0.8106052	0.55	88	0.05	0.05
0.84303653	0.6000000000000001	88	0.05	0.05
0.8727798	0.6500000000000001	88	0.05	0.05
0.9135494	0.7000000000000001	88	0.05	0.05
0.9358584	0.7500000000000001	88	0.05	0.05
0.9499706	0.8	88	0.05	0.05
0.96797323	0.8500000000000001	88	0.05	0.05
0.9799014	0.9000000000000001	88	0.05	0.05
0.9954462	0.9500000000000001	88	0.05	0.05
0.32877553	0.05	89	0.05	0.15
0.42230883	0.1	89	0.05	0.15
0.47312954	0.15000000000000002	89	0.05	0.15
0.5224692	0.2	89	0.05	0.15
0.56341094	0.25	89	0.05	0.15
0.6042676	0.3	89	0.05	0.15
0.67023796	0.35000000000000003	89	0.05	0.15
0.7297202	0.4	89	0.05	0.15
0.77507955	0.45	89	0.05	0.15
0.81879747	0.5	89	0.05	0.15
0.85228735	0.55	89	0.05	0.15
0.88270307	0.6000000000000001	89	0.05	0.15
0.91075116	0.6500000000000001	89	0.05	0.15
0.9475151	0.7000000000000001	89	0.05	0.15
0.964062	0.7500000000000001	89	0.05	0.15
0.9795697	0.8	89	0.05	0.15
0.98738086	0.8500000000000001	89	0.05	0.15
0.9942227	0.9000000000000001	89	0.05	0.15
0.99808663	0.9500000000000001	89	0.05	0.15
0.36381686	0.05	89	0.05	0.05
0.4528554	0.1	89	0.05	0.05
0.5157754	0.15000000000000002	89	0.05	0.05
0.57011175	0.2	89	0.05	0.05
0.62405676	0.25	89	0.05	0.05
0.6656739	0.3	89	0.05	0.05
0.7165792	0.35000000000000003	89	0.05	0.05
0.76810044	0.4	89	0.05	0.05
0.8016171	0.45	89	0.05	0.05
0.84329915	0.5	89	0.05	0.05
0.882783	0.55	89	0.05	0.05
0.92000127	0.6000000000000001	89	0.05	0.05
0.9488561	0.6500000000000001	89	0.05	0.05
0.96660024	0.7000000000000001	89	0.05	0.05
0.9852568	0.7500000000000001	89	0.05	0.05
0.9921869	0.8	89	0.05	0.05
0.9961331	0.8500000000000001	89	0.05	0.05
0.99905986	0.9000000000000001	89	0.05	0.05
1.0000006	0.9500000000000001	89	0.05	0.05
0.32133597	0.05	89	0.05	0.2
0.41369385	0.1	89	0.05	0.2
0.47309333	0.15000000000000002	89	0.05	0.2
0.51942474	0.2	89	0.05	0.2
0.5603146	0.25	89	0.05	0.2
0.6022216	0.3	89	0.05	0.2
0.6660162	0.35000000000000003	89	0.05	0.2
0.7275712	0.4	89	0.05	0.2
0.7750565	0.45	89	0.05	0.2
0.81481826	0.5	89	0.05	0.2
0.85034865	0.55	89	0.05	0.2
0.88072836	0.6000000000000001	89	0.05	0.2
0.9098209	0.6500000000000001	89	0.05	0.2
0.94751	0.7000000000000001	89	0.05	0.2
0.96210086	0.7500000000000001	89	0.05	0.2
0.97862524	0.8	89	0.05	0.2
0.9873809	0.8500000000000001	89	0.05	0.2
0.99422276	0.9000000000000001	89	0.05	0.2
0.99905956	0.9500000000000001	89	0.05	0.2
0.49685228	0.05	90	0.05	0.15
0.6030265	0.1	90	0.05	0.15
0.66967154	0.15000000000000002	90	0.05	0.15
0.71354455	0.2	90	0.05	0.15
0.754406	0.25	90	0.05	0.15
0.78969127	0.3	90	0.05	0.15
0.8198814	0.35000000000000003	90	0.05	0.15
0.8509369	0.4	90	0.05	0.15
0.87084377	0.45	90	0.05	0.15
0.8977457	0.5	90	0.05	0.15
0.91368437	0.55	90	0.05	0.15
0.9283626	0.6000000000000001	90	0.05	0.15
0.94129604	0.6500000000000001	90	0.05	0.15
0.9541265	0.7000000000000001	90	0.05	0.15
0.96809024	0.7500000000000001	90	0.05	0.15
0.98088884	0.8	90	0.05	0.15
0.9896639	0.8500000000000001	90	0.05	0.15
0.99810165	0.9000000000000001	90	0.05	0.15
0.9999999	0.9500000000000001	90	0.05	0.15
0.43245476	0.05	90	0.05	0.05
0.5496504	0.1	90	0.05	0.05
0.61389446	0.15000000000000002	90	0.05	0.05
0.65508264	0.2	90	0.05	0.05
0.68556195	0.25	90	0.05	0.05
0.72321296	0.3	90	0.05	0.05
0.7558214	0.35000000000000003	90	0.05	0.05
0.78315204	0.4	90	0.05	0.05
0.8053873	0.45	90	0.05	0.05
0.83061194	0.5	90	0.05	0.05
0.8545892	0.55	90	0.05	0.05
0.8766329	0.6000000000000001	90	0.05	0.05
0.9014421	0.6500000000000001	90	0.05	0.05
0.92621166	0.7000000000000001	90	0.05	0.05
0.95283467	0.7500000000000001	90	0.05	0.05
0.9737041	0.8	90	0.05	0.05
0.9883485	0.8500000000000001	90	0.05	0.05
0.9971421	0.9000000000000001	90	0.05	0.05
0.99999976	0.9500000000000001	90	0.05	0.05
0.5045213	0.05	90	0.05	0.2
0.60823226	0.1	90	0.05	0.2
0.677148	0.15000000000000002	90	0.05	0.2
0.7231422	0.2	90	0.05	0.2
0.7585023	0.25	90	0.05	0.2
0.79591894	0.3	90	0.05	0.2
0.8261618	0.35000000000000003	90	0.05	0.2
0.8561563	0.4	90	0.05	0.2
0.8810563	0.45	90	0.05	0.2
0.9079348	0.5	90	0.05	0.2
0.9245388	0.55	90	0.05	0.2
0.93739045	0.6000000000000001	90	0.05	0.2
0.9482525	0.6500000000000001	90	0.05	0.2
0.95908576	0.7000000000000001	90	0.05	0.2
0.9710764	0.7500000000000001	90	0.05	0.2
0.98383945	0.8	90	0.05	0.2
0.99063843	0.8500000000000001	90	0.05	0.2
0.9973136	0.9000000000000001	90	0.05	0.2
0.99999976	0.9500000000000001	90	0.05	0.2
0.2985051	0.05	91	0.05	0.15
0.37972733	0.1	91	0.05	0.15
0.43639535	0.15000000000000002	91	0.05	0.15
0.48017165	0.2	91	0.05	0.15
0.5320446	0.25	91	0.05	0.15
0.5762169	0.3	91	0.05	0.15
0.6346835	0.35000000000000003	91	0.05	0.15
0.68489045	0.4	91	0.05	0.15
0.72862196	0.45	91	0.05	0.15
0.7936089	0.5	91	0.05	0.15
0.8419646	0.55	91	0.05	0.15
0.8826485	0.6000000000000001	91	0.05	0.15
0.91132003	0.6500000000000001	91	0.05	0.15
0.94929695	0.7000000000000001	91	0.05	0.15
0.97287214	0.7500000000000001	91	0.05	0.15
0.9876161	0.8	91	0.05	0.15
0.994328	0.8500000000000001	91	0.05	0.15
0.9981276	0.9000000000000001	91	0.05	0.15
1.0000004	0.9500000000000001	91	0.05	0.15
0.291243	0.05	91	0.05	0.2
0.37248245	0.1	91	0.05	0.2
0.43328592	0.15000000000000002	91	0.05	0.2
0.47403565	0.2	91	0.05	0.2
0.5250115	0.25	91	0.05	0.2
0.574227	0.3	91	0.05	0.2
0.6308399	0.35000000000000003	91	0.05	0.2
0.6837799	0.4	91	0.05	0.2
0.7275807	0.45	91	0.05	0.2
0.79551977	0.5	91	0.05	0.2
0.8410457	0.55	91	0.05	0.2
0.88357955	0.6000000000000001	91	0.05	0.2
0.91332346	0.6500000000000001	91	0.05	0.2
0.9502676	0.7000000000000001	91	0.05	0.2
0.9748605	0.7500000000000001	91	0.05	0.2
0.987616	0.8	91	0.05	0.2
0.9943279	0.8500000000000001	91	0.05	0.2
0.99812746	0.9000000000000001	91	0.05	0.2
1.0000002	0.9500000000000001	91	0.05	0.2
0.19299787	0.05	91	0.05	0.05
0.28712878	0.1	91	0.05	0.05
0.3545658	0.15000000000000002	91	0.05	0.05
0.41860187	0.2	91	0.05	0.05
0.47906965	0.25	91	0.05	0.05
0.5429961	0.3	91	0.05	0.05
0.60797274	0.35000000000000003	91	0.05	0.05
0.66463137	0.4	91	0.05	0.05
0.7432942	0.45	91	0.05	0.05
0.8014459	0.5	91	0.05	0.05
0.84867954	0.55	91	0.05	0.05
0.8917017	0.6000000000000001	91	0.05	0.05
0.928463	0.6500000000000001	91	0.05	0.05
0.95305365	0.7000000000000001	91	0.05	0.05
0.97950935	0.7500000000000001	91	0.05	0.05
0.99043727	0.8	91	0.05	0.05
0.9971612	0.8500000000000001	91	0.05	0.05
0.9981033	0.9000000000000001	91	0.05	0.05
1.0	0.9500000000000001	91	0.05	0.05
0.47757542	0.05	92	0.05	0.15
0.62095046	0.1	92	0.05	0.15
0.6744345	0.15000000000000002	92	0.05	0.15
0.71823114	0.2	92	0.05	0.15
0.74992317	0.25	92	0.05	0.15
0.78165597	0.3	92	0.05	0.15
0.80760926	0.35000000000000003	92	0.05	0.15
0.824381	0.4	92	0.05	0.15
0.8437328	0.45	92	0.05	0.15
0.8595176	0.5	92	0.05	0.15
0.87499833	0.55	92	0.05	0.15
0.8991145	0.6000000000000001	92	0.05	0.15
0.92415303	0.6500000000000001	92	0.05	0.15
0.94411767	0.7000000000000001	92	0.05	0.15
0.96186286	0.7500000000000001	92	0.05	0.15
0.9721477	0.8	92	0.05	0.15
0.98624796	0.8500000000000001	92	0.05	0.15
0.9953876	0.9000000000000001	92	0.05	0.15
1.0000006	0.9500000000000001	92	0.05	0.15
0.4796355	0.05	92	0.05	0.2
0.61510444	0.1	92	0.05	0.2
0.66328335	0.15000000000000002	92	0.05	0.2
0.7103312	0.2	92	0.05	0.2
0.7418514	0.25	92	0.05	0.2
0.77567554	0.3	92	0.05	0.2
0.7994929	0.35000000000000003	92	0.05	0.2
0.82145935	0.4	92	0.05	0.2
0.83888304	0.45	92	0.05	0.2
0.8604466	0.5	92	0.05	0.2
0.87500393	0.55	92	0.05	0.2
0.8981261	0.6000000000000001	92	0.05	0.2
0.92314154	0.6500000000000001	92	0.05	0.2
0.9459842	0.7000000000000001	92	0.05	0.2
0.9637375	0.7500000000000001	92	0.05	0.2
0.9730517	0.8	92	0.05	0.2
0.98718727	0.8500000000000001	92	0.05	0.2
0.9953876	0.9000000000000001	92	0.05	0.2
1.0000006	0.9500000000000001	92	0.05	0.2
0.55543077	0.05	92	0.05	0.05
0.70463467	0.1	92	0.05	0.05
0.774683	0.15000000000000002	92	0.05	0.05
0.8121107	0.2	92	0.05	0.05
0.83592093	0.25	92	0.05	0.05
0.8507687	0.3	92	0.05	0.05
0.8655741	0.35000000000000003	92	0.05	0.05
0.88413304	0.4	92	0.05	0.05
0.8918718	0.45	92	0.05	0.05
0.905385	0.5	92	0.05	0.05
0.9139213	0.55	92	0.05	0.05
0.92615145	0.6000000000000001	92	0.05	0.05
0.9374668	0.6500000000000001	92	0.05	0.05
0.94880533	0.7000000000000001	92	0.05	0.05
0.96945596	0.7500000000000001	92	0.05	0.05
0.9797237	0.8	92	0.05	0.05
0.9890535	0.8500000000000001	92	0.05	0.05
0.99542624	0.9000000000000001	92	0.05	0.05
0.99909335	0.9500000000000001	92	0.05	0.05
0.36766103	0.05	93	0.05	0.15
0.49472925	0.1	93	0.05	0.15
0.57954836	0.15000000000000002	93	0.05	0.15
0.63364345	0.2	93	0.05	0.15
0.66841435	0.25	93	0.05	0.15
0.71506155	0.3	93	0.05	0.15
0.75559425	0.35000000000000003	93	0.05	0.15
0.79726124	0.4	93	0.05	0.15
0.82314	0.45	93	0.05	0.15
0.84762216	0.5	93	0.05	0.15
0.86613554	0.55	93	0.05	0.15
0.8951572	0.6000000000000001	93	0.05	0.15
0.9231465	0.6500000000000001	93	0.05	0.15
0.94971186	0.7000000000000001	93	0.05	0.15
0.9685661	0.7500000000000001	93	0.05	0.15
0.98528475	0.8	93	0.05	0.15
0.9918218	0.8500000000000001	93	0.05	0.15
0.99999976	0.9000000000000001	93	0.05	0.15
0.99999976	0.9500000000000001	93	0.05	0.15
0.3490615	0.05	93	0.05	0.2
0.46243858	0.1	93	0.05	0.2
0.55610985	0.15000000000000002	93	0.05	0.2
0.597555	0.2	93	0.05	0.2
0.6414885	0.25	93	0.05	0.2
0.682292	0.3	93	0.05	0.2
0.71701354	0.35000000000000003	93	0.05	0.2
0.75736725	0.4	93	0.05	0.2
0.79997236	0.45	93	0.05	0.2
0.8288937	0.5	93	0.05	0.2
0.85833347	0.55	93	0.05	0.2
0.88648945	0.6000000000000001	93	0.05	0.2
0.91926605	0.6500000000000001	93	0.05	0.2
0.9506121	0.7000000000000001	93	0.05	0.2
0.97209686	0.7500000000000001	93	0.05	0.2
0.98801655	0.8	93	0.05	0.2
0.99270654	0.8500000000000001	93	0.05	0.2
0.9999995	0.9000000000000001	93	0.05	0.2
0.9999995	0.9500000000000001	93	0.05	0.2
0.3760126	0.05	93	0.05	0.05
0.51594317	0.1	93	0.05	0.05
0.5896251	0.15000000000000002	93	0.05	0.05
0.65891427	0.2	93	0.05	0.05
0.7165269	0.25	93	0.05	0.05
0.76048005	0.3	93	0.05	0.05
0.78698677	0.35000000000000003	93	0.05	0.05
0.8145942	0.4	93	0.05	0.05
0.8458441	0.45	93	0.05	0.05
0.8740125	0.5	93	0.05	0.05
0.9001907	0.55	93	0.05	0.05
0.92619956	0.6000000000000001	93	0.05	0.05
0.9431981	0.6500000000000001	93	0.05	0.05
0.95552003	0.7000000000000001	93	0.05	0.05
0.9688182	0.7500000000000001	93	0.05	0.05
0.9818916	0.8	93	0.05	0.05
0.9938671	0.8500000000000001	93	0.05	0.05
0.9974845	0.9000000000000001	93	0.05	0.05
0.99999964	0.9500000000000001	93	0.05	0.05
0.44065702	0.05	94	0.05	0.15
0.5434056	0.1	94	0.05	0.15
0.6089103	0.15000000000000002	94	0.05	0.15
0.6612162	0.2	94	0.05	0.15
0.70258415	0.25	94	0.05	0.15
0.73287237	0.3	94	0.05	0.15
0.76283735	0.35000000000000003	94	0.05	0.15
0.7880732	0.4	94	0.05	0.15
0.81687146	0.45	94	0.05	0.15
0.84655577	0.5	94	0.05	0.15
0.87825656	0.55	94	0.05	0.15
0.9066489	0.6000000000000001	94	0.05	0.15
0.93547946	0.6500000000000001	94	0.05	0.15
0.95515966	0.7000000000000001	94	0.05	0.15
0.96993893	0.7500000000000001	94	0.05	0.15
0.9763848	0.8	94	0.05	0.15
0.98737544	0.8500000000000001	94	0.05	0.15
0.9982698	0.9000000000000001	94	0.05	0.15
0.9999995	0.9500000000000001	94	0.05	0.15
0.44289753	0.05	94	0.05	0.2
0.54566956	0.1	94	0.05	0.2
0.6112085	0.15000000000000002	94	0.05	0.2
0.6578547	0.2	94	0.05	0.2
0.6975771	0.25	94	0.05	0.2
0.72978365	0.3	94	0.05	0.2
0.7559796	0.35000000000000003	94	0.05	0.2
0.7881543	0.4	94	0.05	0.2
0.81600255	0.45	94	0.05	0.2
0.8485206	0.5	94	0.05	0.2
0.87822115	0.55	94	0.05	0.2
0.90851694	0.6000000000000001	94	0.05	0.2
0.9364519	0.6500000000000001	94	0.05	0.2
0.95511335	0.7000000000000001	94	0.05	0.2
0.97085744	0.7500000000000001	94	0.05	0.2
0.97732025	0.8	94	0.05	0.2
0.98739284	0.8500000000000001	94	0.05	0.2
0.9982698	0.9000000000000001	94	0.05	0.2
0.9999995	0.9500000000000001	94	0.05	0.2
0.36520594	0.05	94	0.05	0.05
0.4683522	0.1	94	0.05	0.05
0.53405905	0.15000000000000002	94	0.05	0.05
0.6043565	0.2	94	0.05	0.05
0.6515414	0.25	94	0.05	0.05
0.69295317	0.3	94	0.05	0.05
0.73439854	0.35000000000000003	94	0.05	0.05
0.7761044	0.4	94	0.05	0.05
0.808044	0.45	94	0.05	0.05
0.83685213	0.5	94	0.05	0.05
0.87206465	0.55	94	0.05	0.05
0.9007444	0.6000000000000001	94	0.05	0.05
0.9243744	0.6500000000000001	94	0.05	0.05
0.9476223	0.7000000000000001	94	0.05	0.05
0.96816134	0.7500000000000001	94	0.05	0.05
0.9809455	0.8	94	0.05	0.05
0.99372613	0.8500000000000001	94	0.05	0.05
0.9991897	0.9000000000000001	94	0.05	0.05
0.9991897	0.9500000000000001	94	0.05	0.05
0.40035644	0.05	95	0.05	0.15
0.5562968	0.1	95	0.05	0.15
0.63384736	0.15000000000000002	95	0.05	0.15
0.6888377	0.2	95	0.05	0.15
0.72870123	0.25	95	0.05	0.15
0.7581644	0.3	95	0.05	0.15
0.7778927	0.35000000000000003	95	0.05	0.15
0.79947644	0.4	95	0.05	0.15
0.820004	0.45	95	0.05	0.15
0.83945006	0.5	95	0.05	0.15
0.8634355	0.55	95	0.05	0.15
0.8822906	0.6000000000000001	95	0.05	0.15
0.904986	0.6500000000000001	95	0.05	0.15
0.92800194	0.7000000000000001	95	0.05	0.15
0.9487588	0.7500000000000001	95	0.05	0.15
0.96248317	0.8	95	0.05	0.15
0.980678	0.8500000000000001	95	0.05	0.15
0.9938266	0.9000000000000001	95	0.05	0.15
0.9982455	0.9500000000000001	95	0.05	0.15
0.3780866	0.05	95	0.05	0.2
0.5197364	0.1	95	0.05	0.2
0.59463525	0.15000000000000002	95	0.05	0.2
0.6405586	0.2	95	0.05	0.2
0.68427	0.25	95	0.05	0.2
0.7106765	0.3	95	0.05	0.2
0.7412234	0.35000000000000003	95	0.05	0.2
0.77238375	0.4	95	0.05	0.2
0.7976677	0.45	95	0.05	0.2
0.8217926	0.5	95	0.05	0.2
0.852519	0.55	95	0.05	0.2
0.8840499	0.6000000000000001	95	0.05	0.2
0.9097587	0.6500000000000001	95	0.05	0.2
0.9306885	0.7000000000000001	95	0.05	0.2
0.9516028	0.7500000000000001	95	0.05	0.2
0.9652873	0.8	95	0.05	0.2
0.98418736	0.8500000000000001	95	0.05	0.2
0.99740213	0.9000000000000001	95	0.05	0.2
0.99911916	0.9500000000000001	95	0.05	0.2
0.46015432	0.05	95	0.05	0.05
0.6243033	0.1	95	0.05	0.05
0.72310585	0.15000000000000002	95	0.05	0.05
0.77744466	0.2	95	0.05	0.05
0.8092692	0.25	95	0.05	0.05
0.8343212	0.3	95	0.05	0.05
0.8520122	0.35000000000000003	95	0.05	0.05
0.8749601	0.4	95	0.05	0.05
0.8923827	0.45	95	0.05	0.05
0.90069157	0.5	95	0.05	0.05
0.9154285	0.55	95	0.05	0.05
0.9299739	0.6000000000000001	95	0.05	0.05
0.9446205	0.6500000000000001	95	0.05	0.05
0.95311975	0.7000000000000001	95	0.05	0.05
0.9632117	0.7500000000000001	95	0.05	0.05
0.97230864	0.8	95	0.05	0.05
0.9812892	0.8500000000000001	95	0.05	0.05
0.9902624	0.9000000000000001	95	0.05	0.05
0.99371237	0.9500000000000001	95	0.05	0.05
0.54190594	0.05	96	0.05	0.15
0.6474677	0.1	96	0.05	0.15
0.70514464	0.15000000000000002	96	0.05	0.15
0.7459475	0.2	96	0.05	0.15
0.785043	0.25	96	0.05	0.15
0.81491506	0.3	96	0.05	0.15
0.8404939	0.35000000000000003	96	0.05	0.15
0.855273	0.4	96	0.05	0.15
0.8777767	0.45	96	0.05	0.15
0.8962012	0.5	96	0.05	0.15
0.911736	0.55	96	0.05	0.15
0.9271092	0.6000000000000001	96	0.05	0.15
0.9387537	0.6500000000000001	96	0.05	0.15
0.9503022	0.7000000000000001	96	0.05	0.15
0.9635734	0.7500000000000001	96	0.05	0.15
0.9749377	0.8	96	0.05	0.15
0.9852058	0.8500000000000001	96	0.05	0.15
0.9954156	0.9000000000000001	96	0.05	0.15
0.9999995	0.9500000000000001	96	0.05	0.15
0.5244311	0.05	96	0.05	0.2
0.63809544	0.1	96	0.05	0.2
0.69667	0.15000000000000002	96	0.05	0.2
0.7356327	0.2	96	0.05	0.2
0.7723145	0.25	96	0.05	0.2
0.8009543	0.3	96	0.05	0.2
0.8297024	0.35000000000000003	96	0.05	0.2
0.8530995	0.4	96	0.05	0.2
0.8765812	0.45	96	0.05	0.2
0.8950595	0.5	96	0.05	0.2
0.9163697	0.55	96	0.05	0.2
0.9281158	0.6000000000000001	96	0.05	0.2
0.942605	0.6500000000000001	96	0.05	0.2
0.9522073	0.7000000000000001	96	0.05	0.2
0.96723354	0.7500000000000001	96	0.05	0.2
0.9795542	0.8	96	0.05	0.2
0.9852284	0.8500000000000001	96	0.05	0.2
0.99634975	0.9000000000000001	96	0.05	0.2
0.9999994	0.9500000000000001	96	0.05	0.2
0.6112916	0.05	96	0.05	0.05
0.72648966	0.1	96	0.05	0.05
0.7696493	0.15000000000000002	96	0.05	0.05
0.79831845	0.2	96	0.05	0.05
0.82009864	0.25	96	0.05	0.05
0.84196216	0.3	96	0.05	0.05
0.8597164	0.35000000000000003	96	0.05	0.05
0.8760873	0.4	96	0.05	0.05
0.8898484	0.45	96	0.05	0.05
0.8997834	0.5	96	0.05	0.05
0.91145575	0.55	96	0.05	0.05
0.92403007	0.6000000000000001	96	0.05	0.05
0.9356918	0.6500000000000001	96	0.05	0.05
0.94800776	0.7000000000000001	96	0.05	0.05
0.9648184	0.7500000000000001	96	0.05	0.05
0.97332275	0.8	96	0.05	0.05
0.98834515	0.8500000000000001	96	0.05	0.05
0.99197125	0.9000000000000001	96	0.05	0.05
0.9964411	0.9500000000000001	96	0.05	0.05
0.5995895	0.05	97	0.05	0.15
0.70133513	0.1	97	0.05	0.15
0.7286068	0.15000000000000002	97	0.05	0.15
0.7530499	0.2	97	0.05	0.15
0.77557373	0.25	97	0.05	0.15
0.78725654	0.3	97	0.05	0.15
0.8095066	0.35000000000000003	97	0.05	0.15
0.83094275	0.4	97	0.05	0.15
0.8599239	0.45	97	0.05	0.15
0.8802538	0.5	97	0.05	0.15
0.9023505	0.55	97	0.05	0.15
0.9250277	0.6000000000000001	97	0.05	0.15
0.944114	0.6500000000000001	97	0.05	0.15
0.9618549	0.7000000000000001	97	0.05	0.15
0.9720532	0.7500000000000001	97	0.05	0.15
0.9832624	0.8	97	0.05	0.15
0.99449855	0.8500000000000001	97	0.05	0.15
0.9973029	0.9000000000000001	97	0.05	0.15
1.0000002	0.9500000000000001	97	0.05	0.15
0.59185714	0.05	97	0.05	0.2
0.69632035	0.1	97	0.05	0.2
0.7239057	0.15000000000000002	97	0.05	0.2
0.74635655	0.2	97	0.05	0.2
0.77073246	0.25	97	0.05	0.2
0.785321	0.3	97	0.05	0.2
0.80367786	0.35000000000000003	97	0.05	0.2
0.8271134	0.4	97	0.05	0.2
0.85997206	0.45	97	0.05	0.2
0.8820977	0.5	97	0.05	0.2
0.9041582	0.55	97	0.05	0.2
0.9260172	0.6000000000000001	97	0.05	0.2
0.9450758	0.6500000000000001	97	0.05	0.2
0.9609988	0.7000000000000001	97	0.05	0.2
0.97388935	0.7500000000000001	97	0.05	0.2
0.98326266	0.8	97	0.05	0.2
0.99264586	0.8500000000000001	97	0.05	0.2
0.996367	0.9000000000000001	97	0.05	0.2
0.9990952	0.9500000000000001	97	0.05	0.2
0.5369335	0.05	98	0.05	0.15
0.6299023	0.1	98	0.05	0.15
0.6823915	0.15000000000000002	98	0.05	0.15
0.711772	0.2	98	0.05	0.15
0.73980576	0.25	98	0.05	0.15
0.75892305	0.3	98	0.05	0.15
0.78418523	0.35000000000000003	98	0.05	0.15
0.80403924	0.4	98	0.05	0.15
0.820518	0.45	98	0.05	0.15
0.8420785	0.5	98	0.05	0.15
0.8765021	0.55	98	0.05	0.15
0.9038401	0.6000000000000001	98	0.05	0.15
0.9378856	0.6500000000000001	98	0.05	0.15
0.9544643	0.7000000000000001	98	0.05	0.15
0.96866715	0.7500000000000001	98	0.05	0.15
0.98588717	0.8	98	0.05	0.15
0.9925426	0.8500000000000001	98	0.05	0.15
0.99727565	0.9000000000000001	98	0.05	0.15
0.99999917	0.9500000000000001	98	0.05	0.15
0.5874655	0.05	97	0.05	0.05
0.7139491	0.1	97	0.05	0.05
0.74708986	0.15000000000000002	97	0.05	0.05
0.7692493	0.2	97	0.05	0.05
0.7848312	0.25	97	0.05	0.05
0.80254495	0.3	97	0.05	0.05
0.81888545	0.35000000000000003	97	0.05	0.05
0.84319466	0.4	97	0.05	0.05
0.8595714	0.45	97	0.05	0.05
0.8817871	0.5	97	0.05	0.05
0.90867215	0.55	97	0.05	0.05
0.9283985	0.6000000000000001	97	0.05	0.05
0.949366	0.6500000000000001	97	0.05	0.05
0.9646086	0.7000000000000001	97	0.05	0.05
0.9768292	0.7500000000000001	97	0.05	0.05
0.9871022	0.8	97	0.05	0.05
0.99542534	0.8500000000000001	97	0.05	0.05
0.9982182	0.9000000000000001	97	0.05	0.05
0.99912345	0.9500000000000001	97	0.05	0.05
0.54202586	0.05	98	0.05	0.2
0.62579656	0.1	98	0.05	0.2
0.6803119	0.15000000000000002	98	0.05	0.2
0.71777403	0.2	98	0.05	0.2
0.7397822	0.25	98	0.05	0.2
0.7639622	0.3	98	0.05	0.2
0.78897697	0.35000000000000003	98	0.05	0.2
0.80681115	0.4	98	0.05	0.2
0.82326525	0.45	98	0.05	0.2
0.8478218	0.5	98	0.05	0.2
0.8822216	0.55	98	0.05	0.2
0.9097775	0.6000000000000001	98	0.05	0.2
0.938838	0.6500000000000001	98	0.05	0.2
0.9554795	0.7000000000000001	98	0.05	0.2
0.9716262	0.7500000000000001	98	0.05	0.2
0.98588705	0.8	98	0.05	0.2
0.99448097	0.8500000000000001	98	0.05	0.2
0.99727553	0.9000000000000001	98	0.05	0.2
0.99999905	0.9500000000000001	98	0.05	0.2
0.4787288	0.05	98	0.05	0.05
0.59119946	0.1	98	0.05	0.05
0.64288366	0.15000000000000002	98	0.05	0.05
0.6701232	0.2	98	0.05	0.05
0.6972934	0.25	98	0.05	0.05
0.71447986	0.3	98	0.05	0.05
0.73667437	0.35000000000000003	98	0.05	0.05
0.7636039	0.4	98	0.05	0.05
0.7797389	0.45	98	0.05	0.05
0.800475	0.5	98	0.05	0.05
0.8289586	0.55	98	0.05	0.05
0.86413133	0.6000000000000001	98	0.05	0.05
0.90593606	0.6500000000000001	98	0.05	0.05
0.93235916	0.7000000000000001	98	0.05	0.05
0.9563675	0.7500000000000001	98	0.05	0.05
0.97526544	0.8	98	0.05	0.05
0.9858806	0.8500000000000001	98	0.05	0.05
0.9963371	0.9000000000000001	98	0.05	0.05
0.99823594	0.9500000000000001	98	0.05	0.05
0.62111837	0.05	99	0.05	0.15
0.7679559	0.1	99	0.05	0.15
0.82414144	0.15000000000000002	99	0.05	0.15
0.84435076	0.2	99	0.05	0.15
0.85773593	0.25	99	0.05	0.15
0.8787177	0.3	99	0.05	0.15
0.88535535	0.35000000000000003	99	0.05	0.15
0.8929169	0.4	99	0.05	0.15
0.8995778	0.45	99	0.05	0.15
0.9118441	0.5	99	0.05	0.15
0.9193938	0.55	99	0.05	0.15
0.93155175	0.6000000000000001	99	0.05	0.15
0.93699545	0.6500000000000001	99	0.05	0.15
0.9416053	0.7000000000000001	99	0.05	0.15
0.95272577	0.7500000000000001	99	0.05	0.15
0.96277285	0.8	99	0.05	0.15
0.973914	0.8500000000000001	99	0.05	0.15
0.9874473	0.9000000000000001	99	0.05	0.15
0.9982456	0.9500000000000001	99	0.05	0.15
0.6181368	0.05	99	0.05	0.2
0.76600057	0.1	99	0.05	0.2
0.8136383	0.15000000000000002	99	0.05	0.2
0.83680433	0.2	99	0.05	0.2
0.8520045	0.25	99	0.05	0.2
0.86155975	0.3	99	0.05	0.2
0.8729152	0.35000000000000003	99	0.05	0.2
0.88251334	0.4	99	0.05	0.2
0.8872963	0.45	99	0.05	0.2
0.89667904	0.5	99	0.05	0.2
0.90233725	0.55	99	0.05	0.2
0.91461194	0.6000000000000001	99	0.05	0.2
0.9286218	0.6500000000000001	99	0.05	0.2
0.9379137	0.7000000000000001	99	0.05	0.2
0.950017	0.7500000000000001	99	0.05	0.2
0.9600317	0.8	99	0.05	0.2
0.97292966	0.8500000000000001	99	0.05	0.2
0.9855992	0.9000000000000001	99	0.05	0.2
0.99914	0.9500000000000001	99	0.05	0.2
0.6259401	0.05	99	0.05	0.05
0.75733185	0.1	99	0.05	0.05
0.793158	0.15000000000000002	99	0.05	0.05
0.8171704	0.2	99	0.05	0.05
0.8345256	0.25	99	0.05	0.05
0.8440896	0.3	99	0.05	0.05
0.8574191	0.35000000000000003	99	0.05	0.05
0.8708029	0.4	99	0.05	0.05
0.88714856	0.45	99	0.05	0.05
0.8985167	0.5	99	0.05	0.05
0.91086984	0.55	99	0.05	0.05
0.9192722	0.6000000000000001	99	0.05	0.05
0.92661273	0.6500000000000001	99	0.05	0.05
0.9405758	0.7000000000000001	99	0.05	0.05
0.9536234	0.7500000000000001	99	0.05	0.05
0.95546806	0.8	99	0.05	0.05
0.9727269	0.8500000000000001	99	0.05	0.05
0.98826975	0.9000000000000001	99	0.05	0.05
0.9991053	0.9500000000000001	99	0.05	0.05


==> figures/w_signal_df_noise_scales_0.03.csv <==
w_signal,w_4b_cut,seed,signal_ratio,noise_scale,n_3b
0.039662622,0.05,0,0.03,0.1,100000
0.076497585,0.1,0,0.03,0.1,100000
0.13360001,0.15,0,0.03,0.1,100000
0.20315287,0.2,0,0.03,0.1,100000
0.28864628,0.25,0,0.03,0.1,100000
0.3707228,0.3,0,0.03,0.1,100000
0.43212393,0.35,0,0.03,0.1,100000
0.49530154,0.4,0,0.03,0.1,100000
0.54074687,0.45,0,0.03,0.1,100000
0.6392184,0.5,0,0.03,0.1,100000
0.69699734,0.55,0,0.03,0.1,100000
0.75944287,0.6000000000000001,0,0.03,0.1,100000
0.8221361,0.6500000000000001,0,0.03,0.1,100000
0.88104177,0.7000000000000001,0,0.03,0.1,100000
0.92306805,0.7500000000000001,0,0.03,0.1,100000
0.9553656,0.8,0,0.03,0.1,100000
0.9767977,0.8500000000000001,0,0.03,0.1,100000
0.9910209,0.9000000000000001,0,0.03,0.1,100000
1.0000001,0.95,0,0.03,0.1,100000
0.08818851,0.05,1,0.03,0.1,100000
0.15324046,0.1,1,0.03,0.1,100000
0.22624277,0.15,1,0.03,0.1,100000
0.3043362,0.2,1,0.03,0.1,100000
0.37276208,0.25,1,0.03,0.1,100000
0.42491665,0.3,1,0.03,0.1,100000
0.48164976,0.35,1,0.03,0.1,100000
0.5573823,0.4,1,0.03,0.1,100000
0.64538276,0.45,1,0.03,0.1,100000
0.7072411,0.5,1,0.03,0.1,100000
0.7611145,0.55,1,0.03,0.1,100000
0.8042197,0.6000000000000001,1,0.03,0.1,100000
0.84753,0.6500000000000001,1,0.03,0.1,100000
0.8706237,0.7000000000000001,1,0.03,0.1,100000
0.91580826,0.7500000000000001,1,0.03,0.1,100000
0.93830615,0.8,1,0.03,0.1,100000
0.9680389,0.8500000000000001,1,0.03,0.1,100000
0.99021167,0.9000000000000001,1,0.03,0.1,100000
0.99760616,0.95,1,0.03,0.1,100000
0.034193896,0.05,2,0.03,0.1,100000
0.10048057,0.1,2,0.03,0.1,100000
0.17819771,0.15,2,0.03,0.1,100000
0.2799375,0.2,2,0.03,0.1,100000
0.36683905,0.25,2,0.03,0.1,100000
0.40306753,0.3,2,0.03,0.1,100000
0.46123993,0.35,2,0.03,0.1,100000
0.5381606,0.4,2,0.03,0.1,100000
0.5979919,0.45,2,0.03,0.1,100000
0.64205825,0.5,2,0.03,0.1,100000
0.7153082,0.55,2,0.03,0.1,100000
0.7840244,0.6000000000000001,2,0.03,0.1,100000
0.8237743,0.6500000000000001,2,0.03,0.1,100000
0.86160874,0.7000000000000001,2,0.03,0.1,100000
0.9056436,0.7500000000000001,2,0.03,0.1,100000
0.94745827,0.8,2,0.03,0.1,100000
0.97313297,0.8500000000000001,2,0.03,0.1,100000
0.98633236,0.9000000000000001,2,0.03,0.1,100000
1.0000004,0.95,2,0.03,0.1,100000
0.12302622,0.05,3,0.03,0.1,100000
0.2092407,0.1,3,0.03,0.1,100000
0.28965908,0.15,3,0.03,0.1,100000
0.3673482,0.2,3,0.03,0.1,100000
0.4147201,0.25,3,0.03,0.1,100000
0.49294615,0.3,3,0.03,0.1,100000
0.5609674,0.35,3,0.03,0.1,100000
0.6025974,0.4,3,0.03,0.1,100000
0.65196896,0.45,3,0.03,0.1,100000
0.70051944,0.5,3,0.03,0.1,100000
0.73647714,0.55,3,0.03,0.1,100000
0.7795835,0.6000000000000001,3,0.03,0.1,100000
0.815272,0.6500000000000001,3,0.03,0.1,100000
0.85783666,0.7000000000000001,3,0.03,0.1,100000
0.9052067,0.7500000000000001,3,0.03,0.1,100000
0.94505405,0.8,3,0.03,0.1,100000
0.96736443,0.8500000000000001,3,0.03,0.1,100000
0.9878663,0.9000000000000001,3,0.03,0.1,100000
0.99999976,0.95,3,0.03,0.1,100000
0.026813813,0.05,4,0.03,0.1,100000
0.048857324,0.1,4,0.03,0.1,100000
0.06393206,0.15,4,0.03,0.1,100000
0.10027453,0.2,4,0.03,0.1,100000
0.14224681,0.25,4,0.03,0.1,100000
0.23052359,0.3,4,0.03,0.1,100000
0.2833492,0.35,4,0.03,0.1,100000
0.37982145,0.4,4,0.03,0.1,100000
0.47695026,0.45,4,0.03,0.1,100000
0.5579401,0.5,4,0.03,0.1,100000
0.64895046,0.55,4,0.03,0.1,100000
0.75116897,0.6000000000000001,4,0.03,0.1,100000
0.8389642,0.6500000000000001,4,0.03,0.1,100000
0.88167095,0.7000000000000001,4,0.03,0.1,100000
0.9307063,0.7500000000000001,4,0.03,0.1,100000
0.95749396,0.8,4,0.03,0.1,100000
0.9847747,0.8500000000000001,4,0.03,0.1,100000
0.99346447,0.9000000000000001,4,0.03,0.1,100000
0.9999998,0.95,4,0.03,0.1,100000
0.12429793,0.05,5,0.03,0.1,100000
0.23581772,0.1,5,0.03,0.1,100000
0.31418997,0.15,5,0.03,0.1,100000
0.3926131,0.2,5,0.03,0.1,100000
0.4735472,0.25,5,0.03,0.1,100000
0.5456855,0.3,5,0.03,0.1,100000
0.6006545,0.35,5,0.03,0.1,100000
0.6627393,0.4,5,0.03,0.1,100000
0.74144465,0.45,5,0.03,0.1,100000
0.790534,0.5,5,0.03,0.1,100000
0.82532126,0.55,5,0.03,0.1,100000
0.8616118,0.6000000000000001,5,0.03,0.1,100000
0.9038028,0.6500000000000001,5,0.03,0.1,100000
0.94236594,0.7000000000000001,5,0.03,0.1,100000
0.9610264,0.7500000000000001,5,0.03,0.1,100000
0.98208696,0.8,5,0.03,0.1,100000
0.9888573,0.8500000000000001,5,0.03,0.1,100000
0.9954821,0.9000000000000001,5,0.03,0.1,100000
0.9999999,0.95,5,0.03,0.1,100000
0.0022013895,0.05,6,0.03,0.1,100000
0.0022013895,0.1,6,0.03,0.1,100000
0.0022013895,0.15,6,0.03,0.1,100000
0.014450027,0.2,6,0.03,0.1,100000
0.051890932,0.25,6,0.03,0.1,100000
0.12261367,0.3,6,0.03,0.1,100000
0.2181986,0.35,6,0.03,0.1,100000
0.335101,0.4,6,0.03,0.1,100000
0.47491845,0.45,6,0.03,0.1,100000
0.60671675,0.5,6,0.03,0.1,100000
0.7004064,0.55,6,0.03,0.1,100000
0.777314,0.6000000000000001,6,0.03,0.1,100000
0.8576308,0.6500000000000001,6,0.03,0.1,100000
0.9440851,0.7000000000000001,6,0.03,0.1,100000
0.96453166,0.7500000000000001,6,0.03,0.1,100000
0.98244727,0.8,6,0.03,0.1,100000
0.9936721,0.8500000000000001,6,0.03,0.1,100000
0.9999991,0.9000000000000001,6,0.03,0.1,100000
0.9999991,0.95,6,0.03,0.1,100000
0.022572646,0.05,7,0.03,0.1,100000
0.08598668,0.1,7,0.03,0.1,100000
0.14790252,0.15,7,0.03,0.1,100000
0.21277368,0.2,7,0.03,0.1,100000
0.28084388,0.25,7,0.03,0.1,100000
0.34696382,0.3,7,0.03,0.1,100000
0.40649533,0.35,7,0.03,0.1,100000
0.46504512,0.4,7,0.03,0.1,100000
0.52314746,0.45,7,0.03,0.1,100000
0.5869209,0.5,7,0.03,0.1,100000
0.65454376,0.55,7,0.03,0.1,100000
0.71353924,0.6000000000000001,7,0.03,0.1,100000
0.77279854,0.6500000000000001,7,0.03,0.1,100000
0.8244322,0.7000000000000001,7,0.03,0.1,100000
0.8825893,0.7500000000000001,7,0.03,0.1,100000
0.92427546,0.8,7,0.03,0.1,100000
0.95905477,0.8500000000000001,7,0.03,0.1,100000
0.984504,0.9000000000000001,7,0.03,0.1,100000
0.9982855,0.95,7,0.03,0.1,100000
0.113120936,0.05,8,0.03,0.1,100000
0.20928493,0.1,8,0.03,0.1,100000
0.33188325,0.15,8,0.03,0.1,100000
0.42793632,0.2,8,0.03,0.1,100000
0.5020117,0.25,8,0.03,0.1,100000
0.55021936,0.3,8,0.03,0.1,100000
0.6177606,0.35,8,0.03,0.1,100000
0.6635603,0.4,8,0.03,0.1,100000
0.71175253,0.45,8,0.03,0.1,100000
0.77735996,0.5,8,0.03,0.1,100000
0.81791794,0.55,8,0.03,0.1,100000
0.8538337,0.6000000000000001,8,0.03,0.1,100000
0.8867141,0.6500000000000001,8,0.03,0.1,100000
0.9117756,0.7000000000000001,8,0.03,0.1,100000
0.9363853,0.7500000000000001,8,0.03,0.1,100000
0.95822036,0.8,8,0.03,0.1,100000
0.9755423,0.8500000000000001,8,0.03,0.1,100000
0.9853949,0.9000000000000001,8,0.03,0.1,100000
0.9975976,0.95,8,0.03,0.1,100000
0.011128726,0.05,9,0.03,0.1,100000
0.027696518,0.1,9,0.03,0.1,100000
0.056179278,0.15,9,0.03,0.1,100000
0.11024724,0.2,9,0.03,0.1,100000
0.16333291,0.25,9,0.03,0.1,100000
0.2417916,0.3,9,0.03,0.1,100000
0.3307477,0.35,9,0.03,0.1,100000
0.44533697,0.4,9,0.03,0.1,100000
0.5356178,0.45,9,0.03,0.1,100000
0.6160193,0.5,9,0.03,0.1,100000
0.6970088,0.55,9,0.03,0.1,100000
0.7536461,0.6000000000000001,9,0.03,0.1,100000
0.8230127,0.6500000000000001,9,0.03,0.1,100000
0.8681263,0.7000000000000001,9,0.03,0.1,100000
0.93508065,0.7500000000000001,9,0.03,0.1,100000
0.9744647,0.8,9,0.03,0.1,100000
0.9874093,0.8500000000000001,9,0.03,0.1,100000
0.99502563,0.9000000000000001,9,0.03,0.1,100000
0.99747205,0.95,9,0.03,0.1,100000
0.04949111,0.05,0,0.03,0.05,100000
0.09896958,0.1,0,0.03,0.05,100000
0.16567206,0.15,0,0.03,0.05,100000
0.20539293,0.2,0,0.03,0.05,100000
0.27069068,0.25,0,0.03,0.05,100000
0.3340782,0.3,0,0.03,0.05,100000
0.40046507,0.35,0,0.03,0.05,100000
0.47221693,0.4,0,0.03,0.05,100000
0.51695687,0.45,0,0.03,0.05,100000
0.5951954,0.5,0,0.03,0.05,100000
0.6521958,0.55,0,0.03,0.05,100000
0.7043167,0.6000000000000001,0,0.03,0.05,100000
0.75849223,0.6500000000000001,0,0.03,0.05,100000
0.8199007,0.7000000000000001,0,0.03,0.05,100000
0.8585736,0.7500000000000001,0,0.03,0.05,100000
0.91877997,0.8,0,0.03,0.05,100000
0.95324093,0.8500000000000001,0,0.03,0.05,100000
0.9737625,0.9000000000000001,0,0.03,0.05,100000
0.9906864,0.95,0,0.03,0.05,100000
0.029893931,0.05,0,0.03,0.1,100000
0.059721183,0.1,0,0.03,0.1,100000
0.10155764,0.15,0,0.03,0.1,100000
0.14752574,0.2,0,0.03,0.1,100000
0.20950833,0.25,0,0.03,0.1,100000
0.27111447,0.3,0,0.03,0.1,100000
0.37347436,0.35,0,0.03,0.1,100000
0.443769,0.4,0,0.03,0.1,100000
0.49879062,0.45,0,0.03,0.1,100000
0.58160764,0.5,0,0.03,0.1,100000
0.66131896,0.55,0,0.03,0.1,100000
0.7265322,0.6000000000000001,0,0.03,0.1,100000
0.80244917,0.6500000000000001,0,0.03,0.1,100000
0.87350446,0.7000000000000001,0,0.03,0.1,100000
0.90801114,0.7500000000000001,0,0.03,0.1,100000
0.961913,0.8,0,0.03,0.1,100000
0.9789407,0.8500000000000001,0,0.03,0.1,100000
0.9906515,0.9000000000000001,0,0.03,0.1,100000
1.0,0.95,0,0.03,0.1,100000
0.018842688,0.05,0,0.03,0.15,100000
0.04510527,0.1,0,0.03,0.15,100000
0.07127542,0.15,0,0.03,0.15,100000
0.11028377,0.2,0,0.03,0.15,100000
0.16353936,0.25,0,0.03,0.15,100000
0.22465727,0.3,0,0.03,0.15,100000
0.31920946,0.35,0,0.03,0.15,100000
0.4160494,0.4,0,0.03,0.15,100000
0.50177616,0.45,0,0.03,0.15,100000
0.5775383,0.5,0,0.03,0.15,100000
0.6800068,0.55,0,0.03,0.15,100000
0.7607086,0.6000000000000001,0,0.03,0.15,100000
0.8376946,0.6500000000000001,0,0.03,0.15,100000
0.89089775,0.7000000000000001,0,0.03,0.15,100000
0.93385726,0.7500000000000001,0,0.03,0.15,100000
0.9720458,0.8,0,0.03,0.15,100000
0.9904395,0.8500000000000001,0,0.03,0.15,100000
1.0000004,0.9000000000000001,0,0.03,0.15,100000
1.0000004,0.95,0,0.03,0.15,100000
0.015358683,0.05,0,0.03,0.2,100000
0.03401275,0.1,0,0.03,0.2,100000
0.0641888,0.15,0,0.03,0.2,100000
0.10364544,0.2,0,0.03,0.2,100000
0.1439051,0.25,0,0.03,0.2,100000
0.22110575,0.3,0,0.03,0.2,100000
0.29789832,0.35,0,0.03,0.2,100000
0.40780458,0.4,0,0.03,0.2,100000
0.51089805,0.45,0,0.03,0.2,100000
0.5993611,0.5,0,0.03,0.2,100000
0.695838,0.55,0,0.03,0.2,100000
0.78197867,0.6000000000000001,0,0.03,0.2,100000
0.8497181,0.6500000000000001,0,0.03,0.2,100000
0.9083025,0.7000000000000001,0,0.03,0.2,100000
0.94255984,0.7500000000000001,0,0.03,0.2,100000
0.97855943,0.8,0,0.03,0.2,100000
0.9933574,0.8500000000000001,0,0.03,0.2,100000
1.0000004,0.9000000000000001,0,0.03,0.2,100000
1.0000004,0.95,0,0.03,0.2,100000
0.09787779,0.05,1,0.03,0.1,100000
0.15674782,0.1,1,0.03,0.1,100000
0.23260328,0.15,1,0.03,0.1,100000
0.3130441,0.2,1,0.03,0.1,100000
0.38799363,0.25,1,0.03,0.1,100000
0.4444078,0.3,1,0.03,0.1,100000
0.5164326,0.35,1,0.03,0.1,100000
0.5908459,0.4,1,0.03,0.1,100000
0.65362537,0.45,1,0.03,0.1,100000
0.72269064,0.5,1,0.03,0.1,100000
0.7677868,0.55,1,0.03,0.1,100000
0.8215156,0.6000000000000001,1,0.03,0.1,100000
0.8594813,0.6500000000000001,1,0.03,0.1,100000
0.8905157,0.7000000000000001,1,0.03,0.1,100000
0.91253746,0.7500000000000001,1,0.03,0.1,100000
0.93286085,0.8,1,0.03,0.1,100000
0.96147585,0.8500000000000001,1,0.03,0.1,100000
0.9849602,0.9000000000000001,1,0.03,0.1,100000
0.99340874,0.95,1,0.03,0.1,100000
0.0870773,0.05,1,0.03,0.05,100000
0.15507887,0.1,1,0.03,0.05,100000
0.22232768,0.15,1,0.03,0.05,100000
0.30595297,0.2,1,0.03,0.05,100000
0.3703221,0.25,1,0.03,0.05,100000
0.42522386,0.3,1,0.03,0.05,100000
0.49170658,0.35,1,0.03,0.05,100000
0.5625933,0.4,1,0.03,0.05,100000
0.6413887,0.45,1,0.03,0.05,100000
0.7084482,0.5,1,0.03,0.05,100000
0.7588165,0.55,1,0.03,0.05,100000
0.80215657,0.6000000000000001,1,0.03,0.05,100000
0.850401,0.6500000000000001,1,0.03,0.05,100000
0.8815999,0.7000000000000001,1,0.03,0.05,100000
0.91075605,0.7500000000000001,1,0.03,0.05,100000
0.9375805,0.8,1,0.03,0.05,100000
0.9699362,0.8500000000000001,1,0.03,0.05,100000
0.99005085,0.9000000000000001,1,0.03,0.05,100000
0.9934103,0.95,1,0.03,0.05,100000
0.09058862,0.05,1,0.03,0.2,100000
0.1603519,0.1,1,0.03,0.2,100000
0.22918351,0.15,1,0.03,0.2,100000
0.30724442,0.2,1,0.03,0.2,100000
0.3792343,0.25,1,0.03,0.2,100000
0.4427412,0.3,1,0.03,0.2,100000
0.51356906,0.35,1,0.03,0.2,100000
0.5874338,0.4,1,0.03,0.2,100000
0.64674234,0.45,1,0.03,0.2,100000
0.71276706,0.5,1,0.03,0.2,100000
0.77010596,0.55,1,0.03,0.2,100000
0.83060163,0.6000000000000001,1,0.03,0.2,100000
0.8682857,0.6500000000000001,1,0.03,0.2,100000
0.8889922,0.7000000000000001,1,0.03,0.2,100000
0.9159493,0.7500000000000001,1,0.03,0.2,100000
0.93823725,0.8,1,0.03,0.2,100000
0.96001446,0.8500000000000001,1,0.03,0.2,100000
0.9917372,0.9000000000000001,1,0.03,0.2,100000
0.9966963,0.95,1,0.03,0.2,100000
0.09604123,0.05,1,0.03,0.15,100000
0.1621274,0.1,1,0.03,0.15,100000
0.22893706,0.15,1,0.03,0.15,100000
0.3108395,0.2,1,0.03,0.15,100000
0.38096654,0.25,1,0.03,0.15,100000
0.44775724,0.3,1,0.03,0.15,100000
0.51847935,0.35,1,0.03,0.15,100000
0.59084594,0.4,1,0.03,0.15,100000
0.65196013,0.45,1,0.03,0.15,100000
0.7159726,0.5,1,0.03,0.15,100000
0.77506083,0.55,1,0.03,0.15,100000
0.81831527,0.6000000000000001,1,0.03,0.15,100000
0.86483526,0.6500000000000001,1,0.03,0.15,100000
0.8975679,0.7000000000000001,1,0.03,0.15,100000
0.91265726,0.7500000000000001,1,0.03,0.15,100000
0.93286544,0.8,1,0.03,0.15,100000
0.9598715,0.8500000000000001,1,0.03,0.15,100000
0.98497176,0.9000000000000001,1,0.03,0.15,100000
0.9966963,0.95,1,0.03,0.15,100000
0.07033512,0.05,2,0.03,0.1,100000
0.18481457,0.1,2,0.03,0.1,100000
0.2964663,0.15,2,0.03,0.1,100000
0.3765153,0.2,2,0.03,0.1,100000
0.43686184,0.25,2,0.03,0.1,100000
0.4923335,0.3,2,0.03,0.1,100000
0.55138123,0.35,2,0.03,0.1,100000
0.60362625,0.4,2,0.03,0.1,100000
0.6572559,0.45,2,0.03,0.1,100000
0.71369386,0.5,2,0.03,0.1,100000
0.762192,0.55,2,0.03,0.1,100000
0.79401565,0.6000000000000001,2,0.03,0.1,100000
0.8487682,0.6500000000000001,2,0.03,0.1,100000
0.88157195,0.7000000000000001,2,0.03,0.1,100000
0.9111849,0.7500000000000001,2,0.03,0.1,100000
0.94238085,0.8,2,0.03,0.1,100000
0.9632687,0.8500000000000001,2,0.03,0.1,100000
0.9891322,0.9000000000000001,2,0.03,0.1,100000
1.0000002,0.95,2,0.03,0.1,100000
0.06842001,0.05,2,0.03,0.05,100000
0.17466071,0.1,2,0.03,0.05,100000
0.28105095,0.15,2,0.03,0.05,100000
0.36385354,0.2,2,0.03,0.05,100000
0.46824667,0.25,2,0.03,0.05,100000
0.53388435,0.3,2,0.03,0.05,100000
0.5867118,0.35,2,0.03,0.05,100000
0.62863564,0.4,2,0.03,0.05,100000
0.6793015,0.45,2,0.03,0.05,100000
0.72151786,0.5,2,0.03,0.05,100000
0.75635654,0.55,2,0.03,0.05,100000
0.8033955,0.6000000000000001,2,0.03,0.05,100000
0.83709794,0.6500000000000001,2,0.03,0.05,100000
0.8741241,0.7000000000000001,2,0.03,0.05,100000
0.9009392,0.7500000000000001,2,0.03,0.05,100000
0.93222153,0.8,2,0.03,0.05,100000
0.95654476,0.8500000000000001,2,0.03,0.05,100000
0.9811354,0.9000000000000001,2,0.03,0.05,100000
0.99839044,0.95,2,0.03,0.05,100000
0.028139608,0.05,2,0.03,0.2,100000
0.09263613,0.1,2,0.03,0.2,100000
0.15019843,0.15,2,0.03,0.2,100000
0.20163807,0.2,2,0.03,0.2,100000
0.28536397,0.25,2,0.03,0.2,100000
0.3569569,0.3,2,0.03,0.2,100000
0.44181588,0.35,2,0.03,0.2,100000
0.49834165,0.4,2,0.03,0.2,100000
0.5634128,0.45,2,0.03,0.2,100000
0.6395214,0.5,2,0.03,0.2,100000
0.70715594,0.55,2,0.03,0.2,100000
0.77287215,0.6000000000000001,2,0.03,0.2,100000
0.84333736,0.6500000000000001,2,0.03,0.2,100000
0.89059424,0.7000000000000001,2,0.03,0.2,100000
0.9309599,0.7500000000000001,2,0.03,0.2,100000
0.96675175,0.8,2,0.03,0.2,100000
0.98139757,0.8500000000000001,2,0.03,0.2,100000
0.9951652,0.9000000000000001,2,0.03,0.2,100000
1.0000007,0.95,2,0.03,0.2,100000
0.05762148,0.05,2,0.03,0.15,100000
0.14057398,0.1,2,0.03,0.15,100000
0.21616548,0.15,2,0.03,0.15,100000
0.30285314,0.2,2,0.03,0.15,100000
0.36327478,0.25,2,0.03,0.15,100000
0.431338,0.3,2,0.03,0.15,100000
0.48825222,0.35,2,0.03,0.15,100000
0.5400667,0.4,2,0.03,0.15,100000
0.6100757,0.45,2,0.03,0.15,100000
0.669761,0.5,2,0.03,0.15,100000
0.7209056,0.55,2,0.03,0.15,100000
0.7850329,0.6000000000000001,2,0.03,0.15,100000
0.8346093,0.6500000000000001,2,0.03,0.15,100000
0.88873094,0.7000000000000001,2,0.03,0.15,100000
0.9194869,0.7500000000000001,2,0.03,0.15,100000
0.95520693,0.8,2,0.03,0.15,100000
0.97644484,0.8500000000000001,2,0.03,0.15,100000
0.99202496,0.9000000000000001,2,0.03,0.15,100000
1.0000002,0.95,2,0.03,0.15,100000
0.13175675,0.05,3,0.03,0.1,100000
0.21703549,0.1,3,0.03,0.1,100000
0.29505885,0.15,3,0.03,0.1,100000
0.37625885,0.2,3,0.03,0.1,100000
0.43681324,0.25,3,0.03,0.1,100000
0.50802755,0.3,3,0.03,0.1,100000
0.5630974,0.35,3,0.03,0.1,100000
0.6092972,0.4,3,0.03,0.1,100000
0.6517576,0.45,3,0.03,0.1,100000
0.69598114,0.5,3,0.03,0.1,100000
0.7382739,0.55,3,0.03,0.1,100000
0.7682427,0.6000000000000001,3,0.03,0.1,100000
0.816524,0.6500000000000001,3,0.03,0.1,100000
0.8497503,0.7000000000000001,3,0.03,0.1,100000
0.8913761,0.7500000000000001,3,0.03,0.1,100000
0.93572897,0.8,3,0.03,0.1,100000
0.9604282,0.8500000000000001,3,0.03,0.1,100000
0.98379433,0.9000000000000001,3,0.03,0.1,100000
0.9999994,0.95,3,0.03,0.1,100000
0.20507985,0.05,3,0.03,0.05,100000
0.32028118,0.1,3,0.03,0.05,100000
0.39387637,0.15,3,0.03,0.05,100000
0.46713877,0.2,3,0.03,0.05,100000
0.5364799,0.25,3,0.03,0.05,100000
0.5825968,0.3,3,0.03,0.05,100000
0.6250047,0.35,3,0.03,0.05,100000
0.66077954,0.4,3,0.03,0.05,100000
0.71004117,0.45,3,0.03,0.05,100000
0.7473368,0.5,3,0.03,0.05,100000
0.78891224,0.55,3,0.03,0.05,100000
0.8260161,0.6000000000000001,3,0.03,0.05,100000
0.8553012,0.6500000000000001,3,0.03,0.05,100000
0.8919469,0.7000000000000001,3,0.03,0.05,100000
0.9216373,0.7500000000000001,3,0.03,0.05,100000
0.94586855,0.8,3,0.03,0.05,100000
0.9672607,0.8500000000000001,3,0.03,0.05,100000
0.9854328,0.9000000000000001,3,0.03,0.05,100000
0.9999992,0.95,3,0.03,0.05,100000
0.08506905,0.05,3,0.03,0.2,100000
0.17100655,0.1,3,0.03,0.2,100000
0.24542353,0.15,3,0.03,0.2,100000
0.30909988,0.2,3,0.03,0.2,100000
0.38445482,0.25,3,0.03,0.2,100000
0.45237166,0.3,3,0.03,0.2,100000
0.5008103,0.35,3,0.03,0.2,100000
0.5588146,0.4,3,0.03,0.2,100000
0.6134713,0.45,3,0.03,0.2,100000
0.663087,0.5,3,0.03,0.2,100000
0.7074478,0.55,3,0.03,0.2,100000
0.746374,0.6000000000000001,3,0.03,0.2,100000
0.79610837,0.6500000000000001,3,0.03,0.2,100000
0.84309965,0.7000000000000001,3,0.03,0.2,100000
0.89255565,0.7500000000000001,3,0.03,0.2,100000
0.93715084,0.8,3,0.03,0.2,100000
0.96376175,0.8500000000000001,3,0.03,0.2,100000
0.9836964,0.9000000000000001,3,0.03,0.2,100000
0.9999994,0.95,3,0.03,0.2,100000
0.09042042,0.05,3,0.03,0.15,100000
0.17600669,0.1,3,0.03,0.15,100000
0.2560513,0.15,3,0.03,0.15,100000
0.32485527,0.2,3,0.03,0.15,100000
0.39815497,0.25,3,0.03,0.15,100000
0.46285218,0.3,3,0.03,0.15,100000
0.50571555,0.35,3,0.03,0.15,100000
0.5782585,0.4,3,0.03,0.15,100000
0.6222538,0.45,3,0.03,0.15,100000
0.6650328,0.5,3,0.03,0.15,100000
0.7126198,0.55,3,0.03,0.15,100000
0.74667263,0.6000000000000001,3,0.03,0.15,100000
0.7943418,0.6500000000000001,3,0.03,0.15,100000
0.83791924,0.7000000000000001,3,0.03,0.15,100000
0.8843695,0.7500000000000001,3,0.03,0.15,100000
0.93233633,0.8,3,0.03,0.15,100000
0.96375406,0.8500000000000001,3,0.03,0.15,100000
0.9836964,0.9000000000000001,3,0.03,0.15,100000
0.9999994,0.95,3,0.03,0.15,100000
0.04231834,0.05,4,0.03,0.1,100000
0.089691855,0.1,4,0.03,0.1,100000
0.12895575,0.15,4,0.03,0.1,100000
0.1763482,0.2,4,0.03,0.1,100000
0.23326863,0.25,4,0.03,0.1,100000
0.2990287,0.3,4,0.03,0.1,100000
0.36986384,0.35,4,0.03,0.1,100000
0.44656268,0.4,4,0.03,0.1,100000
0.5240181,0.45,4,0.03,0.1,100000
0.58976877,0.5,4,0.03,0.1,100000
0.6649782,0.55,4,0.03,0.1,100000
0.7411598,0.6000000000000001,4,0.03,0.1,100000
0.81462437,0.6500000000000001,4,0.03,0.1,100000
0.88510704,0.7000000000000001,4,0.03,0.1,100000
0.9257853,0.7500000000000001,4,0.03,0.1,100000
0.9583542,0.8,4,0.03,0.1,100000
0.98384434,0.8500000000000001,4,0.03,0.1,100000
0.99427736,0.9000000000000001,4,0.03,0.1,100000
1.0000001,0.95,4,0.03,0.1,100000
0.0015709314,0.05,4,0.03,0.05,100000
0.01118572,0.1,4,0.03,0.05,100000
0.030698007,0.15,4,0.03,0.05,100000
0.05326291,0.2,4,0.03,0.05,100000
0.08248275,0.25,4,0.03,0.05,100000
0.12432,0.3,4,0.03,0.05,100000
0.18407935,0.35,4,0.03,0.05,100000
0.28692287,0.4,4,0.03,0.05,100000
0.39301142,0.45,4,0.03,0.05,100000
0.4768328,0.5,4,0.03,0.05,100000
0.58992916,0.55,4,0.03,0.05,100000
0.7016082,0.6000000000000001,4,0.03,0.05,100000
0.80897087,0.6500000000000001,4,0.03,0.05,100000
0.890338,0.7000000000000001,4,0.03,0.05,100000
0.94666845,0.7500000000000001,4,0.03,0.05,100000
0.97855824,0.8,4,0.03,0.05,100000
0.994008,0.8500000000000001,4,0.03,0.05,100000
0.9986185,0.9000000000000001,4,0.03,0.05,100000
0.9999998,0.95,4,0.03,0.05,100000
0.055370986,0.05,4,0.03,0.15,100000
0.09955419,0.1,4,0.03,0.15,100000
0.1505138,0.15,4,0.03,0.15,100000
0.20898254,0.2,4,0.03,0.15,100000
0.27544966,0.25,4,0.03,0.15,100000
0.33802485,0.3,4,0.03,0.15,100000
0.4031829,0.35,4,0.03,0.15,100000
0.47089216,0.4,4,0.03,0.15,100000
0.5353358,0.45,4,0.03,0.15,100000
0.6139935,0.5,4,0.03,0.15,100000
0.6850938,0.55,4,0.03,0.15,100000
0.7493273,0.6000000000000001,4,0.03,0.15,100000
0.81994075,0.6500000000000001,4,0.03,0.15,100000
0.88372076,0.7000000000000001,4,0.03,0.15,100000
0.9186538,0.7500000000000001,4,0.03,0.15,100000
0.9512054,0.8,4,0.03,0.15,100000
0.97789687,0.8500000000000001,4,0.03,0.15,100000
0.99427736,0.9000000000000001,4,0.03,0.15,100000
1.0000001,0.95,4,0.03,0.15,100000
0.053961214,0.05,4,0.03,0.2,100000
0.0965575,0.1,4,0.03,0.2,100000
0.15216745,0.15,4,0.03,0.2,100000
0.20469137,0.2,4,0.03,0.2,100000
0.27383518,0.25,4,0.03,0.2,100000
0.33636227,0.3,4,0.03,0.2,100000
0.3986441,0.35,4,0.03,0.2,100000
0.47766098,0.4,4,0.03,0.2,100000
0.5420707,0.45,4,0.03,0.2,100000
0.6171475,0.5,4,0.03,0.2,100000
0.68831927,0.55,4,0.03,0.2,100000
0.7539162,0.6000000000000001,4,0.03,0.2,100000
0.8289981,0.6500000000000001,4,0.03,0.2,100000
0.8883053,0.7000000000000001,4,0.03,0.2,100000
0.92148674,0.7500000000000001,4,0.03,0.2,100000
0.954216,0.8,4,0.03,0.2,100000
0.97944325,0.8500000000000001,4,0.03,0.2,100000
0.99427754,0.9000000000000001,4,0.03,0.2,100000
1.0000002,0.95,4,0.03,0.2,100000
0.19251847,0.05,5,0.03,0.05,100000
0.32221138,0.1,5,0.03,0.05,100000
0.40755865,0.15,5,0.03,0.05,100000
0.5013703,0.2,5,0.03,0.05,100000
0.57646173,0.25,5,0.03,0.05,100000
0.66269004,0.3,5,0.03,0.05,100000
0.7045849,0.35,5,0.03,0.05,100000
0.7559966,0.4,5,0.03,0.05,100000
0.7854429,0.45,5,0.03,0.05,100000
0.8307763,0.5,5,0.03,0.05,100000
0.8597192,0.55,5,0.03,0.05,100000
0.8818031,0.6000000000000001,5,0.03,0.05,100000
0.90222275,0.6500000000000001,5,0.03,0.05,100000
0.92759424,0.7000000000000001,5,0.03,0.05,100000
0.9593939,0.7500000000000001,5,0.03,0.05,100000
0.9778449,0.8,5,0.03,0.05,100000
0.9855612,0.8500000000000001,5,0.03,0.05,100000
0.989972,0.9000000000000001,5,0.03,0.05,100000
0.9956876,0.95,5,0.03,0.05,100000
0.14846618,0.05,5,0.03,0.1,100000
0.27612013,0.1,5,0.03,0.1,100000
0.36662036,0.15,5,0.03,0.1,100000
0.4626705,0.2,5,0.03,0.1,100000
0.53578484,0.25,5,0.03,0.1,100000
0.6285097,0.3,5,0.03,0.1,100000
0.6887414,0.35,5,0.03,0.1,100000
0.7512189,0.4,5,0.03,0.1,100000
0.78689677,0.45,5,0.03,0.1,100000
0.82299715,0.5,5,0.03,0.1,100000
0.85331076,0.55,5,0.03,0.1,100000
0.8820279,0.6000000000000001,5,0.03,0.1,100000
0.9006658,0.6500000000000001,5,0.03,0.1,100000
0.93735826,0.7000000000000001,5,0.03,0.1,100000
0.9595769,0.7500000000000001,5,0.03,0.1,100000
0.97478354,0.8,5,0.03,0.1,100000
0.985561,0.8500000000000001,5,0.03,0.1,100000
0.9899718,0.9000000000000001,5,0.03,0.1,100000
0.9970801,0.95,5,0.03,0.1,100000
0.11173842,0.05,5,0.03,0.15,100000
0.23609874,0.1,5,0.03,0.15,100000
0.34768322,0.15,5,0.03,0.15,100000
0.44374114,0.2,5,0.03,0.15,100000
0.5272698,0.25,5,0.03,0.15,100000
0.61433345,0.3,5,0.03,0.15,100000
0.6873997,0.35,5,0.03,0.15,100000
0.74735224,0.4,5,0.03,0.15,100000
0.789882,0.45,5,0.03,0.15,100000
0.8271677,0.5,5,0.03,0.15,100000
0.85729986,0.55,5,0.03,0.15,100000
0.88144934,0.6000000000000001,5,0.03,0.15,100000
0.90223217,0.6500000000000001,5,0.03,0.15,100000
0.9396711,0.7000000000000001,5,0.03,0.15,100000
0.96084917,0.7500000000000001,5,0.03,0.15,100000
0.9747835,0.8,5,0.03,0.15,100000
0.9855609,0.8500000000000001,5,0.03,0.15,100000
0.98997176,0.9000000000000001,5,0.03,0.15,100000
0.99707997,0.95,5,0.03,0.15,100000
0.1035159,0.05,5,0.03,0.2,100000
0.2230841,0.1,5,0.03,0.2,100000
0.32835227,0.15,5,0.03,0.2,100000
0.43744653,0.2,5,0.03,0.2,100000
0.5212208,0.25,5,0.03,0.2,100000
0.6143071,0.3,5,0.03,0.2,100000
0.6843094,0.35,5,0.03,0.2,100000
0.74743944,0.4,5,0.03,0.2,100000
0.7915591,0.45,5,0.03,0.2,100000
0.8288579,0.5,5,0.03,0.2,100000
0.86075616,0.55,5,0.03,0.2,100000
0.8815858,0.6000000000000001,5,0.03,0.2,100000
0.9088851,0.6500000000000001,5,0.03,0.2,100000
0.94126046,0.7000000000000001,5,0.03,0.2,100000
0.96544844,0.7500000000000001,5,0.03,0.2,100000
0.97478336,0.8,5,0.03,0.2,100000
0.98556083,0.8500000000000001,5,0.03,0.2,100000
0.98997164,0.9000000000000001,5,0.03,0.2,100000
0.9970799,0.95,5,0.03,0.2,100000
0.0014485714,0.05,6,0.03,0.1,100000
0.0014485714,0.1,6,0.03,0.1,100000
0.0029037714,0.15,6,0.03,0.1,100000
0.0074992613,0.2,6,0.03,0.1,100000
0.030057674,0.25,6,0.03,0.1,100000
0.08886375,0.3,6,0.03,0.1,100000
0.17713828,0.35,6,0.03,0.1,100000
0.3259876,0.4,6,0.03,0.1,100000
0.47133332,0.45,6,0.03,0.1,100000
0.61121535,0.5,6,0.03,0.1,100000
0.71219826,0.55,6,0.03,0.1,100000
0.8022249,0.6000000000000001,6,0.03,0.1,100000
0.8900102,0.6500000000000001,6,0.03,0.1,100000
0.9454276,0.7000000000000001,6,0.03,0.1,100000
0.9705969,0.7500000000000001,6,0.03,0.1,100000
0.9854392,0.8,6,0.03,0.1,100000
0.9986096,0.8500000000000001,6,0.03,0.1,100000
0.9999994,0.9000000000000001,6,0.03,0.1,100000
0.9999994,0.95,6,0.03,0.1,100000
0.0014485714,0.05,6,0.03,0.05,100000
0.0014485714,0.1,6,0.03,0.05,100000
0.014460424,0.15,6,0.03,0.05,100000
0.045768935,0.2,6,0.03,0.05,100000
0.08772218,0.25,6,0.03,0.05,100000
0.16379291,0.3,6,0.03,0.05,100000
0.27136576,0.35,6,0.03,0.05,100000
0.3778435,0.4,6,0.03,0.05,100000
0.50250626,0.45,6,0.03,0.05,100000
0.6290249,0.5,6,0.03,0.05,100000
0.7104476,0.55,6,0.03,0.05,100000
0.79331505,0.6000000000000001,6,0.03,0.05,100000
0.87019247,0.6500000000000001,6,0.03,0.05,100000
0.9346842,0.7000000000000001,6,0.03,0.05,100000
0.97063303,0.7500000000000001,6,0.03,0.05,100000
0.98388946,0.8,6,0.03,0.05,100000
0.99568516,0.8500000000000001,6,0.03,0.05,100000
0.99999946,0.9000000000000001,6,0.03,0.05,100000
0.99999946,0.95,6,0.03,0.05,100000
0.0014485714,0.05,6,0.03,0.15,100000
0.0014485714,0.1,6,0.03,0.15,100000
0.0014485714,0.15,6,0.03,0.15,100000
0.0073662344,0.2,6,0.03,0.15,100000
0.019008499,0.25,6,0.03,0.15,100000
0.07932818,0.3,6,0.03,0.15,100000
0.18096374,0.35,6,0.03,0.15,100000
0.31878614,0.4,6,0.03,0.15,100000
0.47732383,0.45,6,0.03,0.15,100000
0.627911,0.5,6,0.03,0.15,100000
0.7124454,0.55,6,0.03,0.15,100000
0.79651153,0.6000000000000001,6,0.03,0.15,100000
0.8886492,0.6500000000000001,6,0.03,0.15,100000
0.94534457,0.7000000000000001,6,0.03,0.15,100000
0.9720188,0.7500000000000001,6,0.03,0.15,100000
0.9869181,0.8,6,0.03,0.15,100000
0.9970756,0.8500000000000001,6,0.03,0.15,100000
0.9999992,0.9000000000000001,6,0.03,0.15,100000
0.9999992,0.95,6,0.03,0.15,100000
0.0014485714,0.05,6,0.03,0.2,100000
0.0014485714,0.1,6,0.03,0.2,100000
0.0014485714,0.15,6,0.03,0.2,100000
0.0045422963,0.2,6,0.03,0.2,100000
0.024002757,0.25,6,0.03,0.2,100000
0.08943358,0.3,6,0.03,0.2,100000
0.20469858,0.35,6,0.03,0.2,100000
0.33444983,0.4,6,0.03,0.2,100000
0.48730987,0.45,6,0.03,0.2,100000
0.6268511,0.5,6,0.03,0.2,100000
0.72192985,0.55,6,0.03,0.2,100000
0.7995167,0.6000000000000001,6,0.03,0.2,100000
0.8856526,0.6500000000000001,6,0.03,0.2,100000
0.94814247,0.7000000000000001,6,0.03,0.2,100000
0.97349805,0.7500000000000001,6,0.03,0.2,100000
0.98390085,0.8,6,0.03,0.2,100000
0.9970758,0.8500000000000001,6,0.03,0.2,100000
0.9999994,0.9000000000000001,6,0.03,0.2,100000
0.9999994,0.95,6,0.03,0.2,100000
0.012097181,0.05,7,0.03,0.15,100000
0.056917697,0.1,7,0.03,0.15,100000
0.10488245,0.15,7,0.03,0.15,100000
0.16642205,0.2,7,0.03,0.15,100000
0.20894505,0.25,7,0.03,0.15,100000
0.28742775,0.3,7,0.03,0.15,100000
0.35977924,0.35,7,0.03,0.15,100000
0.42783454,0.4,7,0.03,0.15,100000
0.5005225,0.45,7,0.03,0.15,100000
0.58934355,0.5,7,0.03,0.15,100000
0.6451107,0.55,7,0.03,0.15,100000
0.72735405,0.6000000000000001,7,0.03,0.15,100000
0.7950135,0.6500000000000001,7,0.03,0.15,100000
0.8542402,0.7000000000000001,7,0.03,0.15,100000
0.9043987,0.7500000000000001,7,0.03,0.15,100000
0.9375685,0.8,7,0.03,0.15,100000
0.9690238,0.8500000000000001,7,0.03,0.15,100000
0.98333454,0.9000000000000001,7,0.03,0.15,100000
0.99882895,0.95,7,0.03,0.15,100000
0.015582505,0.05,7,0.03,0.05,100000
0.048244897,0.1,7,0.03,0.05,100000
0.09934916,0.15,7,0.03,0.05,100000
0.1556414,0.2,7,0.03,0.05,100000
0.20472194,0.25,7,0.03,0.05,100000
0.26449338,0.3,7,0.03,0.05,100000
0.33544874,0.35,7,0.03,0.05,100000
0.38277966,0.4,7,0.03,0.05,100000
0.45238116,0.45,7,0.03,0.05,100000
0.5197692,0.5,7,0.03,0.05,100000
0.6276452,0.55,7,0.03,0.05,100000
0.6799018,0.6000000000000001,7,0.03,0.05,100000
0.7603849,0.6500000000000001,7,0.03,0.05,100000
0.8355116,0.7000000000000001,7,0.03,0.05,100000
0.88982815,0.7500000000000001,7,0.03,0.05,100000
0.92601955,0.8,7,0.03,0.05,100000
0.948118,0.8500000000000001,7,0.03,0.05,100000
0.9817437,0.9000000000000001,7,0.03,0.05,100000
0.9942382,0.95,7,0.03,0.05,100000
0.017084274,0.05,7,0.03,0.1,100000
0.07578613,0.1,7,0.03,0.1,100000
0.13418704,0.15,7,0.03,0.1,100000
0.19522005,0.2,7,0.03,0.1,100000
0.23947024,0.25,7,0.03,0.1,100000
0.30289325,0.3,7,0.03,0.1,100000
0.3632875,0.35,7,0.03,0.1,100000
0.4295269,0.4,7,0.03,0.1,100000
0.49858275,0.45,7,0.03,0.1,100000
0.57574993,0.5,7,0.03,0.1,100000
0.63976884,0.55,7,0.03,0.1,100000
0.7077949,0.6000000000000001,7,0.03,0.1,100000
0.7836114,0.6500000000000001,7,0.03,0.1,100000
0.83809155,0.7000000000000001,7,0.03,0.1,100000
0.8919813,0.7500000000000001,7,0.03,0.1,100000
0.9327803,0.8,7,0.03,0.1,100000
0.9627373,0.8500000000000001,7,0.03,0.1,100000
0.98333454,0.9000000000000001,7,0.03,0.1,100000
0.99882895,0.95,7,0.03,0.1,100000
0.010266143,0.05,7,0.03,0.2,100000
0.04957053,0.1,7,0.03,0.2,100000
0.09614283,0.15,7,0.03,0.2,100000
0.13722655,0.2,7,0.03,0.2,100000
0.19717959,0.25,7,0.03,0.2,100000
0.26838872,0.3,7,0.03,0.2,100000
0.33948833,0.35,7,0.03,0.2,100000
0.42445007,0.4,7,0.03,0.2,100000
0.5052871,0.45,7,0.03,0.2,100000
0.58937705,0.5,7,0.03,0.2,100000
0.6515407,0.55,7,0.03,0.2,100000
0.7337055,0.6000000000000001,7,0.03,0.2,100000
0.8076991,0.6500000000000001,7,0.03,0.2,100000
0.8638269,0.7000000000000001,7,0.03,0.2,100000
0.91398185,0.7500000000000001,7,0.03,0.2,100000
0.94236374,0.8,7,0.03,0.2,100000
0.9722781,0.8500000000000001,7,0.03,0.2,100000
0.98462045,0.9000000000000001,7,0.03,0.2,100000
0.99882907,0.95,7,0.03,0.2,100000
0.14371842,0.05,8,0.03,0.15,100000
0.28073937,0.1,8,0.03,0.15,100000
0.38274136,0.15,8,0.03,0.15,100000
0.45303306,0.2,8,0.03,0.15,100000
0.5122632,0.25,8,0.03,0.15,100000
0.5713535,0.3,8,0.03,0.15,100000
0.6237712,0.35,8,0.03,0.15,100000
0.6880207,0.4,8,0.03,0.15,100000
0.72808063,0.45,8,0.03,0.15,100000
0.77909404,0.5,8,0.03,0.15,100000
0.822977,0.55,8,0.03,0.15,100000
0.86713976,0.6000000000000001,8,0.03,0.15,100000
0.90916765,0.6500000000000001,8,0.03,0.15,100000
0.92733526,0.7000000000000001,8,0.03,0.15,100000
0.95041704,0.7500000000000001,8,0.03,0.15,100000
0.9698847,0.8,8,0.03,0.15,100000
0.9906165,0.8500000000000001,8,0.03,0.15,100000
0.9970069,0.9000000000000001,8,0.03,0.15,100000
0.9999998,0.95,8,0.03,0.15,100000
0.17094113,0.05,8,0.03,0.1,100000
0.28339994,0.1,8,0.03,0.1,100000
0.3789499,0.15,8,0.03,0.1,100000
0.45135832,0.2,8,0.03,0.1,100000
0.5316479,0.25,8,0.03,0.1,100000
0.57911545,0.3,8,0.03,0.1,100000
0.62421954,0.35,8,0.03,0.1,100000
0.68130386,0.4,8,0.03,0.1,100000
0.7400159,0.45,8,0.03,0.1,100000
0.7897377,0.5,8,0.03,0.1,100000
0.8325009,0.55,8,0.03,0.1,100000
0.87659514,0.6000000000000001,8,0.03,0.1,100000
0.91245687,0.6500000000000001,8,0.03,0.1,100000
0.92566425,0.7000000000000001,8,0.03,0.1,100000
0.95193654,0.7500000000000001,8,0.03,0.1,100000
0.9728244,0.8,8,0.03,0.1,100000
0.9873884,0.8500000000000001,8,0.03,0.1,100000
0.9970069,0.9000000000000001,8,0.03,0.1,100000
0.9970069,0.95,8,0.03,0.1,100000
0.06597733,0.05,8,0.03,0.05,100000
0.15877365,0.1,8,0.03,0.05,100000
0.25236318,0.15,8,0.03,0.05,100000
0.3352652,0.2,8,0.03,0.05,100000
0.42173448,0.25,8,0.03,0.05,100000
0.50011545,0.3,8,0.03,0.05,100000
0.5771638,0.35,8,0.03,0.05,100000
0.6220928,0.4,8,0.03,0.05,100000
0.6770989,0.45,8,0.03,0.05,100000
0.7266017,0.5,8,0.03,0.05,100000
0.7876114,0.55,8,0.03,0.05,100000
0.8280563,0.6000000000000001,8,0.03,0.05,100000
0.86491144,0.6500000000000001,8,0.03,0.05,100000
0.8964074,0.7000000000000001,8,0.03,0.05,100000
0.9396569,0.7500000000000001,8,0.03,0.05,100000
0.95926964,0.8,8,0.03,0.05,100000
0.9724087,0.8500000000000001,8,0.03,0.05,100000
0.983834,0.9000000000000001,8,0.03,0.05,100000
0.99538606,0.95,8,0.03,0.05,100000
0.1036124,0.05,8,0.03,0.2,100000
0.24337903,0.1,8,0.03,0.2,100000
0.34257126,0.15,8,0.03,0.2,100000
0.42603254,0.2,8,0.03,0.2,100000
0.4820325,0.25,8,0.03,0.2,100000
0.5501906,0.3,8,0.03,0.2,100000
0.6160417,0.35,8,0.03,0.2,100000
0.6698605,0.4,8,0.03,0.2,100000
0.72496957,0.45,8,0.03,0.2,100000
0.77432257,0.5,8,0.03,0.2,100000
0.8133435,0.55,8,0.03,0.2,100000
0.8639734,0.6000000000000001,8,0.03,0.2,100000
0.9112056,0.6500000000000001,8,0.03,0.2,100000
0.930606,0.7000000000000001,8,0.03,0.2,100000
0.9487832,0.7500000000000001,8,0.03,0.2,100000
0.97636926,0.8,8,0.03,0.2,100000
0.9906165,0.8500000000000001,8,0.03,0.2,100000
0.9970069,0.9000000000000001,8,0.03,0.2,100000
0.9999998,0.95,8,0.03,0.2,100000
0.005586286,0.05,9,0.03,0.15,100000
0.022940265,0.1,9,0.03,0.15,100000
0.0566637,0.15,9,0.03,0.15,100000
0.12023364,0.2,9,0.03,0.15,100000
0.18576111,0.25,9,0.03,0.15,100000
0.27468345,0.3,9,0.03,0.15,100000
0.35579368,0.35,9,0.03,0.15,100000
0.4569425,0.4,9,0.03,0.15,100000
0.54626495,0.45,9,0.03,0.15,100000
0.6234401,0.5,9,0.03,0.15,100000
0.70065886,0.55,9,0.03,0.15,100000
0.75732166,0.6000000000000001,9,0.03,0.15,100000
0.8301801,0.6500000000000001,9,0.03,0.15,100000
0.8830221,0.7000000000000001,9,0.03,0.15,100000
0.93537116,0.7500000000000001,9,0.03,0.15,100000
0.96517664,0.8,9,0.03,0.15,100000
0.98073804,0.8500000000000001,9,0.03,0.15,100000
0.99205124,0.9000000000000001,9,0.03,0.15,100000
0.9983232,0.95,9,0.03,0.15,100000
0.007502899,0.05,9,0.03,0.1,100000
0.02623746,0.1,9,0.03,0.1,100000
0.058382526,0.15,9,0.03,0.1,100000
0.12023152,0.2,9,0.03,0.1,100000
0.18300892,0.25,9,0.03,0.1,100000
0.263661,0.3,9,0.03,0.1,100000
0.35373232,0.35,9,0.03,0.1,100000
0.46595895,0.4,9,0.03,0.1,100000
0.5367535,0.45,9,0.03,0.1,100000
0.60736287,0.5,9,0.03,0.1,100000
0.68805164,0.55,9,0.03,0.1,100000
0.75012374,0.6000000000000001,9,0.03,0.1,100000
0.81039464,0.6500000000000001,9,0.03,0.1,100000
0.87580293,0.7000000000000001,9,0.03,0.1,100000
0.9285621,0.7500000000000001,9,0.03,0.1,100000
0.96335804,0.8,9,0.03,0.1,100000
0.98065907,0.8500000000000001,9,0.03,0.1,100000
0.99066633,0.9000000000000001,9,0.03,0.1,100000
0.99832296,0.95,9,0.03,0.1,100000
0.013342442,0.05,9,0.03,0.05,100000
0.036125317,0.1,9,0.03,0.05,100000
0.082897805,0.15,9,0.03,0.05,100000
0.12576589,0.2,9,0.03,0.05,100000
0.17979558,0.25,9,0.03,0.05,100000
0.26263422,0.3,9,0.03,0.05,100000
0.36450025,0.35,9,0.03,0.05,100000
0.4357304,0.4,9,0.03,0.05,100000
0.5142982,0.45,9,0.03,0.05,100000
0.5814365,0.5,9,0.03,0.05,100000
0.6497027,0.55,9,0.03,0.05,100000
0.72129613,0.6000000000000001,9,0.03,0.05,100000
0.78752244,0.6500000000000001,9,0.03,0.05,100000
0.83194804,0.7000000000000001,9,0.03,0.05,100000
0.89083475,0.7500000000000001,9,0.03,0.05,100000
0.94194883,0.8,9,0.03,0.05,100000
0.9732665,0.8500000000000001,9,0.03,0.05,100000
0.9904079,0.9000000000000001,9,0.03,0.05,100000
0.9939358,0.95,9,0.03,0.05,100000
0.0036125334,0.05,9,0.03,0.2,100000
0.022940265,0.1,9,0.03,0.2,100000
0.053269103,0.15,9,0.03,0.2,100000
0.11834829,0.2,9,0.03,0.2,100000
0.17861345,0.25,9,0.03,0.2,100000
0.2750834,0.3,9,0.03,0.2,100000
0.3726512,0.35,9,0.03,0.2,100000
0.45481965,0.4,9,0.03,0.2,100000
0.5428262,0.45,9,0.03,0.2,100000
0.63071114,0.5,9,0.03,0.2,100000
0.705694,0.55,9,0.03,0.2,100000
0.7697321,0.6000000000000001,9,0.03,0.2,100000
0.8316615,0.6500000000000001,9,0.03,0.2,100000
0.8898718,0.7000000000000001,9,0.03,0.2,100000
0.9389298,0.7500000000000001,9,0.03,0.2,100000
0.96340805,0.8,9,0.03,0.2,100000
0.98073775,0.8500000000000001,9,0.03,0.2,100000
0.9936979,0.9000000000000001,9,0.03,0.2,100000
0.99832284,0.95,9,0.03,0.2,100000


==> figures/w_signal_df_noise_scales_0.03.tsv <==
w_signal	w_4b_cut	seed	signal_ratio	n_3b	noise_scale
0.04949111	0.05	0	0.03	100000	0.05
0.09896958	0.1	0	0.03	100000	0.05
0.16567206	0.15	0	0.03	100000	0.05
0.20539293	0.2	0	0.03	100000	0.05
0.27069068	0.25	0	0.03	100000	0.05
0.3340782	0.3	0	0.03	100000	0.05
0.40046507	0.35	0	0.03	100000	0.05
0.47221693	0.4	0	0.03	100000	0.05
0.51695687	0.45	0	0.03	100000	0.05
0.5951954	0.5	0	0.03	100000	0.05
0.6521958	0.55	0	0.03	100000	0.05
0.7043167	0.6000000000000001	0	0.03	100000	0.05
0.75849223	0.6500000000000001	0	0.03	100000	0.05
0.8199007	0.7000000000000001	0	0.03	100000	0.05
0.8585736	0.7500000000000001	0	0.03	100000	0.05
0.91877997	0.8	0	0.03	100000	0.05
0.95324093	0.8500000000000001	0	0.03	100000	0.05
0.9737625	0.9000000000000001	0	0.03	100000	0.05
0.9906864	0.95	0	0.03	100000	0.05
0.018842688	0.05	0	0.03	100000	0.15
0.04510527	0.1	0	0.03	100000	0.15
0.07127542	0.15	0	0.03	100000	0.15
0.11028377	0.2	0	0.03	100000	0.15
0.16353936	0.25	0	0.03	100000	0.15
0.22465727	0.3	0	0.03	100000	0.15
0.31920946	0.35	0	0.03	100000	0.15
0.4160494	0.4	0	0.03	100000	0.15
0.50177616	0.45	0	0.03	100000	0.15
0.5775383	0.5	0	0.03	100000	0.15
0.6800068	0.55	0	0.03	100000	0.15
0.7607086	0.6000000000000001	0	0.03	100000	0.15
0.8376946	0.6500000000000001	0	0.03	100000	0.15
0.89089775	0.7000000000000001	0	0.03	100000	0.15
0.93385726	0.7500000000000001	0	0.03	100000	0.15
0.9720458	0.8	0	0.03	100000	0.15
0.9904395	0.8500000000000001	0	0.03	100000	0.15
1.0000004	0.9000000000000001	0	0.03	100000	0.15
1.0000004	0.95	0	0.03	100000	0.15
0.015358683	0.05	0	0.03	100000	0.2
0.03401275	0.1	0	0.03	100000	0.2
0.0641888	0.15	0	0.03	100000	0.2
0.10364544	0.2	0	0.03	100000	0.2
0.1439051	0.25	0	0.03	100000	0.2
0.22110575	0.3	0	0.03	100000	0.2
0.29789832	0.35	0	0.03	100000	0.2
0.40780458	0.4	0	0.03	100000	0.2
0.51089805	0.45	0	0.03	100000	0.2
0.5993611	0.5	0	0.03	100000	0.2
0.695838	0.55	0	0.03	100000	0.2
0.78197867	0.6000000000000001	0	0.03	100000	0.2
0.8497181	0.6500000000000001	0	0.03	100000	0.2
0.9083025	0.7000000000000001	0	0.03	100000	0.2
0.94255984	0.7500000000000001	0	0.03	100000	0.2
0.97855943	0.8	0	0.03	100000	0.2
0.9933574	0.8500000000000001	0	0.03	100000	0.2
1.0000004	0.9000000000000001	0	0.03	100000	0.2
1.0000004	0.95	0	0.03	100000	0.2
0.0870773	0.05	1	0.03	100000	0.05
0.15507887	0.1	1	0.03	100000	0.05
0.22232768	0.15	1	0.03	100000	0.05
0.30595297	0.2	1	0.03	100000	0.05
0.3703221	0.25	1	0.03	100000	0.05
0.42522386	0.3	1	0.03	100000	0.05
0.49170658	0.35	1	0.03	100000	0.05
0.5625933	0.4	1	0.03	100000	0.05
0.6413887	0.45	1	0.03	100000	0.05
0.7084482	0.5	1	0.03	100000	0.05
0.7588165	0.55	1	0.03	100000	0.05
0.80215657	0.6000000000000001	1	0.03	100000	0.05
0.850401	0.6500000000000001	1	0.03	100000	0.05
0.8815999	0.7000000000000001	1	0.03	100000	0.05
0.91075605	0.7500000000000001	1	0.03	100000	0.05
0.9375805	0.8	1	0.03	100000	0.05
0.9699362	0.8500000000000001	1	0.03	100000	0.05
0.99005085	0.9000000000000001	1	0.03	100000	0.05
0.9934103	0.95	1	0.03	100000	0.05
0.09058862	0.05	1	0.03	100000	0.2
0.1603519	0.1	1	0.03	100000	0.2
0.22918351	0.15	1	0.03	100000	0.2
0.30724442	0.2	1	0.03	100000	0.2
0.3792343	0.25	1	0.03	100000	0.2
0.4427412	0.3	1	0.03	100000	0.2
0.51356906	0.35	1	0.03	100000	0.2
0.5874338	0.4	1	0.03	100000	0.2
0.64674234	0.45	1	0.03	100000	0.2
0.71276706	0.5	1	0.03	100000	0.2
0.77010596	0.55	1	0.03	100000	0.2
0.83060163	0.6000000000000001	1	0.03	100000	0.2
0.8682857	0.6500000000000001	1	0.03	100000	0.2
0.8889922	0.7000000000000001	1	0.03	100000	0.2
0.9159493	0.7500000000000001	1	0.03	100000	0.2
0.93823725	0.8	1	0.03	100000	0.2
0.96001446	0.8500000000000001	1	0.03	100000	0.2
0.9917372	0.9000000000000001	1	0.03	100000	0.2
0.9966963	0.95	1	0.03	100000	0.2
0.09604123	0.05	1	0.03	100000	0.15
0.1621274	0.1	1	0.03	100000	0.15
0.22893706	0.15	1	0.03	100000	0.15
0.3108395	0.2	1	0.03	100000	0.15
0.38096654	0.25	1	0.03	100000	0.15
0.44775724	0.3	1	0.03	100000	0.15
0.51847935	0.35	1	0.03	100000	0.15
0.59084594	0.4	1	0.03	100000	0.15
0.65196013	0.45	1	0.03	100000	0.15
0.7159726	0.5	1	0.03	100000	0.15
0.77506083	0.55	1	0.03	100000	0.15
0.81831527	0.6000000000000001	1	0.03	100000	0.15
0.86483526	0.6500000000000001	1	0.03	100000	0.15
0.8975679	0.7000000000000001	1	0.03	100000	0.15
0.91265726	0.7500000000000001	1	0.03	100000	0.15
0.93286544	0.8	1	0.03	100000	0.15
0.9598715	0.8500000000000001	1	0.03	100000	0.15
0.98497176	0.9000000000000001	1	0.03	100000	0.15
0.9966963	0.95	1	0.03	100000	0.15
0.06842001	0.05	2	0.03	100000	0.05
0.17466071	0.1	2	0.03	100000	0.05
0.28105095	0.15	2	0.03	100000	0.05
0.36385354	0.2	2	0.03	100000	0.05
0.46824667	0.25	2	0.03	100000	0.05
0.53388435	0.3	2	0.03	100000	0.05
0.5867118	0.35	2	0.03	100000	0.05
0.62863564	0.4	2	0.03	100000	0.05
0.6793015	0.45	2	0.03	100000	0.05
0.72151786	0.5	2	0.03	100000	0.05
0.75635654	0.55	2	0.03	100000	0.05
0.8033955	0.6000000000000001	2	0.03	100000	0.05
0.83709794	0.6500000000000001	2	0.03	100000	0.05
0.8741241	0.7000000000000001	2	0.03	100000	0.05
0.9009392	0.7500000000000001	2	0.03	100000	0.05
0.93222153	0.8	2	0.03	100000	0.05
0.95654476	0.8500000000000001	2	0.03	100000	0.05
0.9811354	0.9000000000000001	2	0.03	100000	0.05
0.99839044	0.95	2	0.03	100000	0.05
0.028139608	0.05	2	0.03	100000	0.2
0.09263613	0.1	2	0.03	100000	0.2
0.15019843	0.15	2	0.03	100000	0.2
0.20163807	0.2	2	0.03	100000	0.2
0.28536397	0.25	2	0.03	100000	0.2
0.3569569	0.3	2	0.03	100000	0.2
0.44181588	0.35	2	0.03	100000	0.2
0.49834165	0.4	2	0.03	100000	0.2
0.5634128	0.45	2	0.03	100000	0.2
0.6395214	0.5	2	0.03	100000	0.2
0.70715594	0.55	2	0.03	100000	0.2
0.77287215	0.6000000000000001	2	0.03	100000	0.2
0.84333736	0.6500000000000001	2	0.03	100000	0.2
0.89059424	0.7000000000000001	2	0.03	100000	0.2
0.9309599	0.7500000000000001	2	0.03	100000	0.2
0.96675175	0.8	2	0.03	100000	0.2
0.98139757	0.8500000000000001	2	0.03	100000	0.2
0.9951652	0.9000000000000001	2	0.03	100000	0.2
1.0000007	0.95	2	0.03	100000	0.2
0.05762148	0.05	2	0.03	100000	0.15
0.14057398	0.1	2	0.03	100000	0.15
0.21616548	0.15	2	0.03	100000	0.15
0.30285314	0.2	2	0.03	100000	0.15
0.36327478	0.25	2	0.03	100000	0.15
0.431338	0.3	2	0.03	100000	0.15
0.48825222	0.35	2	0.03	100000	0.15
0.5400667	0.4	2	0.03	100000	0.15
0.6100757	0.45	2	0.03	100000	0.15
0.669761	0.5	2	0.03	100000	0.15
0.7209056	0.55	2	0.03	100000	0.15
0.7850329	0.6000000000000001	2	0.03	100000	0.15
0.8346093	0.6500000000000001	2	0.03	100000	0.15
0.88873094	0.7000000000000001	2	0.03	100000	0.15
0.9194869	0.7500000000000001	2	0.03	100000	0.15
0.95520693	0.8	2	0.03	100000	0.15
0.97644484	0.8500000000000001	2	0.03	100000	0.15
0.99202496	0.9000000000000001	2	0.03	100000	0.15
1.0000002	0.95	2	0.03	100000	0.15
0.20507985	0.05	3	0.03	100000	0.05
0.32028118	0.1	3	0.03	100000	0.05
0.39387637	0.15	3	0.03	100000	0.05
0.46713877	0.2	3	0.03	100000	0.05
0.5364799	0.25	3	0.03	100000	0.05
0.5825968	0.3	3	0.03	100000	0.05
0.6250047	0.35	3	0.03	100000	0.05
0.66077954	0.4	3	0.03	100000	0.05
0.71004117	0.45	3	0.03	100000	0.05
0.7473368	0.5	3	0.03	100000	0.05
0.78891224	0.55	3	0.03	100000	0.05
0.8260161	0.6000000000000001	3	0.03	100000	0.05
0.8553012	0.6500000000000001	3	0.03	100000	0.05
0.8919469	0.7000000000000001	3	0.03	100000	0.05
0.9216373	0.7500000000000001	3	0.03	100000	0.05
0.94586855	0.8	3	0.03	100000	0.05
0.9672607	0.8500000000000001	3	0.03	100000	0.05
0.9854328	0.9000000000000001	3	0.03	100000	0.05
0.9999992	0.95	3	0.03	100000	0.05
0.08506905	0.05	3	0.03	100000	0.2
0.17100655	0.1	3	0.03	100000	0.2
0.24542353	0.15	3	0.03	100000	0.2
0.30909988	0.2	3	0.03	100000	0.2
0.38445482	0.25	3	0.03	100000	0.2
0.45237166	0.3	3	0.03	100000	0.2
0.5008103	0.35	3	0.03	100000	0.2
0.5588146	0.4	3	0.03	100000	0.2
0.6134713	0.45	3	0.03	100000	0.2
0.663087	0.5	3	0.03	100000	0.2
0.7074478	0.55	3	0.03	100000	0.2
0.746374	0.6000000000000001	3	0.03	100000	0.2
0.79610837	0.6500000000000001	3	0.03	100000	0.2
0.84309965	0.7000000000000001	3	0.03	100000	0.2
0.89255565	0.7500000000000001	3	0.03	100000	0.2
0.93715084	0.8	3	0.03	100000	0.2
0.96376175	0.8500000000000001	3	0.03	100000	0.2
0.9836964	0.9000000000000001	3	0.03	100000	0.2
0.9999994	0.95	3	0.03	100000	0.2
0.09042042	0.05	3	0.03	100000	0.15
0.17600669	0.1	3	0.03	100000	0.15
0.2560513	0.15	3	0.03	100000	0.15
0.32485527	0.2	3	0.03	100000	0.15
0.39815497	0.25	3	0.03	100000	0.15
0.46285218	0.3	3	0.03	100000	0.15
0.50571555	0.35	3	0.03	100000	0.15
0.5782585	0.4	3	0.03	100000	0.15
0.6222538	0.45	3	0.03	100000	0.15
0.6650328	0.5	3	0.03	100000	0.15
0.7126198	0.55	3	0.03	100000	0.15
0.74667263	0.6000000000000001	3	0.03	100000	0.15
0.7943418	0.6500000000000001	3	0.03	100000	0.15
0.83791924	0.7000000000000001	3	0.03	100000	0.15
0.8843695	0.7500000000000001	3	0.03	100000	0.15
0.93233633	0.8	3	0.03	100000	0.15
0.96375406	0.8500000000000001	3	0.03	100000	0.15
0.9836964	0.9000000000000001	3	0.03	100000	0.15
0.9999994	0.95	3	0.03	100000	0.15
0.0015709314	0.05	4	0.03	100000	0.05
0.01118572	0.1	4	0.03	100000	0.05
0.030698007	0.15	4	0.03	100000	0.05
0.05326291	0.2	4	0.03	100000	0.05
0.08248275	0.25	4	0.03	100000	0.05
0.12432	0.3	4	0.03	100000	0.05
0.18407935	0.35	4	0.03	100000	0.05
0.28692287	0.4	4	0.03	100000	0.05
0.39301142	0.45	4	0.03	100000	0.05
0.4768328	0.5	4	0.03	100000	0.05
0.58992916	0.55	4	0.03	100000	0.05
0.7016082	0.6000000000000001	4	0.03	100000	0.05
0.80897087	0.6500000000000001	4	0.03	100000	0.05
0.890338	0.7000000000000001	4	0.03	100000	0.05
0.94666845	0.7500000000000001	4	0.03	100000	0.05
0.97855824	0.8	4	0.03	100000	0.05
0.994008	0.8500000000000001	4	0.03	100000	0.05
0.9986185	0.9000000000000001	4	0.03	100000	0.05
0.9999998	0.95	4	0.03	100000	0.05
0.055370986	0.05	4	0.03	100000	0.15
0.09955419	0.1	4	0.03	100000	0.15
0.1505138	0.15	4	0.03	100000	0.15
0.20898254	0.2	4	0.03	100000	0.15
0.27544966	0.25	4	0.03	100000	0.15
0.33802485	0.3	4	0.03	100000	0.15
0.4031829	0.35	4	0.03	100000	0.15
0.47089216	0.4	4	0.03	100000	0.15
0.5353358	0.45	4	0.03	100000	0.15
0.6139935	0.5	4	0.03	100000	0.15
0.6850938	0.55	4	0.03	100000	0.15
0.7493273	0.6000000000000001	4	0.03	100000	0.15
0.81994075	0.6500000000000001	4	0.03	100000	0.15
0.88372076	0.7000000000000001	4	0.03	100000	0.15
0.9186538	0.7500000000000001	4	0.03	100000	0.15
0.9512054	0.8	4	0.03	100000	0.15
0.97789687	0.8500000000000001	4	0.03	100000	0.15
0.99427736	0.9000000000000001	4	0.03	100000	0.15
1.0000001	0.95	4	0.03	100000	0.15
0.053961214	0.05	4	0.03	100000	0.2
0.0965575	0.1	4	0.03	100000	0.2
0.15216745	0.15	4	0.03	100000	0.2
0.20469137	0.2	4	0.03	100000	0.2
0.27383518	0.25	4	0.03	100000	0.2
0.33636227	0.3	4	0.03	100000	0.2
0.3986441	0.35	4	0.03	100000	0.2
0.47766098	0.4	4	0.03	100000	0.2
0.5420707	0.45	4	0.03	100000	0.2
0.6171475	0.5	4	0.03	100000	0.2
0.68831927	0.55	4	0.03	100000	0.2
0.7539162	0.6000000000000001	4	0.03	100000	0.2
0.8289981	0.6500000000000001	4	0.03	100000	0.2
0.8883053	0.7000000000000001	4	0.03	100000	0.2
0.92148674	0.7500000000000001	4	0.03	100000	0.2
0.954216	0.8	4	0.03	100000	0.2
0.97944325	0.8500000000000001	4	0.03	100000	0.2
0.99427754	0.9000000000000001	4	0.03	100000	0.2
1.0000002	0.95	4	0.03	100000	0.2
0.19251847	0.05	5	0.03	100000	0.05
0.32221138	0.1	5	0.03	100000	0.05
0.40755865	0.15	5	0.03	100000	0.05
0.5013703	0.2	5	0.03	100000	0.05
0.57646173	0.25	5	0.03	100000	0.05
0.66269004	0.3	5	0.03	100000	0.05
0.7045849	0.35	5	0.03	100000	0.05
0.7559966	0.4	5	0.03	100000	0.05
0.7854429	0.45	5	0.03	100000	0.05
0.8307763	0.5	5	0.03	100000	0.05
0.8597192	0.55	5	0.03	100000	0.05
0.8818031	0.6000000000000001	5	0.03	100000	0.05
0.90222275	0.6500000000000001	5	0.03	100000	0.05
0.92759424	0.7000000000000001	5	0.03	100000	0.05
0.9593939	0.7500000000000001	5	0.03	100000	0.05
0.9778449	0.8	5	0.03	100000	0.05
0.9855612	0.8500000000000001	5	0.03	100000	0.05
0.989972	0.9000000000000001	5	0.03	100000	0.05
0.9956876	0.95	5	0.03	100000	0.05
0.11173842	0.05	5	0.03	100000	0.15
0.23609874	0.1	5	0.03	100000	0.15
0.34768322	0.15	5	0.03	100000	0.15
0.44374114	0.2	5	0.03	100000	0.15
0.5272698	0.25	5	0.03	100000	0.15
0.61433345	0.3	5	0.03	100000	0.15
0.6873997	0.35	5	0.03	100000	0.15
0.74735224	0.4	5	0.03	100000	0.15
0.789882	0.45	5	0.03	100000	0.15
0.8271677	0.5	5	0.03	100000	0.15
0.85729986	0.55	5	0.03	100000	0.15
0.88144934	0.6000000000000001	5	0.03	100000	0.15
0.90223217	0.6500000000000001	5	0.03	100000	0.15
0.9396711	0.7000000000000001	5	0.03	100000	0.15
0.96084917	0.7500000000000001	5	0.03	100000	0.15
0.9747835	0.8	5	0.03	100000	0.15
0.9855609	0.8500000000000001	5	0.03	100000	0.15
0.98997176	0.9000000000000001	5	0.03	100000	0.15
0.99707997	0.95	5	0.03	100000	0.15
0.1035159	0.05	5	0.03	100000	0.2
0.2230841	0.1	5	0.03	100000	0.2
0.32835227	0.15	5	0.03	100000	0.2
0.43744653	0.2	5	0.03	100000	0.2
0.5212208	0.25	5	0.03	100000	0.2
0.6143071	0.3	5	0.03	100000	0.2
0.6843094	0.35	5	0.03	100000	0.2
0.74743944	0.4	5	0.03	100000	0.2
0.7915591	0.45	5	0.03	100000	0.2
0.8288579	0.5	5	0.03	100000	0.2
0.86075616	0.55	5	0.03	100000	0.2
0.8815858	0.6000000000000001	5	0.03	100000	0.2
0.9088851	0.6500000000000001	5	0.03	100000	0.2
0.94126046	0.7000000000000001	5	0.03	100000	0.2
0.96544844	0.7500000000000001	5	0.03	100000	0.2
0.97478336	0.8	5	0.03	100000	0.2
0.98556083	0.8500000000000001	5	0.03	100000	0.2
0.98997164	0.9000000000000001	5	0.03	100000	0.2
0.9970799	0.95	5	0.03	100000	0.2
0.0014485714	0.05	6	0.03	100000	0.05
0.0014485714	0.1	6	0.03	100000	0.05
0.014460424	0.15	6	0.03	100000	0.05
0.045768935	0.2	6	0.03	100000	0.05
0.08772218	0.25	6	0.03	100000	0.05
0.16379291	0.3	6	0.03	100000	0.05
0.27136576	0.35	6	0.03	100000	0.05
0.3778435	0.4	6	0.03	100000	0.05
0.50250626	0.45	6	0.03	100000	0.05
0.6290249	0.5	6	0.03	100000	0.05
0.7104476	0.55	6	0.03	100000	0.05
0.79331505	0.6000000000000001	6	0.03	100000	0.05
0.87019247	0.6500000000000001	6	0.03	100000	0.05
0.9346842	0.7000000000000001	6	0.03	100000	0.05
0.97063303	0.7500000000000001	6	0.03	100000	0.05
0.98388946	0.8	6	0.03	100000	0.05
0.99568516	0.8500000000000001	6	0.03	100000	0.05
0.99999946	0.9000000000000001	6	0.03	100000	0.05
0.99999946	0.95	6	0.03	100000	0.05
0.0014485714	0.05	6	0.03	100000	0.15
0.0014485714	0.1	6	0.03	100000	0.15
0.0014485714	0.15	6	0.03	100000	0.15
0.0073662344	0.2	6	0.03	100000	0.15
0.019008499	0.25	6	0.03	100000	0.15
0.07932818	0.3	6	0.03	100000	0.15
0.18096374	0.35	6	0.03	100000	0.15
0.31878614	0.4	6	0.03	100000	0.15
0.47732383	0.45	6	0.03	100000	0.15
0.627911	0.5	6	0.03	100000	0.15
0.7124454	0.55	6	0.03	100000	0.15
0.79651153	0.6000000000000001	6	0.03	100000	0.15
0.8886492	0.6500000000000001	6	0.03	100000	0.15
0.94534457	0.7000000000000001	6	0.03	100000	0.15
0.9720188	0.7500000000000001	6	0.03	100000	0.15
0.9869181	0.8	6	0.03	100000	0.15
0.9970756	0.8500000000000001	6	0.03	100000	0.15
0.9999992	0.9000000000000001	6	0.03	100000	0.15
0.9999992	0.95	6	0.03	100000	0.15
0.0014485714	0.05	6	0.03	100000	0.2
0.0014485714	0.1	6	0.03	100000	0.2
0.0014485714	0.15	6	0.03	100000	0.2
0.0045422963	0.2	6	0.03	100000	0.2
0.024002757	0.25	6	0.03	100000	0.2
0.08943358	0.3	6	0.03	100000	0.2
0.20469858	0.35	6	0.03	100000	0.2
0.33444983	0.4	6	0.03	100000	0.2
0.48730987	0.45	6	0.03	100000	0.2
0.6268511	0.5	6	0.03	100000	0.2
0.72192985	0.55	6	0.03	100000	0.2
0.7995167	0.6000000000000001	6	0.03	100000	0.2
0.8856526	0.6500000000000001	6	0.03	100000	0.2
0.94814247	0.7000000000000001	6	0.03	100000	0.2
0.97349805	0.7500000000000001	6	0.03	100000	0.2
0.98390085	0.8	6	0.03	100000	0.2
0.9970758	0.8500000000000001	6	0.03	100000	0.2
0.9999994	0.9000000000000001	6	0.03	100000	0.2
0.9999994	0.95	6	0.03	100000	0.2
0.012097181	0.05	7	0.03	100000	0.15
0.056917697	0.1	7	0.03	100000	0.15
0.10488245	0.15	7	0.03	100000	0.15
0.16642205	0.2	7	0.03	100000	0.15
0.20894505	0.25	7	0.03	100000	0.15
0.28742775	0.3	7	0.03	100000	0.15
0.35977924	0.35	7	0.03	100000	0.15
0.42783454	0.4	7	0.03	100000	0.15
0.5005225	0.45	7	0.03	100000	0.15
0.58934355	0.5	7	0.03	100000	0.15
0.6451107	0.55	7	0.03	100000	0.15
0.72735405	0.6000000000000001	7	0.03	100000	0.15
0.7950135	0.6500000000000001	7	0.03	100000	0.15
0.8542402	0.7000000000000001	7	0.03	100000	0.15
0.9043987	0.7500000000000001	7	0.03	100000	0.15
0.9375685	0.8	7	0.03	100000	0.15
0.9690238	0.8500000000000001	7	0.03	100000	0.15
0.98333454	0.9000000000000001	7	0.03	100000	0.15
0.99882895	0.95	7	0.03	100000	0.15
0.015582505	0.05	7	0.03	100000	0.05
0.048244897	0.1	7	0.03	100000	0.05
0.09934916	0.15	7	0.03	100000	0.05
0.1556414	0.2	7	0.03	100000	0.05
0.20472194	0.25	7	0.03	100000	0.05
0.26449338	0.3	7	0.03	100000	0.05
0.33544874	0.35	7	0.03	100000	0.05
0.38277966	0.4	7	0.03	100000	0.05
0.45238116	0.45	7	0.03	100000	0.05
0.5197692	0.5	7	0.03	100000	0.05
0.6276452	0.55	7	0.03	100000	0.05
0.6799018	0.6000000000000001	7	0.03	100000	0.05
0.7603849	0.6500000000000001	7	0.03	100000	0.05
0.8355116	0.7000000000000001	7	0.03	100000	0.05
0.88982815	0.7500000000000001	7	0.03	100000	0.05
0.92601955	0.8	7	0.03	100000	0.05
0.948118	0.8500000000000001	7	0.03	100000	0.05
0.9817437	0.9000000000000001	7	0.03	100000	0.05
0.9942382	0.95	7	0.03	100000	0.05
0.010266143	0.05	7	0.03	100000	0.2
0.04957053	0.1	7	0.03	100000	0.2
0.09614283	0.15	7	0.03	100000	0.2
0.13722655	0.2	7	0.03	100000	0.2
0.19717959	0.25	7	0.03	100000	0.2
0.26838872	0.3	7	0.03	100000	0.2
0.33948833	0.35	7	0.03	100000	0.2
0.42445007	0.4	7	0.03	100000	0.2
0.5052871	0.45	7	0.03	100000	0.2
0.58937705	0.5	7	0.03	100000	0.2
0.6515407	0.55	7	0.03	100000	0.2
0.7337055	0.6000000000000001	7	0.03	100000	0.2
0.8076991	0.6500000000000001	7	0.03	100000	0.2
0.8638269	0.7000000000000001	7	0.03	100000	0.2
0.91398185	0.7500000000000001	7	0.03	100000	0.2
0.94236374	0.8	7	0.03	100000	0.2
0.9722781	0.8500000000000001	7	0.03	100000	0.2
0.98462045	0.9000000000000001	7	0.03	100000	0.2
0.99882907	0.95	7	0.03	100000	0.2
0.14371842	0.05	8	0.03	100000	0.15
0.28073937	0.1	8	0.03	100000	0.15
0.38274136	0.15	8	0.03	100000	0.15
0.45303306	0.2	8	0.03	100000	0.15
0.5122632	0.25	8	0.03	100000	0.15
0.5713535	0.3	8	0.03	100000	0.15
0.6237712	0.35	8	0.03	100000	0.15
0.6880207	0.4	8	0.03	100000	0.15
0.72808063	0.45	8	0.03	100000	0.15
0.77909404	0.5	8	0.03	100000	0.15
0.822977	0.55	8	0.03	100000	0.15
0.86713976	0.6000000000000001	8	0.03	100000	0.15
0.90916765	0.6500000000000001	8	0.03	100000	0.15
0.92733526	0.7000000000000001	8	0.03	100000	0.15
0.95041704	0.7500000000000001	8	0.03	100000	0.15
0.9698847	0.8	8	0.03	100000	0.15
0.9906165	0.8500000000000001	8	0.03	100000	0.15
0.9970069	0.9000000000000001	8	0.03	100000	0.15
0.9999998	0.95	8	0.03	100000	0.15
0.06597733	0.05	8	0.03	100000	0.05
0.15877365	0.1	8	0.03	100000	0.05
0.25236318	0.15	8	0.03	100000	0.05
0.3352652	0.2	8	0.03	100000	0.05
0.42173448	0.25	8	0.03	100000	0.05
0.50011545	0.3	8	0.03	100000	0.05
0.5771638	0.35	8	0.03	100000	0.05
0.6220928	0.4	8	0.03	100000	0.05
0.6770989	0.45	8	0.03	100000	0.05
0.7266017	0.5	8	0.03	100000	0.05
0.7876114	0.55	8	0.03	100000	0.05
0.8280563	0.6000000000000001	8	0.03	100000	0.05
0.86491144	0.6500000000000001	8	0.03	100000	0.05
0.8964074	0.7000000000000001	8	0.03	100000	0.05
0.9396569	0.7500000000000001	8	0.03	100000	0.05
0.95926964	0.8	8	0.03	100000	0.05
0.9724087	0.8500000000000001	8	0.03	100000	0.05
0.983834	0.9000000000000001	8	0.03	100000	0.05
0.99538606	0.95	8	0.03	100000	0.05
0.1036124	0.05	8	0.03	100000	0.2
0.24337903	0.1	8	0.03	100000	0.2
0.34257126	0.15	8	0.03	100000	0.2
0.42603254	0.2	8	0.03	100000	0.2
0.4820325	0.25	8	0.03	100000	0.2
0.5501906	0.3	8	0.03	100000	0.2
0.6160417	0.35	8	0.03	100000	0.2
0.6698605	0.4	8	0.03	100000	0.2
0.72496957	0.45	8	0.03	100000	0.2
0.77432257	0.5	8	0.03	100000	0.2
0.8133435	0.55	8	0.03	100000	0.2
0.8639734	0.6000000000000001	8	0.03	100000	0.2
0.9112056	0.6500000000000001	8	0.03	100000	0.2
0.930606	0.7000000000000001	8	0.03	100000	0.2
0.9487832	0.7500000000000001	8	0.03	100000	0.2
0.97636926	0.8	8	0.03	100000	0.2
0.9906165	0.8500000000000001	8	0.03	100000	0.2
0.9970069	0.9000000000000001	8	0.03	100000	0.2
0.9999998	0.95	8	0.03	100000	0.2
0.005586286	0.05	9	0.03	100000	0.15
0.022940265	0.1	9	0.03	100000	0.15
0.0566637	0.15	9	0.03	100000	0.15
0.12023364	0.2	9	0.03	100000	0.15
0.18576111	0.25	9	0.03	100000	0.15
0.27468345	0.3	9	0.03	100000	0.15
0.35579368	0.35	9	0.03	100000	0.15
0.4569425	0.4	9	0.03	100000	0.15
0.54626495	0.45	9	0.03	100000	0.15
0.6234401	0.5	9	0.03	100000	0.15
0.70065886	0.55	9	0.03	100000	0.15
0.75732166	0.6000000000000001	9	0.03	100000	0.15
0.8301801	0.6500000000000001	9	0.03	100000	0.15
0.8830221	0.7000000000000001	9	0.03	100000	0.15
0.93537116	0.7500000000000001	9	0.03	100000	0.15
0.96517664	0.8	9	0.03	100000	0.15
0.98073804	0.8500000000000001	9	0.03	100000	0.15
0.99205124	0.9000000000000001	9	0.03	100000	0.15
0.9983232	0.95	9	0.03	100000	0.15
0.013342442	0.05	9	0.03	100000	0.05
0.036125317	0.1	9	0.03	100000	0.05
0.082897805	0.15	9	0.03	100000	0.05
0.12576589	0.2	9	0.03	100000	0.05
0.17979558	0.25	9	0.03	100000	0.05
0.26263422	0.3	9	0.03	100000	0.05
0.36450025	0.35	9	0.03	100000	0.05
0.4357304	0.4	9	0.03	100000	0.05
0.5142982	0.45	9	0.03	100000	0.05
0.5814365	0.5	9	0.03	100000	0.05
0.6497027	0.55	9	0.03	100000	0.05
0.72129613	0.6000000000000001	9	0.03	100000	0.05
0.78752244	0.6500000000000001	9	0.03	100000	0.05
0.83194804	0.7000000000000001	9	0.03	100000	0.05
0.89083475	0.7500000000000001	9	0.03	100000	0.05
0.94194883	0.8	9	0.03	100000	0.05
0.9732665	0.8500000000000001	9	0.03	100000	0.05
0.9904079	0.9000000000000001	9	0.03	100000	0.05
0.9939358	0.95	9	0.03	100000	0.05
0.0036125334	0.05	9	0.03	100000	0.2
0.022940265	0.1	9	0.03	100000	0.2
0.053269103	0.15	9	0.03	100000	0.2
0.11834829	0.2	9	0.03	100000	0.2
0.17861345	0.25	9	0.03	100000	0.2
0.2750834	0.3	9	0.03	100000	0.2
0.3726512	0.35	9	0.03	100000	0.2
0.45481965	0.4	9	0.03	100000	0.2
0.5428262	0.45	9	0.03	100000	0.2
0.63071114	0.5	9	0.03	100000	0.2
0.705694	0.55	9	0.03	100000	0.2
0.7697321	0.6000000000000001	9	0.03	100000	0.2
0.8316615	0.6500000000000001	9	0.03	100000	0.2
0.8898718	0.7000000000000001	9	0.03	100000	0.2
0.9389298	0.7500000000000001	9	0.03	100000	0.2
0.96340805	0.8	9	0.03	100000	0.2
0.98073775	0.8500000000000001	9	0.03	100000	0.2
0.9936979	0.9000000000000001	9	0.03	100000	0.2
0.99832284	0.95	9	0.03	100000	0.2

